Scalable Neural Network Training over Distributed Graphs

Graph neural networks (GNNs) fuel diverse machine learning tasks involving graph-structured data, ranging from predicting protein structures to serving personalized recommendations. Real-world graph data must often be stored distributed across many machines not just because of capacity constraints, but because of compliance with data residency or privacy laws. In such setups, network communication is costly and becomes the main bottleneck to train GNNs. Optimizations for distributed GNN training have targeted data-level improvements so far -- via caching, network-aware partitioning, and sub-sampling -- that work for data center-like setups where graph data is accessible to a single entity and data transfer costs are ignored. We present RETEXO, the first framework which eliminates the severe communication bottleneck in distributed GNN training while respecting any given data partitioning configuration. The key is a new training procedure, lazy message passing, that reorders the sequence of training GNN elements. RETEXO achieves 1-2 orders of magnitude reduction in network data costs compared to standard GNN training, while retaining accuracy. RETEXO scales gracefully with increasing decentralization and decreasing bandwidth. It is the first framework that can be used to train GNNs at all network decentralization levels -- including centralized data-center networks, wide area networks, proximity networks, and edge networks.

==> communication_costs/citeseer/gat_400.csv <==
Sno,node
0,46499.30030822754
1,46499.102546691895
2,31965.810737609863
3,29068.462352752686
4,27605.890998840332
5,27333.396015167236
6,26152.58441925049
7,23254.00708770752
8,21792.55167388916
9,20339.273345947266
10,20339.245094299316
11,20339.245094299316
12,20339.188591003418
13,18885.938514709473
14,18885.882011413574
15,18885.882011413574
16,18707.880207061768
17,17432.57543182373
18,17432.57543182373
19,17432.54718017578
20,17432.54718017578
21,17432.518928527832
22,17432.518928527832
23,17432.490676879883
24,17432.490676879883
25,15979.268852233887
26,15979.240600585938
27,15979.240600585938
28,15979.212348937988
29,15979.212348937988
30,15979.212348937988
31,15979.184097290039
32,15979.184097290039
33,14525.905769348145
34,14525.905769348145
35,14525.905769348145
36,14525.877517700195
37,14525.877517700195
38,14525.877517700195
39,14525.877517700195
40,13072.5991897583
41,13072.570938110352
42,13072.570938110352
43,13072.570938110352
44,13072.570938110352
45,13072.570938110352
46,13072.570938110352
47,13072.570938110352
48,13072.570938110352
49,13072.570938110352
50,13072.570938110352
51,13072.570938110352
52,13072.570938110352
53,13072.542686462402
54,13072.542686462402
55,13072.542686462402
56,13072.542686462402
57,13072.542686462402
58,13072.514434814453
59,11627.173053741455
60,11627.116550445557
61,11626.97529220581
62,11619.264358520508
63,11619.264358520508
64,11619.264358520508
65,11619.264358520508
66,11619.264358520508
67,11619.264358520508
68,11619.264358520508
69,11619.264358520508
70,11619.264358520508
71,11619.264358520508
72,11619.236106872559
73,11619.236106872559
74,11619.236106872559
75,11619.236106872559
76,11619.236106872559
77,11619.236106872559
78,11619.236106872559
79,11619.236106872559
80,11619.20785522461
81,11619.20785522461
82,11619.20785522461
83,11619.20785522461
84,11619.20785522461
85,11619.20785522461
86,10165.929527282715
87,10165.929527282715
88,10165.929527282715
89,10165.929527282715
90,10165.929527282715
91,10165.929527282715
92,10165.929527282715
93,10165.929527282715
94,10165.901275634766
95,10165.901275634766
96,10165.901275634766
97,10165.901275634766
98,10165.901275634766
99,10165.901275634766
100,10165.901275634766
101,10165.901275634766
102,10165.901275634766
103,10165.901275634766
104,10165.901275634766
105,10165.901275634766
106,10165.901275634766
107,10165.901275634766
108,10165.901275634766
109,10165.901275634766
110,10165.901275634766
111,10165.901275634766
112,10165.873023986816
113,10165.873023986816
114,10165.873023986816
115,10165.873023986816
116,10165.873023986816
117,10165.873023986816
118,9962.410102844238
119,9886.111507415771
120,8720.672901153564
121,8720.63052368164
122,8712.594696044922
123,8712.594696044922
124,8712.594696044922
125,8712.594696044922
126,8712.594696044922
127,8712.594696044922
128,8712.594696044922
129,8712.594696044922
130,8712.594696044922
131,8712.594696044922
132,8712.594696044922
133,8712.594696044922
134,8712.594696044922
135,8712.594696044922
136,8712.594696044922
137,8712.594696044922
138,8712.594696044922
139,8712.594696044922
140,8712.594696044922
141,8712.594696044922
142,8712.594696044922
143,8712.594696044922
144,8712.566444396973
145,8712.566444396973
146,8712.566444396973
147,8712.566444396973
148,8712.566444396973
149,8712.566444396973
150,8712.566444396973
151,8712.566444396973
152,8712.566444396973
153,8712.566444396973
154,8712.566444396973
155,8712.566444396973
156,8712.566444396973
157,8712.566444396973
158,8712.566444396973
159,8712.566444396973
160,8712.566444396973
161,8712.566444396973
162,8712.566444396973
163,8712.566444396973
164,8712.566444396973
165,8712.566444396973
166,8712.566444396973
167,8712.566444396973
168,8712.566444396973
169,8712.566444396973
170,8712.566444396973
171,8712.566444396973
172,8712.566444396973
173,8712.566444396973
174,8712.566444396973
175,8712.566444396973
176,8712.566444396973
177,8712.566444396973
178,8712.566444396973
179,8712.566444396973
180,8712.566444396973
181,8712.566444396973
182,8712.538192749023
183,8712.538192749023
184,8712.538192749023
185,8712.538192749023
186,8712.538192749023
187,8712.538192749023
188,8712.538192749023
189,7266.914295196533
190,7266.914295196533
191,7266.900169372559
192,7266.829540252686
193,7259.259864807129
194,7259.259864807129
195,7259.259864807129
196,7259.259864807129
197,7259.259864807129
198,7259.259864807129
199,7259.259864807129
200,7259.259864807129
201,7259.259864807129
202,7259.259864807129
203,7259.259864807129
204,7259.259864807129
205,7259.259864807129
206,7259.259864807129
207,7259.259864807129
208,7259.259864807129
209,7259.259864807129
210,7259.259864807129
211,7259.259864807129
212,7259.259864807129
213,7259.259864807129
214,7259.259864807129
215,7259.259864807129
216,7259.259864807129
217,7259.259864807129
218,7259.259864807129
219,7259.259864807129
220,7259.259864807129
221,7259.259864807129
222,7259.259864807129
223,7259.259864807129
224,7259.259864807129
225,7259.259864807129
226,7259.259864807129
227,7259.259864807129
228,7259.259864807129
229,7259.259864807129
230,7259.259864807129
231,7259.259864807129
232,7259.259864807129
233,7259.259864807129
234,7259.259864807129
235,7259.23161315918
236,7259.23161315918
237,7259.23161315918
238,7259.23161315918
239,7259.23161315918
240,7259.23161315918
241,7259.23161315918
242,7259.23161315918
243,7259.23161315918
244,7259.23161315918
245,7259.23161315918
246,7259.23161315918
247,7259.23161315918
248,7259.23161315918
249,7259.23161315918
250,7259.23161315918
251,7259.23161315918
252,7259.23161315918
253,7259.23161315918
254,7259.23161315918
255,7259.23161315918
256,7259.23161315918
257,7259.23161315918
258,7259.23161315918
259,7259.23161315918
260,7259.23161315918
261,7259.23161315918
262,7259.23161315918
263,7259.23161315918
264,7259.23161315918
265,7259.23161315918
266,7259.23161315918
267,7259.23161315918
268,7259.23161315918
269,7259.23161315918
270,7259.23161315918
271,7259.23161315918
272,7259.23161315918
273,7259.23161315918
274,7259.23161315918
275,7259.23161315918
276,7259.23161315918
277,7259.23161315918
278,7259.23161315918
279,7259.23161315918
280,7259.23161315918
281,7259.23161315918
282,7259.23161315918
283,7034.314613342285
284,6976.125846862793
285,6975.83683013916
286,5813.565338134766
287,5813.537086486816
288,5813.480583190918
289,5813.480583190918
290,5813.480583190918
291,5813.466457366943
292,5813.4240798950195
293,5813.409954071045
294,5813.367576599121
295,5805.925033569336
296,5805.925033569336
297,5805.925033569336
298,5805.925033569336
299,5805.925033569336
300,5805.925033569336
301,5805.925033569336
302,5805.925033569336
303,5805.925033569336
304,5805.925033569336
305,5805.925033569336
306,5805.925033569336
307,5805.925033569336
308,5805.925033569336
309,5805.925033569336
310,5805.925033569336
311,5805.925033569336
312,5805.925033569336
313,5805.925033569336
314,5805.925033569336
315,5805.925033569336
316,5805.925033569336
317,5805.925033569336
318,5805.925033569336
319,5805.925033569336
320,5805.925033569336
321,5805.925033569336
322,5805.925033569336
323,5805.925033569336
324,5805.925033569336
325,5805.925033569336
326,5805.925033569336
327,5805.925033569336
328,5805.925033569336
329,5805.925033569336
330,5805.925033569336
331,5805.925033569336
332,5805.925033569336
333,5805.925033569336
334,5805.925033569336
335,5805.925033569336
336,5805.925033569336
337,5805.925033569336
338,5805.925033569336
339,5805.925033569336
340,5805.925033569336
341,5805.925033569336
342,5805.925033569336
343,5805.925033569336
344,5805.925033569336
345,5805.925033569336
346,5805.925033569336
347,5805.925033569336
348,5805.925033569336
349,5805.925033569336
350,5805.925033569336
351,5805.925033569336
352,5805.925033569336
353,5805.925033569336
354,5805.925033569336
355,5805.925033569336
356,5805.925033569336
357,5805.925033569336
358,5805.925033569336
359,5805.925033569336
360,5805.925033569336
361,5805.925033569336
362,5805.925033569336
363,5805.925033569336
364,5805.925033569336
365,5805.925033569336
366,5805.925033569336
367,5805.925033569336
368,5805.925033569336
369,5805.925033569336
370,5805.925033569336
371,5805.925033569336
372,5805.925033569336
373,5805.925033569336
374,5805.925033569336
375,5805.925033569336
376,5805.925033569336
377,5805.925033569336
378,5805.925033569336
379,5805.925033569336
380,5805.925033569336
381,5805.925033569336
382,5805.925033569336
383,5805.925033569336
384,5805.925033569336
385,5805.925033569336
386,5805.925033569336
387,5805.925033569336
388,5805.925033569336
389,5805.925033569336
390,5805.925033569336
391,5805.925033569336
392,5805.925033569336
393,5805.925033569336
394,5805.925033569336
395,5805.925033569336
396,5805.925033569336
397,5805.925033569336
398,5805.925033569336
399,5805.925033569336
400,5805.925033569336
401,5805.925033569336
402,5805.925033569336
403,5805.925033569336
404,5805.925033569336
405,5805.896781921387
406,5805.896781921387
407,5805.896781921387
408,5805.896781921387
409,5805.896781921387
410,5805.896781921387
411,5805.896781921387
412,5805.896781921387
413,5805.896781921387
414,5805.896781921387
415,5805.896781921387
416,5805.896781921387
417,5805.896781921387
418,5805.896781921387
419,5805.896781921387
420,5805.896781921387
421,5805.896781921387
422,5805.896781921387
423,5805.896781921387
424,5805.896781921387
425,5805.896781921387
426,5805.896781921387
427,5805.896781921387
428,5805.896781921387
429,5805.896781921387
430,5805.896781921387
431,5805.896781921387
432,5805.896781921387
433,5805.896781921387
434,5805.896781921387
435,5805.896781921387
436,5805.896781921387
437,5805.896781921387
438,5805.896781921387
439,5805.896781921387
440,5805.896781921387
441,5805.896781921387
442,5805.896781921387
443,5805.896781921387
444,5805.896781921387
445,5805.896781921387
446,5805.896781921387
447,5805.896781921387
448,5805.896781921387
449,5805.896781921387
450,5805.896781921387
451,5805.896781921387
452,5805.896781921387
453,5805.896781921387
454,5805.896781921387
455,5805.896781921387
456,5805.896781921387
457,5805.896781921387
458,5805.896781921387
459,5805.896781921387
460,5805.896781921387
461,5805.896781921387
462,5805.896781921387
463,5805.896781921387
464,5805.896781921387
465,5805.896781921387
466,5548.379264831543
467,5508.286201477051
468,4360.357639312744
469,4360.2728843688965
470,4360.2728843688965
471,4360.2728843688965
472,4360.258758544922
473,4360.230506896973
474,4360.230506896973
475,4360.230506896973
476,4360.216381072998
477,4360.188129425049
478,4360.174003601074
479,4360.145751953125
480,4360.145751953125
481,4360.13162612915
482,4360.13162612915
483,4360.117500305176
484,4360.103374481201
485,4360.103374481201
486,4360.089248657227
487,4360.075122833252
488,4360.075122833252
489,4360.075122833252
490,4360.060997009277
491,4360.060997009277
492,4360.060997009277
493,4360.060997009277
494,4360.060997009277
495,4360.060997009277
496,4360.060997009277
497,4360.046871185303
498,4360.046871185303
499,4360.032745361328
500,4360.032745361328
501,4360.032745361328
502,4360.032745361328
503,4360.032745361328
504,4360.032745361328
505,4360.0186195373535
506,4360.004493713379
507,4352.590202331543
508,4352.590202331543
509,4352.590202331543
510,4352.590202331543
511,4352.590202331543
512,4352.590202331543
513,4352.590202331543
514,4352.590202331543
515,4352.590202331543
516,4352.590202331543
517,4352.590202331543
518,4352.590202331543
519,4352.590202331543
520,4352.590202331543
521,4352.590202331543
522,4352.590202331543
523,4352.590202331543
524,4352.590202331543
525,4352.590202331543
526,4352.590202331543
527,4352.590202331543
528,4352.590202331543
529,4352.590202331543
530,4352.590202331543
531,4352.590202331543
532,4352.590202331543
533,4352.590202331543
534,4352.590202331543
535,4352.590202331543
536,4352.590202331543
537,4352.590202331543
538,4352.590202331543
539,4352.590202331543
540,4352.590202331543
541,4352.590202331543
542,4352.590202331543
543,4352.590202331543
544,4352.590202331543
545,4352.590202331543
546,4352.590202331543
547,4352.590202331543
548,4352.590202331543
549,4352.590202331543
550,4352.590202331543
551,4352.590202331543
552,4352.590202331543
553,4352.590202331543
554,4352.590202331543
555,4352.590202331543
556,4352.590202331543
557,4352.590202331543
558,4352.590202331543
559,4352.590202331543
560,4352.590202331543
561,4352.590202331543
562,4352.590202331543
563,4352.590202331543
564,4352.590202331543
565,4352.590202331543
566,4352.590202331543
567,4352.590202331543
568,4352.590202331543
569,4352.590202331543
570,4352.590202331543
571,4352.590202331543
572,4352.590202331543
573,4352.590202331543
574,4352.590202331543
575,4352.590202331543
576,4352.590202331543
577,4352.590202331543
578,4352.590202331543
579,4352.590202331543
580,4352.590202331543
581,4352.590202331543
582,4352.590202331543
583,4352.590202331543
584,4352.590202331543
585,4352.590202331543
586,4352.590202331543
587,4352.590202331543
588,4352.590202331543
589,4352.590202331543
590,4352.590202331543
591,4352.590202331543
592,4352.590202331543
593,4352.590202331543
594,4352.590202331543
595,4352.590202331543
596,4352.590202331543
597,4352.590202331543
598,4352.590202331543
599,4352.590202331543
600,4352.590202331543
601,4352.590202331543
602,4352.590202331543
603,4352.590202331543
604,4352.590202331543
605,4352.590202331543
606,4352.590202331543
607,4352.590202331543
608,4352.590202331543
609,4352.590202331543
610,4352.590202331543
611,4352.590202331543
612,4352.590202331543
613,4352.590202331543
614,4352.590202331543
615,4352.590202331543
616,4352.590202331543
617,4352.590202331543
618,4352.590202331543
619,4352.590202331543
620,4352.590202331543
621,4352.590202331543
622,4352.590202331543
623,4352.590202331543
624,4352.590202331543
625,4352.590202331543
626,4352.590202331543
627,4352.590202331543
628,4352.590202331543
629,4352.590202331543
630,4352.590202331543
631,4352.590202331543
632,4352.590202331543
633,4352.590202331543
634,4352.590202331543
635,4352.590202331543
636,4352.590202331543
637,4352.590202331543
638,4352.590202331543
639,4352.590202331543
640,4352.590202331543
641,4352.590202331543
642,4352.590202331543
643,4352.590202331543
644,4352.590202331543
645,4352.590202331543
646,4352.590202331543
647,4352.590202331543
648,4352.590202331543
649,4352.590202331543
650,4352.590202331543
651,4352.590202331543
652,4352.590202331543
653,4352.590202331543
654,4352.590202331543
655,4352.590202331543
656,4352.590202331543
657,4352.590202331543
658,4352.590202331543
659,4352.590202331543
660,4352.590202331543
661,4352.590202331543
662,4352.590202331543
663,4352.590202331543
664,4352.590202331543
665,4352.590202331543
666,4352.590202331543
667,4352.590202331543
668,4352.590202331543
669,4352.590202331543
670,4352.590202331543
671,4352.590202331543
672,4352.590202331543
673,4352.590202331543
674,4352.590202331543
675,4352.590202331543
676,4352.590202331543
677,4352.590202331543
678,4352.590202331543
679,4352.590202331543
680,4352.590202331543
681,4352.590202331543
682,4352.590202331543
683,4352.590202331543
684,4352.590202331543
685,4352.590202331543
686,4352.590202331543
687,4352.590202331543
688,4352.590202331543
689,4352.590202331543
690,4352.590202331543
691,4352.590202331543
692,4352.590202331543
693,4352.590202331543
694,4352.590202331543
695,4352.590202331543
696,4352.590202331543
697,4352.590202331543
698,4352.590202331543
699,4352.590202331543
700,4352.590202331543
701,4352.590202331543
702,4352.590202331543
703,4352.590202331543
704,4352.590202331543
705,4352.590202331543
706,4352.590202331543
707,4352.590202331543
708,4352.590202331543
709,4352.590202331543
710,4352.590202331543
711,4352.590202331543
712,4352.590202331543
713,4352.590202331543
714,4352.590202331543
715,4352.590202331543
716,4352.590202331543
717,4352.590202331543
718,4352.590202331543
719,4352.590202331543
720,4156.795837402344
721,4120.463172912598
722,4105.817100524902
723,2907.178192138672
724,2907.107563018799
725,2907.093437194824
726,2907.036933898926
727,2906.994556427002
728,2906.9804306030273
729,2906.9380531311035
730,2906.8956756591797
731,2906.8956756591797
732,2906.8956756591797
733,2906.8956756591797
734,2906.881549835205
735,2906.881549835205
736,2906.881549835205
737,2906.881549835205
738,2906.881549835205
739,2906.8674240112305
740,2906.8674240112305
741,2906.8674240112305
742,2906.853298187256
743,2906.853298187256
744,2906.8391723632812
745,2906.8391723632812
746,2906.8391723632812
747,2906.8391723632812
748,2906.8391723632812
749,2906.8391723632812
750,2906.8391723632812
751,2906.8250465393066
752,2906.8250465393066
753,2906.8250465393066
754,2906.8250465393066
755,2906.8250465393066
756,2906.8250465393066
757,2906.8250465393066
758,2906.810920715332
759,2906.810920715332
760,2906.810920715332
761,2906.7967948913574
762,2906.7967948913574
763,2906.7967948913574
764,2906.782669067383
765,2906.782669067383
766,2906.782669067383
767,2906.768543243408
768,2906.768543243408
769,2906.768543243408
770,2906.768543243408
771,2906.768543243408
772,2906.768543243408
773,2906.7544174194336
774,2906.7544174194336
775,2906.7544174194336
776,2906.7544174194336
777,2906.7544174194336
778,2906.7544174194336
779,2906.7544174194336
780,2906.7544174194336
781,2906.7544174194336
782,2906.7544174194336
783,2906.7544174194336
784,2906.7544174194336
785,2906.7544174194336
786,2906.7544174194336
787,2906.740291595459
788,2906.740291595459
789,2906.740291595459
790,2906.740291595459
791,2906.740291595459
792,2906.740291595459
793,2906.740291595459
794,2906.740291595459
795,2906.740291595459
796,2906.740291595459
797,2906.7261657714844
798,2906.7261657714844
799,2906.7261657714844
800,2906.7261657714844
801,2906.7261657714844
802,2906.7261657714844
803,2906.7261657714844
804,2906.7261657714844
805,2906.7261657714844
806,2906.7261657714844
807,2906.7261657714844
808,2906.7261657714844
809,2906.7261657714844
810,2906.7261657714844
811,2906.7120399475098
812,2906.7120399475098
813,2906.7120399475098
814,2906.7120399475098
815,2906.7120399475098
816,2906.7120399475098
817,2906.7120399475098
818,2906.7120399475098
819,2906.7120399475098
820,2906.7120399475098
821,2906.7120399475098
822,2906.7120399475098
823,2906.7120399475098
824,2906.7120399475098
825,2906.7120399475098
826,2906.697914123535
827,2906.697914123535
828,2906.697914123535
829,2906.697914123535
830,2906.697914123535
831,2906.697914123535
832,2906.697914123535
833,2906.697914123535
834,2906.697914123535
835,2906.697914123535
836,2906.697914123535
837,2906.697914123535
838,2906.697914123535
839,2906.697914123535
840,2906.697914123535
841,2906.697914123535
842,2906.697914123535
843,2906.6837882995605
844,2906.6837882995605
845,2906.6837882995605
846,2906.6837882995605
847,2906.6837882995605
848,2906.6837882995605
849,2906.6837882995605
850,2906.6837882995605
851,2906.6837882995605
852,2906.6837882995605
853,2906.669662475586
854,2906.669662475586
855,2906.669662475586
856,2906.669662475586
857,2906.669662475586
858,2906.669662475586
859,2906.669662475586
860,2906.669662475586
861,2906.669662475586
862,2906.669662475586
863,2906.669662475586
864,2906.669662475586
865,2906.669662475586
866,2906.669662475586
867,2906.669662475586
868,2906.669662475586
869,2906.669662475586
870,2906.669662475586
871,2906.669662475586
872,2906.669662475586
873,2906.669662475586
874,2906.669662475586
875,2906.669662475586
876,2906.669662475586
877,2906.669662475586
878,2906.669662475586
879,2906.669662475586
880,2906.669662475586
881,2906.669662475586
882,2899.25537109375
883,2899.25537109375
884,2899.25537109375
885,2899.25537109375
886,2899.25537109375
887,2899.25537109375
888,2899.25537109375
889,2899.25537109375
890,2899.25537109375
891,2899.25537109375
892,2899.25537109375
893,2899.25537109375
894,2899.25537109375
895,2899.25537109375
896,2899.25537109375
897,2692.3916969299316
898,2689.295211791992
899,2689.0268211364746
900,2685.4500579833984
901,2685.139289855957
902,2667.1283416748047
903,2634.5984535217285
904,2627.1059074401855
905,1453.7021026611328
906,1453.6314735412598
907,1453.6032218933105
908,1453.589096069336
909,1453.589096069336
910,1453.589096069336
911,1453.5749702453613
912,1453.5608444213867
913,1453.5608444213867
914,1453.5608444213867
915,1453.5608444213867
916,1453.5608444213867
917,1453.546718597412
918,1453.5325927734375
919,1453.5325927734375
920,1453.5325927734375
921,1453.5325927734375
922,1453.5325927734375
923,1453.5325927734375
924,1453.518466949463
925,1453.518466949463
926,1453.518466949463
927,1453.518466949463
928,1453.518466949463
929,1453.5043411254883
930,1453.5043411254883
931,1453.5043411254883
932,1453.5043411254883
933,1453.5043411254883
934,1453.4902153015137
935,1453.4902153015137
936,1453.4902153015137
937,1453.4902153015137
938,1453.4902153015137
939,1453.4902153015137
940,1453.4902153015137
941,1453.4902153015137
942,1453.4902153015137
943,1453.4902153015137
944,1453.4902153015137
945,1453.476089477539
946,1453.476089477539
947,1453.476089477539
948,1453.476089477539
949,1453.476089477539
950,1453.476089477539
951,1453.4619636535645
952,1453.4619636535645
953,1453.4619636535645
954,1453.4619636535645
955,1453.4619636535645
956,1453.4619636535645
957,1453.4619636535645
958,1453.4619636535645
959,1453.4619636535645
960,1453.4619636535645
961,1453.4619636535645
962,1453.4619636535645
963,1453.4619636535645
964,1453.4478378295898
965,1453.4478378295898
966,1453.4478378295898
967,1453.4478378295898
968,1453.4478378295898
969,1453.4478378295898
970,1453.4478378295898
971,1453.4478378295898
972,1453.4478378295898
973,1453.4478378295898
974,1453.4478378295898
975,1453.4478378295898
976,1453.4337120056152
977,1453.4337120056152
978,1453.4337120056152
979,1453.4337120056152
980,1453.4337120056152
981,1453.4337120056152
982,1453.4337120056152
983,1453.4337120056152
984,1453.4337120056152
985,1453.4337120056152
986,1453.4337120056152
987,1453.4337120056152
988,1453.4337120056152
989,1453.4337120056152
990,1453.4337120056152
991,1453.4337120056152
992,1453.4337120056152
993,1453.4337120056152
994,1453.4337120056152
995,1453.4337120056152
996,1453.4337120056152
997,1453.4195861816406
998,1453.4195861816406
999,1453.4195861816406

==> communication_costs/citeseer/gat_es.csv <==
Sno,node
0,4767.051963806152
1,4468.785095214844
2,3520.417797088623
3,3385.9586868286133
4,3127.9402656555176
5,2978.9763412475586
6,2680.9072341918945
7,2531.9433097839355
8,2531.9433097839355
9,2383.064140319824
10,2383.007637023926
11,2383.007637023926
12,2332.1419067382812
13,2234.0154609680176
14,2085.0515365600586
15,2085.0232849121094
16,2085.0232849121094
17,2037.7908210754395
18,1936.0311088562012
19,1936.0311088562012
20,1935.9746055603027
21,1787.0954360961914
22,1787.0106811523438
23,1640.8209228515625
24,1639.6343536376953
25,1638.1032600402832
26,1638.075008392334
27,1638.0467567443848
28,1638.0467567443848
29,1638.0185050964355
30,1638.0185050964355
31,1638.0185050964355
32,1490.3737869262695
33,1489.111083984375
34,1489.111083984375
35,1489.0828323364258
36,1489.0828323364258
37,1489.0545806884766
38,1489.0545806884766
39,1489.0545806884766
40,1489.0545806884766
41,1489.0545806884766
42,1489.0545806884766
43,1489.0263290405273
44,1489.0263290405273
45,1489.0263290405273
46,1340.1189079284668
47,1340.1189079284668
48,1340.1189079284668
49,1340.1189079284668
50,1340.1189079284668
51,1340.1189079284668
52,1340.0906562805176
53,1340.0906562805176
54,1340.0906562805176
55,1340.0906562805176
56,1340.0906562805176
57,1340.0906562805176
58,1340.0906562805176
59,1340.0906562805176
60,1340.0906562805176
61,1340.0906562805176
62,1340.0624046325684
63,1340.0624046325684
64,1340.0624046325684
65,1340.0624046325684
66,1340.0624046325684
67,1340.0624046325684
68,1340.0624046325684
69,1340.0624046325684
70,1340.0624046325684
71,1340.0624046325684
72,1340.0341529846191
73,1191.1267318725586
74,1191.1267318725586
75,1191.1267318725586
76,1191.1267318725586
77,1191.1267318725586
78,1191.1267318725586
79,1191.0984802246094
80,1191.0984802246094
81,1191.0984802246094
82,1191.0984802246094
83,1191.0984802246094
84,1191.0984802246094
85,1191.0984802246094
86,1191.0984802246094
87,1191.0984802246094
88,1191.0702285766602
89,1191.0702285766602
90,1191.0702285766602
91,1191.0702285766602
92,1191.0702285766602
93,1191.0702285766602
94,1191.0702285766602
95,1191.0702285766602
96,1191.0702285766602
97,1191.0702285766602
98,1191.0702285766602
99,1042.1345558166504
100,1042.1345558166504
101,1042.1345558166504
102,1042.1345558166504
103,1042.1345558166504
104,1042.1345558166504
105,1042.1345558166504
106,1042.1345558166504
107,1042.1345558166504
108,1042.1345558166504
109,1042.1345558166504
110,1042.1345558166504
111,1042.1345558166504
112,1042.1345558166504
113,1042.1063041687012
114,1042.1063041687012
115,1042.1063041687012
116,1042.1063041687012
117,1042.1063041687012
118,1042.1063041687012
119,1042.1063041687012
120,1042.1063041687012
121,1042.1063041687012
122,1042.1063041687012
123,1042.1063041687012
124,1042.1063041687012
125,1042.1063041687012
126,1042.1063041687012
127,1042.078052520752
128,1042.078052520752
129,1042.078052520752
130,1042.078052520752
131,1042.078052520752
132,1042.078052520752
133,1042.078052520752
134,1042.078052520752
135,1002.1403732299805
136,894.2920761108398
137,894.1649436950684
138,894.1508178710938
139,893.1423797607422
140,893.1423797607422
141,893.1423797607422
142,893.1423797607422
143,893.1423797607422
144,893.1423797607422
145,893.1423797607422
146,893.1423797607422
147,893.1423797607422
148,893.1423797607422
149,893.1423797607422
150,893.1423797607422
151,893.1423797607422
152,893.1423797607422
153,893.1423797607422
154,893.1423797607422
155,893.1423797607422
156,893.1423797607422
157,893.1423797607422
158,893.1423797607422
159,893.1423797607422
160,893.1423797607422
161,893.1423797607422
162,893.1423797607422
163,893.114128112793
164,893.114128112793
165,893.114128112793
166,893.114128112793
167,893.114128112793
168,893.114128112793
169,893.114128112793
170,893.114128112793
171,893.114128112793
172,893.114128112793
173,893.114128112793
174,893.114128112793
175,893.114128112793
176,893.114128112793
177,893.114128112793
178,893.114128112793
179,893.114128112793
180,893.114128112793
181,893.114128112793
182,893.114128112793
183,893.114128112793
184,893.114128112793
185,893.114128112793
186,893.114128112793
187,893.114128112793
188,893.114128112793
189,893.114128112793
190,893.114128112793
191,893.114128112793
192,893.114128112793
193,893.114128112793
194,893.114128112793
195,893.114128112793
196,893.114128112793
197,893.114128112793
198,893.114128112793
199,893.114128112793
200,893.114128112793
201,893.114128112793
202,893.114128112793
203,893.114128112793
204,893.114128112793
205,893.0858764648438
206,893.0858764648438
207,893.0858764648438
208,893.0858764648438
209,893.0858764648438
210,893.0858764648438
211,893.0858764648438
212,893.0858764648438
213,858.3690605163574
214,745.3705291748047
215,745.3422775268555
216,745.2010192871094
217,745.1586418151855
218,745.0738868713379
219,745.0456352233887
220,744.150203704834
221,744.150203704834
222,744.150203704834
223,744.150203704834
224,744.150203704834
225,744.150203704834
226,744.150203704834
227,744.150203704834
228,744.150203704834
229,744.150203704834
230,744.150203704834
231,744.150203704834
232,744.150203704834
233,744.150203704834
234,744.150203704834
235,744.150203704834
236,744.150203704834
237,744.150203704834
238,744.150203704834
239,744.150203704834
240,744.150203704834
241,744.150203704834
242,744.150203704834
243,744.150203704834
244,744.150203704834
245,744.150203704834
246,744.150203704834
247,744.150203704834
248,744.150203704834
249,744.150203704834
250,744.150203704834
251,744.150203704834
252,744.150203704834
253,744.150203704834
254,744.150203704834
255,744.150203704834
256,744.150203704834
257,744.150203704834
258,744.150203704834
259,744.150203704834
260,744.150203704834
261,744.150203704834
262,744.150203704834
263,744.150203704834
264,744.150203704834
265,744.1219520568848
266,744.1219520568848
267,744.1219520568848
268,744.1219520568848
269,744.1219520568848
270,744.1219520568848
271,744.1219520568848
272,744.1219520568848
273,744.1219520568848
274,744.1219520568848
275,744.1219520568848
276,744.1219520568848
277,744.1219520568848
278,744.1219520568848
279,744.1219520568848
280,744.1219520568848
281,744.1219520568848
282,744.1219520568848
283,744.1219520568848
284,744.1219520568848
285,744.1219520568848
286,744.1219520568848
287,744.1219520568848
288,744.1219520568848
289,744.1219520568848
290,744.1219520568848
291,744.1219520568848
292,744.1219520568848
293,744.1219520568848
294,744.1219520568848
295,744.1219520568848
296,744.1219520568848
297,744.1219520568848
298,744.1219520568848
299,744.1219520568848
300,744.1219520568848
301,744.1219520568848
302,744.1219520568848
303,744.1219520568848
304,744.1219520568848
305,744.1219520568848
306,744.1219520568848
307,744.1219520568848
308,744.1219520568848
309,744.1219520568848
310,744.1219520568848
311,744.1219520568848
312,744.1219520568848
313,744.1219520568848
314,744.1219520568848
315,744.1219520568848
316,744.1219520568848
317,744.1219520568848
318,744.1219520568848
319,744.1219520568848
320,744.1219520568848
321,744.1219520568848
322,744.1219520568848
323,744.1219520568848
324,596.321849822998
325,596.1099624633789
326,596.0817108154297
327,596.0675849914551
328,596.0675849914551
329,596.0675849914551
330,596.0675849914551
331,596.0393333435059
332,595.996955871582
333,595.1580276489258
334,595.1580276489258
335,595.1580276489258
336,595.1580276489258
337,595.1580276489258
338,595.1580276489258
339,595.1580276489258
340,595.1580276489258
341,595.1580276489258
342,595.1580276489258
343,595.1580276489258
344,595.1580276489258
345,595.1580276489258
346,595.1580276489258
347,595.1580276489258
348,595.1580276489258
349,595.1580276489258
350,595.1580276489258
351,595.1580276489258
352,595.1580276489258
353,595.1580276489258
354,595.1580276489258
355,595.1580276489258
356,595.1580276489258
357,595.1580276489258
358,595.1580276489258
359,595.1580276489258
360,595.1580276489258
361,595.1580276489258
362,595.1580276489258
363,595.1580276489258
364,595.1580276489258
365,595.1580276489258
366,595.1580276489258
367,595.1580276489258
368,595.1580276489258
369,595.1580276489258
370,595.1580276489258
371,595.1580276489258
372,595.1580276489258
373,595.1580276489258
374,595.1580276489258
375,595.1580276489258
376,595.1580276489258
377,595.1580276489258
378,595.1580276489258
379,595.1580276489258
380,595.1580276489258
381,595.1580276489258
382,595.1580276489258
383,595.1580276489258
384,595.1580276489258
385,595.1580276489258
386,595.1580276489258
387,595.1580276489258
388,595.1580276489258
389,595.1580276489258
390,595.1580276489258
391,595.1580276489258
392,595.1580276489258
393,595.1580276489258
394,595.1580276489258
395,595.1580276489258
396,595.1580276489258
397,595.1580276489258
398,595.1580276489258
399,595.1580276489258
400,595.1580276489258
401,595.1580276489258
402,595.1580276489258
403,595.1580276489258
404,595.1580276489258
405,595.1580276489258
406,595.1580276489258
407,595.1580276489258
408,595.1580276489258
409,595.1580276489258
410,595.1580276489258
411,595.1580276489258
412,595.1580276489258
413,595.1580276489258
414,595.1580276489258
415,595.1580276489258
416,595.1580276489258
417,595.1580276489258
418,595.1580276489258
419,595.1580276489258
420,595.1580276489258
421,595.1580276489258
422,595.1297760009766
423,595.1297760009766
424,595.1297760009766
425,595.1297760009766
426,595.1297760009766
427,595.1297760009766
428,595.1297760009766
429,595.1297760009766
430,595.1297760009766
431,595.1297760009766
432,595.1297760009766
433,595.1297760009766
434,595.1297760009766
435,595.1297760009766
436,595.1297760009766
437,595.1297760009766
438,595.1297760009766
439,595.1297760009766
440,595.1297760009766
441,595.1297760009766
442,595.1297760009766
443,595.1297760009766
444,595.1297760009766
445,595.1297760009766
446,595.1297760009766
447,595.1297760009766
448,595.1297760009766
449,595.1297760009766
450,595.1297760009766
451,595.1297760009766
452,595.1297760009766
453,595.1297760009766
454,595.1297760009766
455,595.1297760009766
456,595.1297760009766
457,595.1297760009766
458,595.1297760009766
459,595.1297760009766
460,595.1297760009766
461,595.1297760009766
462,595.1297760009766
463,595.1297760009766
464,595.1297760009766
465,595.1297760009766
466,595.1297760009766
467,595.1297760009766
468,595.1297760009766
469,595.1297760009766
470,595.1297760009766
471,595.1297760009766
472,595.1297760009766
473,595.1297760009766
474,595.1297760009766
475,595.1297760009766
476,595.1297760009766
477,595.1297760009766
478,595.1297760009766
479,595.1297760009766
480,595.1297760009766
481,595.1297760009766
482,595.1297760009766
483,595.1297760009766
484,595.1297760009766
485,595.1297760009766
486,595.1297760009766
487,595.1297760009766
488,595.1297760009766
489,595.1297760009766
490,595.1297760009766
491,595.1297760009766
492,556.3417930603027
493,447.61219024658203
494,447.35792541503906
495,447.34379959106445
496,447.32967376708984
497,447.3014221191406
498,447.287296295166
499,447.2590446472168
500,447.2307929992676
501,447.2307929992676
502,447.21666717529297
503,447.21666717529297
504,447.20254135131836
505,447.18841552734375
506,447.18841552734375
507,447.17428970336914
508,447.17428970336914
509,447.16016387939453
510,447.1460380554199
511,447.1460380554199
512,447.1177864074707
513,447.1036605834961
514,447.0895347595215
515,447.0895347595215
516,447.0754089355469
517,447.06128311157227
518,447.06128311157227
519,447.06128311157227
520,447.06128311157227
521,447.04715728759766
522,447.03303146362305
523,447.03303146362305
524,447.03303146362305
525,447.01890563964844
526,447.01890563964844
527,447.0047798156738
528,447.0047798156738
529,447.0047798156738
530,447.0047798156738
531,446.9765281677246
532,446.1658515930176
533,446.1658515930176
534,446.1658515930176
535,446.1658515930176
536,446.1658515930176
537,446.1658515930176
538,446.1658515930176
539,446.1658515930176
540,446.1658515930176
541,446.1658515930176
542,446.1658515930176
543,446.1658515930176
544,446.1658515930176
545,446.1658515930176
546,446.1658515930176
547,446.1658515930176
548,446.1658515930176
549,446.1658515930176
550,446.1658515930176
551,446.1658515930176
552,446.1658515930176
553,446.1658515930176
554,446.1658515930176
555,446.1658515930176
556,446.1658515930176
557,446.1658515930176
558,446.1658515930176
559,446.1658515930176
560,446.1658515930176
561,446.1658515930176
562,446.1658515930176
563,446.1658515930176
564,446.1658515930176
565,446.1658515930176
566,446.1658515930176
567,446.1658515930176
568,446.1658515930176
569,446.1658515930176
570,446.1658515930176
571,446.1658515930176
572,446.1658515930176
573,446.1658515930176
574,446.1658515930176
575,446.1658515930176
576,446.1658515930176
577,446.1658515930176
578,446.1658515930176
579,446.1658515930176
580,446.1658515930176
581,446.1658515930176
582,446.1658515930176
583,446.1658515930176
584,446.1658515930176
585,446.1658515930176
586,446.1658515930176
587,446.1658515930176
588,446.1658515930176
589,446.1658515930176
590,446.1658515930176
591,446.1658515930176
592,446.1658515930176
593,446.1658515930176
594,446.1658515930176
595,446.1658515930176
596,446.1658515930176
597,446.1658515930176
598,446.1658515930176
599,446.1658515930176
600,446.1658515930176
601,446.1658515930176
602,446.1658515930176
603,446.1658515930176
604,446.1658515930176
605,446.1658515930176
606,446.1658515930176
607,446.1658515930176
608,446.1658515930176
609,446.1658515930176
610,446.1658515930176
611,446.1658515930176
612,446.1658515930176
613,446.1658515930176
614,446.1658515930176
615,446.1658515930176
616,446.1658515930176
617,446.1658515930176
618,446.1658515930176
619,446.1658515930176
620,446.1658515930176
621,446.1658515930176
622,446.1658515930176
623,446.1658515930176
624,446.1658515930176
625,446.1658515930176
626,446.1658515930176
627,446.1658515930176
628,446.1658515930176
629,446.1658515930176
630,446.1658515930176
631,446.1658515930176
632,446.1658515930176
633,446.1658515930176
634,446.1658515930176
635,446.1658515930176
636,446.1658515930176
637,446.1658515930176
638,446.1658515930176
639,446.1658515930176
640,446.1658515930176
641,446.1658515930176
642,446.1658515930176
643,446.1658515930176
644,446.1658515930176
645,446.1658515930176
646,446.1658515930176
647,446.1658515930176
648,446.1658515930176
649,446.1658515930176
650,446.1658515930176
651,446.1658515930176
652,446.1658515930176
653,446.1658515930176
654,446.1658515930176
655,446.1658515930176
656,446.1658515930176
657,446.1658515930176
658,446.1658515930176
659,446.1658515930176
660,446.1658515930176
661,446.1658515930176
662,446.1658515930176
663,446.1658515930176
664,446.1658515930176
665,446.1658515930176
666,446.1658515930176
667,446.1658515930176
668,446.1658515930176
669,446.1658515930176
670,446.1658515930176
671,446.1658515930176
672,446.1658515930176
673,446.1658515930176
674,446.1658515930176
675,446.1658515930176
676,446.1658515930176
677,446.1658515930176
678,446.1658515930176
679,446.1658515930176
680,446.1658515930176
681,446.1658515930176
682,446.1658515930176
683,446.1658515930176
684,446.1658515930176
685,446.1658515930176
686,446.1658515930176
687,446.1658515930176
688,446.1658515930176
689,446.1658515930176
690,446.1658515930176
691,446.1658515930176
692,446.1658515930176
693,446.1658515930176
694,446.1658515930176
695,446.1658515930176
696,446.1658515930176
697,446.1658515930176
698,446.1658515930176
699,446.1658515930176
700,446.1658515930176
701,446.1658515930176
702,446.1658515930176
703,446.1658515930176
704,446.1658515930176
705,446.1658515930176
706,446.1658515930176
707,446.1658515930176
708,446.1658515930176
709,446.1658515930176
710,446.1658515930176
711,446.1658515930176
712,446.1658515930176
713,446.1658515930176
714,446.1658515930176
715,446.1658515930176
716,446.1658515930176
717,446.1658515930176
718,446.1658515930176
719,446.1658515930176
720,446.1658515930176
721,400.01245498657227
722,298.3940010070801
723,298.37987518310547
724,298.33749771118164
725,298.32337188720703
726,298.2951202392578
727,298.2809944152832
728,298.2809944152832
729,298.2668685913086
730,298.2668685913086
731,298.252742767334
732,298.2386169433594
733,298.2386169433594
734,298.21036529541016
735,298.19623947143555
736,298.19623947143555
737,298.19623947143555
738,298.18211364746094
739,298.18211364746094
740,298.18211364746094
741,298.18211364746094
742,298.18211364746094
743,298.1679878234863
744,298.1679878234863
745,298.1679878234863
746,298.1679878234863
747,298.1679878234863
748,298.1538619995117
749,298.1538619995117
750,298.1538619995117
751,298.1538619995117
752,298.1397361755371
753,298.1256103515625
754,298.1256103515625
755,298.1256103515625
756,298.1256103515625
757,298.1256103515625
758,298.1256103515625
759,298.1256103515625
760,298.1256103515625
761,298.1256103515625
762,298.1256103515625
763,298.1114845275879
764,298.1114845275879
765,298.1114845275879
766,298.1114845275879
767,298.1114845275879
768,298.0973587036133
769,298.0973587036133
770,298.0973587036133
771,298.0973587036133
772,298.0973587036133
773,298.0973587036133
774,298.0973587036133
775,298.0973587036133
776,298.0973587036133
777,298.0832328796387
778,298.0832328796387
779,298.0832328796387
780,298.0832328796387
781,298.0832328796387
782,298.0832328796387
783,298.0832328796387
784,298.0832328796387
785,298.0832328796387
786,298.06910705566406
787,298.06910705566406
788,298.06910705566406
789,298.06910705566406
790,298.06910705566406
791,298.06910705566406
792,298.06910705566406
793,298.06910705566406
794,298.06910705566406
795,298.06910705566406
796,298.06910705566406
797,298.06910705566406
798,298.06910705566406
799,298.05498123168945
800,298.05498123168945
801,298.05498123168945
802,298.05498123168945
803,298.05498123168945
804,298.05498123168945
805,298.05498123168945
806,298.05498123168945
807,298.05498123168945
808,298.04085540771484
809,298.04085540771484
810,298.04085540771484
811,298.04085540771484
812,298.04085540771484
813,298.04085540771484
814,298.04085540771484
815,298.04085540771484
816,298.04085540771484
817,298.04085540771484
818,298.04085540771484
819,298.04085540771484
820,298.04085540771484
821,298.04085540771484
822,298.04085540771484
823,298.04085540771484
824,298.02672958374023
825,298.02672958374023
826,298.02672958374023
827,298.02672958374023
828,298.02672958374023
829,298.02672958374023
830,298.02672958374023
831,298.02672958374023
832,298.02672958374023
833,298.02672958374023
834,298.02672958374023
835,298.02672958374023
836,298.02672958374023
837,298.0126037597656
838,298.0126037597656
839,298.0126037597656
840,298.0126037597656
841,298.0126037597656
842,298.0126037597656
843,298.0126037597656
844,298.0126037597656
845,298.0126037597656
846,298.0126037597656
847,298.0126037597656
848,298.0126037597656
849,298.0126037597656
850,298.0126037597656
851,298.0126037597656
852,298.0126037597656
853,298.0126037597656
854,298.0126037597656
855,298.0126037597656
856,298.0126037597656
857,297.998477935791
858,297.998477935791
859,297.998477935791
860,297.998477935791
861,297.998477935791
862,297.998477935791
863,297.998477935791
864,297.998477935791
865,297.998477935791
866,297.998477935791
867,297.998477935791
868,297.998477935791
869,297.9843521118164
870,297.9843521118164
871,297.9843521118164
872,297.9843521118164
873,297.9843521118164
874,297.9843521118164
875,297.9843521118164
876,297.9843521118164
877,297.9843521118164
878,297.9843521118164
879,297.9843521118164
880,297.9843521118164
881,297.9843521118164
882,297.9843521118164
883,297.9843521118164
884,297.9843521118164
885,297.9843521118164
886,297.9843521118164
887,297.9843521118164
888,297.9843521118164
889,297.9843521118164
890,297.9843521118164
891,297.9843521118164
892,297.9843521118164
893,297.1736755371094
894,297.1736755371094
895,297.1736755371094
896,297.1736755371094
897,297.1736755371094
898,297.1736755371094
899,297.1736755371094
900,297.1736755371094
901,297.1736755371094
902,297.1736755371094
903,297.1736755371094
904,297.1736755371094
905,297.1736755371094
906,279.93102645874023
907,272.8340034484863
908,272.664493560791
909,268.97472381591797
910,265.5109672546387
911,265.426212310791
912,265.4120864868164
913,265.3979606628418
914,261.87770080566406
915,261.70819091796875
916,258.1314277648926
917,258.11730194091797
918,258.0466728210449
919,254.9925651550293
920,254.5405387878418
921,254.48403549194336
922,250.82251739501953
923,247.33050918579102
924,243.62661361694336
925,149.62783813476562
926,149.35944747924805
927,149.3029441833496
928,149.26056671142578
929,149.24644088745117
930,149.24644088745117
931,149.23231506347656
932,149.23231506347656
933,149.21818923950195
934,149.21818923950195
935,149.21818923950195
936,149.20406341552734
937,149.20406341552734
938,149.18993759155273
939,149.18993759155273
940,149.18993759155273
941,149.18993759155273
942,149.18993759155273
943,149.17581176757812
944,149.17581176757812
945,149.17581176757812
946,149.16168594360352
947,149.16168594360352
948,149.16168594360352
949,149.16168594360352
950,149.16168594360352
951,149.16168594360352
952,149.16168594360352
953,149.16168594360352
954,149.1475601196289
955,149.1475601196289
956,149.1475601196289
957,149.1475601196289
958,149.1475601196289
959,149.1475601196289
960,149.1334342956543
961,149.1334342956543
962,149.1334342956543
963,149.1334342956543
964,149.1334342956543
965,149.1193084716797
966,149.1193084716797
967,149.1193084716797
968,149.1193084716797
969,149.1193084716797
970,149.1193084716797
971,149.1193084716797
972,149.1193084716797
973,149.1193084716797
974,149.1193084716797
975,149.1193084716797
976,149.1193084716797
977,149.1193084716797
978,149.10518264770508
979,149.10518264770508
980,149.10518264770508
981,149.10518264770508
982,149.10518264770508
983,149.10518264770508
984,149.10518264770508
985,149.10518264770508
986,149.09105682373047
987,149.09105682373047
988,149.09105682373047
989,149.09105682373047
990,149.09105682373047
991,149.09105682373047
992,149.09105682373047
993,149.09105682373047
994,149.09105682373047
995,149.09105682373047
996,149.09105682373047
997,149.09105682373047
998,149.09105682373047
999,149.09105682373047

==> communication_costs/citeseer/gcn_400.csv <==
Sno,node
0,92766.45118713379
1,92766.25342559814
2,63775.93036651611
3,57982.524852752686
4,55078.90125274658
5,54535.336933135986
6,52179.89154815674
7,46385.25708770752
8,43482.74942779541
9,40583.767974853516
10,40583.73972320557
11,40583.73972320557
12,40583.68321990967
13,37684.73001861572
14,37684.673515319824
15,37684.673515319824
16,37329.57307815552
17,34785.66381072998
18,34785.66381072998
19,34785.63555908203
20,34785.63555908203
21,34785.60730743408
22,34785.60730743408
23,34785.57905578613
24,34785.57905578613
25,31886.654106140137
26,31886.625854492188
27,31886.625854492188
28,31886.59760284424
29,31886.59760284424
30,31886.59760284424
31,31886.56935119629
32,31886.56935119629
33,28987.587898254395
34,28987.587898254395
35,28987.587898254395
36,28987.559646606445
37,28987.559646606445
38,28987.559646606445
39,28987.559646606445
40,26088.57819366455
41,26088.5499420166
42,26088.5499420166
43,26088.5499420166
44,26088.5499420166
45,26088.5499420166
46,26088.5499420166
47,26088.5499420166
48,26088.5499420166
49,26088.5499420166
50,26088.5499420166
51,26088.5499420166
52,26088.5499420166
53,26088.521690368652
54,26088.521690368652
55,26088.521690368652
56,26088.521690368652
57,26088.521690368652
58,26088.493438720703
59,23192.798053741455
60,23192.741550445557
61,23192.60029220581
62,23189.540237426758
63,23189.540237426758
64,23189.540237426758
65,23189.540237426758
66,23189.540237426758
67,23189.540237426758
68,23189.540237426758
69,23189.540237426758
70,23189.540237426758
71,23189.540237426758
72,23189.51198577881
73,23189.51198577881
74,23189.51198577881
75,23189.51198577881
76,23189.51198577881
77,23189.51198577881
78,23189.51198577881
79,23189.51198577881
80,23189.48373413086
81,23189.48373413086
82,23189.48373413086
83,23189.48373413086
84,23189.48373413086
85,23189.48373413086
86,20290.502281188965
87,20290.502281188965
88,20290.502281188965
89,20290.502281188965
90,20290.502281188965
91,20290.502281188965
92,20290.502281188965
93,20290.502281188965
94,20290.474029541016
95,20290.474029541016
96,20290.474029541016
97,20290.474029541016
98,20290.474029541016
99,20290.474029541016
100,20290.474029541016
101,20290.474029541016
102,20290.474029541016
103,20290.474029541016
104,20290.474029541016
105,20290.474029541016
106,20290.474029541016
107,20290.474029541016
108,20290.474029541016
109,20290.474029541016
110,20290.474029541016
111,20290.474029541016
112,20290.445777893066
113,20290.445777893066
114,20290.445777893066
115,20290.445777893066
116,20290.445777893066
117,20290.445777893066
118,19884.58441925049
119,19732.38640975952
120,17394.891651153564
121,17394.84927368164
122,17391.464324951172
123,17391.464324951172
124,17391.464324951172
125,17391.464324951172
126,17391.464324951172
127,17391.464324951172
128,17391.464324951172
129,17391.464324951172
130,17391.464324951172
131,17391.464324951172
132,17391.464324951172
133,17391.464324951172
134,17391.464324951172
135,17391.464324951172
136,17391.464324951172
137,17391.464324951172
138,17391.464324951172
139,17391.464324951172
140,17391.464324951172
141,17391.464324951172
142,17391.464324951172
143,17391.464324951172
144,17391.436073303223
145,17391.436073303223
146,17391.436073303223
147,17391.436073303223
148,17391.436073303223
149,17391.436073303223
150,17391.436073303223
151,17391.436073303223
152,17391.436073303223
153,17391.436073303223
154,17391.436073303223
155,17391.436073303223
156,17391.436073303223
157,17391.436073303223
158,17391.436073303223
159,17391.436073303223
160,17391.436073303223
161,17391.436073303223
162,17391.436073303223
163,17391.436073303223
164,17391.436073303223
165,17391.436073303223
166,17391.436073303223
167,17391.436073303223
168,17391.436073303223
169,17391.436073303223
170,17391.436073303223
171,17391.436073303223
172,17391.436073303223
173,17391.436073303223
174,17391.436073303223
175,17391.436073303223
176,17391.436073303223
177,17391.436073303223
178,17391.436073303223
179,17391.436073303223
180,17391.436073303223
181,17391.436073303223
182,17391.407821655273
183,17391.407821655273
184,17391.407821655273
185,17391.407821655273
186,17391.407821655273
187,17391.407821655273
188,17391.407821655273
189,14495.429920196533
190,14495.429920196533
191,14495.415794372559
192,14495.345165252686
193,14492.426368713379
194,14492.426368713379
195,14492.426368713379
196,14492.426368713379
197,14492.426368713379
198,14492.426368713379
199,14492.426368713379
200,14492.426368713379
201,14492.426368713379
202,14492.426368713379
203,14492.426368713379
204,14492.426368713379
205,14492.426368713379
206,14492.426368713379
207,14492.426368713379
208,14492.426368713379
209,14492.426368713379
210,14492.426368713379
211,14492.426368713379
212,14492.426368713379
213,14492.426368713379
214,14492.426368713379
215,14492.426368713379
216,14492.426368713379
217,14492.426368713379
218,14492.426368713379
219,14492.426368713379
220,14492.426368713379
221,14492.426368713379
222,14492.426368713379
223,14492.426368713379
224,14492.426368713379
225,14492.426368713379
226,14492.426368713379
227,14492.426368713379
228,14492.426368713379
229,14492.426368713379
230,14492.426368713379
231,14492.426368713379
232,14492.426368713379
233,14492.426368713379
234,14492.426368713379
235,14492.39811706543
236,14492.39811706543
237,14492.39811706543
238,14492.39811706543
239,14492.39811706543
240,14492.39811706543
241,14492.39811706543
242,14492.39811706543
243,14492.39811706543
244,14492.39811706543
245,14492.39811706543
246,14492.39811706543
247,14492.39811706543
248,14492.39811706543
249,14492.39811706543
250,14492.39811706543
251,14492.39811706543
252,14492.39811706543
253,14492.39811706543
254,14492.39811706543
255,14492.39811706543
256,14492.39811706543
257,14492.39811706543
258,14492.39811706543
259,14492.39811706543
260,14492.39811706543
261,14492.39811706543
262,14492.39811706543
263,14492.39811706543
264,14492.39811706543
265,14492.39811706543
266,14492.39811706543
267,14492.39811706543
268,14492.39811706543
269,14492.39811706543
270,14492.39811706543
271,14492.39811706543
272,14492.39811706543
273,14492.39811706543
274,14492.39811706543
275,14492.39811706543
276,14492.39811706543
277,14492.39811706543
278,14492.39811706543
279,14492.39811706543
280,14492.39811706543
281,14492.39811706543
282,14492.39811706543
283,14031.517738342285
284,13927.09122467041
285,13915.500846862793
286,11596.377838134766
287,11596.349586486816
288,11596.293083190918
289,11596.293083190918
290,11596.293083190918
291,11596.278957366943
292,11596.23657989502
293,11596.222454071045
294,11596.180076599121
295,11593.388412475586
296,11593.388412475586
297,11593.388412475586
298,11593.388412475586
299,11593.388412475586
300,11593.388412475586
301,11593.388412475586
302,11593.388412475586
303,11593.388412475586
304,11593.388412475586
305,11593.388412475586
306,11593.388412475586
307,11593.388412475586
308,11593.388412475586
309,11593.388412475586
310,11593.388412475586
311,11593.388412475586
312,11593.388412475586
313,11593.388412475586
314,11593.388412475586
315,11593.388412475586
316,11593.388412475586
317,11593.388412475586
318,11593.388412475586
319,11593.388412475586
320,11593.388412475586
321,11593.388412475586
322,11593.388412475586
323,11593.388412475586
324,11593.388412475586
325,11593.388412475586
326,11593.388412475586
327,11593.388412475586
328,11593.388412475586
329,11593.388412475586
330,11593.388412475586
331,11593.388412475586
332,11593.388412475586
333,11593.388412475586
334,11593.388412475586
335,11593.388412475586
336,11593.388412475586
337,11593.388412475586
338,11593.388412475586
339,11593.388412475586
340,11593.388412475586
341,11593.388412475586
342,11593.388412475586
343,11593.388412475586
344,11593.388412475586
345,11593.388412475586
346,11593.388412475586
347,11593.388412475586
348,11593.388412475586
349,11593.388412475586
350,11593.388412475586
351,11593.388412475586
352,11593.388412475586
353,11593.388412475586
354,11593.388412475586
355,11593.388412475586
356,11593.388412475586
357,11593.388412475586
358,11593.388412475586
359,11593.388412475586
360,11593.388412475586
361,11593.388412475586
362,11593.388412475586
363,11593.388412475586
364,11593.388412475586
365,11593.388412475586
366,11593.388412475586
367,11593.388412475586
368,11593.388412475586
369,11593.388412475586
370,11593.388412475586
371,11593.388412475586
372,11593.388412475586
373,11593.388412475586
374,11593.388412475586
375,11593.388412475586
376,11593.388412475586
377,11593.388412475586
378,11593.388412475586
379,11593.388412475586
380,11593.388412475586
381,11593.388412475586
382,11593.388412475586
383,11593.388412475586
384,11593.388412475586
385,11593.388412475586
386,11593.388412475586
387,11593.388412475586
388,11593.388412475586
389,11593.388412475586
390,11593.388412475586
391,11593.388412475586
392,11593.388412475586
393,11593.388412475586
394,11593.388412475586
395,11593.388412475586
396,11593.388412475586
397,11593.388412475586
398,11593.388412475586
399,11593.388412475586
400,11593.388412475586
401,11593.388412475586
402,11593.388412475586
403,11593.388412475586
404,11593.388412475586
405,11593.360160827637
406,11593.360160827637
407,11593.360160827637
408,11593.360160827637
409,11593.360160827637
410,11593.360160827637
411,11593.360160827637
412,11593.360160827637
413,11593.360160827637
414,11593.360160827637
415,11593.360160827637
416,11593.360160827637
417,11593.360160827637
418,11593.360160827637
419,11593.360160827637
420,11593.360160827637
421,11593.360160827637
422,11593.360160827637
423,11593.360160827637
424,11593.360160827637
425,11593.360160827637
426,11593.360160827637
427,11593.360160827637
428,11593.360160827637
429,11593.360160827637
430,11593.360160827637
431,11593.360160827637
432,11593.360160827637
433,11593.360160827637
434,11593.360160827637
435,11593.360160827637
436,11593.360160827637
437,11593.360160827637
438,11593.360160827637
439,11593.360160827637
440,11593.360160827637
441,11593.360160827637
442,11593.360160827637
443,11593.360160827637
444,11593.360160827637
445,11593.360160827637
446,11593.360160827637
447,11593.360160827637
448,11593.360160827637
449,11593.360160827637
450,11593.360160827637
451,11593.360160827637
452,11593.360160827637
453,11593.360160827637
454,11593.360160827637
455,11593.360160827637
456,11593.360160827637
457,11593.360160827637
458,11593.360160827637
459,11593.360160827637
460,11593.360160827637
461,11593.360160827637
462,11593.360160827637
463,11593.360160827637
464,11593.360160827637
465,11593.360160827637
466,11067.350944519043
467,10987.50104522705
468,8697.467014312744
469,8697.382259368896
470,8697.382259368896
471,8697.382259368896
472,8697.368133544922
473,8697.339881896973
474,8697.339881896973
475,8697.339881896973
476,8697.325756072998
477,8697.297504425049
478,8697.283378601074
479,8697.255126953125
480,8697.255126953125
481,8697.24100112915
482,8697.24100112915
483,8697.226875305176
484,8697.212749481201
485,8697.212749481201
486,8697.198623657227
487,8697.184497833252
488,8697.184497833252
489,8697.184497833252
490,8697.170372009277
491,8697.170372009277
492,8697.170372009277
493,8697.170372009277
494,8697.170372009277
495,8697.170372009277
496,8697.170372009277
497,8697.156246185303
498,8697.156246185303
499,8697.142120361328
500,8697.142120361328
501,8697.142120361328
502,8697.142120361328
503,8697.142120361328
504,8697.142120361328
505,8697.127994537354
506,8697.113868713379
507,8694.350456237793
508,8694.350456237793
509,8694.350456237793
510,8694.350456237793
511,8694.350456237793
512,8694.350456237793
513,8694.350456237793
514,8694.350456237793
515,8694.350456237793
516,8694.350456237793
517,8694.350456237793
518,8694.350456237793
519,8694.350456237793
520,8694.350456237793
521,8694.350456237793
522,8694.350456237793
523,8694.350456237793
524,8694.350456237793
525,8694.350456237793
526,8694.350456237793
527,8694.350456237793
528,8694.350456237793
529,8694.350456237793
530,8694.350456237793
531,8694.350456237793
532,8694.350456237793
533,8694.350456237793
534,8694.350456237793
535,8694.350456237793
536,8694.350456237793
537,8694.350456237793
538,8694.350456237793
539,8694.350456237793
540,8694.350456237793
541,8694.350456237793
542,8694.350456237793
543,8694.350456237793
544,8694.350456237793
545,8694.350456237793
546,8694.350456237793
547,8694.350456237793
548,8694.350456237793
549,8694.350456237793
550,8694.350456237793
551,8694.350456237793
552,8694.350456237793
553,8694.350456237793
554,8694.350456237793
555,8694.350456237793
556,8694.350456237793
557,8694.350456237793
558,8694.350456237793
559,8694.350456237793
560,8694.350456237793
561,8694.350456237793
562,8694.350456237793
563,8694.350456237793
564,8694.350456237793
565,8694.350456237793
566,8694.350456237793
567,8694.350456237793
568,8694.350456237793
569,8694.350456237793
570,8694.350456237793
571,8694.350456237793
572,8694.350456237793
573,8694.350456237793
574,8694.350456237793
575,8694.350456237793
576,8694.350456237793
577,8694.350456237793
578,8694.350456237793
579,8694.350456237793
580,8694.350456237793
581,8694.350456237793
582,8694.350456237793
583,8694.350456237793
584,8694.350456237793
585,8694.350456237793
586,8694.350456237793
587,8694.350456237793
588,8694.350456237793
589,8694.350456237793
590,8694.350456237793
591,8694.350456237793
592,8694.350456237793
593,8694.350456237793
594,8694.350456237793
595,8694.350456237793
596,8694.350456237793
597,8694.350456237793
598,8694.350456237793
599,8694.350456237793
600,8694.350456237793
601,8694.350456237793
602,8694.350456237793
603,8694.350456237793
604,8694.350456237793
605,8694.350456237793
606,8694.350456237793
607,8694.350456237793
608,8694.350456237793
609,8694.350456237793
610,8694.350456237793
611,8694.350456237793
612,8694.350456237793
613,8694.350456237793
614,8694.350456237793
615,8694.350456237793
616,8694.350456237793
617,8694.350456237793
618,8694.350456237793
619,8694.350456237793
620,8694.350456237793
621,8694.350456237793
622,8694.350456237793
623,8694.350456237793
624,8694.350456237793
625,8694.350456237793
626,8694.350456237793
627,8694.350456237793
628,8694.350456237793
629,8694.350456237793
630,8694.350456237793
631,8694.350456237793
632,8694.350456237793
633,8694.350456237793
634,8694.350456237793
635,8694.350456237793
636,8694.350456237793
637,8694.350456237793
638,8694.350456237793
639,8694.350456237793
640,8694.350456237793
641,8694.350456237793
642,8694.350456237793
643,8694.350456237793
644,8694.350456237793
645,8694.350456237793
646,8694.350456237793
647,8694.350456237793
648,8694.350456237793
649,8694.350456237793
650,8694.350456237793
651,8694.350456237793
652,8694.350456237793
653,8694.350456237793
654,8694.350456237793
655,8694.350456237793
656,8694.350456237793
657,8694.350456237793
658,8694.350456237793
659,8694.350456237793
660,8694.350456237793
661,8694.350456237793
662,8694.350456237793
663,8694.350456237793
664,8694.350456237793
665,8694.350456237793
666,8694.350456237793
667,8694.350456237793
668,8694.350456237793
669,8694.350456237793
670,8694.350456237793
671,8694.350456237793
672,8694.350456237793
673,8694.350456237793
674,8694.350456237793
675,8694.350456237793
676,8694.350456237793
677,8694.350456237793
678,8694.350456237793
679,8694.350456237793
680,8694.350456237793
681,8694.350456237793
682,8694.350456237793
683,8694.350456237793
684,8694.350456237793
685,8694.350456237793
686,8694.350456237793
687,8694.350456237793
688,8694.350456237793
689,8694.350456237793
690,8694.350456237793
691,8694.350456237793
692,8694.350456237793
693,8694.350456237793
694,8694.350456237793
695,8694.350456237793
696,8694.350456237793
697,8694.350456237793
698,8694.350456237793
699,8694.350456237793
700,8694.350456237793
701,8694.350456237793
702,8694.350456237793
703,8694.350456237793
704,8694.350456237793
705,8694.350456237793
706,8694.350456237793
707,8694.350456237793
708,8694.350456237793
709,8694.350456237793
710,8694.350456237793
711,8694.350456237793
712,8694.350456237793
713,8694.350456237793
714,8694.350456237793
715,8694.350456237793
716,8694.350456237793
717,8694.350456237793
718,8694.350456237793
719,8694.350456237793
720,8291.506774902344
721,8219.031532287598
722,8189.928428649902
723,5798.584442138672
724,5798.513813018799
725,5798.499687194824
726,5798.443183898926
727,5798.400806427002
728,5798.386680603027
729,5798.3443031311035
730,5798.30192565918
731,5798.30192565918
732,5798.30192565918
733,5798.30192565918
734,5798.287799835205
735,5798.287799835205
736,5798.287799835205
737,5798.287799835205
738,5798.287799835205
739,5798.2736740112305
740,5798.2736740112305
741,5798.2736740112305
742,5798.259548187256
743,5798.259548187256
744,5798.245422363281
745,5798.245422363281
746,5798.245422363281
747,5798.245422363281
748,5798.245422363281
749,5798.245422363281
750,5798.245422363281
751,5798.231296539307
752,5798.231296539307
753,5798.231296539307
754,5798.231296539307
755,5798.231296539307
756,5798.231296539307
757,5798.231296539307
758,5798.217170715332
759,5798.217170715332
760,5798.217170715332
761,5798.203044891357
762,5798.203044891357
763,5798.203044891357
764,5798.188919067383
765,5798.188919067383
766,5798.188919067383
767,5798.174793243408
768,5798.174793243408
769,5798.174793243408
770,5798.174793243408
771,5798.174793243408
772,5798.174793243408
773,5798.160667419434
774,5798.160667419434
775,5798.160667419434
776,5798.160667419434
777,5798.160667419434
778,5798.160667419434
779,5798.160667419434
780,5798.160667419434
781,5798.160667419434
782,5798.160667419434
783,5798.160667419434
784,5798.160667419434
785,5798.160667419434
786,5798.160667419434
787,5798.146541595459
788,5798.146541595459
789,5798.146541595459
790,5798.146541595459
791,5798.146541595459
792,5798.146541595459
793,5798.146541595459
794,5798.146541595459
795,5798.146541595459
796,5798.146541595459
797,5798.132415771484
798,5798.132415771484
799,5798.132415771484
800,5798.132415771484
801,5798.132415771484
802,5798.132415771484
803,5798.132415771484
804,5798.132415771484
805,5798.132415771484
806,5798.132415771484
807,5798.132415771484
808,5798.132415771484
809,5798.132415771484
810,5798.132415771484
811,5798.11828994751
812,5798.11828994751
813,5798.11828994751
814,5798.11828994751
815,5798.11828994751
816,5798.11828994751
817,5798.11828994751
818,5798.11828994751
819,5798.11828994751
820,5798.11828994751
821,5798.11828994751
822,5798.11828994751
823,5798.11828994751
824,5798.11828994751
825,5798.11828994751
826,5798.104164123535
827,5798.104164123535
828,5798.104164123535
829,5798.104164123535
830,5798.104164123535
831,5798.104164123535
832,5798.104164123535
833,5798.104164123535
834,5798.104164123535
835,5798.104164123535
836,5798.104164123535
837,5798.104164123535
838,5798.104164123535
839,5798.104164123535
840,5798.104164123535
841,5798.104164123535
842,5798.104164123535
843,5798.090038299561
844,5798.090038299561
845,5798.090038299561
846,5798.090038299561
847,5798.090038299561
848,5798.090038299561
849,5798.090038299561
850,5798.090038299561
851,5798.090038299561
852,5798.090038299561
853,5798.075912475586
854,5798.075912475586
855,5798.075912475586
856,5798.075912475586
857,5798.075912475586
858,5798.075912475586
859,5798.075912475586
860,5798.075912475586
861,5798.075912475586
862,5798.075912475586
863,5798.075912475586
864,5798.075912475586
865,5798.075912475586
866,5798.075912475586
867,5798.075912475586
868,5798.075912475586
869,5798.075912475586
870,5798.075912475586
871,5798.075912475586
872,5798.075912475586
873,5798.075912475586
874,5798.075912475586
875,5798.075912475586
876,5798.075912475586
877,5798.075912475586
878,5798.075912475586
879,5798.075912475586
880,5798.075912475586
881,5798.075912475586
882,5795.3125
883,5795.3125
884,5795.3125
885,5795.3125
886,5795.3125
887,5795.3125
888,5795.3125
889,5795.3125
890,5795.3125
891,5795.3125
892,5795.3125
893,5795.3125
894,5795.3125
895,5795.3125
896,5795.3125
897,5370.556735992432
898,5363.845993041992
899,5363.577602386475
900,5356.386581420898
901,5356.075813293457
902,5319.993576049805
903,5254.9353675842285
904,5240.214305877686
905,2899.405227661133
906,2899.3345985412598
907,2899.3063468933105
908,2899.292221069336
909,2899.292221069336
910,2899.292221069336
911,2899.2780952453613
912,2899.2639694213867
913,2899.2639694213867
914,2899.2639694213867
915,2899.2639694213867
916,2899.2639694213867
917,2899.249843597412
918,2899.2357177734375
919,2899.2357177734375
920,2899.2357177734375
921,2899.2357177734375
922,2899.2357177734375
923,2899.2357177734375
924,2899.221591949463
925,2899.221591949463
926,2899.221591949463
927,2899.221591949463
928,2899.221591949463
929,2899.2074661254883
930,2899.2074661254883
931,2899.2074661254883
932,2899.2074661254883
933,2899.2074661254883
934,2899.1933403015137
935,2899.1933403015137
936,2899.1933403015137
937,2899.1933403015137
938,2899.1933403015137
939,2899.1933403015137
940,2899.1933403015137
941,2899.1933403015137
942,2899.1933403015137
943,2899.1933403015137
944,2899.1933403015137
945,2899.179214477539
946,2899.179214477539
947,2899.179214477539
948,2899.179214477539
949,2899.179214477539
950,2899.179214477539
951,2899.1650886535645
952,2899.1650886535645
953,2899.1650886535645
954,2899.1650886535645
955,2899.1650886535645
956,2899.1650886535645
957,2899.1650886535645
958,2899.1650886535645
959,2899.1650886535645
960,2899.1650886535645
961,2899.1650886535645
962,2899.1650886535645
963,2899.1650886535645
964,2899.15096282959
965,2899.15096282959
966,2899.15096282959
967,2899.15096282959
968,2899.15096282959
969,2899.15096282959
970,2899.15096282959
971,2899.15096282959
972,2899.15096282959
973,2899.15096282959
974,2899.15096282959
975,2899.15096282959
976,2899.1368370056152
977,2899.1368370056152
978,2899.1368370056152
979,2899.1368370056152
980,2899.1368370056152
981,2899.1368370056152
982,2899.1368370056152
983,2899.1368370056152
984,2899.1368370056152
985,2899.1368370056152
986,2899.1368370056152
987,2899.1368370056152
988,2899.1368370056152
989,2899.1368370056152
990,2899.1368370056152
991,2899.1368370056152
992,2899.1368370056152
993,2899.1368370056152
994,2899.1368370056152
995,2899.1368370056152
996,2899.1368370056152
997,2899.1227111816406
998,2899.1227111816406
999,2899.1227111816406

==> communication_costs/citeseer/gcn_es.csv <==
Sno,node
0,15539.199165344238
1,14567.69189453125
2,11516.399425506592
3,11045.282096862793
4,10197.265254974365
5,9711.681129455566
6,8740.371620178223
7,8254.787494659424
8,8254.787494659424
9,7769.288124084473
10,7769.231620788574
11,7769.231620788574
12,7675.013805389404
13,7283.619243621826
14,6798.035118103027
15,6798.006866455078
16,6798.006866455078
17,6667.551429748535
18,6312.39448928833
19,6312.39448928833
20,6312.337985992432
21,5826.8386154174805
22,5826.753860473633
23,5343.643135070801
24,5342.456565856934
25,5341.226238250732
26,5341.197986602783
27,5341.169734954834
28,5341.169734954834
29,5341.141483306885
30,5341.141483306885
31,5341.141483306885
32,4856.575798034668
33,4855.613861083984
34,4855.613861083984
35,4855.585609436035
36,4855.585609436035
37,4855.557357788086
38,4855.557357788086
39,4855.557357788086
40,4855.557357788086
41,4855.557357788086
42,4855.557357788086
43,4855.529106140137
44,4855.529106140137
45,4855.529106140137
46,4370.001483917236
47,4370.001483917236
48,4370.001483917236
49,4370.001483917236
50,4370.001483917236
51,4370.001483917236
52,4369.973232269287
53,4369.973232269287
54,4369.973232269287
55,4369.973232269287
56,4369.973232269287
57,4369.973232269287
58,4369.973232269287
59,4369.973232269287
60,4369.973232269287
61,4369.973232269287
62,4369.944980621338
63,4369.944980621338
64,4369.944980621338
65,4369.944980621338
66,4369.944980621338
67,4369.944980621338
68,4369.944980621338
69,4369.944980621338
70,4369.944980621338
71,4369.944980621338
72,4369.916728973389
73,3884.3891067504883
74,3884.3891067504883
75,3884.3891067504883
76,3884.3891067504883
77,3884.3891067504883
78,3884.3891067504883
79,3884.360855102539
80,3884.360855102539
81,3884.360855102539
82,3884.360855102539
83,3884.360855102539
84,3884.360855102539
85,3884.360855102539
86,3884.360855102539
87,3884.360855102539
88,3884.33260345459
89,3884.33260345459
90,3884.33260345459
91,3884.33260345459
92,3884.33260345459
93,3884.33260345459
94,3884.33260345459
95,3884.33260345459
96,3884.33260345459
97,3884.33260345459
98,3884.33260345459
99,3398.7767295837402
100,3398.7767295837402
101,3398.7767295837402
102,3398.7767295837402
103,3398.7767295837402
104,3398.7767295837402
105,3398.7767295837402
106,3398.7767295837402
107,3398.7767295837402
108,3398.7767295837402
109,3398.7767295837402
110,3398.7767295837402
111,3398.7767295837402
112,3398.7767295837402
113,3398.748477935791
114,3398.748477935791
115,3398.748477935791
116,3398.748477935791
117,3398.748477935791
118,3398.748477935791
119,3398.748477935791
120,3398.748477935791
121,3398.748477935791
122,3398.748477935791
123,3398.748477935791
124,3398.748477935791
125,3398.748477935791
126,3398.748477935791
127,3398.720226287842
128,3398.720226287842
129,3398.720226287842
130,3398.720226287842
131,3398.720226287842
132,3398.720226287842
133,3398.720226287842
134,3398.720226287842
135,3268.293041229248
136,2914.013282775879
137,2913.8861503601074
138,2913.872024536133
139,2913.164352416992
140,2913.164352416992
141,2913.164352416992
142,2913.164352416992
143,2913.164352416992
144,2913.164352416992
145,2913.164352416992
146,2913.164352416992
147,2913.164352416992
148,2913.164352416992
149,2913.164352416992
150,2913.164352416992
151,2913.164352416992
152,2913.164352416992
153,2913.164352416992
154,2913.164352416992
155,2913.164352416992
156,2913.164352416992
157,2913.164352416992
158,2913.164352416992
159,2913.164352416992
160,2913.164352416992
161,2913.164352416992
162,2913.164352416992
163,2913.136100769043
164,2913.136100769043
165,2913.136100769043
166,2913.136100769043
167,2913.136100769043
168,2913.136100769043
169,2913.136100769043
170,2913.136100769043
171,2913.136100769043
172,2913.136100769043
173,2913.136100769043
174,2913.136100769043
175,2913.136100769043
176,2913.136100769043
177,2913.136100769043
178,2913.136100769043
179,2913.136100769043
180,2913.136100769043
181,2913.136100769043
182,2913.136100769043
183,2913.136100769043
184,2913.136100769043
185,2913.136100769043
186,2913.136100769043
187,2913.136100769043
188,2913.136100769043
189,2913.136100769043
190,2913.136100769043
191,2913.136100769043
192,2913.136100769043
193,2913.136100769043
194,2913.136100769043
195,2913.136100769043
196,2913.136100769043
197,2913.136100769043
198,2913.136100769043
199,2913.136100769043
200,2913.136100769043
201,2913.136100769043
202,2913.136100769043
203,2913.136100769043
204,2913.136100769043
205,2913.1078491210938
206,2913.1078491210938
207,2913.1078491210938
208,2913.1078491210938
209,2913.1078491210938
210,2913.1078491210938
211,2913.1078491210938
212,2913.1078491210938
213,2791.215019226074
214,2428.471534729004
215,2428.4432830810547
216,2428.3020248413086
217,2428.2596473693848
218,2428.174892425537
219,2428.146640777588
220,2427.551975250244
221,2427.551975250244
222,2427.551975250244
223,2427.551975250244
224,2427.551975250244
225,2427.551975250244
226,2427.551975250244
227,2427.551975250244
228,2427.551975250244
229,2427.551975250244
230,2427.551975250244
231,2427.551975250244
232,2427.551975250244
233,2427.551975250244
234,2427.551975250244
235,2427.551975250244
236,2427.551975250244
237,2427.551975250244
238,2427.551975250244
239,2427.551975250244
240,2427.551975250244
241,2427.551975250244
242,2427.551975250244
243,2427.551975250244
244,2427.551975250244
245,2427.551975250244
246,2427.551975250244
247,2427.551975250244
248,2427.551975250244
249,2427.551975250244
250,2427.551975250244
251,2427.551975250244
252,2427.551975250244
253,2427.551975250244
254,2427.551975250244
255,2427.551975250244
256,2427.551975250244
257,2427.551975250244
258,2427.551975250244
259,2427.551975250244
260,2427.551975250244
261,2427.551975250244
262,2427.551975250244
263,2427.551975250244
264,2427.551975250244
265,2427.523723602295
266,2427.523723602295
267,2427.523723602295
268,2427.523723602295
269,2427.523723602295
270,2427.523723602295
271,2427.523723602295
272,2427.523723602295
273,2427.523723602295
274,2427.523723602295
275,2427.523723602295
276,2427.523723602295
277,2427.523723602295
278,2427.523723602295
279,2427.523723602295
280,2427.523723602295
281,2427.523723602295
282,2427.523723602295
283,2427.523723602295
284,2427.523723602295
285,2427.523723602295
286,2427.523723602295
287,2427.523723602295
288,2427.523723602295
289,2427.523723602295
290,2427.523723602295
291,2427.523723602295
292,2427.523723602295
293,2427.523723602295
294,2427.523723602295
295,2427.523723602295
296,2427.523723602295
297,2427.523723602295
298,2427.523723602295
299,2427.523723602295
300,2427.523723602295
301,2427.523723602295
302,2427.523723602295
303,2427.523723602295
304,2427.523723602295
305,2427.523723602295
306,2427.523723602295
307,2427.523723602295
308,2427.523723602295
309,2427.523723602295
310,2427.523723602295
311,2427.523723602295
312,2427.523723602295
313,2427.523723602295
314,2427.523723602295
315,2427.523723602295
316,2427.523723602295
317,2427.523723602295
318,2427.523723602295
319,2427.523723602295
320,2427.523723602295
321,2427.523723602295
322,2427.523723602295
323,2427.523723602295
324,1942.8026542663574
325,1942.5907669067383
326,1942.562515258789
327,1942.5483894348145
328,1942.5483894348145
329,1942.5483894348145
330,1942.5483894348145
331,1942.5201377868652
332,1942.4777603149414
333,1941.939598083496
334,1941.939598083496
335,1941.939598083496
336,1941.939598083496
337,1941.939598083496
338,1941.939598083496
339,1941.939598083496
340,1941.939598083496
341,1941.939598083496
342,1941.939598083496
343,1941.939598083496
344,1941.939598083496
345,1941.939598083496
346,1941.939598083496
347,1941.939598083496
348,1941.939598083496
349,1941.939598083496
350,1941.939598083496
351,1941.939598083496
352,1941.939598083496
353,1941.939598083496
354,1941.939598083496
355,1941.939598083496
356,1941.939598083496
357,1941.939598083496
358,1941.939598083496
359,1941.939598083496
360,1941.939598083496
361,1941.939598083496
362,1941.939598083496
363,1941.939598083496
364,1941.939598083496
365,1941.939598083496
366,1941.939598083496
367,1941.939598083496
368,1941.939598083496
369,1941.939598083496
370,1941.939598083496
371,1941.939598083496
372,1941.939598083496
373,1941.939598083496
374,1941.939598083496
375,1941.939598083496
376,1941.939598083496
377,1941.939598083496
378,1941.939598083496
379,1941.939598083496
380,1941.939598083496
381,1941.939598083496
382,1941.939598083496
383,1941.939598083496
384,1941.939598083496
385,1941.939598083496
386,1941.939598083496
387,1941.939598083496
388,1941.939598083496
389,1941.939598083496
390,1941.939598083496
391,1941.939598083496
392,1941.939598083496
393,1941.939598083496
394,1941.939598083496
395,1941.939598083496
396,1941.939598083496
397,1941.939598083496
398,1941.939598083496
399,1941.939598083496
400,1941.939598083496
401,1941.939598083496
402,1941.939598083496
403,1941.939598083496
404,1941.939598083496
405,1941.939598083496
406,1941.939598083496
407,1941.939598083496
408,1941.939598083496
409,1941.939598083496
410,1941.939598083496
411,1941.939598083496
412,1941.939598083496
413,1941.939598083496
414,1941.939598083496
415,1941.939598083496
416,1941.939598083496
417,1941.939598083496
418,1941.939598083496
419,1941.939598083496
420,1941.939598083496
421,1941.939598083496
422,1941.9113464355469
423,1941.9113464355469
424,1941.9113464355469
425,1941.9113464355469
426,1941.9113464355469
427,1941.9113464355469
428,1941.9113464355469
429,1941.9113464355469
430,1941.9113464355469
431,1941.9113464355469
432,1941.9113464355469
433,1941.9113464355469
434,1941.9113464355469
435,1941.9113464355469
436,1941.9113464355469
437,1941.9113464355469
438,1941.9113464355469
439,1941.9113464355469
440,1941.9113464355469
441,1941.9113464355469
442,1941.9113464355469
443,1941.9113464355469
444,1941.9113464355469
445,1941.9113464355469
446,1941.9113464355469
447,1941.9113464355469
448,1941.9113464355469
449,1941.9113464355469
450,1941.9113464355469
451,1941.9113464355469
452,1941.9113464355469
453,1941.9113464355469
454,1941.9113464355469
455,1941.9113464355469
456,1941.9113464355469
457,1941.9113464355469
458,1941.9113464355469
459,1941.9113464355469
460,1941.9113464355469
461,1941.9113464355469
462,1941.9113464355469
463,1941.9113464355469
464,1941.9113464355469
465,1941.9113464355469
466,1941.9113464355469
467,1941.9113464355469
468,1941.9113464355469
469,1941.9113464355469
470,1941.9113464355469
471,1941.9113464355469
472,1941.9113464355469
473,1941.9113464355469
474,1941.9113464355469
475,1941.9113464355469
476,1941.9113464355469
477,1941.9113464355469
478,1941.9113464355469
479,1941.9113464355469
480,1941.9113464355469
481,1941.9113464355469
482,1941.9113464355469
483,1941.9113464355469
484,1941.9113464355469
485,1941.9113464355469
486,1941.9113464355469
487,1941.9113464355469
488,1941.9113464355469
489,1941.9113464355469
490,1941.9113464355469
491,1941.9113464355469
492,1768.8479461669922
493,1457.4727935791016
494,1457.2185287475586
495,1457.204402923584
496,1457.1902770996094
497,1457.1620254516602
498,1457.1478996276855
499,1457.1196479797363
500,1457.091396331787
501,1457.091396331787
502,1457.0772705078125
503,1457.0772705078125
504,1457.063144683838
505,1457.0490188598633
506,1457.0490188598633
507,1457.0348930358887
508,1457.0348930358887
509,1457.020767211914
510,1457.0066413879395
511,1457.0066413879395
512,1456.9783897399902
513,1456.9642639160156
514,1456.950138092041
515,1456.950138092041
516,1456.9360122680664
517,1456.9218864440918
518,1456.9218864440918
519,1456.9218864440918
520,1456.9218864440918
521,1456.9077606201172
522,1456.8936347961426
523,1456.8936347961426
524,1456.8936347961426
525,1456.879508972168
526,1456.879508972168
527,1456.8653831481934
528,1456.8653831481934
529,1456.8653831481934
530,1456.8653831481934
531,1456.8371315002441
532,1456.327220916748
533,1456.327220916748
534,1456.327220916748
535,1456.327220916748
536,1456.327220916748
537,1456.327220916748
538,1456.327220916748
539,1456.327220916748
540,1456.327220916748
541,1456.327220916748
542,1456.327220916748
543,1456.327220916748
544,1456.327220916748
545,1456.327220916748
546,1456.327220916748
547,1456.327220916748
548,1456.327220916748
549,1456.327220916748
550,1456.327220916748
551,1456.327220916748
552,1456.327220916748
553,1456.327220916748
554,1456.327220916748
555,1456.327220916748
556,1456.327220916748
557,1456.327220916748
558,1456.327220916748
559,1456.327220916748
560,1456.327220916748
561,1456.327220916748
562,1456.327220916748
563,1456.327220916748
564,1456.327220916748
565,1456.327220916748
566,1456.327220916748
567,1456.327220916748
568,1456.327220916748
569,1456.327220916748
570,1456.327220916748
571,1456.327220916748
572,1456.327220916748
573,1456.327220916748
574,1456.327220916748
575,1456.327220916748
576,1456.327220916748
577,1456.327220916748
578,1456.327220916748
579,1456.327220916748
580,1456.327220916748
581,1456.327220916748
582,1456.327220916748
583,1456.327220916748
584,1456.327220916748
585,1456.327220916748
586,1456.327220916748
587,1456.327220916748
588,1456.327220916748
589,1456.327220916748
590,1456.327220916748
591,1456.327220916748
592,1456.327220916748
593,1456.327220916748
594,1456.327220916748
595,1456.327220916748
596,1456.327220916748
597,1456.327220916748
598,1456.327220916748
599,1456.327220916748
600,1456.327220916748
601,1456.327220916748
602,1456.327220916748
603,1456.327220916748
604,1456.327220916748
605,1456.327220916748
606,1456.327220916748
607,1456.327220916748
608,1456.327220916748
609,1456.327220916748
610,1456.327220916748
611,1456.327220916748
612,1456.327220916748
613,1456.327220916748
614,1456.327220916748
615,1456.327220916748
616,1456.327220916748
617,1456.327220916748
618,1456.327220916748
619,1456.327220916748
620,1456.327220916748
621,1456.327220916748
622,1456.327220916748
623,1456.327220916748
624,1456.327220916748
625,1456.327220916748
626,1456.327220916748
627,1456.327220916748
628,1456.327220916748
629,1456.327220916748
630,1456.327220916748
631,1456.327220916748
632,1456.327220916748
633,1456.327220916748
634,1456.327220916748
635,1456.327220916748
636,1456.327220916748
637,1456.327220916748
638,1456.327220916748
639,1456.327220916748
640,1456.327220916748
641,1456.327220916748
642,1456.327220916748
643,1456.327220916748
644,1456.327220916748
645,1456.327220916748
646,1456.327220916748
647,1456.327220916748
648,1456.327220916748
649,1456.327220916748
650,1456.327220916748
651,1456.327220916748
652,1456.327220916748
653,1456.327220916748
654,1456.327220916748
655,1456.327220916748
656,1456.327220916748
657,1456.327220916748
658,1456.327220916748
659,1456.327220916748
660,1456.327220916748
661,1456.327220916748
662,1456.327220916748
663,1456.327220916748
664,1456.327220916748
665,1456.327220916748
666,1456.327220916748
667,1456.327220916748
668,1456.327220916748
669,1456.327220916748
670,1456.327220916748
671,1456.327220916748
672,1456.327220916748
673,1456.327220916748
674,1456.327220916748
675,1456.327220916748
676,1456.327220916748
677,1456.327220916748
678,1456.327220916748
679,1456.327220916748
680,1456.327220916748
681,1456.327220916748
682,1456.327220916748
683,1456.327220916748
684,1456.327220916748
685,1456.327220916748
686,1456.327220916748
687,1456.327220916748
688,1456.327220916748
689,1456.327220916748
690,1456.327220916748
691,1456.327220916748
692,1456.327220916748
693,1456.327220916748
694,1456.327220916748
695,1456.327220916748
696,1456.327220916748
697,1456.327220916748
698,1456.327220916748
699,1456.327220916748
700,1456.327220916748
701,1456.327220916748
702,1456.327220916748
703,1456.327220916748
704,1456.327220916748
705,1456.327220916748
706,1456.327220916748
707,1456.327220916748
708,1456.327220916748
709,1456.327220916748
710,1456.327220916748
711,1456.327220916748
712,1456.327220916748
713,1456.327220916748
714,1456.327220916748
715,1456.327220916748
716,1456.327220916748
717,1456.327220916748
718,1456.327220916748
719,1456.327220916748
720,1456.327220916748
721,1341.145133972168
722,971.6344032287598
723,971.6202774047852
724,971.5778999328613
725,971.5637741088867
726,971.5355224609375
727,971.5213966369629
728,971.5213966369629
729,971.5072708129883
730,971.5072708129883
731,971.4931449890137
732,971.4790191650391
733,971.4790191650391
734,971.4507675170898
735,971.4366416931152
736,971.4366416931152
737,971.4366416931152
738,971.4225158691406
739,971.4225158691406
740,971.4225158691406
741,971.4225158691406
742,971.4225158691406
743,971.408390045166
744,971.408390045166
745,971.408390045166
746,971.408390045166
747,971.408390045166
748,971.3942642211914
749,971.3942642211914
750,971.3942642211914
751,971.3942642211914
752,971.3801383972168
753,971.3660125732422
754,971.3660125732422
755,971.3660125732422
756,971.3660125732422
757,971.3660125732422
758,971.3660125732422
759,971.3660125732422
760,971.3660125732422
761,971.3660125732422
762,971.3660125732422
763,971.3518867492676
764,971.3518867492676
765,971.3518867492676
766,971.3518867492676
767,971.3518867492676
768,971.337760925293
769,971.337760925293
770,971.337760925293
771,971.337760925293
772,971.337760925293
773,971.337760925293
774,971.337760925293
775,971.337760925293
776,971.337760925293
777,971.3236351013184
778,971.3236351013184
779,971.3236351013184
780,971.3236351013184
781,971.3236351013184
782,971.3236351013184
783,971.3236351013184
784,971.3236351013184
785,971.3236351013184
786,971.3095092773438
787,971.3095092773438
788,971.3095092773438
789,971.3095092773438
790,971.3095092773438
791,971.3095092773438
792,971.3095092773438
793,971.3095092773438
794,971.3095092773438
795,971.3095092773438
796,971.3095092773438
797,971.3095092773438
798,971.3095092773438
799,971.2953834533691
800,971.2953834533691
801,971.2953834533691
802,971.2953834533691
803,971.2953834533691
804,971.2953834533691
805,971.2953834533691
806,971.2953834533691
807,971.2953834533691
808,971.2812576293945
809,971.2812576293945
810,971.2812576293945
811,971.2812576293945
812,971.2812576293945
813,971.2812576293945
814,971.2812576293945
815,971.2812576293945
816,971.2812576293945
817,971.2812576293945
818,971.2812576293945
819,971.2812576293945
820,971.2812576293945
821,971.2812576293945
822,971.2812576293945
823,971.2812576293945
824,971.2671318054199
825,971.2671318054199
826,971.2671318054199
827,971.2671318054199
828,971.2671318054199
829,971.2671318054199
830,971.2671318054199
831,971.2671318054199
832,971.2671318054199
833,971.2671318054199
834,971.2671318054199
835,971.2671318054199
836,971.2671318054199
837,971.2530059814453
838,971.2530059814453
839,971.2530059814453
840,971.2530059814453
841,971.2530059814453
842,971.2530059814453
843,971.2530059814453
844,971.2530059814453
845,971.2530059814453
846,971.2530059814453
847,971.2530059814453
848,971.2530059814453
849,971.2530059814453
850,971.2530059814453
851,971.2530059814453
852,971.2530059814453
853,971.2530059814453
854,971.2530059814453
855,971.2530059814453
856,971.2530059814453
857,971.2388801574707
858,971.2388801574707
859,971.2388801574707
860,971.2388801574707
861,971.2388801574707
862,971.2388801574707
863,971.2388801574707
864,971.2388801574707
865,971.2388801574707
866,971.2388801574707
867,971.2388801574707
868,971.2388801574707
869,971.2247543334961
870,971.2247543334961
871,971.2247543334961
872,971.2247543334961
873,971.2247543334961
874,971.2247543334961
875,971.2247543334961
876,971.2247543334961
877,971.2247543334961
878,971.2247543334961
879,971.2247543334961
880,971.2247543334961
881,971.2247543334961
882,971.2247543334961
883,971.2247543334961
884,971.2247543334961
885,971.2247543334961
886,971.2247543334961
887,971.2247543334961
888,971.2247543334961
889,971.2247543334961
890,971.2247543334961
891,971.2247543334961
892,971.2247543334961
893,970.71484375
894,970.71484375
895,970.71484375
896,970.71484375
897,970.71484375
898,970.71484375
899,970.71484375
900,970.71484375
901,970.71484375
902,970.71484375
903,970.71484375
904,970.71484375
905,970.71484375
906,927.8949928283691
907,877.6143493652344
908,877.1481971740723
909,869.9713020324707
910,862.6248970031738
911,862.5401420593262
912,855.3773727416992
913,855.3349952697754
914,848.1298484802246
915,848.11572265625
916,840.8964500427246
917,833.7478065490723
918,826.3872756958008
919,826.3307723999023
920,819.252758026123
921,811.8357238769531
922,804.8142127990723
923,797.4254302978516
924,753.8979072570801
925,486.24803924560547
926,485.9796485900879
927,485.92314529418945
928,485.8807678222656
929,485.866641998291
930,485.866641998291
931,485.8525161743164
932,485.8525161743164
933,485.8383903503418
934,485.8383903503418
935,485.8383903503418
936,485.8242645263672
937,485.8242645263672
938,485.8101387023926
939,485.8101387023926
940,485.8101387023926
941,485.8101387023926
942,485.8101387023926
943,485.79601287841797
944,485.79601287841797
945,485.79601287841797
946,485.78188705444336
947,485.78188705444336
948,485.78188705444336
949,485.78188705444336
950,485.78188705444336
951,485.78188705444336
952,485.78188705444336
953,485.78188705444336
954,485.76776123046875
955,485.76776123046875
956,485.76776123046875
957,485.76776123046875
958,485.76776123046875
959,485.76776123046875
960,485.75363540649414
961,485.75363540649414
962,485.75363540649414
963,485.75363540649414
964,485.75363540649414
965,485.73950958251953
966,485.73950958251953
967,485.73950958251953
968,485.73950958251953
969,485.73950958251953
970,485.73950958251953
971,485.73950958251953
972,485.73950958251953
973,485.73950958251953
974,485.73950958251953
975,485.73950958251953
976,485.73950958251953
977,485.73950958251953
978,485.7253837585449
979,485.7253837585449
980,485.7253837585449
981,485.7253837585449
982,485.7253837585449
983,485.7253837585449
984,485.7253837585449
985,485.7253837585449
986,485.7112579345703
987,485.7112579345703
988,485.7112579345703
989,485.7112579345703
990,485.7112579345703
991,485.7112579345703
992,485.7112579345703
993,485.7112579345703
994,485.7112579345703
995,485.7112579345703
996,485.7112579345703
997,485.7112579345703
998,485.7112579345703
999,485.7112579345703

==> communication_costs/citeseer/mmlp_gat_400.csv <==
Sno,node
0,2923.1697387695312
1,2923.1690979003906
2,2923.1683654785156
3,3.644805908203125
4,2923.1683654785156
5,2923.1683654785156
6,2923.1683654785156
7,3.640411376953125
8,2923.167999267578
9,2923.1680908203125
10,2923.167999267578
11,2923.167999267578
12,2923.1678161621094
13,2923.167999267578
14,2923.1678161621094
15,2923.1678161621094
16,2923.1679077148438
17,2923.1678161621094
18,2923.1678161621094
19,2923.167724609375
20,2923.167724609375
21,2923.1676330566406
22,2923.1676330566406
23,2923.1675415039062
24,2923.1675415039062
25,2923.1678161621094
26,2923.167724609375
27,2923.167724609375
28,2923.1676330566406
29,2923.1676330566406
30,2923.1676330566406
31,2923.1675415039062
32,2923.1675415039062
33,2923.1676330566406
34,2923.1676330566406
35,2923.1676330566406
36,2923.1675415039062
37,2923.1675415039062
38,2923.1675415039062
39,2923.1675415039062
40,2923.1676330566406
41,2923.1675415039062
42,2923.1675415039062
43,2923.1675415039062
44,2923.1675415039062
45,2923.1675415039062
46,2923.1675415039062
47,2923.1675415039062
48,2923.1675415039062
49,2923.1675415039062
50,2923.1675415039062
51,2923.1675415039062
52,2923.1675415039062
53,2923.167449951172
54,2923.167449951172
55,2923.167449951172
56,2923.167449951172
57,2923.167449951172
58,2923.1673583984375
59,3.638397216796875
60,3.6383056640625
61,3.63775634765625
62,2923.1675415039062
63,2923.1675415039062
64,2923.1675415039062
65,2923.1675415039062
66,2923.1675415039062
67,2923.1675415039062
68,2923.1675415039062
69,2923.1675415039062
70,2923.1675415039062
71,2923.1675415039062
72,2923.167449951172
73,2923.167449951172
74,2923.167449951172
75,2923.167449951172
76,2923.167449951172
77,2923.167449951172
78,2923.167449951172
79,2923.167449951172
80,2923.1673583984375
81,2923.1673583984375
82,2923.1673583984375
83,2923.1673583984375
84,2923.1673583984375
85,2923.1673583984375
86,2923.167449951172
87,2923.167449951172
88,2923.167449951172
89,2923.167449951172
90,2923.167449951172
91,2923.167449951172
92,2923.167449951172
93,2923.167449951172
94,2923.1673583984375
95,2923.1673583984375
96,2923.1673583984375
97,2923.1673583984375
98,2923.1673583984375
99,2923.1673583984375
100,2923.1673583984375
101,2923.1673583984375
102,2923.1673583984375
103,2923.1673583984375
104,2923.1673583984375
105,2923.1673583984375
106,2923.1673583984375
107,2923.1673583984375
108,2923.1673583984375
109,2923.1673583984375
110,2923.1673583984375
111,2923.1673583984375
112,2923.167266845703
113,2923.167266845703
114,2923.167266845703
115,2923.167266845703
116,2923.167266845703
117,2923.167266845703
118,2923.167266845703
119,2923.167266845703
120,3.638946533203125
121,3.63885498046875
122,2923.1673583984375
123,2923.1673583984375
124,2923.1673583984375
125,2923.1673583984375
126,2923.1673583984375
127,2923.1673583984375
128,2923.1673583984375
129,2923.1673583984375
130,2923.1673583984375
131,2923.1673583984375
132,2923.1673583984375
133,2923.1673583984375
134,2923.1673583984375
135,2923.1673583984375
136,2923.1673583984375
137,2923.1673583984375
138,2923.1673583984375
139,2923.1673583984375
140,2923.1673583984375
141,2923.1673583984375
142,2923.1673583984375
143,2923.1673583984375
144,2923.167266845703
145,2923.167266845703
146,2923.167266845703
147,2923.167266845703
148,2923.167266845703
149,2923.167266845703
150,2923.167266845703
151,2923.167266845703
152,2923.167266845703
153,2923.167266845703
154,2923.167266845703
155,2923.167266845703
156,2923.167266845703
157,2923.167266845703
158,2923.167266845703
159,2923.167266845703
160,2923.167266845703
161,2923.167266845703
162,2923.167266845703
163,2923.167266845703
164,2923.167266845703
165,2923.167266845703
166,2923.167266845703
167,2923.167266845703
168,2923.167266845703
169,2923.167266845703
170,2923.167266845703
171,2923.167266845703
172,2923.167266845703
173,2923.167266845703
174,2923.167266845703
175,2923.167266845703
176,2923.167266845703
177,2923.167266845703
178,2923.167266845703
179,2923.167266845703
180,2923.167266845703
181,2923.167266845703
182,2923.1671752929688
183,2923.1671752929688
184,2923.1671752929688
185,2923.1671752929688
186,2923.1671752929688
187,2923.1671752929688
188,2923.1671752929688
189,3.637115478515625
190,3.63720703125
191,3.637298583984375
192,3.636749267578125
193,2923.167266845703
194,2923.167266845703
195,2923.167266845703
196,2923.167266845703
197,2923.167266845703
198,2923.167266845703
199,2923.167266845703
200,2923.167266845703
201,2923.167266845703
202,2923.167266845703
203,2923.167266845703
204,2923.167266845703
205,2923.167266845703
206,2923.167266845703
207,2923.167266845703
208,2923.167266845703
209,2923.167266845703
210,2923.167266845703
211,2923.167266845703
212,2923.167266845703
213,2923.167266845703
214,2923.167266845703
215,2923.167266845703
216,2923.167266845703
217,2923.167266845703
218,2923.167266845703
219,2923.167266845703
220,2923.167266845703
221,2923.167266845703
222,2923.167266845703
223,2923.167266845703
224,2923.167266845703
225,2923.167266845703
226,2923.167266845703
227,2923.167266845703
228,2923.167266845703
229,2923.167266845703
230,2923.167266845703
231,2923.167266845703
232,2923.167266845703
233,2923.167266845703
234,2923.167266845703
235,2923.1671752929688
236,2923.1671752929688
237,2923.1671752929688
238,2923.1671752929688
239,2923.1671752929688
240,2923.1671752929688
241,2923.1671752929688
242,2923.1671752929688
243,2923.1671752929688
244,2923.1671752929688
245,2923.1671752929688
246,2923.1671752929688
247,2923.1671752929688
248,2923.1671752929688
249,2923.1671752929688
250,2923.1671752929688
251,2923.1671752929688
252,2923.1671752929688
253,2923.1671752929688
254,2923.1671752929688
255,2923.1671752929688
256,2923.1671752929688
257,2923.1671752929688
258,2923.1671752929688
259,2923.1671752929688
260,2923.1671752929688
261,2923.1671752929688
262,2923.1671752929688
263,2923.1671752929688
264,2923.1671752929688
265,2923.1671752929688
266,2923.1671752929688
267,2923.1671752929688
268,2923.1671752929688
269,2923.1671752929688
270,2923.1671752929688
271,2923.1671752929688
272,2923.1671752929688
273,2923.1671752929688
274,2923.1671752929688
275,2923.1671752929688
276,2923.1671752929688
277,2923.1671752929688
278,2923.1671752929688
279,2923.1671752929688
280,2923.1671752929688
281,2923.1671752929688
282,2923.1671752929688
283,3.6368408203125
284,3.63665771484375
285,2923.1671752929688
286,3.63720703125
287,3.6368408203125
288,3.636566162109375
289,3.636749267578125
290,3.6368408203125
291,3.636749267578125
292,3.636383056640625
293,3.636383056640625
294,3.63629150390625
295,2923.1671752929688
296,2923.1671752929688
297,2923.1671752929688
298,2923.1671752929688
299,2923.1671752929688
300,2923.1671752929688
301,2923.1671752929688
302,2923.1671752929688
303,2923.1671752929688
304,2923.1671752929688
305,2923.1671752929688
306,2923.1671752929688
307,2923.1671752929688
308,2923.1671752929688
309,2923.1671752929688
310,2923.1671752929688
311,2923.1671752929688
312,2923.1671752929688
313,2923.1671752929688
314,2923.1671752929688
315,2923.1671752929688
316,2923.1671752929688
317,2923.1671752929688
318,2923.1671752929688
319,2923.1671752929688
320,2923.1671752929688
321,2923.1671752929688
322,2923.1671752929688
323,2923.1671752929688
324,2923.1671752929688
325,2923.1671752929688
326,2923.1671752929688
327,2923.1671752929688
328,2923.1671752929688
329,2923.1671752929688
330,2923.1671752929688
331,2923.1671752929688
332,2923.1671752929688
333,2923.1671752929688
334,2923.1671752929688
335,2923.1671752929688
336,2923.1671752929688
337,2923.1671752929688
338,2923.1671752929688
339,2923.1671752929688
340,2923.1671752929688
341,2923.1671752929688
342,2923.1671752929688
343,2923.1671752929688
344,2923.1671752929688
345,2923.1671752929688
346,2923.1671752929688
347,2923.1671752929688
348,2923.1671752929688
349,2923.1671752929688
350,2923.1671752929688
351,2923.1671752929688
352,2923.1671752929688
353,2923.1671752929688
354,2923.1671752929688
355,2923.1671752929688
356,2923.1671752929688
357,2923.1671752929688
358,2923.1671752929688
359,2923.1671752929688
360,2923.1671752929688
361,2923.1671752929688
362,2923.1671752929688
363,2923.1671752929688
364,2923.1671752929688
365,2923.1671752929688
366,2923.1671752929688
367,2923.1671752929688
368,2923.1671752929688
369,2923.1671752929688
370,2923.1671752929688
371,2923.1671752929688
372,2923.1671752929688
373,2923.1671752929688
374,2923.1671752929688
375,2923.1671752929688
376,2923.1671752929688
377,2923.1671752929688
378,2923.1671752929688
379,2923.1671752929688
380,2923.1671752929688
381,2923.1671752929688
382,2923.1671752929688
383,2923.1671752929688
384,2923.1671752929688
385,2923.1671752929688
386,2923.1671752929688
387,2923.1671752929688
388,2923.1671752929688
389,2923.1671752929688
390,2923.1671752929688
391,2923.1671752929688
392,2923.1671752929688
393,2923.1671752929688
394,2923.1671752929688
395,2923.1671752929688
396,2923.1671752929688
397,2923.1671752929688
398,2923.1671752929688
399,2923.1671752929688
400,2923.1671752929688
401,2923.1671752929688
402,2923.1671752929688
403,2923.1671752929688
404,2923.1671752929688
405,2923.1670837402344
406,2923.1670837402344
407,2923.1670837402344
408,2923.1670837402344
409,2923.1670837402344
410,2923.1670837402344
411,2923.1670837402344
412,2923.1670837402344
413,2923.1670837402344
414,2923.1670837402344
415,2923.1670837402344
416,2923.1670837402344
417,2923.1670837402344
418,2923.1670837402344
419,2923.1670837402344
420,2923.1670837402344
421,2923.1670837402344
422,2923.1670837402344
423,2923.1670837402344
424,2923.1670837402344
425,2923.1670837402344
426,2923.1670837402344
427,2923.1670837402344
428,2923.1670837402344
429,2923.1670837402344
430,2923.1670837402344
431,2923.1670837402344
432,2923.1670837402344
433,2923.1670837402344
434,2923.1670837402344
435,2923.1670837402344
436,2923.1670837402344
437,2923.1670837402344
438,2923.1670837402344
439,2923.1670837402344
440,2923.1670837402344
441,2923.1670837402344
442,2923.1670837402344
443,2923.1670837402344
444,2923.1670837402344
445,2923.1670837402344
446,2923.1670837402344
447,2923.1670837402344
448,2923.1670837402344
449,2923.1670837402344
450,2923.1670837402344
451,2923.1670837402344
452,2923.1670837402344
453,2923.1670837402344
454,2923.1670837402344
455,2923.1670837402344
456,2923.1670837402344
457,2923.1670837402344
458,2923.1670837402344
459,2923.1670837402344
460,2923.1670837402344
461,2923.1670837402344
462,2923.1670837402344
463,2923.1670837402344
464,2923.1670837402344
465,2923.1670837402344
466,3.637115478515625
467,3.63665771484375
468,3.637481689453125
469,3.637115478515625
470,3.63720703125
471,3.63720703125
472,3.63720703125
473,3.637115478515625
474,3.63702392578125
475,3.636932373046875
476,3.6368408203125
477,3.63665771484375
478,3.63665771484375
479,3.636474609375
480,3.636474609375
481,3.636566162109375
482,3.63665771484375
483,3.636383056640625
484,3.636383056640625
485,3.636383056640625
486,3.636383056640625
487,3.636383056640625
488,3.63629150390625
489,3.63629150390625
490,3.63629150390625
491,3.63629150390625
492,3.636199951171875
493,3.636199951171875
494,3.63629150390625
495,3.636199951171875
496,3.636199951171875
497,3.636199951171875
498,3.636199951171875
499,3.6361083984375
500,3.636199951171875
501,3.636199951171875
502,3.6361083984375
503,3.6361083984375
504,3.6361083984375
505,3.6361083984375
506,3.636016845703125
507,2923.1670837402344
508,2923.1670837402344
509,2923.1670837402344
510,2923.1670837402344
511,2923.1670837402344
512,2923.1670837402344
513,2923.1670837402344
514,2923.1670837402344
515,2923.1670837402344
516,2923.1670837402344
517,2923.1670837402344
518,2923.1670837402344
519,2923.1670837402344
520,2923.1670837402344
521,2923.1670837402344
522,2923.1670837402344
523,2923.1670837402344
524,2923.1670837402344
525,2923.1670837402344
526,2923.1670837402344
527,2923.1670837402344
528,2923.1670837402344
529,2923.1670837402344
530,2923.1670837402344
531,2923.1670837402344
532,2923.1670837402344
533,2923.1670837402344
534,2923.1670837402344
535,2923.1670837402344
536,2923.1670837402344
537,2923.1670837402344
538,2923.1670837402344
539,2923.1670837402344
540,2923.1670837402344
541,2923.1670837402344
542,2923.1670837402344
543,2923.1670837402344
544,2923.1670837402344
545,2923.1670837402344
546,2923.1670837402344
547,2923.1670837402344
548,2923.1670837402344
549,2923.1670837402344
550,2923.1670837402344
551,2923.1670837402344
552,2923.1670837402344
553,2923.1670837402344
554,2923.1670837402344
555,2923.1670837402344
556,2923.1670837402344
557,2923.1670837402344
558,2923.1670837402344
559,2923.1670837402344
560,2923.1670837402344
561,2923.1670837402344
562,2923.1670837402344
563,2923.1670837402344
564,2923.1670837402344
565,2923.1670837402344
566,2923.1670837402344
567,2923.1670837402344
568,2923.1670837402344
569,2923.1670837402344
570,2923.1670837402344
571,2923.1670837402344
572,2923.1670837402344
573,2923.1670837402344
574,2923.1670837402344
575,2923.1670837402344
576,2923.1670837402344
577,2923.1670837402344
578,2923.1670837402344
579,2923.1670837402344
580,2923.1670837402344
581,2923.1670837402344
582,2923.1670837402344
583,2923.1670837402344
584,2923.1670837402344
585,2923.1670837402344
586,2923.1670837402344
587,2923.1670837402344
588,2923.1670837402344
589,2923.1670837402344
590,2923.1670837402344
591,2923.1670837402344
592,2923.1670837402344
593,2923.1670837402344
594,2923.1670837402344
595,2923.1670837402344
596,2923.1670837402344
597,2923.1670837402344
598,2923.1670837402344
599,2923.1670837402344
600,2923.1670837402344
601,2923.1670837402344
602,2923.1670837402344
603,2923.1670837402344
604,2923.1670837402344
605,2923.1670837402344
606,2923.1670837402344
607,2923.1670837402344
608,2923.1670837402344
609,2923.1670837402344
610,2923.1670837402344
611,2923.1670837402344
612,2923.1670837402344
613,2923.1670837402344
614,2923.1670837402344
615,2923.1670837402344
616,2923.1670837402344
617,2923.1670837402344
618,2923.1670837402344
619,2923.1670837402344
620,2923.1670837402344
621,2923.1670837402344
622,2923.1670837402344
623,2923.1670837402344
624,2923.1670837402344
625,2923.1670837402344
626,2923.1670837402344
627,2923.1670837402344
628,2923.1670837402344
629,2923.1670837402344
630,2923.1670837402344
631,2923.1670837402344
632,2923.1670837402344
633,2923.1670837402344
634,2923.1670837402344
635,2923.1670837402344
636,2923.1670837402344
637,2923.1670837402344
638,2923.1670837402344
639,2923.1670837402344
640,2923.1670837402344
641,2923.1670837402344
642,2923.1670837402344
643,2923.1670837402344
644,2923.1670837402344
645,2923.1670837402344
646,2923.1670837402344
647,2923.1670837402344
648,2923.1670837402344
649,2923.1670837402344
650,2923.1670837402344
651,2923.1670837402344
652,2923.1670837402344
653,2923.1670837402344
654,2923.1670837402344
655,2923.1670837402344
656,2923.1670837402344
657,2923.1670837402344
658,2923.1670837402344
659,2923.1670837402344
660,2923.1670837402344
661,2923.1670837402344
662,2923.1670837402344
663,2923.1670837402344
664,2923.1670837402344
665,2923.1670837402344
666,2923.1670837402344
667,2923.1670837402344
668,2923.1670837402344
669,2923.1670837402344
670,2923.1670837402344
671,2923.1670837402344
672,2923.1670837402344
673,2923.1670837402344
674,2923.1670837402344
675,2923.1670837402344
676,2923.1670837402344
677,2923.1670837402344
678,2923.1670837402344
679,2923.1670837402344
680,2923.1670837402344
681,2923.1670837402344
682,2923.1670837402344
683,2923.1670837402344
684,2923.1670837402344
685,2923.1670837402344
686,2923.1670837402344
687,2923.1670837402344
688,2923.1670837402344
689,2923.1670837402344
690,2923.1670837402344
691,2923.1670837402344
692,2923.1670837402344
693,2923.1670837402344
694,2923.1670837402344
695,2923.1670837402344
696,2923.1670837402344
697,2923.1670837402344
698,2923.1670837402344
699,2923.1670837402344
700,2923.1670837402344
701,2923.1670837402344
702,2923.1670837402344
703,2923.1670837402344
704,2923.1670837402344
705,2923.1670837402344
706,2923.1670837402344
707,2923.1670837402344
708,2923.1670837402344
709,2923.1670837402344
710,2923.1670837402344
711,2923.1670837402344
712,2923.1670837402344
713,2923.1670837402344
714,2923.1670837402344
715,2923.1670837402344
716,2923.1670837402344
717,2923.1670837402344
718,2923.1670837402344
719,2923.1670837402344
720,3.636932373046875
721,3.636932373046875
722,3.636474609375
723,3.637847900390625
724,3.6375732421875
725,3.637664794921875
726,3.637481689453125
727,3.63720703125
728,3.63702392578125
729,3.63702392578125
730,3.63665771484375
731,3.63665771484375
732,3.636749267578125
733,3.636749267578125
734,3.63665771484375
735,3.6368408203125
736,3.63665771484375
737,3.6368408203125
738,3.6368408203125
739,3.636749267578125
740,3.63665771484375
741,3.6368408203125
742,3.636749267578125
743,3.63665771484375
744,3.636749267578125
745,3.636566162109375
746,3.636474609375
747,3.636566162109375
748,3.636474609375
749,3.636566162109375
750,3.636474609375
751,3.63665771484375
752,3.636474609375
753,3.636474609375
754,3.636566162109375
755,3.63665771484375
756,3.63665771484375
757,3.636566162109375
758,3.636474609375
759,3.636474609375
760,3.63665771484375
761,3.636383056640625
762,3.636749267578125
763,3.636383056640625
764,3.636383056640625
765,3.63629150390625
766,3.63629150390625
767,3.636383056640625
768,3.636383056640625
769,3.63629150390625
770,3.636383056640625
771,3.636383056640625
772,3.636474609375
773,3.63629150390625
774,3.636199951171875
775,3.636199951171875
776,3.63629150390625
777,3.63629150390625
778,3.636199951171875
779,3.63629150390625
780,3.636199951171875
781,3.636199951171875
782,3.63629150390625
783,3.636383056640625
784,3.636199951171875
785,3.63629150390625
786,3.636199951171875
787,3.636199951171875
788,3.636199951171875
789,3.63629150390625
790,3.636199951171875
791,3.63629150390625
792,3.636199951171875
793,3.636199951171875
794,3.636199951171875
795,3.63629150390625
796,3.63629150390625
797,3.63629150390625
798,3.6361083984375
799,3.63629150390625
800,3.636199951171875
801,3.6361083984375
802,3.6361083984375
803,3.636199951171875
804,3.6361083984375
805,3.636199951171875
806,3.636199951171875
807,3.636199951171875
808,3.6361083984375
809,3.6361083984375
810,3.636199951171875
811,3.6361083984375
812,3.6361083984375
813,3.6361083984375
814,3.6361083984375
815,3.6361083984375
816,3.6361083984375
817,3.6361083984375
818,3.6361083984375
819,3.6361083984375
820,3.6361083984375
821,3.636199951171875
822,3.6361083984375
823,3.6361083984375
824,3.6361083984375
825,3.6361083984375
826,3.636016845703125
827,3.636016845703125
828,3.636016845703125
829,3.636016845703125
830,3.6361083984375
831,3.6361083984375
832,3.636016845703125
833,3.636016845703125
834,3.636016845703125
835,3.6361083984375
836,3.6361083984375
837,3.636016845703125
838,3.636016845703125
839,3.6361083984375
840,3.636016845703125
841,3.636016845703125
842,3.636016845703125
843,3.636016845703125
844,3.636016845703125
845,3.636016845703125
846,3.636016845703125
847,3.636016845703125
848,3.636016845703125
849,3.636016845703125
850,3.636016845703125
851,3.636016845703125
852,3.636016845703125
853,3.63592529296875
854,3.63592529296875
855,3.63592529296875
856,3.63592529296875
857,3.63592529296875
858,3.63592529296875
859,3.63592529296875
860,3.63592529296875
861,3.63592529296875
862,3.63592529296875
863,3.63592529296875
864,3.63592529296875
865,3.63592529296875
866,3.63592529296875
867,3.63592529296875
868,3.63592529296875
869,3.63592529296875
870,3.63592529296875
871,3.63592529296875
872,3.63592529296875
873,3.63592529296875
874,3.63592529296875
875,3.63592529296875
876,3.63592529296875
877,3.63592529296875
878,3.63592529296875
879,3.63592529296875
880,3.63592529296875
881,3.63592529296875
882,2923.1669921875
883,2923.1669921875
884,2923.1669921875
885,2923.1669921875
886,2923.1669921875
887,2923.1669921875
888,2923.1669921875
889,2923.1669921875
890,2923.1669921875
891,2923.1669921875
892,2923.1669921875
893,2923.1669921875
894,2923.1669921875
895,2923.1669921875
896,2923.1669921875
897,3.636383056640625
898,3.638214111328125
899,3.637115478515625
900,3.637298583984375
901,3.63629150390625
902,3.6368408203125
903,3.63739013671875
904,3.636749267578125
905,3.63720703125
906,3.6368408203125
907,3.6368408203125
908,3.6368408203125
909,3.6368408203125
910,3.637298583984375
911,3.636749267578125
912,3.636566162109375
913,3.636566162109375
914,3.63665771484375
915,3.63665771484375
916,3.636749267578125
917,3.636749267578125
918,3.636566162109375
919,3.636749267578125
920,3.636932373046875
921,3.636474609375
922,3.63665771484375
923,3.636566162109375
924,3.636566162109375
925,3.63665771484375
926,3.636566162109375
927,3.63665771484375
928,3.63665771484375
929,3.636474609375
930,3.63665771484375
931,3.636383056640625
932,3.636474609375
933,3.636383056640625
934,3.636474609375
935,3.636474609375
936,3.636383056640625
937,3.63665771484375
938,3.636383056640625
939,3.636474609375
940,3.636474609375
941,3.636566162109375
942,3.636383056640625
943,3.636383056640625
944,3.63665771484375
945,3.636383056640625
946,3.636383056640625
947,3.636383056640625
948,3.636566162109375
949,3.636383056640625
950,3.636566162109375
951,3.636383056640625
952,3.63629150390625
953,3.63629150390625
954,3.63629150390625
955,3.636383056640625
956,3.636383056640625
957,3.636383056640625
958,3.63629150390625
959,3.636566162109375
960,3.636383056640625
961,3.636474609375
962,3.63629150390625
963,3.63629150390625
964,3.636199951171875
965,3.636383056640625
966,3.63629150390625
967,3.63629150390625
968,3.636199951171875
969,3.636383056640625
970,3.636383056640625
971,3.636383056640625
972,3.63629150390625
973,3.636566162109375
974,3.63629150390625
975,3.63629150390625
976,3.63629150390625
977,3.636199951171875
978,3.636199951171875
979,3.636199951171875
980,3.636383056640625
981,3.636199951171875
982,3.63629150390625
983,3.63629150390625
984,3.63629150390625
985,3.63629150390625
986,3.636199951171875
987,3.636383056640625
988,3.63629150390625
989,3.63629150390625
990,3.63629150390625
991,3.636383056640625
992,3.636199951171875
993,3.63629150390625
994,3.636199951171875
995,3.636199951171875
996,3.63629150390625
997,3.636199951171875
998,3.636199951171875
999,3.636199951171875

==> communication_costs/citeseer/mmlp_gat_es.csv <==
Sno,node
0,469.94354248046875
1,469.94244384765625
2,469.9421691894531
3,469.94207763671875
4,469.94189453125
5,469.94189453125
6,469.9414367675781
7,469.9414367675781
8,469.9414367675781
9,469.94171142578125
10,469.9415283203125
11,469.9415283203125
12,469.9415283203125
13,469.9414367675781
14,469.9414367675781
15,469.94134521484375
16,469.94134521484375
17,469.94134521484375
18,469.9412536621094
19,469.9412536621094
20,469.9410705566406
21,469.94134521484375
22,469.9410705566406
23,3.644805908203125
24,3.640411376953125
25,469.9412536621094
26,469.941162109375
27,469.9410705566406
28,469.9410705566406
29,469.94097900390625
30,469.94097900390625
31,469.94097900390625
32,3.638397216796875
33,469.941162109375
34,469.941162109375
35,469.9410705566406
36,469.9410705566406
37,469.94097900390625
38,469.94097900390625
39,469.94097900390625
40,469.94097900390625
41,469.94097900390625
42,469.94097900390625
43,469.9408874511719
44,469.9408874511719
45,469.9408874511719
46,469.9410705566406
47,469.9410705566406
48,469.9410705566406
49,469.9410705566406
50,469.9410705566406
51,469.9410705566406
52,469.94097900390625
53,469.94097900390625
54,469.94097900390625
55,469.94097900390625
56,469.94097900390625
57,469.94097900390625
58,469.94097900390625
59,469.94097900390625
60,469.94097900390625
61,469.94097900390625
62,469.9408874511719
63,469.9408874511719
64,469.9408874511719
65,469.9408874511719
66,469.9408874511719
67,469.9408874511719
68,469.9408874511719
69,469.9408874511719
70,469.9408874511719
71,469.9408874511719
72,469.9407958984375
73,469.94097900390625
74,469.94097900390625
75,469.94097900390625
76,469.94097900390625
77,469.94097900390625
78,469.94097900390625
79,469.9408874511719
80,469.9408874511719
81,469.9408874511719
82,469.9408874511719
83,469.9408874511719
84,469.9408874511719
85,469.9408874511719
86,469.9408874511719
87,469.9408874511719
88,469.9407958984375
89,469.9407958984375
90,469.9407958984375
91,469.9407958984375
92,469.9407958984375
93,469.9407958984375
94,469.9407958984375
95,469.9407958984375
96,469.9407958984375
97,469.9407958984375
98,469.9407958984375
99,469.9408874511719
100,469.9408874511719
101,469.9408874511719
102,469.9408874511719
103,469.9408874511719
104,469.9408874511719
105,469.9408874511719
106,469.9408874511719
107,469.9408874511719
108,469.9408874511719
109,469.9408874511719
110,469.9408874511719
111,469.9408874511719
112,469.9408874511719
113,469.9407958984375
114,469.9407958984375
115,469.9407958984375
116,469.9407958984375
117,469.9407958984375
118,469.9407958984375
119,469.9407958984375
120,469.9407958984375
121,469.9407958984375
122,469.9407958984375
123,469.9407958984375
124,469.9407958984375
125,469.9407958984375
126,469.9407958984375
127,469.9407043457031
128,469.9407043457031
129,469.9407043457031
130,469.9407043457031
131,469.9407043457031
132,469.9407043457031
133,469.9407043457031
134,469.9407043457031
135,469.9407958984375
136,3.637664794921875
137,3.637298583984375
138,3.637115478515625
139,469.9407958984375
140,469.9407958984375
141,469.9407958984375
142,469.9407958984375
143,469.9407958984375
144,469.9407958984375
145,469.9407958984375
146,469.9407958984375
147,469.9407958984375
148,469.9407958984375
149,469.9407958984375
150,469.9407958984375
151,469.9407958984375
152,469.9407958984375
153,469.9407958984375
154,469.9407958984375
155,469.9407958984375
156,469.9407958984375
157,469.9407958984375
158,469.9407958984375
159,469.9407958984375
160,469.9407958984375
161,469.9407958984375
162,469.9407958984375
163,469.9407043457031
164,469.9407043457031
165,469.9407043457031
166,469.9407043457031
167,469.9407043457031
168,469.9407043457031
169,469.9407043457031
170,469.9407043457031
171,469.9407043457031
172,469.9407043457031
173,469.9407043457031
174,469.9407043457031
175,469.9407043457031
176,469.9407043457031
177,469.9407043457031
178,469.9407043457031
179,469.9407043457031
180,469.9407043457031
181,469.9407043457031
182,469.9407043457031
183,469.9407043457031
184,469.9407043457031
185,469.9407043457031
186,469.9407043457031
187,469.9407043457031
188,469.9407043457031
189,469.9407043457031
190,469.9407043457031
191,469.9407043457031
192,469.9407043457031
193,469.9407043457031
194,469.9407043457031
195,469.9407043457031
196,469.9407043457031
197,469.9407043457031
198,469.9407043457031
199,469.9407043457031
200,469.9407043457031
201,469.9407043457031
202,469.9407043457031
203,469.9407043457031
204,469.9407043457031
205,469.94061279296875
206,469.94061279296875
207,469.94061279296875
208,469.94061279296875
209,469.94061279296875
210,469.94061279296875
211,469.94061279296875
212,469.94061279296875
213,3.638946533203125
214,3.637847900390625
215,3.637847900390625
216,3.637115478515625
217,3.637115478515625
218,3.636749267578125
219,3.636749267578125
220,469.9407043457031
221,469.9407043457031
222,469.9407043457031
223,469.9407043457031
224,469.9407043457031
225,469.9407043457031
226,469.9407043457031
227,469.9407043457031
228,469.9407043457031
229,469.9407043457031
230,469.9407043457031
231,469.9407043457031
232,469.9407043457031
233,469.9407043457031
234,469.9407043457031
235,469.9407043457031
236,469.9407043457031
237,469.9407043457031
238,469.9407043457031
239,469.9407043457031
240,469.9407043457031
241,469.9407043457031
242,469.9407043457031
243,469.9407043457031
244,469.9407043457031
245,469.9407043457031
246,469.9407043457031
247,469.9407043457031
248,469.9407043457031
249,469.9407043457031
250,469.9407043457031
251,469.9407043457031
252,469.9407043457031
253,469.9407043457031
254,469.9407043457031
255,469.9407043457031
256,469.9407043457031
257,469.9407043457031
258,469.9407043457031
259,469.9407043457031
260,469.9407043457031
261,469.9407043457031
262,469.9407043457031
263,469.9407043457031
264,469.9407043457031
265,469.94061279296875
266,469.94061279296875
267,469.94061279296875
268,469.94061279296875
269,469.94061279296875
270,469.94061279296875
271,469.94061279296875
272,469.94061279296875
273,469.94061279296875
274,469.94061279296875
275,469.94061279296875
276,469.94061279296875
277,469.94061279296875
278,469.94061279296875
279,469.94061279296875
280,469.94061279296875
281,469.94061279296875
282,469.94061279296875
283,469.94061279296875
284,469.94061279296875
285,469.94061279296875
286,469.94061279296875
287,469.94061279296875
288,469.94061279296875
289,469.94061279296875
290,469.94061279296875
291,469.94061279296875
292,469.94061279296875
293,469.94061279296875
294,469.94061279296875
295,469.94061279296875
296,469.94061279296875
297,469.94061279296875
298,469.94061279296875
299,469.94061279296875
300,469.94061279296875
301,469.94061279296875
302,469.94061279296875
303,469.94061279296875
304,469.94061279296875
305,469.94061279296875
306,469.94061279296875
307,469.94061279296875
308,469.94061279296875
309,469.94061279296875
310,469.94061279296875
311,469.94061279296875
312,469.94061279296875
313,469.94061279296875
314,469.94061279296875
315,469.94061279296875
316,469.94061279296875
317,469.94061279296875
318,469.94061279296875
319,469.94061279296875
320,469.94061279296875
321,469.94061279296875
322,469.94061279296875
323,469.94061279296875
324,3.63739013671875
325,3.636749267578125
326,3.636566162109375
327,3.636474609375
328,3.636474609375
329,3.63665771484375
330,3.636566162109375
331,3.636383056640625
332,3.636199951171875
333,469.94061279296875
334,469.94061279296875
335,469.94061279296875
336,469.94061279296875
337,469.94061279296875
338,469.94061279296875
339,469.94061279296875
340,469.94061279296875
341,469.94061279296875
342,469.94061279296875
343,469.94061279296875
344,469.94061279296875
345,469.94061279296875
346,469.94061279296875
347,469.94061279296875
348,469.94061279296875
349,469.94061279296875
350,469.94061279296875
351,469.94061279296875
352,469.94061279296875
353,469.94061279296875
354,469.94061279296875
355,469.94061279296875
356,469.94061279296875
357,469.94061279296875
358,469.94061279296875
359,469.94061279296875
360,469.94061279296875
361,469.94061279296875
362,469.94061279296875
363,469.94061279296875
364,469.94061279296875
365,469.94061279296875
366,469.94061279296875
367,469.94061279296875
368,469.94061279296875
369,469.94061279296875
370,469.94061279296875
371,469.94061279296875
372,469.94061279296875
373,469.94061279296875
374,469.94061279296875
375,469.94061279296875
376,469.94061279296875
377,469.94061279296875
378,469.94061279296875
379,469.94061279296875
380,469.94061279296875
381,469.94061279296875
382,469.94061279296875
383,469.94061279296875
384,469.94061279296875
385,469.94061279296875
386,469.94061279296875
387,469.94061279296875
388,469.94061279296875
389,469.94061279296875
390,469.94061279296875
391,469.94061279296875
392,469.94061279296875
393,469.94061279296875
394,469.94061279296875
395,469.94061279296875
396,469.94061279296875
397,469.94061279296875
398,469.94061279296875
399,469.94061279296875
400,469.94061279296875
401,469.94061279296875
402,469.94061279296875
403,469.94061279296875
404,469.94061279296875
405,469.94061279296875
406,469.94061279296875
407,469.94061279296875
408,469.94061279296875
409,469.94061279296875
410,469.94061279296875
411,469.94061279296875
412,469.94061279296875
413,469.94061279296875
414,469.94061279296875
415,469.94061279296875
416,469.94061279296875
417,469.94061279296875
418,469.94061279296875
419,469.94061279296875
420,469.94061279296875
421,469.94061279296875
422,469.9405212402344
423,469.9405212402344
424,469.9405212402344
425,469.9405212402344
426,469.9405212402344
427,469.9405212402344
428,469.9405212402344
429,469.9405212402344
430,469.9405212402344
431,469.9405212402344
432,469.9405212402344
433,469.9405212402344
434,469.9405212402344
435,469.9405212402344
436,469.9405212402344
437,469.9405212402344
438,469.9405212402344
439,469.9405212402344
440,469.9405212402344
441,469.9405212402344
442,469.9405212402344
443,469.9405212402344
444,469.9405212402344
445,469.9405212402344
446,469.9405212402344
447,469.9405212402344
448,469.9405212402344
449,469.9405212402344
450,469.9405212402344
451,469.9405212402344
452,469.9405212402344
453,469.9405212402344
454,469.9405212402344
455,469.9405212402344
456,469.9405212402344
457,469.9405212402344
458,469.9405212402344
459,469.9405212402344
460,469.9405212402344
461,469.9405212402344
462,469.9405212402344
463,469.9405212402344
464,469.9405212402344
465,469.9405212402344
466,469.9405212402344
467,469.9405212402344
468,469.9405212402344
469,469.9405212402344
470,469.9405212402344
471,469.9405212402344
472,469.9405212402344
473,469.9405212402344
474,469.9405212402344
475,469.9405212402344
476,469.9405212402344
477,469.9405212402344
478,469.9405212402344
479,469.9405212402344
480,469.9405212402344
481,469.9405212402344
482,469.9405212402344
483,469.9405212402344
484,469.9405212402344
485,469.9405212402344
486,469.9405212402344
487,469.9405212402344
488,469.9405212402344
489,469.9405212402344
490,469.9405212402344
491,469.9405212402344
492,3.63720703125
493,3.63848876953125
494,3.637298583984375
495,3.637298583984375
496,3.6375732421875
497,3.637298583984375
498,3.637115478515625
499,3.63720703125
500,3.6368408203125
501,3.6368408203125
502,3.637115478515625
503,3.6368408203125
504,3.636749267578125
505,3.636749267578125
506,3.6368408203125
507,3.63702392578125
508,3.636749267578125
509,3.63665771484375
510,3.63665771484375
511,3.63665771484375
512,3.63665771484375
513,3.636474609375
514,3.636383056640625
515,3.636474609375
516,3.636383056640625
517,3.63629150390625
518,3.63629150390625
519,3.63629150390625
520,3.636383056640625
521,3.63629150390625
522,3.636199951171875
523,3.636199951171875
524,3.636199951171875
525,3.636199951171875
526,3.636199951171875
527,3.6361083984375
528,3.636199951171875
529,3.6361083984375
530,3.636199951171875
531,3.636016845703125
532,469.9405212402344
533,469.9405212402344
534,469.9405212402344
535,469.9405212402344
536,469.9405212402344
537,469.9405212402344
538,469.9405212402344
539,469.9405212402344
540,469.9405212402344
541,469.9405212402344
542,469.9405212402344
543,469.9405212402344
544,469.9405212402344
545,469.9405212402344
546,469.9405212402344
547,469.9405212402344
548,469.9405212402344
549,469.9405212402344
550,469.9405212402344
551,469.9405212402344
552,469.9405212402344
553,469.9405212402344
554,469.9405212402344
555,469.9405212402344
556,469.9405212402344
557,469.9405212402344
558,469.9405212402344
559,469.9405212402344
560,469.9405212402344
561,469.9405212402344
562,469.9405212402344
563,469.9405212402344
564,469.9405212402344
565,469.9405212402344
566,469.9405212402344
567,469.9405212402344
568,469.9405212402344
569,469.9405212402344
570,469.9405212402344
571,469.9405212402344
572,469.9405212402344
573,469.9405212402344
574,469.9405212402344
575,469.9405212402344
576,469.9405212402344
577,469.9405212402344
578,469.9405212402344
579,469.9405212402344
580,469.9405212402344
581,469.9405212402344
582,469.9405212402344
583,469.9405212402344
584,469.9405212402344
585,469.9405212402344
586,469.9405212402344
587,469.9405212402344
588,469.9405212402344
589,469.9405212402344
590,469.9405212402344
591,469.9405212402344
592,469.9405212402344
593,469.9405212402344
594,469.9405212402344
595,469.9405212402344
596,469.9405212402344
597,469.9405212402344
598,469.9405212402344
599,469.9405212402344
600,469.9405212402344
601,469.9405212402344
602,469.9405212402344
603,469.9405212402344
604,469.9405212402344
605,469.9405212402344
606,469.9405212402344
607,469.9405212402344
608,469.9405212402344
609,469.9405212402344
610,469.9405212402344
611,469.9405212402344
612,469.9405212402344
613,469.9405212402344
614,469.9405212402344
615,469.9405212402344
616,469.9405212402344
617,469.9405212402344
618,469.9405212402344
619,469.9405212402344
620,469.9405212402344
621,469.9405212402344
622,469.9405212402344
623,469.9405212402344
624,469.9405212402344
625,469.9405212402344
626,469.9405212402344
627,469.9405212402344
628,469.9405212402344
629,469.9405212402344
630,469.9405212402344
631,469.9405212402344
632,469.9405212402344
633,469.9405212402344
634,469.9405212402344
635,469.9405212402344
636,469.9405212402344
637,469.9405212402344
638,469.9405212402344
639,469.9405212402344
640,469.9405212402344
641,469.9405212402344
642,469.9405212402344
643,469.9405212402344
644,469.9405212402344
645,469.9405212402344
646,469.9405212402344
647,469.9405212402344
648,469.9405212402344
649,469.9405212402344
650,469.9405212402344
651,469.9405212402344
652,469.9405212402344
653,469.9405212402344
654,469.9405212402344
655,469.9405212402344
656,469.9405212402344
657,469.9405212402344
658,469.9405212402344
659,469.9405212402344
660,469.9405212402344
661,469.9405212402344
662,469.9405212402344
663,469.9405212402344
664,469.9405212402344
665,469.9405212402344
666,469.9405212402344
667,469.9405212402344
668,469.9405212402344
669,469.9405212402344
670,469.9405212402344
671,469.9405212402344
672,469.9405212402344
673,469.9405212402344
674,469.9405212402344
675,469.9405212402344
676,469.9405212402344
677,469.9405212402344
678,469.9405212402344
679,469.9405212402344
680,469.9405212402344
681,469.9405212402344
682,469.9405212402344
683,469.9405212402344
684,469.9405212402344
685,469.9405212402344
686,469.9405212402344
687,469.9405212402344
688,469.9405212402344
689,469.9405212402344
690,469.9405212402344
691,469.9405212402344
692,469.9405212402344
693,469.9405212402344
694,469.9405212402344
695,469.9405212402344
696,469.9405212402344
697,469.9405212402344
698,469.9405212402344
699,469.9405212402344
700,469.9405212402344
701,469.9405212402344
702,469.9405212402344
703,469.9405212402344
704,469.9405212402344
705,469.9405212402344
706,469.9405212402344
707,469.9405212402344
708,469.9405212402344
709,469.9405212402344
710,469.9405212402344
711,469.9405212402344
712,469.9405212402344
713,469.9405212402344
714,469.9405212402344
715,469.9405212402344
716,469.9405212402344
717,469.9405212402344
718,469.9405212402344
719,469.9405212402344
720,469.9405212402344
721,3.637115478515625
722,3.637664794921875
723,3.637481689453125
724,3.637115478515625
725,3.637115478515625
726,3.63720703125
727,3.63720703125
728,3.63720703125
729,3.636932373046875
730,3.6368408203125
731,3.63702392578125
732,3.6368408203125
733,3.636932373046875
734,3.63665771484375
735,3.636749267578125
736,3.63665771484375
737,3.6368408203125
738,3.636749267578125
739,3.636749267578125
740,3.63665771484375
741,3.636566162109375
742,3.6368408203125
743,3.6368408203125
744,3.636749267578125
745,3.636566162109375
746,3.63665771484375
747,3.636932373046875
748,3.63665771484375
749,3.636566162109375
750,3.636474609375
751,3.636474609375
752,3.636474609375
753,3.636474609375
754,3.63665771484375
755,3.636474609375
756,3.636474609375
757,3.636383056640625
758,3.636383056640625
759,3.636566162109375
760,3.636383056640625
761,3.636474609375
762,3.636474609375
763,3.636383056640625
764,3.636383056640625
765,3.636474609375
766,3.636383056640625
767,3.636383056640625
768,3.636383056640625
769,3.636383056640625
770,3.636383056640625
771,3.636383056640625
772,3.636383056640625
773,3.63629150390625
774,3.636383056640625
775,3.636474609375
776,3.63629150390625
777,3.636383056640625
778,3.63629150390625
779,3.636383056640625
780,3.636383056640625
781,3.636383056640625
782,3.63629150390625
783,3.63629150390625
784,3.63629150390625
785,3.636474609375
786,3.636383056640625
787,3.636199951171875
788,3.636199951171875
789,3.636199951171875
790,3.636199951171875
791,3.636383056640625
792,3.63629150390625
793,3.636199951171875
794,3.63629150390625
795,3.636199951171875
796,3.63629150390625
797,3.63629150390625
798,3.63629150390625
799,3.636199951171875
800,3.636199951171875
801,3.636199951171875
802,3.636199951171875
803,3.636199951171875
804,3.636199951171875
805,3.63629150390625
806,3.636199951171875
807,3.636199951171875
808,3.6361083984375
809,3.63629150390625
810,3.636199951171875
811,3.636199951171875
812,3.6361083984375
813,3.6361083984375
814,3.63629150390625
815,3.6361083984375
816,3.636199951171875
817,3.636199951171875
818,3.6361083984375
819,3.6361083984375
820,3.636199951171875
821,3.636199951171875
822,3.636199951171875
823,3.6361083984375
824,3.6361083984375
825,3.6361083984375
826,3.6361083984375
827,3.6361083984375
828,3.6361083984375
829,3.6361083984375
830,3.6361083984375
831,3.6361083984375
832,3.6361083984375
833,3.6361083984375
834,3.6361083984375
835,3.6361083984375
836,3.636199951171875
837,3.636016845703125
838,3.636016845703125
839,3.636016845703125
840,3.636016845703125
841,3.6361083984375
842,3.636016845703125
843,3.636016845703125
844,3.636016845703125
845,3.636016845703125
846,3.636016845703125
847,3.636016845703125
848,3.6361083984375
849,3.6361083984375
850,3.636016845703125
851,3.636016845703125
852,3.636016845703125
853,3.636016845703125
854,3.636016845703125
855,3.636016845703125
856,3.636016845703125
857,3.636016845703125
858,3.636016845703125
859,3.636016845703125
860,3.636016845703125
861,3.636016845703125
862,3.636016845703125
863,3.636016845703125
864,3.636016845703125
865,3.636016845703125
866,3.636016845703125
867,3.636016845703125
868,3.636016845703125
869,3.63592529296875
870,3.63592529296875
871,3.63592529296875
872,3.63592529296875
873,3.63592529296875
874,3.63592529296875
875,3.63592529296875
876,3.63592529296875
877,3.63592529296875
878,3.63592529296875
879,3.63592529296875
880,3.63592529296875
881,3.63592529296875
882,3.63592529296875
883,3.63592529296875
884,3.63592529296875
885,3.63592529296875
886,3.63592529296875
887,3.63592529296875
888,3.63592529296875
889,3.63592529296875
890,3.63592529296875
891,3.63592529296875
892,3.63592529296875
893,469.9404296875
894,469.9404296875
895,469.9404296875
896,469.9404296875
897,469.9404296875
898,469.9404296875
899,469.9404296875
900,469.9404296875
901,469.9404296875
902,469.9404296875
903,469.9404296875
904,469.9404296875
905,469.9404296875
906,3.63629150390625
907,3.6368408203125
908,3.63629150390625
909,3.6361083984375
910,3.63665771484375
911,3.636383056640625
912,3.636383056640625
913,3.63629150390625
914,3.63665771484375
915,3.6361083984375
916,3.63629150390625
917,3.636383056640625
918,3.636016845703125
919,3.638214111328125
920,3.636474609375
921,3.63629150390625
922,3.636199951171875
923,3.63665771484375
924,3.636383056640625
925,3.6383056640625
926,3.637115478515625
927,3.636932373046875
928,3.6368408203125
929,3.6368408203125
930,3.636749267578125
931,3.63665771484375
932,3.63665771484375
933,3.6368408203125
934,3.636749267578125
935,3.636566162109375
936,3.636566162109375
937,3.636566162109375
938,3.63665771484375
939,3.636749267578125
940,3.636474609375
941,3.636566162109375
942,3.636566162109375
943,3.63665771484375
944,3.636566162109375
945,3.63665771484375
946,3.636474609375
947,3.636566162109375
948,3.636566162109375
949,3.636383056640625
950,3.636566162109375
951,3.63665771484375
952,3.636383056640625
953,3.63665771484375
954,3.636474609375
955,3.636474609375
956,3.636566162109375
957,3.636383056640625
958,3.636383056640625
959,3.636383056640625
960,3.636566162109375
961,3.636566162109375
962,3.636566162109375
963,3.63629150390625
964,3.636383056640625
965,3.63629150390625
966,3.63629150390625
967,3.63629150390625
968,3.63629150390625
969,3.636383056640625
970,3.63629150390625
971,3.63629150390625
972,3.63629150390625
973,3.63629150390625
974,3.63629150390625
975,3.636474609375
976,3.636383056640625
977,3.636383056640625
978,3.636383056640625
979,3.63629150390625
980,3.636199951171875
981,3.63629150390625
982,3.636383056640625
983,3.636383056640625
984,3.63629150390625
985,3.636199951171875
986,3.636383056640625
987,3.63629150390625
988,3.636199951171875
989,3.636199951171875
990,3.636199951171875
991,3.63629150390625
992,3.636199951171875
993,3.636199951171875
994,3.636199951171875
995,3.636199951171875
996,3.63629150390625
997,3.63629150390625
998,3.636383056640625
999,3.636199951171875

==> communication_costs/citeseer/mmlp_gcn_400.csv <==
Sno,node
0,2929.4236450195312
1,2929.4230041503906
2,2929.4222717285156
3,3.648712158203125
4,2929.4222717285156
5,2929.4222717285156
6,2929.4222717285156
7,3.644317626953125
8,2929.421905517578
9,2929.4219970703125
10,2929.421905517578
11,2929.421905517578
12,2929.4217224121094
13,2929.421905517578
14,2929.4217224121094
15,2929.4217224121094
16,2929.4218139648438
17,2929.4217224121094
18,2929.4217224121094
19,2929.421630859375
20,2929.421630859375
21,2929.4215393066406
22,2929.4215393066406
23,2929.4214477539062
24,2929.4214477539062
25,2929.4217224121094
26,2929.421630859375
27,2929.421630859375
28,2929.4215393066406
29,2929.4215393066406
30,2929.4215393066406
31,2929.4214477539062
32,2929.4214477539062
33,2929.4215393066406
34,2929.4215393066406
35,2929.4215393066406
36,2929.4214477539062
37,2929.4214477539062
38,2929.4214477539062
39,2929.4214477539062
40,2929.4215393066406
41,2929.4214477539062
42,2929.4214477539062
43,2929.4214477539062
44,2929.4214477539062
45,2929.4214477539062
46,2929.4214477539062
47,2929.4214477539062
48,2929.4214477539062
49,2929.4214477539062
50,2929.4214477539062
51,2929.4214477539062
52,2929.4214477539062
53,2929.421356201172
54,2929.421356201172
55,2929.421356201172
56,2929.421356201172
57,2929.421356201172
58,2929.4212646484375
59,3.642303466796875
60,3.6422119140625
61,3.64166259765625
62,2929.4214477539062
63,2929.4214477539062
64,2929.4214477539062
65,2929.4214477539062
66,2929.4214477539062
67,2929.4214477539062
68,2929.4214477539062
69,2929.4214477539062
70,2929.4214477539062
71,2929.4214477539062
72,2929.421356201172
73,2929.421356201172
74,2929.421356201172
75,2929.421356201172
76,2929.421356201172
77,2929.421356201172
78,2929.421356201172
79,2929.421356201172
80,2929.4212646484375
81,2929.4212646484375
82,2929.4212646484375
83,2929.4212646484375
84,2929.4212646484375
85,2929.4212646484375
86,2929.421356201172
87,2929.421356201172
88,2929.421356201172
89,2929.421356201172
90,2929.421356201172
91,2929.421356201172
92,2929.421356201172
93,2929.421356201172
94,2929.4212646484375
95,2929.4212646484375
96,2929.4212646484375
97,2929.4212646484375
98,2929.4212646484375
99,2929.4212646484375
100,2929.4212646484375
101,2929.4212646484375
102,2929.4212646484375
103,2929.4212646484375
104,2929.4212646484375
105,2929.4212646484375
106,2929.4212646484375
107,2929.4212646484375
108,2929.4212646484375
109,2929.4212646484375
110,2929.4212646484375
111,2929.4212646484375
112,2929.421173095703
113,2929.421173095703
114,2929.421173095703
115,2929.421173095703
116,2929.421173095703
117,2929.421173095703
118,2929.421173095703
119,2929.421173095703
120,3.642852783203125
121,3.64276123046875
122,2929.4212646484375
123,2929.4212646484375
124,2929.4212646484375
125,2929.4212646484375
126,2929.4212646484375
127,2929.4212646484375
128,2929.4212646484375
129,2929.4212646484375
130,2929.4212646484375
131,2929.4212646484375
132,2929.4212646484375
133,2929.4212646484375
134,2929.4212646484375
135,2929.4212646484375
136,2929.4212646484375
137,2929.4212646484375
138,2929.4212646484375
139,2929.4212646484375
140,2929.4212646484375
141,2929.4212646484375
142,2929.4212646484375
143,2929.4212646484375
144,2929.421173095703
145,2929.421173095703
146,2929.421173095703
147,2929.421173095703
148,2929.421173095703
149,2929.421173095703
150,2929.421173095703
151,2929.421173095703
152,2929.421173095703
153,2929.421173095703
154,2929.421173095703
155,2929.421173095703
156,2929.421173095703
157,2929.421173095703
158,2929.421173095703
159,2929.421173095703
160,2929.421173095703
161,2929.421173095703
162,2929.421173095703
163,2929.421173095703
164,2929.421173095703
165,2929.421173095703
166,2929.421173095703
167,2929.421173095703
168,2929.421173095703
169,2929.421173095703
170,2929.421173095703
171,2929.421173095703
172,2929.421173095703
173,2929.421173095703
174,2929.421173095703
175,2929.421173095703
176,2929.421173095703
177,2929.421173095703
178,2929.421173095703
179,2929.421173095703
180,2929.421173095703
181,2929.421173095703
182,2929.4210815429688
183,2929.4210815429688
184,2929.4210815429688
185,2929.4210815429688
186,2929.4210815429688
187,2929.4210815429688
188,2929.4210815429688
189,3.641021728515625
190,3.64111328125
191,3.641204833984375
192,3.640655517578125
193,2929.421173095703
194,2929.421173095703
195,2929.421173095703
196,2929.421173095703
197,2929.421173095703
198,2929.421173095703
199,2929.421173095703
200,2929.421173095703
201,2929.421173095703
202,2929.421173095703
203,2929.421173095703
204,2929.421173095703
205,2929.421173095703
206,2929.421173095703
207,2929.421173095703
208,2929.421173095703
209,2929.421173095703
210,2929.421173095703
211,2929.421173095703
212,2929.421173095703
213,2929.421173095703
214,2929.421173095703
215,2929.421173095703
216,2929.421173095703
217,2929.421173095703
218,2929.421173095703
219,2929.421173095703
220,2929.421173095703
221,2929.421173095703
222,2929.421173095703
223,2929.421173095703
224,2929.421173095703
225,2929.421173095703
226,2929.421173095703
227,2929.421173095703
228,2929.421173095703
229,2929.421173095703
230,2929.421173095703
231,2929.421173095703
232,2929.421173095703
233,2929.421173095703
234,2929.421173095703
235,2929.4210815429688
236,2929.4210815429688
237,2929.4210815429688
238,2929.4210815429688
239,2929.4210815429688
240,2929.4210815429688
241,2929.4210815429688
242,2929.4210815429688
243,2929.4210815429688
244,2929.4210815429688
245,2929.4210815429688
246,2929.4210815429688
247,2929.4210815429688
248,2929.4210815429688
249,2929.4210815429688
250,2929.4210815429688
251,2929.4210815429688
252,2929.4210815429688
253,2929.4210815429688
254,2929.4210815429688
255,2929.4210815429688
256,2929.4210815429688
257,2929.4210815429688
258,2929.4210815429688
259,2929.4210815429688
260,2929.4210815429688
261,2929.4210815429688
262,2929.4210815429688
263,2929.4210815429688
264,2929.4210815429688
265,2929.4210815429688
266,2929.4210815429688
267,2929.4210815429688
268,2929.4210815429688
269,2929.4210815429688
270,2929.4210815429688
271,2929.4210815429688
272,2929.4210815429688
273,2929.4210815429688
274,2929.4210815429688
275,2929.4210815429688
276,2929.4210815429688
277,2929.4210815429688
278,2929.4210815429688
279,2929.4210815429688
280,2929.4210815429688
281,2929.4210815429688
282,2929.4210815429688
283,3.6407470703125
284,2929.4210815429688
285,3.64056396484375
286,3.64111328125
287,3.6407470703125
288,3.640472412109375
289,3.640655517578125
290,3.6407470703125
291,3.640655517578125
292,3.640289306640625
293,3.640289306640625
294,3.64019775390625
295,2929.4210815429688
296,2929.4210815429688
297,2929.4210815429688
298,2929.4210815429688
299,2929.4210815429688
300,2929.4210815429688
301,2929.4210815429688
302,2929.4210815429688
303,2929.4210815429688
304,2929.4210815429688
305,2929.4210815429688
306,2929.4210815429688
307,2929.4210815429688
308,2929.4210815429688
309,2929.4210815429688
310,2929.4210815429688
311,2929.4210815429688
312,2929.4210815429688
313,2929.4210815429688
314,2929.4210815429688
315,2929.4210815429688
316,2929.4210815429688
317,2929.4210815429688
318,2929.4210815429688
319,2929.4210815429688
320,2929.4210815429688
321,2929.4210815429688
322,2929.4210815429688
323,2929.4210815429688
324,2929.4210815429688
325,2929.4210815429688
326,2929.4210815429688
327,2929.4210815429688
328,2929.4210815429688
329,2929.4210815429688
330,2929.4210815429688
331,2929.4210815429688
332,2929.4210815429688
333,2929.4210815429688
334,2929.4210815429688
335,2929.4210815429688
336,2929.4210815429688
337,2929.4210815429688
338,2929.4210815429688
339,2929.4210815429688
340,2929.4210815429688
341,2929.4210815429688
342,2929.4210815429688
343,2929.4210815429688
344,2929.4210815429688
345,2929.4210815429688
346,2929.4210815429688
347,2929.4210815429688
348,2929.4210815429688
349,2929.4210815429688
350,2929.4210815429688
351,2929.4210815429688
352,2929.4210815429688
353,2929.4210815429688
354,2929.4210815429688
355,2929.4210815429688
356,2929.4210815429688
357,2929.4210815429688
358,2929.4210815429688
359,2929.4210815429688
360,2929.4210815429688
361,2929.4210815429688
362,2929.4210815429688
363,2929.4210815429688
364,2929.4210815429688
365,2929.4210815429688
366,2929.4210815429688
367,2929.4210815429688
368,2929.4210815429688
369,2929.4210815429688
370,2929.4210815429688
371,2929.4210815429688
372,2929.4210815429688
373,2929.4210815429688
374,2929.4210815429688
375,2929.4210815429688
376,2929.4210815429688
377,2929.4210815429688
378,2929.4210815429688
379,2929.4210815429688
380,2929.4210815429688
381,2929.4210815429688
382,2929.4210815429688
383,2929.4210815429688
384,2929.4210815429688
385,2929.4210815429688
386,2929.4210815429688
387,2929.4210815429688
388,2929.4210815429688
389,2929.4210815429688
390,2929.4210815429688
391,2929.4210815429688
392,2929.4210815429688
393,2929.4210815429688
394,2929.4210815429688
395,2929.4210815429688
396,2929.4210815429688
397,2929.4210815429688
398,2929.4210815429688
399,2929.4210815429688
400,2929.4210815429688
401,2929.4210815429688
402,2929.4210815429688
403,2929.4210815429688
404,2929.4210815429688
405,2929.4209899902344
406,2929.4209899902344
407,2929.4209899902344
408,2929.4209899902344
409,2929.4209899902344
410,2929.4209899902344
411,2929.4209899902344
412,2929.4209899902344
413,2929.4209899902344
414,2929.4209899902344
415,2929.4209899902344
416,2929.4209899902344
417,2929.4209899902344
418,2929.4209899902344
419,2929.4209899902344
420,2929.4209899902344
421,2929.4209899902344
422,2929.4209899902344
423,2929.4209899902344
424,2929.4209899902344
425,2929.4209899902344
426,2929.4209899902344
427,2929.4209899902344
428,2929.4209899902344
429,2929.4209899902344
430,2929.4209899902344
431,2929.4209899902344
432,2929.4209899902344
433,2929.4209899902344
434,2929.4209899902344
435,2929.4209899902344
436,2929.4209899902344
437,2929.4209899902344
438,2929.4209899902344
439,2929.4209899902344
440,2929.4209899902344
441,2929.4209899902344
442,2929.4209899902344
443,2929.4209899902344
444,2929.4209899902344
445,2929.4209899902344
446,2929.4209899902344
447,2929.4209899902344
448,2929.4209899902344
449,2929.4209899902344
450,2929.4209899902344
451,2929.4209899902344
452,2929.4209899902344
453,2929.4209899902344
454,2929.4209899902344
455,2929.4209899902344
456,2929.4209899902344
457,2929.4209899902344
458,2929.4209899902344
459,2929.4209899902344
460,2929.4209899902344
461,2929.4209899902344
462,2929.4209899902344
463,2929.4209899902344
464,2929.4209899902344
465,2929.4209899902344
466,3.641021728515625
467,3.64056396484375
468,3.641387939453125
469,3.641021728515625
470,3.64111328125
471,3.64111328125
472,3.64111328125
473,3.641021728515625
474,3.64093017578125
475,3.640838623046875
476,3.6407470703125
477,3.64056396484375
478,3.64056396484375
479,3.640380859375
480,3.640380859375
481,3.640472412109375
482,3.64056396484375
483,3.640289306640625
484,3.640289306640625
485,3.640289306640625
486,3.640289306640625
487,3.640289306640625
488,3.64019775390625
489,3.64019775390625
490,3.64019775390625
491,3.64019775390625
492,3.640106201171875
493,3.640106201171875
494,3.64019775390625
495,3.640106201171875
496,3.640106201171875
497,3.640106201171875
498,3.640106201171875
499,3.6400146484375
500,3.640106201171875
501,3.640106201171875
502,3.6400146484375
503,3.6400146484375
504,3.6400146484375
505,3.6400146484375
506,3.639923095703125
507,2929.4209899902344
508,2929.4209899902344
509,2929.4209899902344
510,2929.4209899902344
511,2929.4209899902344
512,2929.4209899902344
513,2929.4209899902344
514,2929.4209899902344
515,2929.4209899902344
516,2929.4209899902344
517,2929.4209899902344
518,2929.4209899902344
519,2929.4209899902344
520,2929.4209899902344
521,2929.4209899902344
522,2929.4209899902344
523,2929.4209899902344
524,2929.4209899902344
525,2929.4209899902344
526,2929.4209899902344
527,2929.4209899902344
528,2929.4209899902344
529,2929.4209899902344
530,2929.4209899902344
531,2929.4209899902344
532,2929.4209899902344
533,2929.4209899902344
534,2929.4209899902344
535,2929.4209899902344
536,2929.4209899902344
537,2929.4209899902344
538,2929.4209899902344
539,2929.4209899902344
540,2929.4209899902344
541,2929.4209899902344
542,2929.4209899902344
543,2929.4209899902344
544,2929.4209899902344
545,2929.4209899902344
546,2929.4209899902344
547,2929.4209899902344
548,2929.4209899902344
549,2929.4209899902344
550,2929.4209899902344
551,2929.4209899902344
552,2929.4209899902344
553,2929.4209899902344
554,2929.4209899902344
555,2929.4209899902344
556,2929.4209899902344
557,2929.4209899902344
558,2929.4209899902344
559,2929.4209899902344
560,2929.4209899902344
561,2929.4209899902344
562,2929.4209899902344
563,2929.4209899902344
564,2929.4209899902344
565,2929.4209899902344
566,2929.4209899902344
567,2929.4209899902344
568,2929.4209899902344
569,2929.4209899902344
570,2929.4209899902344
571,2929.4209899902344
572,2929.4209899902344
573,2929.4209899902344
574,2929.4209899902344
575,2929.4209899902344
576,2929.4209899902344
577,2929.4209899902344
578,2929.4209899902344
579,2929.4209899902344
580,2929.4209899902344
581,2929.4209899902344
582,2929.4209899902344
583,2929.4209899902344
584,2929.4209899902344
585,2929.4209899902344
586,2929.4209899902344
587,2929.4209899902344
588,2929.4209899902344
589,2929.4209899902344
590,2929.4209899902344
591,2929.4209899902344
592,2929.4209899902344
593,2929.4209899902344
594,2929.4209899902344
595,2929.4209899902344
596,2929.4209899902344
597,2929.4209899902344
598,2929.4209899902344
599,2929.4209899902344
600,2929.4209899902344
601,2929.4209899902344
602,2929.4209899902344
603,2929.4209899902344
604,2929.4209899902344
605,2929.4209899902344
606,2929.4209899902344
607,2929.4209899902344
608,2929.4209899902344
609,2929.4209899902344
610,2929.4209899902344
611,2929.4209899902344
612,2929.4209899902344
613,2929.4209899902344
614,2929.4209899902344
615,2929.4209899902344
616,2929.4209899902344
617,2929.4209899902344
618,2929.4209899902344
619,2929.4209899902344
620,2929.4209899902344
621,2929.4209899902344
622,2929.4209899902344
623,2929.4209899902344
624,2929.4209899902344
625,2929.4209899902344
626,2929.4209899902344
627,2929.4209899902344
628,2929.4209899902344
629,2929.4209899902344
630,2929.4209899902344
631,2929.4209899902344
632,2929.4209899902344
633,2929.4209899902344
634,2929.4209899902344
635,2929.4209899902344
636,2929.4209899902344
637,2929.4209899902344
638,2929.4209899902344
639,2929.4209899902344
640,2929.4209899902344
641,2929.4209899902344
642,2929.4209899902344
643,2929.4209899902344
644,2929.4209899902344
645,2929.4209899902344
646,2929.4209899902344
647,2929.4209899902344
648,2929.4209899902344
649,2929.4209899902344
650,2929.4209899902344
651,2929.4209899902344
652,2929.4209899902344
653,2929.4209899902344
654,2929.4209899902344
655,2929.4209899902344
656,2929.4209899902344
657,2929.4209899902344
658,2929.4209899902344
659,2929.4209899902344
660,2929.4209899902344
661,2929.4209899902344
662,2929.4209899902344
663,2929.4209899902344
664,2929.4209899902344
665,2929.4209899902344
666,2929.4209899902344
667,2929.4209899902344
668,2929.4209899902344
669,2929.4209899902344
670,2929.4209899902344
671,2929.4209899902344
672,2929.4209899902344
673,2929.4209899902344
674,2929.4209899902344
675,2929.4209899902344
676,2929.4209899902344
677,2929.4209899902344
678,2929.4209899902344
679,2929.4209899902344
680,2929.4209899902344
681,2929.4209899902344
682,2929.4209899902344
683,2929.4209899902344
684,2929.4209899902344
685,2929.4209899902344
686,2929.4209899902344
687,2929.4209899902344
688,2929.4209899902344
689,2929.4209899902344
690,2929.4209899902344
691,2929.4209899902344
692,2929.4209899902344
693,2929.4209899902344
694,2929.4209899902344
695,2929.4209899902344
696,2929.4209899902344
697,2929.4209899902344
698,2929.4209899902344
699,2929.4209899902344
700,2929.4209899902344
701,2929.4209899902344
702,2929.4209899902344
703,2929.4209899902344
704,2929.4209899902344
705,2929.4209899902344
706,2929.4209899902344
707,2929.4209899902344
708,2929.4209899902344
709,2929.4209899902344
710,2929.4209899902344
711,2929.4209899902344
712,2929.4209899902344
713,2929.4209899902344
714,2929.4209899902344
715,2929.4209899902344
716,2929.4209899902344
717,2929.4209899902344
718,2929.4209899902344
719,2929.4209899902344
720,3.640838623046875
721,3.640838623046875
722,3.640380859375
723,3.641754150390625
724,3.6414794921875
725,3.641571044921875
726,3.641387939453125
727,3.64111328125
728,3.64093017578125
729,3.64093017578125
730,3.64056396484375
731,3.64056396484375
732,3.640655517578125
733,3.640655517578125
734,3.64056396484375
735,3.6407470703125
736,3.64056396484375
737,3.6407470703125
738,3.6407470703125
739,3.640655517578125
740,3.64056396484375
741,3.6407470703125
742,3.640655517578125
743,3.64056396484375
744,3.640655517578125
745,3.640472412109375
746,3.640380859375
747,3.640472412109375
748,3.640380859375
749,3.640472412109375
750,3.640380859375
751,3.64056396484375
752,3.640380859375
753,3.640380859375
754,3.640472412109375
755,3.64056396484375
756,3.64056396484375
757,3.640472412109375
758,3.640380859375
759,3.640380859375
760,3.64056396484375
761,3.640289306640625
762,3.640655517578125
763,3.640289306640625
764,3.640289306640625
765,3.64019775390625
766,3.64019775390625
767,3.640289306640625
768,3.640289306640625
769,3.64019775390625
770,3.640289306640625
771,3.640289306640625
772,3.640380859375
773,3.64019775390625
774,3.640106201171875
775,3.640106201171875
776,3.64019775390625
777,3.64019775390625
778,3.640106201171875
779,3.64019775390625
780,3.640106201171875
781,3.640106201171875
782,3.64019775390625
783,3.640289306640625
784,3.640106201171875
785,3.64019775390625
786,3.640106201171875
787,3.640106201171875
788,3.640106201171875
789,3.64019775390625
790,3.640106201171875
791,3.64019775390625
792,3.640106201171875
793,3.640106201171875
794,3.640106201171875
795,3.64019775390625
796,3.64019775390625
797,3.64019775390625
798,3.6400146484375
799,3.64019775390625
800,3.640106201171875
801,3.6400146484375
802,3.6400146484375
803,3.640106201171875
804,3.6400146484375
805,3.640106201171875
806,3.640106201171875
807,3.640106201171875
808,3.6400146484375
809,3.6400146484375
810,3.640106201171875
811,3.6400146484375
812,3.6400146484375
813,3.6400146484375
814,3.6400146484375
815,3.6400146484375
816,3.6400146484375
817,3.6400146484375
818,3.6400146484375
819,3.6400146484375
820,3.6400146484375
821,3.640106201171875
822,3.6400146484375
823,3.6400146484375
824,3.6400146484375
825,3.6400146484375
826,3.639923095703125
827,3.639923095703125
828,3.639923095703125
829,3.639923095703125
830,3.6400146484375
831,3.6400146484375
832,3.639923095703125
833,3.639923095703125
834,3.639923095703125
835,3.6400146484375
836,3.6400146484375
837,3.639923095703125
838,3.639923095703125
839,3.6400146484375
840,3.639923095703125
841,3.639923095703125
842,3.639923095703125
843,3.639923095703125
844,3.639923095703125
845,3.639923095703125
846,3.639923095703125
847,3.639923095703125
848,3.639923095703125
849,3.639923095703125
850,3.639923095703125
851,3.639923095703125
852,3.639923095703125
853,3.63983154296875
854,3.63983154296875
855,3.63983154296875
856,3.63983154296875
857,3.63983154296875
858,3.63983154296875
859,3.63983154296875
860,3.63983154296875
861,3.63983154296875
862,3.63983154296875
863,3.63983154296875
864,3.63983154296875
865,3.63983154296875
866,3.63983154296875
867,3.63983154296875
868,3.63983154296875
869,3.63983154296875
870,3.63983154296875
871,3.63983154296875
872,3.63983154296875
873,3.63983154296875
874,3.63983154296875
875,3.63983154296875
876,3.63983154296875
877,3.63983154296875
878,3.63983154296875
879,3.63983154296875
880,3.63983154296875
881,3.63983154296875
882,2929.4208984375
883,2929.4208984375
884,2929.4208984375
885,2929.4208984375
886,2929.4208984375
887,2929.4208984375
888,2929.4208984375
889,2929.4208984375
890,2929.4208984375
891,2929.4208984375
892,2929.4208984375
893,2929.4208984375
894,2929.4208984375
895,2929.4208984375
896,2929.4208984375
897,3.640289306640625
898,3.642120361328125
899,3.641021728515625
900,3.641204833984375
901,3.64019775390625
902,3.6407470703125
903,3.64129638671875
904,3.640655517578125
905,3.64111328125
906,3.6407470703125
907,3.6407470703125
908,3.6407470703125
909,3.6407470703125
910,3.641204833984375
911,3.640655517578125
912,3.640472412109375
913,3.640472412109375
914,3.64056396484375
915,3.64056396484375
916,3.640655517578125
917,3.640655517578125
918,3.640472412109375
919,3.640655517578125
920,3.640838623046875
921,3.640380859375
922,3.64056396484375
923,3.640472412109375
924,3.640472412109375
925,3.64056396484375
926,3.640472412109375
927,3.64056396484375
928,3.64056396484375
929,3.640380859375
930,3.64056396484375
931,3.640289306640625
932,3.640380859375
933,3.640289306640625
934,3.640380859375
935,3.640380859375
936,3.640289306640625
937,3.64056396484375
938,3.640289306640625
939,3.640380859375
940,3.640380859375
941,3.640472412109375
942,3.640289306640625
943,3.640289306640625
944,3.64056396484375
945,3.640289306640625
946,3.640289306640625
947,3.640289306640625
948,3.640472412109375
949,3.640289306640625
950,3.640472412109375
951,3.640289306640625
952,3.64019775390625
953,3.64019775390625
954,3.64019775390625
955,3.640289306640625
956,3.640289306640625
957,3.640289306640625
958,3.64019775390625
959,3.640472412109375
960,3.640289306640625
961,3.640380859375
962,3.64019775390625
963,3.64019775390625
964,3.640106201171875
965,3.640289306640625
966,3.64019775390625
967,3.64019775390625
968,3.640106201171875
969,3.640289306640625
970,3.640289306640625
971,3.640289306640625
972,3.64019775390625
973,3.640472412109375
974,3.64019775390625
975,3.64019775390625
976,3.64019775390625
977,3.640106201171875
978,3.640106201171875
979,3.640106201171875
980,3.640289306640625
981,3.640106201171875
982,3.64019775390625
983,3.64019775390625
984,3.64019775390625
985,3.64019775390625
986,3.640106201171875
987,3.640289306640625
988,3.64019775390625
989,3.64019775390625
990,3.64019775390625
991,3.640289306640625
992,3.640106201171875
993,3.64019775390625
994,3.640106201171875
995,3.640106201171875
996,3.64019775390625
997,3.640106201171875
998,3.640106201171875
999,3.640106201171875

==> communication_costs/citeseer/mmlp_gcn_es.csv <==
Sno,node
0,469.90447998046875
1,469.90338134765625
2,469.9031066894531
3,469.90301513671875
4,469.90283203125
5,469.90283203125
6,469.9023742675781
7,469.9023742675781
8,469.9023742675781
9,469.90264892578125
10,469.9024658203125
11,469.9024658203125
12,469.9024658203125
13,469.9023742675781
14,469.9023742675781
15,469.90228271484375
16,469.90228271484375
17,469.90228271484375
18,469.9021911621094
19,469.9021911621094
20,469.9020080566406
21,469.90228271484375
22,469.9020080566406
23,3.648712158203125
24,3.644317626953125
25,469.9021911621094
26,469.902099609375
27,469.9020080566406
28,469.9020080566406
29,469.90191650390625
30,469.90191650390625
31,469.90191650390625
32,3.642303466796875
33,469.902099609375
34,469.902099609375
35,469.9020080566406
36,469.9020080566406
37,469.90191650390625
38,469.90191650390625
39,469.90191650390625
40,469.90191650390625
41,469.90191650390625
42,469.90191650390625
43,469.9018249511719
44,469.9018249511719
45,469.9018249511719
46,469.9020080566406
47,469.9020080566406
48,469.9020080566406
49,469.9020080566406
50,469.9020080566406
51,469.9020080566406
52,469.90191650390625
53,469.90191650390625
54,469.90191650390625
55,469.90191650390625
56,469.90191650390625
57,469.90191650390625
58,469.90191650390625
59,469.90191650390625
60,469.90191650390625
61,469.90191650390625
62,469.9018249511719
63,469.9018249511719
64,469.9018249511719
65,469.9018249511719
66,469.9018249511719
67,469.9018249511719
68,469.9018249511719
69,469.9018249511719
70,469.9018249511719
71,469.9018249511719
72,469.9017333984375
73,469.90191650390625
74,469.90191650390625
75,469.90191650390625
76,469.90191650390625
77,469.90191650390625
78,469.90191650390625
79,469.9018249511719
80,469.9018249511719
81,469.9018249511719
82,469.9018249511719
83,469.9018249511719
84,469.9018249511719
85,469.9018249511719
86,469.9018249511719
87,469.9018249511719
88,469.9017333984375
89,469.9017333984375
90,469.9017333984375
91,469.9017333984375
92,469.9017333984375
93,469.9017333984375
94,469.9017333984375
95,469.9017333984375
96,469.9017333984375
97,469.9017333984375
98,469.9017333984375
99,469.9018249511719
100,469.9018249511719
101,469.9018249511719
102,469.9018249511719
103,469.9018249511719
104,469.9018249511719
105,469.9018249511719
106,469.9018249511719
107,469.9018249511719
108,469.9018249511719
109,469.9018249511719
110,469.9018249511719
111,469.9018249511719
112,469.9018249511719
113,469.9017333984375
114,469.9017333984375
115,469.9017333984375
116,469.9017333984375
117,469.9017333984375
118,469.9017333984375
119,469.9017333984375
120,469.9017333984375
121,469.9017333984375
122,469.9017333984375
123,469.9017333984375
124,469.9017333984375
125,469.9017333984375
126,469.9017333984375
127,469.9016418457031
128,469.9016418457031
129,469.9016418457031
130,469.9016418457031
131,469.9016418457031
132,469.9016418457031
133,469.9016418457031
134,469.9016418457031
135,469.9017333984375
136,3.641571044921875
137,3.641204833984375
138,3.641021728515625
139,469.9017333984375
140,469.9017333984375
141,469.9017333984375
142,469.9017333984375
143,469.9017333984375
144,469.9017333984375
145,469.9017333984375
146,469.9017333984375
147,469.9017333984375
148,469.9017333984375
149,469.9017333984375
150,469.9017333984375
151,469.9017333984375
152,469.9017333984375
153,469.9017333984375
154,469.9017333984375
155,469.9017333984375
156,469.9017333984375
157,469.9017333984375
158,469.9017333984375
159,469.9017333984375
160,469.9017333984375
161,469.9017333984375
162,469.9017333984375
163,469.9016418457031
164,469.9016418457031
165,469.9016418457031
166,469.9016418457031
167,469.9016418457031
168,469.9016418457031
169,469.9016418457031
170,469.9016418457031
171,469.9016418457031
172,469.9016418457031
173,469.9016418457031
174,469.9016418457031
175,469.9016418457031
176,469.9016418457031
177,469.9016418457031
178,469.9016418457031
179,469.9016418457031
180,469.9016418457031
181,469.9016418457031
182,469.9016418457031
183,469.9016418457031
184,469.9016418457031
185,469.9016418457031
186,469.9016418457031
187,469.9016418457031
188,469.9016418457031
189,469.9016418457031
190,469.9016418457031
191,469.9016418457031
192,469.9016418457031
193,469.9016418457031
194,469.9016418457031
195,469.9016418457031
196,469.9016418457031
197,469.9016418457031
198,469.9016418457031
199,469.9016418457031
200,469.9016418457031
201,469.9016418457031
202,469.9016418457031
203,469.9016418457031
204,469.9016418457031
205,469.90155029296875
206,469.90155029296875
207,469.90155029296875
208,469.90155029296875
209,469.90155029296875
210,469.90155029296875
211,469.90155029296875
212,469.90155029296875
213,3.642852783203125
214,3.641754150390625
215,3.641754150390625
216,3.641021728515625
217,3.641021728515625
218,3.640655517578125
219,3.640655517578125
220,469.9016418457031
221,469.9016418457031
222,469.9016418457031
223,469.9016418457031
224,469.9016418457031
225,469.9016418457031
226,469.9016418457031
227,469.9016418457031
228,469.9016418457031
229,469.9016418457031
230,469.9016418457031
231,469.9016418457031
232,469.9016418457031
233,469.9016418457031
234,469.9016418457031
235,469.9016418457031
236,469.9016418457031
237,469.9016418457031
238,469.9016418457031
239,469.9016418457031
240,469.9016418457031
241,469.9016418457031
242,469.9016418457031
243,469.9016418457031
244,469.9016418457031
245,469.9016418457031
246,469.9016418457031
247,469.9016418457031
248,469.9016418457031
249,469.9016418457031
250,469.9016418457031
251,469.9016418457031
252,469.9016418457031
253,469.9016418457031
254,469.9016418457031
255,469.9016418457031
256,469.9016418457031
257,469.9016418457031
258,469.9016418457031
259,469.9016418457031
260,469.9016418457031
261,469.9016418457031
262,469.9016418457031
263,469.9016418457031
264,469.9016418457031
265,469.90155029296875
266,469.90155029296875
267,469.90155029296875
268,469.90155029296875
269,469.90155029296875
270,469.90155029296875
271,469.90155029296875
272,469.90155029296875
273,469.90155029296875
274,469.90155029296875
275,469.90155029296875
276,469.90155029296875
277,469.90155029296875
278,469.90155029296875
279,469.90155029296875
280,469.90155029296875
281,469.90155029296875
282,469.90155029296875
283,469.90155029296875
284,469.90155029296875
285,469.90155029296875
286,469.90155029296875
287,469.90155029296875
288,469.90155029296875
289,469.90155029296875
290,469.90155029296875
291,469.90155029296875
292,469.90155029296875
293,469.90155029296875
294,469.90155029296875
295,469.90155029296875
296,469.90155029296875
297,469.90155029296875
298,469.90155029296875
299,469.90155029296875
300,469.90155029296875
301,469.90155029296875
302,469.90155029296875
303,469.90155029296875
304,469.90155029296875
305,469.90155029296875
306,469.90155029296875
307,469.90155029296875
308,469.90155029296875
309,469.90155029296875
310,469.90155029296875
311,469.90155029296875
312,469.90155029296875
313,469.90155029296875
314,469.90155029296875
315,469.90155029296875
316,469.90155029296875
317,469.90155029296875
318,469.90155029296875
319,469.90155029296875
320,469.90155029296875
321,469.90155029296875
322,469.90155029296875
323,469.90155029296875
324,3.64129638671875
325,3.640655517578125
326,3.640472412109375
327,3.640380859375
328,3.640380859375
329,3.64056396484375
330,3.640472412109375
331,3.640289306640625
332,3.640106201171875
333,469.90155029296875
334,469.90155029296875
335,469.90155029296875
336,469.90155029296875
337,469.90155029296875
338,469.90155029296875
339,469.90155029296875
340,469.90155029296875
341,469.90155029296875
342,469.90155029296875
343,469.90155029296875
344,469.90155029296875
345,469.90155029296875
346,469.90155029296875
347,469.90155029296875
348,469.90155029296875
349,469.90155029296875
350,469.90155029296875
351,469.90155029296875
352,469.90155029296875
353,469.90155029296875
354,469.90155029296875
355,469.90155029296875
356,469.90155029296875
357,469.90155029296875
358,469.90155029296875
359,469.90155029296875
360,469.90155029296875
361,469.90155029296875
362,469.90155029296875
363,469.90155029296875
364,469.90155029296875
365,469.90155029296875
366,469.90155029296875
367,469.90155029296875
368,469.90155029296875
369,469.90155029296875
370,469.90155029296875
371,469.90155029296875
372,469.90155029296875
373,469.90155029296875
374,469.90155029296875
375,469.90155029296875
376,469.90155029296875
377,469.90155029296875
378,469.90155029296875
379,469.90155029296875
380,469.90155029296875
381,469.90155029296875
382,469.90155029296875
383,469.90155029296875
384,469.90155029296875
385,469.90155029296875
386,469.90155029296875
387,469.90155029296875
388,469.90155029296875
389,469.90155029296875
390,469.90155029296875
391,469.90155029296875
392,469.90155029296875
393,469.90155029296875
394,469.90155029296875
395,469.90155029296875
396,469.90155029296875
397,469.90155029296875
398,469.90155029296875
399,469.90155029296875
400,469.90155029296875
401,469.90155029296875
402,469.90155029296875
403,469.90155029296875
404,469.90155029296875
405,469.90155029296875
406,469.90155029296875
407,469.90155029296875
408,469.90155029296875
409,469.90155029296875
410,469.90155029296875
411,469.90155029296875
412,469.90155029296875
413,469.90155029296875
414,469.90155029296875
415,469.90155029296875
416,469.90155029296875
417,469.90155029296875
418,469.90155029296875
419,469.90155029296875
420,469.90155029296875
421,469.90155029296875
422,469.9014587402344
423,469.9014587402344
424,469.9014587402344
425,469.9014587402344
426,469.9014587402344
427,469.9014587402344
428,469.9014587402344
429,469.9014587402344
430,469.9014587402344
431,469.9014587402344
432,469.9014587402344
433,469.9014587402344
434,469.9014587402344
435,469.9014587402344
436,469.9014587402344
437,469.9014587402344
438,469.9014587402344
439,469.9014587402344
440,469.9014587402344
441,469.9014587402344
442,469.9014587402344
443,469.9014587402344
444,469.9014587402344
445,469.9014587402344
446,469.9014587402344
447,469.9014587402344
448,469.9014587402344
449,469.9014587402344
450,469.9014587402344
451,469.9014587402344
452,469.9014587402344
453,469.9014587402344
454,469.9014587402344
455,469.9014587402344
456,469.9014587402344
457,469.9014587402344
458,469.9014587402344
459,469.9014587402344
460,469.9014587402344
461,469.9014587402344
462,469.9014587402344
463,469.9014587402344
464,469.9014587402344
465,469.9014587402344
466,469.9014587402344
467,469.9014587402344
468,469.9014587402344
469,469.9014587402344
470,469.9014587402344
471,469.9014587402344
472,469.9014587402344
473,469.9014587402344
474,469.9014587402344
475,469.9014587402344
476,469.9014587402344
477,469.9014587402344
478,469.9014587402344
479,469.9014587402344
480,469.9014587402344
481,469.9014587402344
482,469.9014587402344
483,469.9014587402344
484,469.9014587402344
485,469.9014587402344
486,469.9014587402344
487,469.9014587402344
488,469.9014587402344
489,469.9014587402344
490,469.9014587402344
491,469.9014587402344
492,3.64111328125
493,3.64239501953125
494,3.641204833984375
495,3.641204833984375
496,3.6414794921875
497,3.641204833984375
498,3.641021728515625
499,3.64111328125
500,3.6407470703125
501,3.6407470703125
502,3.641021728515625
503,3.6407470703125
504,3.640655517578125
505,3.640655517578125
506,3.6407470703125
507,3.64093017578125
508,3.640655517578125
509,3.64056396484375
510,3.64056396484375
511,3.64056396484375
512,3.64056396484375
513,3.640380859375
514,3.640289306640625
515,3.640380859375
516,3.640289306640625
517,3.64019775390625
518,3.64019775390625
519,3.64019775390625
520,3.640289306640625
521,3.64019775390625
522,3.640106201171875
523,3.640106201171875
524,3.640106201171875
525,3.640106201171875
526,3.640106201171875
527,3.6400146484375
528,3.640106201171875
529,3.6400146484375
530,3.640106201171875
531,3.639923095703125
532,469.9014587402344
533,469.9014587402344
534,469.9014587402344
535,469.9014587402344
536,469.9014587402344
537,469.9014587402344
538,469.9014587402344
539,469.9014587402344
540,469.9014587402344
541,469.9014587402344
542,469.9014587402344
543,469.9014587402344
544,469.9014587402344
545,469.9014587402344
546,469.9014587402344
547,469.9014587402344
548,469.9014587402344
549,469.9014587402344
550,469.9014587402344
551,469.9014587402344
552,469.9014587402344
553,469.9014587402344
554,469.9014587402344
555,469.9014587402344
556,469.9014587402344
557,469.9014587402344
558,469.9014587402344
559,469.9014587402344
560,469.9014587402344
561,469.9014587402344
562,469.9014587402344
563,469.9014587402344
564,469.9014587402344
565,469.9014587402344
566,469.9014587402344
567,469.9014587402344
568,469.9014587402344
569,469.9014587402344
570,469.9014587402344
571,469.9014587402344
572,469.9014587402344
573,469.9014587402344
574,469.9014587402344
575,469.9014587402344
576,469.9014587402344
577,469.9014587402344
578,469.9014587402344
579,469.9014587402344
580,469.9014587402344
581,469.9014587402344
582,469.9014587402344
583,469.9014587402344
584,469.9014587402344
585,469.9014587402344
586,469.9014587402344
587,469.9014587402344
588,469.9014587402344
589,469.9014587402344
590,469.9014587402344
591,469.9014587402344
592,469.9014587402344
593,469.9014587402344
594,469.9014587402344
595,469.9014587402344
596,469.9014587402344
597,469.9014587402344
598,469.9014587402344
599,469.9014587402344
600,469.9014587402344
601,469.9014587402344
602,469.9014587402344
603,469.9014587402344
604,469.9014587402344
605,469.9014587402344
606,469.9014587402344
607,469.9014587402344
608,469.9014587402344
609,469.9014587402344
610,469.9014587402344
611,469.9014587402344
612,469.9014587402344
613,469.9014587402344
614,469.9014587402344
615,469.9014587402344
616,469.9014587402344
617,469.9014587402344
618,469.9014587402344
619,469.9014587402344
620,469.9014587402344
621,469.9014587402344
622,469.9014587402344
623,469.9014587402344
624,469.9014587402344
625,469.9014587402344
626,469.9014587402344
627,469.9014587402344
628,469.9014587402344
629,469.9014587402344
630,469.9014587402344
631,469.9014587402344
632,469.9014587402344
633,469.9014587402344
634,469.9014587402344
635,469.9014587402344
636,469.9014587402344
637,469.9014587402344
638,469.9014587402344
639,469.9014587402344
640,469.9014587402344
641,469.9014587402344
642,469.9014587402344
643,469.9014587402344
644,469.9014587402344
645,469.9014587402344
646,469.9014587402344
647,469.9014587402344
648,469.9014587402344
649,469.9014587402344
650,469.9014587402344
651,469.9014587402344
652,469.9014587402344
653,469.9014587402344
654,469.9014587402344
655,469.9014587402344
656,469.9014587402344
657,469.9014587402344
658,469.9014587402344
659,469.9014587402344
660,469.9014587402344
661,469.9014587402344
662,469.9014587402344
663,469.9014587402344
664,469.9014587402344
665,469.9014587402344
666,469.9014587402344
667,469.9014587402344
668,469.9014587402344
669,469.9014587402344
670,469.9014587402344
671,469.9014587402344
672,469.9014587402344
673,469.9014587402344
674,469.9014587402344
675,469.9014587402344
676,469.9014587402344
677,469.9014587402344
678,469.9014587402344
679,469.9014587402344
680,469.9014587402344
681,469.9014587402344
682,469.9014587402344
683,469.9014587402344
684,469.9014587402344
685,469.9014587402344
686,469.9014587402344
687,469.9014587402344
688,469.9014587402344
689,469.9014587402344
690,469.9014587402344
691,469.9014587402344
692,469.9014587402344
693,469.9014587402344
694,469.9014587402344
695,469.9014587402344
696,469.9014587402344
697,469.9014587402344
698,469.9014587402344
699,469.9014587402344
700,469.9014587402344
701,469.9014587402344
702,469.9014587402344
703,469.9014587402344
704,469.9014587402344
705,469.9014587402344
706,469.9014587402344
707,469.9014587402344
708,469.9014587402344
709,469.9014587402344
710,469.9014587402344
711,469.9014587402344
712,469.9014587402344
713,469.9014587402344
714,469.9014587402344
715,469.9014587402344
716,469.9014587402344
717,469.9014587402344
718,469.9014587402344
719,469.9014587402344
720,469.9014587402344
721,3.641021728515625
722,3.641571044921875
723,3.641387939453125
724,3.641021728515625
725,3.641021728515625
726,3.64111328125
727,3.64111328125
728,3.64111328125
729,3.640838623046875
730,3.6407470703125
731,3.64093017578125
732,3.6407470703125
733,3.640838623046875
734,3.64056396484375
735,3.640655517578125
736,3.64056396484375
737,3.6407470703125
738,3.640655517578125
739,3.640655517578125
740,3.64056396484375
741,3.640472412109375
742,3.6407470703125
743,3.6407470703125
744,3.640655517578125
745,3.640472412109375
746,3.64056396484375
747,3.640838623046875
748,3.64056396484375
749,3.640472412109375
750,3.640380859375
751,3.640380859375
752,3.640380859375
753,3.640380859375
754,3.64056396484375
755,3.640380859375
756,3.640380859375
757,3.640289306640625
758,3.640289306640625
759,3.640472412109375
760,3.640289306640625
761,3.640380859375
762,3.640380859375
763,3.640289306640625
764,3.640289306640625
765,3.640380859375
766,3.640289306640625
767,3.640289306640625
768,3.640289306640625
769,3.640289306640625
770,3.640289306640625
771,3.640289306640625
772,3.640289306640625
773,3.64019775390625
774,3.640289306640625
775,3.640380859375
776,3.64019775390625
777,3.640289306640625
778,3.64019775390625
779,3.640289306640625
780,3.640289306640625
781,3.640289306640625
782,3.64019775390625
783,3.64019775390625
784,3.64019775390625
785,3.640380859375
786,3.640289306640625
787,3.640106201171875
788,3.640106201171875
789,3.640106201171875
790,3.640106201171875
791,3.640289306640625
792,3.64019775390625
793,3.640106201171875
794,3.64019775390625
795,3.640106201171875
796,3.64019775390625
797,3.64019775390625
798,3.64019775390625
799,3.640106201171875
800,3.640106201171875
801,3.640106201171875
802,3.640106201171875
803,3.640106201171875
804,3.640106201171875
805,3.64019775390625
806,3.640106201171875
807,3.640106201171875
808,3.6400146484375
809,3.64019775390625
810,3.640106201171875
811,3.640106201171875
812,3.6400146484375
813,3.6400146484375
814,3.64019775390625
815,3.6400146484375
816,3.640106201171875
817,3.640106201171875
818,3.6400146484375
819,3.6400146484375
820,3.640106201171875
821,3.640106201171875
822,3.640106201171875
823,3.6400146484375
824,3.6400146484375
825,3.6400146484375
826,3.6400146484375
827,3.6400146484375
828,3.6400146484375
829,3.6400146484375
830,3.6400146484375
831,3.6400146484375
832,3.6400146484375
833,3.6400146484375
834,3.6400146484375
835,3.6400146484375
836,3.640106201171875
837,3.639923095703125
838,3.639923095703125
839,3.639923095703125
840,3.639923095703125
841,3.6400146484375
842,3.639923095703125
843,3.639923095703125
844,3.639923095703125
845,3.639923095703125
846,3.639923095703125
847,3.639923095703125
848,3.6400146484375
849,3.6400146484375
850,3.639923095703125
851,3.639923095703125
852,3.639923095703125
853,3.639923095703125
854,3.639923095703125
855,3.639923095703125
856,3.639923095703125
857,3.639923095703125
858,3.639923095703125
859,3.639923095703125
860,3.639923095703125
861,3.639923095703125
862,3.639923095703125
863,3.639923095703125
864,3.639923095703125
865,3.639923095703125
866,3.639923095703125
867,3.639923095703125
868,3.639923095703125
869,3.63983154296875
870,3.63983154296875
871,3.63983154296875
872,3.63983154296875
873,3.63983154296875
874,3.63983154296875
875,3.63983154296875
876,3.63983154296875
877,3.63983154296875
878,3.63983154296875
879,3.63983154296875
880,3.63983154296875
881,3.63983154296875
882,3.63983154296875
883,3.63983154296875
884,3.63983154296875
885,3.63983154296875
886,3.63983154296875
887,3.63983154296875
888,3.63983154296875
889,3.63983154296875
890,3.63983154296875
891,3.63983154296875
892,3.63983154296875
893,469.9013671875
894,469.9013671875
895,469.9013671875
896,469.9013671875
897,469.9013671875
898,469.9013671875
899,469.9013671875
900,469.9013671875
901,469.9013671875
902,469.9013671875
903,469.9013671875
904,469.9013671875
905,469.9013671875
906,3.640380859375
907,3.642120361328125
908,3.640289306640625
909,3.64056396484375
910,3.64019775390625
911,3.639923095703125
912,3.64019775390625
913,3.640106201171875
914,3.64019775390625
915,3.640289306640625
916,3.640289306640625
917,3.64056396484375
918,3.64019775390625
919,3.6400146484375
920,3.64056396484375
921,3.6400146484375
922,3.6407470703125
923,3.640289306640625
924,3.64019775390625
925,3.6422119140625
926,3.641021728515625
927,3.640838623046875
928,3.6407470703125
929,3.6407470703125
930,3.640655517578125
931,3.64056396484375
932,3.64056396484375
933,3.6407470703125
934,3.640655517578125
935,3.640472412109375
936,3.640472412109375
937,3.640472412109375
938,3.64056396484375
939,3.640655517578125
940,3.640380859375
941,3.640472412109375
942,3.640472412109375
943,3.64056396484375
944,3.640472412109375
945,3.64056396484375
946,3.640380859375
947,3.640472412109375
948,3.640472412109375
949,3.640289306640625
950,3.640472412109375
951,3.64056396484375
952,3.640289306640625
953,3.64056396484375
954,3.640380859375
955,3.640380859375
956,3.640472412109375
957,3.640289306640625
958,3.640289306640625
959,3.640289306640625
960,3.640472412109375
961,3.640472412109375
962,3.640472412109375
963,3.64019775390625
964,3.640289306640625
965,3.64019775390625
966,3.64019775390625
967,3.64019775390625
968,3.64019775390625
969,3.640289306640625
970,3.64019775390625
971,3.64019775390625
972,3.64019775390625
973,3.64019775390625
974,3.64019775390625
975,3.640380859375
976,3.640289306640625
977,3.640289306640625
978,3.640289306640625
979,3.64019775390625
980,3.640106201171875
981,3.64019775390625
982,3.640289306640625
983,3.640289306640625
984,3.64019775390625
985,3.640106201171875
986,3.640289306640625
987,3.64019775390625
988,3.640106201171875
989,3.640106201171875
990,3.640106201171875
991,3.64019775390625
992,3.640106201171875
993,3.640106201171875
994,3.640106201171875
995,3.640106201171875
996,3.64019775390625
997,3.64019775390625
998,3.640289306640625
999,3.640106201171875

==> communication_costs/citeseer/mmlp_sage_400.csv <==
Sno,node
0,3739.3045043945312
1,3739.3038635253906
2,3739.3031311035156
3,4.154571533203125
4,3739.3031311035156
5,3739.3031311035156
6,3739.3031311035156
7,4.150177001953125
8,3739.302764892578
9,3739.3028564453125
10,3739.302764892578
11,3739.302764892578
12,3739.3025817871094
13,3739.302764892578
14,3739.3025817871094
15,3739.3025817871094
16,3739.3026733398438
17,3739.3025817871094
18,3739.3025817871094
19,3739.302490234375
20,3739.302490234375
21,3739.3023986816406
22,3739.3023986816406
23,3739.3023071289062
24,3739.3023071289062
25,3739.3025817871094
26,3739.302490234375
27,3739.302490234375
28,3739.3023986816406
29,3739.3023986816406
30,3739.3023986816406
31,3739.3023071289062
32,3739.3023071289062
33,3739.3023986816406
34,3739.3023986816406
35,3739.3023986816406
36,3739.3023071289062
37,3739.3023071289062
38,3739.3023071289062
39,3739.3023071289062
40,3739.3023986816406
41,3739.3023071289062
42,3739.3023071289062
43,3739.3023071289062
44,3739.3023071289062
45,3739.3023071289062
46,3739.3023071289062
47,3739.3023071289062
48,3739.3023071289062
49,3739.3023071289062
50,3739.3023071289062
51,3739.3023071289062
52,3739.3023071289062
53,3739.302215576172
54,3739.302215576172
55,3739.302215576172
56,3739.302215576172
57,3739.302215576172
58,3739.3021240234375
59,3739.3023071289062
60,3739.3023071289062
61,3739.3023071289062
62,3739.3023071289062
63,3739.3023071289062
64,3739.3023071289062
65,3739.3023071289062
66,3739.3023071289062
67,3739.3023071289062
68,3739.3023071289062
69,3739.302215576172
70,3739.302215576172
71,3739.302215576172
72,3739.302215576172
73,3739.302215576172
74,3739.302215576172
75,3739.302215576172
76,3739.302215576172
77,3739.3021240234375
78,3739.3021240234375
79,3739.3021240234375
80,3739.3021240234375
81,3739.3021240234375
82,3739.3021240234375
83,4.148162841796875
84,4.1480712890625
85,4.14752197265625
86,3739.302215576172
87,3739.302215576172
88,3739.302215576172
89,3739.302215576172
90,3739.302215576172
91,3739.302215576172
92,3739.302215576172
93,3739.302215576172
94,3739.3021240234375
95,3739.3021240234375
96,3739.3021240234375
97,3739.3021240234375
98,3739.3021240234375
99,3739.3021240234375
100,3739.3021240234375
101,3739.3021240234375
102,3739.3021240234375
103,3739.3021240234375
104,3739.3021240234375
105,3739.3021240234375
106,3739.3021240234375
107,3739.3021240234375
108,3739.3021240234375
109,3739.3021240234375
110,3739.3021240234375
111,3739.3021240234375
112,3739.302032470703
113,3739.302032470703
114,3739.302032470703
115,3739.302032470703
116,3739.302032470703
117,3739.302032470703
118,3739.302032470703
119,3739.302032470703
120,3739.3021240234375
121,3739.3021240234375
122,3739.3021240234375
123,3739.3021240234375
124,3739.3021240234375
125,3739.3021240234375
126,3739.3021240234375
127,3739.3021240234375
128,3739.3021240234375
129,3739.3021240234375
130,3739.3021240234375
131,3739.3021240234375
132,3739.3021240234375
133,3739.3021240234375
134,3739.3021240234375
135,3739.3021240234375
136,3739.3021240234375
137,3739.3021240234375
138,3739.3021240234375
139,3739.3021240234375
140,3739.3021240234375
141,3739.3021240234375
142,3739.302032470703
143,3739.302032470703
144,3739.302032470703
145,3739.302032470703
146,3739.302032470703
147,3739.302032470703
148,3739.302032470703
149,3739.302032470703
150,3739.302032470703
151,3739.302032470703
152,3739.302032470703
153,3739.302032470703
154,3739.302032470703
155,3739.302032470703
156,3739.302032470703
157,3739.302032470703
158,3739.302032470703
159,3739.302032470703
160,3739.302032470703
161,3739.302032470703
162,3739.302032470703
163,3739.302032470703
164,3739.302032470703
165,3739.302032470703
166,3739.302032470703
167,3739.302032470703
168,3739.302032470703
169,3739.302032470703
170,3739.302032470703
171,3739.302032470703
172,3739.302032470703
173,3739.302032470703
174,3739.302032470703
175,3739.302032470703
176,3739.302032470703
177,3739.302032470703
178,3739.302032470703
179,3739.302032470703
180,3739.3019409179688
181,3739.3019409179688
182,3739.3019409179688
183,3739.3019409179688
184,3739.3019409179688
185,3739.3019409179688
186,3739.3019409179688
187,4.148712158203125
188,4.14862060546875
189,3739.302032470703
190,3739.302032470703
191,3739.302032470703
192,3739.302032470703
193,3739.302032470703
194,3739.302032470703
195,3739.302032470703
196,3739.302032470703
197,3739.302032470703
198,3739.302032470703
199,3739.302032470703
200,3739.302032470703
201,3739.302032470703
202,3739.302032470703
203,3739.302032470703
204,3739.302032470703
205,3739.302032470703
206,3739.302032470703
207,3739.302032470703
208,3739.302032470703
209,3739.302032470703
210,3739.302032470703
211,3739.302032470703
212,3739.302032470703
213,3739.302032470703
214,3739.302032470703
215,3739.302032470703
216,3739.302032470703
217,3739.302032470703
218,3739.302032470703
219,3739.302032470703
220,3739.302032470703
221,3739.302032470703
222,3739.302032470703
223,3739.302032470703
224,3739.302032470703
225,3739.302032470703
226,3739.302032470703
227,3739.302032470703
228,3739.302032470703
229,3739.302032470703
230,3739.302032470703
231,3739.3019409179688
232,3739.3019409179688
233,3739.3019409179688
234,3739.3019409179688
235,3739.3019409179688
236,3739.3019409179688
237,3739.3019409179688
238,3739.3019409179688
239,3739.3019409179688
240,3739.3019409179688
241,3739.3019409179688
242,3739.3019409179688
243,3739.3019409179688
244,3739.3019409179688
245,3739.3019409179688
246,3739.3019409179688
247,3739.3019409179688
248,3739.3019409179688
249,3739.3019409179688
250,3739.3019409179688
251,3739.3019409179688
252,3739.3019409179688
253,3739.3019409179688
254,3739.3019409179688
255,3739.3019409179688
256,3739.3019409179688
257,3739.3019409179688
258,3739.3019409179688
259,3739.3019409179688
260,3739.3019409179688
261,3739.3019409179688
262,3739.3019409179688
263,3739.3019409179688
264,3739.3019409179688
265,3739.3019409179688
266,3739.3019409179688
267,3739.3019409179688
268,3739.3019409179688
269,3739.3019409179688
270,3739.3019409179688
271,3739.3019409179688
272,3739.3019409179688
273,3739.3019409179688
274,3739.3019409179688
275,3739.3019409179688
276,3739.3019409179688
277,3739.3019409179688
278,3739.3019409179688
279,4.146881103515625
280,4.14697265625
281,4.147064208984375
282,4.146514892578125
283,3739.3019409179688
284,4.1466064453125
285,4.14642333984375
286,3739.3019409179688
287,3739.3019409179688
288,3739.3019409179688
289,3739.3019409179688
290,3739.3019409179688
291,3739.3019409179688
292,3739.3019409179688
293,3739.3019409179688
294,3739.3019409179688
295,3739.3019409179688
296,3739.3019409179688
297,3739.3019409179688
298,3739.3019409179688
299,3739.3019409179688
300,3739.3019409179688
301,3739.3019409179688
302,3739.3019409179688
303,3739.3019409179688
304,3739.3019409179688
305,3739.3019409179688
306,3739.3019409179688
307,3739.3019409179688
308,3739.3019409179688
309,3739.3019409179688
310,3739.3019409179688
311,3739.3019409179688
312,3739.3019409179688
313,3739.3019409179688
314,3739.3019409179688
315,3739.3019409179688
316,3739.3019409179688
317,3739.3019409179688
318,3739.3019409179688
319,3739.3019409179688
320,3739.3019409179688
321,3739.3019409179688
322,3739.3019409179688
323,3739.3019409179688
324,3739.3019409179688
325,3739.3019409179688
326,3739.3019409179688
327,3739.3019409179688
328,3739.3019409179688
329,3739.3019409179688
330,3739.3019409179688
331,3739.3019409179688
332,3739.3019409179688
333,3739.3019409179688
334,3739.3019409179688
335,3739.3019409179688
336,3739.3019409179688
337,3739.3019409179688
338,3739.3019409179688
339,3739.3019409179688
340,3739.3019409179688
341,3739.3019409179688
342,3739.3019409179688
343,3739.3019409179688
344,3739.3019409179688
345,3739.3019409179688
346,3739.3019409179688
347,3739.3019409179688
348,3739.3019409179688
349,3739.3019409179688
350,3739.3019409179688
351,3739.3019409179688
352,3739.3019409179688
353,3739.3019409179688
354,3739.3019409179688
355,3739.3019409179688
356,3739.3019409179688
357,3739.3019409179688
358,3739.3019409179688
359,3739.3019409179688
360,3739.3019409179688
361,3739.3019409179688
362,3739.3019409179688
363,3739.3019409179688
364,3739.3019409179688
365,3739.3019409179688
366,3739.3019409179688
367,3739.3019409179688
368,3739.3019409179688
369,3739.3019409179688
370,3739.3019409179688
371,3739.3019409179688
372,3739.3019409179688
373,3739.3019409179688
374,3739.3019409179688
375,3739.3019409179688
376,3739.3019409179688
377,3739.3019409179688
378,3739.3019409179688
379,3739.3019409179688
380,3739.3019409179688
381,3739.3019409179688
382,3739.3019409179688
383,3739.3019409179688
384,3739.3019409179688
385,3739.3019409179688
386,3739.3019409179688
387,3739.3019409179688
388,3739.3019409179688
389,3739.3019409179688
390,3739.3019409179688
391,3739.3019409179688
392,3739.3019409179688
393,3739.3019409179688
394,3739.3019409179688
395,3739.3019409179688
396,3739.3018493652344
397,3739.3018493652344
398,3739.3018493652344
399,3739.3018493652344
400,3739.3018493652344
401,3739.3018493652344
402,3739.3018493652344
403,3739.3018493652344
404,3739.3018493652344
405,3739.3018493652344
406,3739.3018493652344
407,3739.3018493652344
408,3739.3018493652344
409,3739.3018493652344
410,3739.3018493652344
411,3739.3018493652344
412,3739.3018493652344
413,3739.3018493652344
414,3739.3018493652344
415,3739.3018493652344
416,3739.3018493652344
417,3739.3018493652344
418,3739.3018493652344
419,3739.3018493652344
420,3739.3018493652344
421,3739.3018493652344
422,3739.3018493652344
423,3739.3018493652344
424,3739.3018493652344
425,3739.3018493652344
426,3739.3018493652344
427,3739.3018493652344
428,3739.3018493652344
429,3739.3018493652344
430,3739.3018493652344
431,3739.3018493652344
432,3739.3018493652344
433,3739.3018493652344
434,3739.3018493652344
435,3739.3018493652344
436,3739.3018493652344
437,3739.3018493652344
438,3739.3018493652344
439,3739.3018493652344
440,3739.3018493652344
441,3739.3018493652344
442,3739.3018493652344
443,3739.3018493652344
444,3739.3018493652344
445,3739.3018493652344
446,3739.3018493652344
447,3739.3018493652344
448,3739.3018493652344
449,3739.3018493652344
450,3739.3018493652344
451,3739.3018493652344
452,3739.3018493652344
453,3739.3018493652344
454,3739.3018493652344
455,3739.3018493652344
456,3739.3018493652344
457,4.14697265625
458,4.1466064453125
459,4.146331787109375
460,4.146514892578125
461,4.1466064453125
462,4.146514892578125
463,4.146148681640625
464,4.146148681640625
465,4.14605712890625
466,4.146881103515625
467,4.14642333984375
468,3739.3018493652344
469,3739.3018493652344
470,3739.3018493652344
471,3739.3018493652344
472,3739.3018493652344
473,3739.3018493652344
474,3739.3018493652344
475,3739.3018493652344
476,3739.3018493652344
477,3739.3018493652344
478,3739.3018493652344
479,3739.3018493652344
480,3739.3018493652344
481,3739.3018493652344
482,3739.3018493652344
483,3739.3018493652344
484,3739.3018493652344
485,3739.3018493652344
486,3739.3018493652344
487,3739.3018493652344
488,3739.3018493652344
489,3739.3018493652344
490,3739.3018493652344
491,3739.3018493652344
492,3739.3018493652344
493,3739.3018493652344
494,3739.3018493652344
495,3739.3018493652344
496,3739.3018493652344
497,3739.3018493652344
498,3739.3018493652344
499,3739.3018493652344
500,3739.3018493652344
501,3739.3018493652344
502,3739.3018493652344
503,3739.3018493652344
504,3739.3018493652344
505,3739.3018493652344
506,3739.3018493652344
507,3739.3018493652344
508,3739.3018493652344
509,3739.3018493652344
510,3739.3018493652344
511,3739.3018493652344
512,3739.3018493652344
513,3739.3018493652344
514,3739.3018493652344
515,3739.3018493652344
516,3739.3018493652344
517,3739.3018493652344
518,3739.3018493652344
519,3739.3018493652344
520,3739.3018493652344
521,3739.3018493652344
522,3739.3018493652344
523,3739.3018493652344
524,3739.3018493652344
525,3739.3018493652344
526,3739.3018493652344
527,3739.3018493652344
528,3739.3018493652344
529,3739.3018493652344
530,3739.3018493652344
531,3739.3018493652344
532,3739.3018493652344
533,3739.3018493652344
534,3739.3018493652344
535,3739.3018493652344
536,3739.3018493652344
537,3739.3018493652344
538,3739.3018493652344
539,3739.3018493652344
540,3739.3018493652344
541,3739.3018493652344
542,3739.3018493652344
543,3739.3018493652344
544,3739.3018493652344
545,3739.3018493652344
546,3739.3018493652344
547,3739.3018493652344
548,3739.3018493652344
549,3739.3018493652344
550,3739.3018493652344
551,3739.3018493652344
552,3739.3018493652344
553,3739.3018493652344
554,3739.3018493652344
555,3739.3018493652344
556,3739.3018493652344
557,3739.3018493652344
558,3739.3018493652344
559,3739.3018493652344
560,3739.3018493652344
561,3739.3018493652344
562,3739.3018493652344
563,3739.3018493652344
564,3739.3018493652344
565,3739.3018493652344
566,3739.3018493652344
567,3739.3018493652344
568,3739.3018493652344
569,3739.3018493652344
570,3739.3018493652344
571,3739.3018493652344
572,3739.3018493652344
573,3739.3018493652344
574,3739.3018493652344
575,3739.3018493652344
576,3739.3018493652344
577,3739.3018493652344
578,3739.3018493652344
579,3739.3018493652344
580,3739.3018493652344
581,3739.3018493652344
582,3739.3018493652344
583,3739.3018493652344
584,3739.3018493652344
585,3739.3018493652344
586,3739.3018493652344
587,3739.3018493652344
588,3739.3018493652344
589,3739.3018493652344
590,3739.3018493652344
591,3739.3018493652344
592,3739.3018493652344
593,3739.3018493652344
594,3739.3018493652344
595,3739.3018493652344
596,3739.3018493652344
597,3739.3018493652344
598,3739.3018493652344
599,3739.3018493652344
600,3739.3018493652344
601,3739.3018493652344
602,3739.3018493652344
603,3739.3018493652344
604,3739.3018493652344
605,3739.3018493652344
606,3739.3018493652344
607,3739.3018493652344
608,3739.3018493652344
609,3739.3018493652344
610,3739.3018493652344
611,3739.3018493652344
612,3739.3018493652344
613,3739.3018493652344
614,3739.3018493652344
615,3739.3018493652344
616,3739.3018493652344
617,3739.3018493652344
618,3739.3018493652344
619,3739.3018493652344
620,3739.3018493652344
621,3739.3018493652344
622,3739.3018493652344
623,3739.3018493652344
624,3739.3018493652344
625,3739.3018493652344
626,3739.3018493652344
627,3739.3018493652344
628,3739.3018493652344
629,3739.3018493652344
630,3739.3018493652344
631,3739.3018493652344
632,3739.3018493652344
633,3739.3018493652344
634,3739.3018493652344
635,3739.3018493652344
636,3739.3018493652344
637,3739.3018493652344
638,3739.3018493652344
639,3739.3018493652344
640,3739.3018493652344
641,3739.3018493652344
642,3739.3018493652344
643,3739.3018493652344
644,3739.3018493652344
645,3739.3018493652344
646,3739.3018493652344
647,3739.3018493652344
648,3739.3018493652344
649,3739.3018493652344
650,3739.3018493652344
651,3739.3018493652344
652,3739.3018493652344
653,3739.3018493652344
654,3739.3018493652344
655,3739.3018493652344
656,3739.3018493652344
657,3739.3018493652344
658,3739.3018493652344
659,3739.3018493652344
660,3739.3018493652344
661,3739.3018493652344
662,3739.3018493652344
663,3739.3018493652344
664,3739.3018493652344
665,3739.3018493652344
666,3739.3018493652344
667,3739.3018493652344
668,3739.3018493652344
669,3739.3018493652344
670,3739.3018493652344
671,3739.3018493652344
672,3739.3018493652344
673,3739.3018493652344
674,3739.3018493652344
675,3739.3018493652344
676,3739.3018493652344
677,3739.3018493652344
678,3739.3018493652344
679,3739.3018493652344
680,3739.3018493652344
681,4.147247314453125
682,4.146881103515625
683,4.14697265625
684,4.14697265625
685,4.14697265625
686,4.146881103515625
687,4.14678955078125
688,4.146697998046875
689,4.1466064453125
690,4.14642333984375
691,4.14642333984375
692,4.146240234375
693,4.146240234375
694,4.146331787109375
695,4.14642333984375
696,4.146148681640625
697,4.146148681640625
698,4.146148681640625
699,4.146148681640625
700,4.146148681640625
701,4.14605712890625
702,4.14605712890625
703,4.14605712890625
704,4.14605712890625
705,4.145965576171875
706,4.145965576171875
707,4.14605712890625
708,4.145965576171875
709,4.145965576171875
710,4.145965576171875
711,4.145965576171875
712,4.1458740234375
713,4.145965576171875
714,4.145965576171875
715,4.1458740234375
716,4.1458740234375
717,4.1458740234375
718,4.1458740234375
719,4.145782470703125
720,4.146697998046875
721,4.146697998046875
722,4.146240234375
723,3739.3017578125
724,3739.3017578125
725,3739.3017578125
726,3739.3017578125
727,3739.3017578125
728,3739.3017578125
729,3739.3017578125
730,3739.3017578125
731,3739.3017578125
732,3739.3017578125
733,3739.3017578125
734,3739.3017578125
735,3739.3017578125
736,3739.3017578125
737,3739.3017578125
738,4.147613525390625
739,4.1473388671875
740,4.147430419921875
741,4.147247314453125
742,4.14697265625
743,4.14678955078125
744,4.14678955078125
745,4.14642333984375
746,4.14642333984375
747,4.146514892578125
748,4.146514892578125
749,4.14642333984375
750,4.1466064453125
751,4.14642333984375
752,4.1466064453125
753,4.1466064453125
754,4.146514892578125
755,4.14642333984375
756,4.1466064453125
757,4.146514892578125
758,4.14642333984375
759,4.146514892578125
760,4.146331787109375
761,4.146240234375
762,4.146331787109375
763,4.146240234375
764,4.146331787109375
765,4.146240234375
766,4.14642333984375
767,4.146240234375
768,4.146240234375
769,4.146331787109375
770,4.14642333984375
771,4.14642333984375
772,4.146331787109375
773,4.146240234375
774,4.146240234375
775,4.14642333984375
776,4.146148681640625
777,4.146514892578125
778,4.146148681640625
779,4.146148681640625
780,4.14605712890625
781,4.14605712890625
782,4.146148681640625
783,4.146148681640625
784,4.14605712890625
785,4.146148681640625
786,4.146148681640625
787,4.146240234375
788,4.14605712890625
789,4.145965576171875
790,4.145965576171875
791,4.14605712890625
792,4.14605712890625
793,4.145965576171875
794,4.14605712890625
795,4.145965576171875
796,4.145965576171875
797,4.14605712890625
798,4.146148681640625
799,4.145965576171875
800,4.14605712890625
801,4.145965576171875
802,4.145965576171875
803,4.145965576171875
804,4.14605712890625
805,4.145965576171875
806,4.14605712890625
807,4.145965576171875
808,4.145965576171875
809,4.145965576171875
810,4.14605712890625
811,4.14605712890625
812,4.14605712890625
813,4.1458740234375
814,4.14605712890625
815,4.145965576171875
816,4.1458740234375
817,4.1458740234375
818,4.145965576171875
819,4.1458740234375
820,4.145965576171875
821,4.145965576171875
822,4.145965576171875
823,4.1458740234375
824,4.1458740234375
825,4.145965576171875
826,4.1458740234375
827,4.1458740234375
828,4.1458740234375
829,4.1458740234375
830,4.1458740234375
831,4.1458740234375
832,4.1458740234375
833,4.1458740234375
834,4.1458740234375
835,4.1458740234375
836,4.145965576171875
837,4.1458740234375
838,4.1458740234375
839,4.1458740234375
840,4.1458740234375
841,4.145782470703125
842,4.145782470703125
843,4.145782470703125
844,4.145782470703125
845,4.1458740234375
846,4.1458740234375
847,4.145782470703125
848,4.145782470703125
849,4.145782470703125
850,4.1458740234375
851,4.1458740234375
852,4.145782470703125
853,4.145782470703125
854,4.1458740234375
855,4.145782470703125
856,4.145782470703125
857,4.145782470703125
858,4.145782470703125
859,4.145782470703125
860,4.145782470703125
861,4.145782470703125
862,4.145782470703125
863,4.145782470703125
864,4.145782470703125
865,4.145782470703125
866,4.145782470703125
867,4.145782470703125
868,4.14569091796875
869,4.14569091796875
870,4.14569091796875
871,4.14569091796875
872,4.14569091796875
873,4.14569091796875
874,4.14569091796875
875,4.14569091796875
876,4.14569091796875
877,4.14569091796875
878,4.14569091796875
879,4.14569091796875
880,4.14569091796875
881,4.14569091796875
882,4.14569091796875
883,4.14569091796875
884,4.14569091796875
885,4.14569091796875
886,4.14569091796875
887,4.14569091796875
888,4.14569091796875
889,4.14569091796875
890,4.14569091796875
891,4.14569091796875
892,4.14569091796875
893,4.14569091796875
894,4.14569091796875
895,4.14569091796875
896,4.14569091796875
897,4.146148681640625
898,4.147979736328125
899,4.146881103515625
900,4.147064208984375
901,4.14605712890625
902,4.1466064453125
903,4.14715576171875
904,4.146514892578125
905,4.14697265625
906,4.1466064453125
907,4.1466064453125
908,4.1466064453125
909,4.1466064453125
910,4.147064208984375
911,4.146514892578125
912,4.146331787109375
913,4.146331787109375
914,4.14642333984375
915,4.14642333984375
916,4.146514892578125
917,4.146514892578125
918,4.146331787109375
919,4.146514892578125
920,4.146697998046875
921,4.146240234375
922,4.14642333984375
923,4.146331787109375
924,4.146331787109375
925,4.14642333984375
926,4.146331787109375
927,4.14642333984375
928,4.14642333984375
929,4.146240234375
930,4.14642333984375
931,4.146148681640625
932,4.146240234375
933,4.146148681640625
934,4.146240234375
935,4.146240234375
936,4.146148681640625
937,4.14642333984375
938,4.146148681640625
939,4.146240234375
940,4.146240234375
941,4.146331787109375
942,4.146148681640625
943,4.146148681640625
944,4.14642333984375
945,4.146148681640625
946,4.146148681640625
947,4.146148681640625
948,4.146331787109375
949,4.146148681640625
950,4.146331787109375
951,4.146148681640625
952,4.14605712890625
953,4.14605712890625
954,4.14605712890625
955,4.146148681640625
956,4.146148681640625
957,4.146148681640625
958,4.14605712890625
959,4.146331787109375
960,4.146148681640625
961,4.146240234375
962,4.14605712890625
963,4.14605712890625
964,4.145965576171875
965,4.146148681640625
966,4.14605712890625
967,4.14605712890625
968,4.145965576171875
969,4.146148681640625
970,4.146148681640625
971,4.146148681640625
972,4.14605712890625
973,4.146331787109375
974,4.14605712890625
975,4.14605712890625
976,4.14605712890625
977,4.145965576171875
978,4.145965576171875
979,4.145965576171875
980,4.146148681640625
981,4.145965576171875
982,4.14605712890625
983,4.14605712890625
984,4.14605712890625
985,4.14605712890625
986,4.145965576171875
987,4.146148681640625
988,4.14605712890625
989,4.14605712890625
990,4.14605712890625
991,4.146148681640625
992,4.145965576171875
993,4.14605712890625
994,4.145965576171875
995,4.145965576171875
996,4.14605712890625
997,4.145965576171875
998,4.145965576171875
999,4.145965576171875

==> communication_costs/citeseer/mmlp_sage_es.csv <==
Sno,node
0,593.3986206054688
1,593.3975219726562
2,593.3972473144531
3,593.3971557617188
4,593.39697265625
5,593.39697265625
6,593.3965148925781
7,593.3965148925781
8,593.3965148925781
9,593.3967895507812
10,593.3966064453125
11,593.3966064453125
12,593.3966064453125
13,593.3965148925781
14,593.3965148925781
15,593.3964233398438
16,593.3964233398438
17,593.3964233398438
18,593.3963317871094
19,593.3963317871094
20,593.3961486816406
21,593.3964233398438
22,593.3961486816406
23,593.3963317871094
24,593.396240234375
25,593.3961486816406
26,593.3961486816406
27,593.3960571289062
28,593.3960571289062
29,593.3960571289062
30,4.154571533203125
31,4.150177001953125
32,593.396240234375
33,593.396240234375
34,593.3961486816406
35,593.3961486816406
36,593.3960571289062
37,593.3960571289062
38,593.3960571289062
39,593.3960571289062
40,593.3960571289062
41,593.3960571289062
42,593.3959655761719
43,593.3959655761719
44,593.3959655761719
45,4.148162841796875
46,593.3961486816406
47,593.3961486816406
48,593.3961486816406
49,593.3961486816406
50,593.3961486816406
51,593.3961486816406
52,593.3960571289062
53,593.3960571289062
54,593.3960571289062
55,593.3960571289062
56,593.3960571289062
57,593.3960571289062
58,593.3960571289062
59,593.3960571289062
60,593.3960571289062
61,593.3960571289062
62,593.3959655761719
63,593.3959655761719
64,593.3959655761719
65,593.3959655761719
66,593.3959655761719
67,593.3959655761719
68,593.3959655761719
69,593.3959655761719
70,593.3959655761719
71,593.3959655761719
72,593.3958740234375
73,593.3960571289062
74,593.3960571289062
75,593.3960571289062
76,593.3960571289062
77,593.3960571289062
78,593.3960571289062
79,593.3959655761719
80,593.3959655761719
81,593.3959655761719
82,593.3959655761719
83,593.3959655761719
84,593.3959655761719
85,593.3959655761719
86,593.3959655761719
87,593.3959655761719
88,593.3958740234375
89,593.3958740234375
90,593.3958740234375
91,593.3958740234375
92,593.3958740234375
93,593.3958740234375
94,593.3958740234375
95,593.3958740234375
96,593.3958740234375
97,593.3958740234375
98,593.3958740234375
99,593.3959655761719
100,593.3959655761719
101,593.3959655761719
102,593.3959655761719
103,593.3959655761719
104,593.3959655761719
105,593.3959655761719
106,593.3959655761719
107,593.3959655761719
108,593.3959655761719
109,593.3959655761719
110,593.3959655761719
111,593.3959655761719
112,593.3959655761719
113,593.3958740234375
114,593.3958740234375
115,593.3958740234375
116,593.3958740234375
117,593.3958740234375
118,593.3958740234375
119,593.3958740234375
120,593.3958740234375
121,593.3958740234375
122,593.3958740234375
123,593.3958740234375
124,593.3958740234375
125,593.3958740234375
126,593.3958740234375
127,593.3957824707031
128,593.3957824707031
129,593.3957824707031
130,593.3957824707031
131,593.3957824707031
132,593.3957824707031
133,593.3957824707031
134,593.3957824707031
135,593.3958740234375
136,593.3958740234375
137,593.3958740234375
138,593.3958740234375
139,593.3958740234375
140,593.3958740234375
141,593.3958740234375
142,593.3958740234375
143,593.3958740234375
144,593.3958740234375
145,593.3958740234375
146,593.3958740234375
147,593.3958740234375
148,593.3958740234375
149,593.3958740234375
150,593.3958740234375
151,593.3958740234375
152,593.3958740234375
153,593.3958740234375
154,593.3958740234375
155,593.3958740234375
156,593.3958740234375
157,593.3958740234375
158,593.3958740234375
159,593.3958740234375
160,593.3957824707031
161,593.3957824707031
162,593.3957824707031
163,593.3957824707031
164,593.3957824707031
165,593.3957824707031
166,593.3957824707031
167,593.3957824707031
168,593.3957824707031
169,593.3957824707031
170,593.3957824707031
171,593.3957824707031
172,593.3957824707031
173,593.3957824707031
174,593.3957824707031
175,593.3957824707031
176,593.3957824707031
177,593.3957824707031
178,593.3957824707031
179,593.3957824707031
180,593.3957824707031
181,593.3957824707031
182,593.3957824707031
183,593.3957824707031
184,593.3957824707031
185,593.3957824707031
186,593.3957824707031
187,593.3957824707031
188,593.3957824707031
189,593.3957824707031
190,593.3957824707031
191,593.3957824707031
192,593.3957824707031
193,593.3957824707031
194,593.3957824707031
195,593.3957824707031
196,593.3957824707031
197,593.3957824707031
198,593.3957824707031
199,593.3957824707031
200,593.3957824707031
201,593.3957824707031
202,593.3956909179688
203,593.3956909179688
204,593.3956909179688
205,593.3956909179688
206,593.3956909179688
207,593.3956909179688
208,593.3956909179688
209,593.3956909179688
210,4.147430419921875
211,4.147064208984375
212,4.146881103515625
213,4.148712158203125
214,593.3957824707031
215,593.3957824707031
216,593.3957824707031
217,593.3957824707031
218,593.3957824707031
219,593.3957824707031
220,593.3957824707031
221,593.3957824707031
222,593.3957824707031
223,593.3957824707031
224,593.3957824707031
225,593.3957824707031
226,593.3957824707031
227,593.3957824707031
228,593.3957824707031
229,593.3957824707031
230,593.3957824707031
231,593.3957824707031
232,593.3957824707031
233,593.3957824707031
234,593.3957824707031
235,593.3957824707031
236,593.3957824707031
237,593.3957824707031
238,593.3957824707031
239,593.3957824707031
240,593.3957824707031
241,593.3957824707031
242,593.3957824707031
243,593.3957824707031
244,593.3957824707031
245,593.3957824707031
246,593.3957824707031
247,593.3957824707031
248,593.3957824707031
249,593.3957824707031
250,593.3957824707031
251,593.3957824707031
252,593.3957824707031
253,593.3957824707031
254,593.3957824707031
255,593.3957824707031
256,593.3957824707031
257,593.3957824707031
258,593.3957824707031
259,593.3956909179688
260,593.3956909179688
261,593.3956909179688
262,593.3956909179688
263,593.3956909179688
264,593.3956909179688
265,593.3956909179688
266,593.3956909179688
267,593.3956909179688
268,593.3956909179688
269,593.3956909179688
270,593.3956909179688
271,593.3956909179688
272,593.3956909179688
273,593.3956909179688
274,593.3956909179688
275,593.3956909179688
276,593.3956909179688
277,593.3956909179688
278,593.3956909179688
279,593.3956909179688
280,593.3956909179688
281,593.3956909179688
282,593.3956909179688
283,593.3956909179688
284,593.3956909179688
285,593.3956909179688
286,593.3956909179688
287,593.3956909179688
288,593.3956909179688
289,593.3956909179688
290,593.3956909179688
291,593.3956909179688
292,593.3956909179688
293,593.3956909179688
294,593.3956909179688
295,593.3956909179688
296,593.3956909179688
297,593.3956909179688
298,593.3956909179688
299,593.3956909179688
300,593.3956909179688
301,593.3956909179688
302,593.3956909179688
303,593.3956909179688
304,593.3956909179688
305,593.3956909179688
306,593.3956909179688
307,593.3956909179688
308,593.3956909179688
309,593.3956909179688
310,593.3956909179688
311,593.3956909179688
312,593.3956909179688
313,593.3956909179688
314,593.3956909179688
315,593.3956909179688
316,593.3956909179688
317,593.3956909179688
318,4.147613525390625
319,4.147613525390625
320,4.146881103515625
321,4.146881103515625
322,4.146514892578125
323,4.146514892578125
324,593.3956909179688
325,593.3956909179688
326,593.3956909179688
327,593.3956909179688
328,593.3956909179688
329,593.3956909179688
330,593.3956909179688
331,593.3956909179688
332,593.3956909179688
333,593.3956909179688
334,593.3956909179688
335,593.3956909179688
336,593.3956909179688
337,593.3956909179688
338,593.3956909179688
339,593.3956909179688
340,593.3956909179688
341,593.3956909179688
342,593.3956909179688
343,593.3956909179688
344,593.3956909179688
345,593.3956909179688
346,593.3956909179688
347,593.3956909179688
348,593.3956909179688
349,593.3956909179688
350,593.3956909179688
351,593.3956909179688
352,593.3956909179688
353,593.3956909179688
354,593.3956909179688
355,593.3956909179688
356,593.3956909179688
357,593.3956909179688
358,593.3956909179688
359,593.3956909179688
360,593.3956909179688
361,593.3956909179688
362,593.3956909179688
363,593.3956909179688
364,593.3956909179688
365,593.3956909179688
366,593.3956909179688
367,593.3956909179688
368,593.3956909179688
369,593.3956909179688
370,593.3956909179688
371,593.3956909179688
372,593.3956909179688
373,593.3956909179688
374,593.3956909179688
375,593.3956909179688
376,593.3956909179688
377,593.3956909179688
378,593.3956909179688
379,593.3956909179688
380,593.3956909179688
381,593.3956909179688
382,593.3956909179688
383,593.3956909179688
384,593.3956909179688
385,593.3956909179688
386,593.3956909179688
387,593.3956909179688
388,593.3956909179688
389,593.3956909179688
390,593.3956909179688
391,593.3956909179688
392,593.3956909179688
393,593.3956909179688
394,593.3956909179688
395,593.3956909179688
396,593.3956909179688
397,593.3956909179688
398,593.3956909179688
399,593.3956909179688
400,593.3956909179688
401,593.3956909179688
402,593.3956909179688
403,593.3956909179688
404,593.3956909179688
405,593.3956909179688
406,593.3956909179688
407,593.3956909179688
408,593.3956909179688
409,593.3956909179688
410,593.3956909179688
411,593.3956909179688
412,593.3956909179688
413,593.3955993652344
414,593.3955993652344
415,593.3955993652344
416,593.3955993652344
417,593.3955993652344
418,593.3955993652344
419,593.3955993652344
420,593.3955993652344
421,593.3955993652344
422,593.3955993652344
423,593.3955993652344
424,593.3955993652344
425,593.3955993652344
426,593.3955993652344
427,593.3955993652344
428,593.3955993652344
429,593.3955993652344
430,593.3955993652344
431,593.3955993652344
432,593.3955993652344
433,593.3955993652344
434,593.3955993652344
435,593.3955993652344
436,593.3955993652344
437,593.3955993652344
438,593.3955993652344
439,593.3955993652344
440,593.3955993652344
441,593.3955993652344
442,593.3955993652344
443,593.3955993652344
444,593.3955993652344
445,593.3955993652344
446,593.3955993652344
447,593.3955993652344
448,593.3955993652344
449,593.3955993652344
450,593.3955993652344
451,593.3955993652344
452,593.3955993652344
453,593.3955993652344
454,593.3955993652344
455,593.3955993652344
456,593.3955993652344
457,593.3955993652344
458,593.3955993652344
459,593.3955993652344
460,593.3955993652344
461,593.3955993652344
462,593.3955993652344
463,593.3955993652344
464,593.3955993652344
465,593.3955993652344
466,593.3955993652344
467,593.3955993652344
468,593.3955993652344
469,593.3955993652344
470,593.3955993652344
471,593.3955993652344
472,593.3955993652344
473,593.3955993652344
474,593.3955993652344
475,593.3955993652344
476,593.3955993652344
477,593.3955993652344
478,593.3955993652344
479,593.3955993652344
480,593.3955993652344
481,593.3955993652344
482,593.3955993652344
483,4.14715576171875
484,4.146514892578125
485,4.146331787109375
486,4.146240234375
487,4.146240234375
488,4.14642333984375
489,4.146331787109375
490,4.146148681640625
491,4.145965576171875
492,4.14697265625
493,593.3955993652344
494,593.3955993652344
495,593.3955993652344
496,593.3955993652344
497,593.3955993652344
498,593.3955993652344
499,593.3955993652344
500,593.3955993652344
501,593.3955993652344
502,593.3955993652344
503,593.3955993652344
504,593.3955993652344
505,593.3955993652344
506,593.3955993652344
507,593.3955993652344
508,593.3955993652344
509,593.3955993652344
510,593.3955993652344
511,593.3955993652344
512,593.3955993652344
513,593.3955993652344
514,593.3955993652344
515,593.3955993652344
516,593.3955993652344
517,593.3955993652344
518,593.3955993652344
519,593.3955993652344
520,593.3955993652344
521,593.3955993652344
522,593.3955993652344
523,593.3955993652344
524,593.3955993652344
525,593.3955993652344
526,593.3955993652344
527,593.3955993652344
528,593.3955993652344
529,593.3955993652344
530,593.3955993652344
531,593.3955993652344
532,593.3955993652344
533,593.3955993652344
534,593.3955993652344
535,593.3955993652344
536,593.3955993652344
537,593.3955993652344
538,593.3955993652344
539,593.3955993652344
540,593.3955993652344
541,593.3955993652344
542,593.3955993652344
543,593.3955993652344
544,593.3955993652344
545,593.3955993652344
546,593.3955993652344
547,593.3955993652344
548,593.3955993652344
549,593.3955993652344
550,593.3955993652344
551,593.3955993652344
552,593.3955993652344
553,593.3955993652344
554,593.3955993652344
555,593.3955993652344
556,593.3955993652344
557,593.3955993652344
558,593.3955993652344
559,593.3955993652344
560,593.3955993652344
561,593.3955993652344
562,593.3955993652344
563,593.3955993652344
564,593.3955993652344
565,593.3955993652344
566,593.3955993652344
567,593.3955993652344
568,593.3955993652344
569,593.3955993652344
570,593.3955993652344
571,593.3955993652344
572,593.3955993652344
573,593.3955993652344
574,593.3955993652344
575,593.3955993652344
576,593.3955993652344
577,593.3955993652344
578,593.3955993652344
579,593.3955993652344
580,593.3955993652344
581,593.3955993652344
582,593.3955993652344
583,593.3955993652344
584,593.3955993652344
585,593.3955993652344
586,593.3955993652344
587,593.3955993652344
588,593.3955993652344
589,593.3955993652344
590,593.3955993652344
591,593.3955993652344
592,593.3955993652344
593,593.3955993652344
594,593.3955993652344
595,593.3955993652344
596,593.3955993652344
597,593.3955993652344
598,593.3955993652344
599,593.3955993652344
600,593.3955993652344
601,593.3955993652344
602,593.3955993652344
603,593.3955993652344
604,593.3955993652344
605,593.3955993652344
606,593.3955993652344
607,593.3955993652344
608,593.3955993652344
609,593.3955993652344
610,593.3955993652344
611,593.3955993652344
612,593.3955993652344
613,593.3955993652344
614,593.3955993652344
615,593.3955993652344
616,593.3955993652344
617,593.3955993652344
618,593.3955993652344
619,593.3955993652344
620,593.3955993652344
621,593.3955993652344
622,593.3955993652344
623,593.3955993652344
624,593.3955993652344
625,593.3955993652344
626,593.3955993652344
627,593.3955993652344
628,593.3955993652344
629,593.3955993652344
630,593.3955993652344
631,593.3955993652344
632,593.3955993652344
633,593.3955993652344
634,593.3955993652344
635,593.3955993652344
636,593.3955993652344
637,593.3955993652344
638,593.3955993652344
639,593.3955993652344
640,593.3955993652344
641,593.3955993652344
642,593.3955993652344
643,593.3955993652344
644,593.3955993652344
645,593.3955993652344
646,593.3955993652344
647,593.3955993652344
648,593.3955993652344
649,593.3955993652344
650,593.3955993652344
651,593.3955993652344
652,593.3955993652344
653,593.3955993652344
654,593.3955993652344
655,593.3955993652344
656,593.3955993652344
657,593.3955993652344
658,593.3955993652344
659,593.3955993652344
660,593.3955993652344
661,593.3955993652344
662,593.3955993652344
663,593.3955993652344
664,593.3955993652344
665,593.3955993652344
666,593.3955993652344
667,593.3955993652344
668,593.3955993652344
669,593.3955993652344
670,593.3955993652344
671,593.3955993652344
672,593.3955993652344
673,593.3955993652344
674,593.3955993652344
675,593.3955993652344
676,593.3955993652344
677,593.3955993652344
678,593.3955993652344
679,593.3955993652344
680,593.3955993652344
681,593.3955993652344
682,4.14825439453125
683,4.147064208984375
684,4.147064208984375
685,4.1473388671875
686,4.147064208984375
687,4.146881103515625
688,4.14697265625
689,4.1466064453125
690,4.1466064453125
691,4.146881103515625
692,4.1466064453125
693,4.146514892578125
694,4.146514892578125
695,4.1466064453125
696,4.14678955078125
697,4.146514892578125
698,4.14642333984375
699,4.14642333984375
700,4.14642333984375
701,4.14642333984375
702,4.146240234375
703,4.146148681640625
704,4.146240234375
705,4.146148681640625
706,4.14605712890625
707,4.14605712890625
708,4.14605712890625
709,4.146148681640625
710,4.14605712890625
711,4.145965576171875
712,4.145965576171875
713,4.145965576171875
714,4.145965576171875
715,4.145965576171875
716,4.1458740234375
717,4.145965576171875
718,4.1458740234375
719,4.145965576171875
720,4.145782470703125
721,4.146881103515625
722,593.3955078125
723,593.3955078125
724,593.3955078125
725,593.3955078125
726,593.3955078125
727,593.3955078125
728,593.3955078125
729,593.3955078125
730,593.3955078125
731,593.3955078125
732,593.3955078125
733,593.3955078125
734,593.3955078125
735,4.147430419921875
736,4.147247314453125
737,4.146881103515625
738,4.146881103515625
739,4.14697265625
740,4.14697265625
741,4.14697265625
742,4.146697998046875
743,4.1466064453125
744,4.14678955078125
745,4.1466064453125
746,4.146697998046875
747,4.14642333984375
748,4.146514892578125
749,4.14642333984375
750,4.1466064453125
751,4.146514892578125
752,4.146514892578125
753,4.14642333984375
754,4.146331787109375
755,4.1466064453125
756,4.1466064453125
757,4.146514892578125
758,4.146331787109375
759,4.14642333984375
760,4.146697998046875
761,4.14642333984375
762,4.146331787109375
763,4.146240234375
764,4.146240234375
765,4.146240234375
766,4.146240234375
767,4.14642333984375
768,4.146240234375
769,4.146240234375
770,4.146148681640625
771,4.146148681640625
772,4.146331787109375
773,4.146148681640625
774,4.146240234375
775,4.146240234375
776,4.146148681640625
777,4.146148681640625
778,4.146240234375
779,4.146148681640625
780,4.146148681640625
781,4.146148681640625
782,4.146148681640625
783,4.146148681640625
784,4.146148681640625
785,4.146148681640625
786,4.14605712890625
787,4.146148681640625
788,4.146240234375
789,4.14605712890625
790,4.146148681640625
791,4.14605712890625
792,4.146148681640625
793,4.146148681640625
794,4.146148681640625
795,4.14605712890625
796,4.14605712890625
797,4.14605712890625
798,4.146240234375
799,4.146148681640625
800,4.145965576171875
801,4.145965576171875
802,4.145965576171875
803,4.145965576171875
804,4.146148681640625
805,4.14605712890625
806,4.145965576171875
807,4.14605712890625
808,4.145965576171875
809,4.14605712890625
810,4.14605712890625
811,4.14605712890625
812,4.145965576171875
813,4.145965576171875
814,4.145965576171875
815,4.145965576171875
816,4.145965576171875
817,4.145965576171875
818,4.14605712890625
819,4.145965576171875
820,4.145965576171875
821,4.1458740234375
822,4.14605712890625
823,4.145965576171875
824,4.145965576171875
825,4.1458740234375
826,4.1458740234375
827,4.14605712890625
828,4.1458740234375
829,4.145965576171875
830,4.145965576171875
831,4.1458740234375
832,4.1458740234375
833,4.145965576171875
834,4.145965576171875
835,4.145965576171875
836,4.1458740234375
837,4.1458740234375
838,4.1458740234375
839,4.1458740234375
840,4.1458740234375
841,4.1458740234375
842,4.1458740234375
843,4.1458740234375
844,4.1458740234375
845,4.1458740234375
846,4.1458740234375
847,4.1458740234375
848,4.1458740234375
849,4.145965576171875
850,4.145782470703125
851,4.145782470703125
852,4.145782470703125
853,4.145782470703125
854,4.1458740234375
855,4.145782470703125
856,4.145782470703125
857,4.145782470703125
858,4.145782470703125
859,4.145782470703125
860,4.145782470703125
861,4.1458740234375
862,4.1458740234375
863,4.145782470703125
864,4.145782470703125
865,4.145782470703125
866,4.145782470703125
867,4.145782470703125
868,4.145782470703125
869,4.145782470703125
870,4.145782470703125
871,4.145782470703125
872,4.145782470703125
873,4.145782470703125
874,4.145782470703125
875,4.145782470703125
876,4.145782470703125
877,4.145782470703125
878,4.145782470703125
879,4.145782470703125
880,4.145782470703125
881,4.145782470703125
882,4.14569091796875
883,4.14569091796875
884,4.14569091796875
885,4.14569091796875
886,4.14569091796875
887,4.14569091796875
888,4.14569091796875
889,4.14569091796875
890,4.14569091796875
891,4.14569091796875
892,4.14569091796875
893,4.14569091796875
894,4.14569091796875
895,4.14569091796875
896,4.14569091796875
897,4.14569091796875
898,4.14569091796875
899,4.14569091796875
900,4.14569091796875
901,4.14569091796875
902,4.14569091796875
903,4.14569091796875
904,4.14569091796875
905,4.14569091796875
906,4.146240234375
907,4.146148681640625
908,4.14642333984375
909,4.14642333984375
910,4.14605712890625
911,4.14605712890625
912,4.147979736328125
913,4.1466064453125
914,4.145782470703125
915,4.146148681640625
916,4.14605712890625
917,4.1458740234375
918,4.14605712890625
919,4.145965576171875
920,4.14642333984375
921,4.14605712890625
922,4.146148681640625
923,4.1458740234375
924,4.146148681640625
925,4.1480712890625
926,4.146881103515625
927,4.146697998046875
928,4.1466064453125
929,4.1466064453125
930,4.146514892578125
931,4.14642333984375
932,4.14642333984375
933,4.1466064453125
934,4.146514892578125
935,4.146331787109375
936,4.146331787109375
937,4.146331787109375
938,4.14642333984375
939,4.146514892578125
940,4.146240234375
941,4.146331787109375
942,4.146331787109375
943,4.14642333984375
944,4.146331787109375
945,4.14642333984375
946,4.146240234375
947,4.146331787109375
948,4.146331787109375
949,4.146148681640625
950,4.146331787109375
951,4.14642333984375
952,4.146148681640625
953,4.14642333984375
954,4.146240234375
955,4.146240234375
956,4.146331787109375
957,4.146148681640625
958,4.146148681640625
959,4.146148681640625
960,4.146331787109375
961,4.146331787109375
962,4.146331787109375
963,4.14605712890625
964,4.146148681640625
965,4.14605712890625
966,4.14605712890625
967,4.14605712890625
968,4.14605712890625
969,4.146148681640625
970,4.14605712890625
971,4.14605712890625
972,4.14605712890625
973,4.14605712890625
974,4.14605712890625
975,4.146240234375
976,4.146148681640625
977,4.146148681640625
978,4.146148681640625
979,4.14605712890625
980,4.145965576171875
981,4.14605712890625
982,4.146148681640625
983,4.146148681640625
984,4.14605712890625
985,4.145965576171875
986,4.146148681640625
987,4.14605712890625
988,4.145965576171875
989,4.145965576171875
990,4.145965576171875
991,4.14605712890625
992,4.145965576171875
993,4.145965576171875
994,4.145965576171875
995,4.145965576171875
996,4.14605712890625
997,4.14605712890625
998,4.146148681640625
999,4.145965576171875

==> communication_costs/citeseer/sage_400.csv <==
Sno,node
0,145858.6386871338
1,145858.44092559814
2,100403.27411651611
3,90912.21235275269
4,86766.79187774658
5,85914.51173782349
6,82221.29779815674
7,72729.00708770752
8,68584.70255279541
9,64039.236724853516
10,64039.20847320557
11,64039.20847320557
12,64039.15196990967
13,59493.71439361572
14,59493.657890319824
15,59493.657890319824
16,58936.86311721802
17,54948.16381072998
18,54948.16381072998
19,54948.13555908203
20,54948.13555908203
21,54948.10730743408
22,54948.10730743408
23,54948.07905578613
24,54948.07905578613
25,50402.66973114014
26,50402.64147949219
27,50402.64147949219
28,50402.61322784424
29,50402.61322784424
30,50402.61322784424
31,50402.58497619629
32,50402.58497619629
33,45857.119148254395
34,45857.119148254395
35,45857.119148254395
36,45857.090896606445
37,45857.090896606445
38,45857.090896606445
39,45857.090896606445
40,41311.62506866455
41,41311.5968170166
42,41311.5968170166
43,41311.5968170166
44,41311.5968170166
45,41311.5968170166
46,41311.5968170166
47,41311.5968170166
48,41311.5968170166
49,41311.5968170166
50,41311.5968170166
51,41311.5968170166
52,41311.5968170166
53,41311.56856536865
54,41311.56856536865
55,41311.56856536865
56,41311.56856536865
57,41311.56856536865
58,41311.5403137207
59,36766.10273742676
60,36766.10273742676
61,36766.10273742676
62,36766.10273742676
63,36766.10273742676
64,36766.10273742676
65,36766.10273742676
66,36766.10273742676
67,36766.10273742676
68,36766.10273742676
69,36766.07448577881
70,36766.07448577881
71,36766.07448577881
72,36766.07448577881
73,36766.07448577881
74,36766.07448577881
75,36766.07448577881
76,36766.07448577881
77,36766.04623413086
78,36766.04623413086
79,36766.04623413086
80,36766.04623413086
81,36766.04623413086
82,36766.04623413086
83,36364.673053741455
84,36364.61655044556
85,36364.47529220581
86,32220.580406188965
87,32220.580406188965
88,32220.580406188965
89,32220.580406188965
90,32220.580406188965
91,32220.580406188965
92,32220.580406188965
93,32220.580406188965
94,32220.552154541016
95,32220.552154541016
96,32220.552154541016
97,32220.552154541016
98,32220.552154541016
99,32220.552154541016
100,32220.552154541016
101,32220.552154541016
102,32220.552154541016
103,32220.552154541016
104,32220.552154541016
105,32220.552154541016
106,32220.552154541016
107,32220.552154541016
108,32220.552154541016
109,32220.552154541016
110,32220.552154541016
111,32220.552154541016
112,32220.523902893066
113,32220.523902893066
114,32220.523902893066
115,32220.523902893066
116,32220.523902893066
117,32220.523902893066
118,31584.15473175049
119,31345.51629257202
120,27675.058074951172
121,27675.058074951172
122,27675.058074951172
123,27675.058074951172
124,27675.058074951172
125,27675.058074951172
126,27675.058074951172
127,27675.058074951172
128,27675.058074951172
129,27675.058074951172
130,27675.058074951172
131,27675.058074951172
132,27675.058074951172
133,27675.058074951172
134,27675.058074951172
135,27675.058074951172
136,27675.058074951172
137,27675.058074951172
138,27675.058074951172
139,27675.058074951172
140,27675.058074951172
141,27675.058074951172
142,27675.029823303223
143,27675.029823303223
144,27675.029823303223
145,27675.029823303223
146,27675.029823303223
147,27675.029823303223
148,27675.029823303223
149,27675.029823303223
150,27675.029823303223
151,27675.029823303223
152,27675.029823303223
153,27675.029823303223
154,27675.029823303223
155,27675.029823303223
156,27675.029823303223
157,27675.029823303223
158,27675.029823303223
159,27675.029823303223
160,27675.029823303223
161,27675.029823303223
162,27675.029823303223
163,27675.029823303223
164,27675.029823303223
165,27675.029823303223
166,27675.029823303223
167,27675.029823303223
168,27675.029823303223
169,27675.029823303223
170,27675.029823303223
171,27675.029823303223
172,27675.029823303223
173,27675.029823303223
174,27675.029823303223
175,27675.029823303223
176,27675.029823303223
177,27675.029823303223
178,27675.029823303223
179,27675.029823303223
180,27675.001571655273
181,27675.001571655273
182,27675.001571655273
183,27675.001571655273
184,27675.001571655273
185,27675.001571655273
186,27675.001571655273
187,27273.797901153564
188,27273.75552368164
189,23129.53574371338
190,23129.53574371338
191,23129.53574371338
192,23129.53574371338
193,23129.53574371338
194,23129.53574371338
195,23129.53574371338
196,23129.53574371338
197,23129.53574371338
198,23129.53574371338
199,23129.53574371338
200,23129.53574371338
201,23129.53574371338
202,23129.53574371338
203,23129.53574371338
204,23129.53574371338
205,23129.53574371338
206,23129.53574371338
207,23129.53574371338
208,23129.53574371338
209,23129.53574371338
210,23129.53574371338
211,23129.53574371338
212,23129.53574371338
213,23129.53574371338
214,23129.53574371338
215,23129.53574371338
216,23129.53574371338
217,23129.53574371338
218,23129.53574371338
219,23129.53574371338
220,23129.53574371338
221,23129.53574371338
222,23129.53574371338
223,23129.53574371338
224,23129.53574371338
225,23129.53574371338
226,23129.53574371338
227,23129.53574371338
228,23129.53574371338
229,23129.53574371338
230,23129.53574371338
231,23129.50749206543
232,23129.50749206543
233,23129.50749206543
234,23129.50749206543
235,23129.50749206543
236,23129.50749206543
237,23129.50749206543
238,23129.50749206543
239,23129.50749206543
240,23129.50749206543
241,23129.50749206543
242,23129.50749206543
243,23129.50749206543
244,23129.50749206543
245,23129.50749206543
246,23129.50749206543
247,23129.50749206543
248,23129.50749206543
249,23129.50749206543
250,23129.50749206543
251,23129.50749206543
252,23129.50749206543
253,23129.50749206543
254,23129.50749206543
255,23129.50749206543
256,23129.50749206543
257,23129.50749206543
258,23129.50749206543
259,23129.50749206543
260,23129.50749206543
261,23129.50749206543
262,23129.50749206543
263,23129.50749206543
264,23129.50749206543
265,23129.50749206543
266,23129.50749206543
267,23129.50749206543
268,23129.50749206543
269,23129.50749206543
270,23129.50749206543
271,23129.50749206543
272,23129.50749206543
273,23129.50749206543
274,23129.50749206543
275,23129.50749206543
276,23129.50749206543
277,23129.50749206543
278,23129.50749206543
279,22727.851795196533
280,22727.851795196533
281,22727.83766937256
282,22727.767040252686
283,22243.13614654541
284,22000.502113342285
285,21818.625846862793
286,18584.013412475586
287,18584.013412475586
288,18584.013412475586
289,18584.013412475586
290,18584.013412475586
291,18584.013412475586
292,18584.013412475586
293,18584.013412475586
294,18584.013412475586
295,18584.013412475586
296,18584.013412475586
297,18584.013412475586
298,18584.013412475586
299,18584.013412475586
300,18584.013412475586
301,18584.013412475586
302,18584.013412475586
303,18584.013412475586
304,18584.013412475586
305,18584.013412475586
306,18584.013412475586
307,18584.013412475586
308,18584.013412475586
309,18584.013412475586
310,18584.013412475586
311,18584.013412475586
312,18584.013412475586
313,18584.013412475586
314,18584.013412475586
315,18584.013412475586
316,18584.013412475586
317,18584.013412475586
318,18584.013412475586
319,18584.013412475586
320,18584.013412475586
321,18584.013412475586
322,18584.013412475586
323,18584.013412475586
324,18584.013412475586
325,18584.013412475586
326,18584.013412475586
327,18584.013412475586
328,18584.013412475586
329,18584.013412475586
330,18584.013412475586
331,18584.013412475586
332,18584.013412475586
333,18584.013412475586
334,18584.013412475586
335,18584.013412475586
336,18584.013412475586
337,18584.013412475586
338,18584.013412475586
339,18584.013412475586
340,18584.013412475586
341,18584.013412475586
342,18584.013412475586
343,18584.013412475586
344,18584.013412475586
345,18584.013412475586
346,18584.013412475586
347,18584.013412475586
348,18584.013412475586
349,18584.013412475586
350,18584.013412475586
351,18584.013412475586
352,18584.013412475586
353,18584.013412475586
354,18584.013412475586
355,18584.013412475586
356,18584.013412475586
357,18584.013412475586
358,18584.013412475586
359,18584.013412475586
360,18584.013412475586
361,18584.013412475586
362,18584.013412475586
363,18584.013412475586
364,18584.013412475586
365,18584.013412475586
366,18584.013412475586
367,18584.013412475586
368,18584.013412475586
369,18584.013412475586
370,18584.013412475586
371,18584.013412475586
372,18584.013412475586
373,18584.013412475586
374,18584.013412475586
375,18584.013412475586
376,18584.013412475586
377,18584.013412475586
378,18584.013412475586
379,18584.013412475586
380,18584.013412475586
381,18584.013412475586
382,18584.013412475586
383,18584.013412475586
384,18584.013412475586
385,18584.013412475586
386,18584.013412475586
387,18584.013412475586
388,18584.013412475586
389,18584.013412475586
390,18584.013412475586
391,18584.013412475586
392,18584.013412475586
393,18584.013412475586
394,18584.013412475586
395,18584.013412475586
396,18583.985160827637
397,18583.985160827637
398,18583.985160827637
399,18583.985160827637
400,18583.985160827637
401,18583.985160827637
402,18583.985160827637
403,18583.985160827637
404,18583.985160827637
405,18583.985160827637
406,18583.985160827637
407,18583.985160827637
408,18583.985160827637
409,18583.985160827637
410,18583.985160827637
411,18583.985160827637
412,18583.985160827637
413,18583.985160827637
414,18583.985160827637
415,18583.985160827637
416,18583.985160827637
417,18583.985160827637
418,18583.985160827637
419,18583.985160827637
420,18583.985160827637
421,18583.985160827637
422,18583.985160827637
423,18583.985160827637
424,18583.985160827637
425,18583.985160827637
426,18583.985160827637
427,18583.985160827637
428,18583.985160827637
429,18583.985160827637
430,18583.985160827637
431,18583.985160827637
432,18583.985160827637
433,18583.985160827637
434,18583.985160827637
435,18583.985160827637
436,18583.985160827637
437,18583.985160827637
438,18583.985160827637
439,18583.985160827637
440,18583.985160827637
441,18583.985160827637
442,18583.985160827637
443,18583.985160827637
444,18583.985160827637
445,18583.985160827637
446,18583.985160827637
447,18583.985160827637
448,18583.985160827637
449,18583.985160827637
450,18583.985160827637
451,18583.985160827637
452,18583.985160827637
453,18583.985160827637
454,18583.985160827637
455,18583.985160827637
456,18583.985160827637
457,18182.315338134766
458,18182.287086486816
459,18182.230583190918
460,18182.230583190918
461,18182.230583190918
462,18182.216457366943
463,18182.17407989502
464,18182.159954071045
465,18182.11757659912
466,17352.805046081543
467,17227.67682647705
468,14038.491081237793
469,14038.491081237793
470,14038.491081237793
471,14038.491081237793
472,14038.491081237793
473,14038.491081237793
474,14038.491081237793
475,14038.491081237793
476,14038.491081237793
477,14038.491081237793
478,14038.491081237793
479,14038.491081237793
480,14038.491081237793
481,14038.491081237793
482,14038.491081237793
483,14038.491081237793
484,14038.491081237793
485,14038.491081237793
486,14038.491081237793
487,14038.491081237793
488,14038.491081237793
489,14038.491081237793
490,14038.491081237793
491,14038.491081237793
492,14038.491081237793
493,14038.491081237793
494,14038.491081237793
495,14038.491081237793
496,14038.491081237793
497,14038.491081237793
498,14038.491081237793
499,14038.491081237793
500,14038.491081237793
501,14038.491081237793
502,14038.491081237793
503,14038.491081237793
504,14038.491081237793
505,14038.491081237793
506,14038.491081237793
507,14038.491081237793
508,14038.491081237793
509,14038.491081237793
510,14038.491081237793
511,14038.491081237793
512,14038.491081237793
513,14038.491081237793
514,14038.491081237793
515,14038.491081237793
516,14038.491081237793
517,14038.491081237793
518,14038.491081237793
519,14038.491081237793
520,14038.491081237793
521,14038.491081237793
522,14038.491081237793
523,14038.491081237793
524,14038.491081237793
525,14038.491081237793
526,14038.491081237793
527,14038.491081237793
528,14038.491081237793
529,14038.491081237793
530,14038.491081237793
531,14038.491081237793
532,14038.491081237793
533,14038.491081237793
534,14038.491081237793
535,14038.491081237793
536,14038.491081237793
537,14038.491081237793
538,14038.491081237793
539,14038.491081237793
540,14038.491081237793
541,14038.491081237793
542,14038.491081237793
543,14038.491081237793
544,14038.491081237793
545,14038.491081237793
546,14038.491081237793
547,14038.491081237793
548,14038.491081237793
549,14038.491081237793
550,14038.491081237793
551,14038.491081237793
552,14038.491081237793
553,14038.491081237793
554,14038.491081237793
555,14038.491081237793
556,14038.491081237793
557,14038.491081237793
558,14038.491081237793
559,14038.491081237793
560,14038.491081237793
561,14038.491081237793
562,14038.491081237793
563,14038.491081237793
564,14038.491081237793
565,14038.491081237793
566,14038.491081237793
567,14038.491081237793
568,14038.491081237793
569,14038.491081237793
570,14038.491081237793
571,14038.491081237793
572,14038.491081237793
573,14038.491081237793
574,14038.491081237793
575,14038.491081237793
576,14038.491081237793
577,14038.491081237793
578,14038.491081237793
579,14038.491081237793
580,14038.491081237793
581,14038.491081237793
582,14038.491081237793
583,14038.491081237793
584,14038.491081237793
585,14038.491081237793
586,14038.491081237793
587,14038.491081237793
588,14038.491081237793
589,14038.491081237793
590,14038.491081237793
591,14038.491081237793
592,14038.491081237793
593,14038.491081237793
594,14038.491081237793
595,14038.491081237793
596,14038.491081237793
597,14038.491081237793
598,14038.491081237793
599,14038.491081237793
600,14038.491081237793
601,14038.491081237793
602,14038.491081237793
603,14038.491081237793
604,14038.491081237793
605,14038.491081237793
606,14038.491081237793
607,14038.491081237793
608,14038.491081237793
609,14038.491081237793
610,14038.491081237793
611,14038.491081237793
612,14038.491081237793
613,14038.491081237793
614,14038.491081237793
615,14038.491081237793
616,14038.491081237793
617,14038.491081237793
618,14038.491081237793
619,14038.491081237793
620,14038.491081237793
621,14038.491081237793
622,14038.491081237793
623,14038.491081237793
624,14038.491081237793
625,14038.491081237793
626,14038.491081237793
627,14038.491081237793
628,14038.491081237793
629,14038.491081237793
630,14038.491081237793
631,14038.491081237793
632,14038.491081237793
633,14038.491081237793
634,14038.491081237793
635,14038.491081237793
636,14038.491081237793
637,14038.491081237793
638,14038.491081237793
639,14038.491081237793
640,14038.491081237793
641,14038.491081237793
642,14038.491081237793
643,14038.491081237793
644,14038.491081237793
645,14038.491081237793
646,14038.491081237793
647,14038.491081237793
648,14038.491081237793
649,14038.491081237793
650,14038.491081237793
651,14038.491081237793
652,14038.491081237793
653,14038.491081237793
654,14038.491081237793
655,14038.491081237793
656,14038.491081237793
657,14038.491081237793
658,14038.491081237793
659,14038.491081237793
660,14038.491081237793
661,14038.491081237793
662,14038.491081237793
663,14038.491081237793
664,14038.491081237793
665,14038.491081237793
666,14038.491081237793
667,14038.491081237793
668,14038.491081237793
669,14038.491081237793
670,14038.491081237793
671,14038.491081237793
672,14038.491081237793
673,14038.491081237793
674,14038.491081237793
675,14038.491081237793
676,14038.491081237793
677,14038.491081237793
678,14038.491081237793
679,14038.491081237793
680,14038.491081237793
681,13636.920139312744
682,13636.835384368896
683,13636.835384368896
684,13636.835384368896
685,13636.821258544922
686,13636.793006896973
687,13636.793006896973
688,13636.793006896973
689,13636.778881072998
690,13636.750629425049
691,13636.736503601074
692,13636.708251953125
693,13636.708251953125
694,13636.69412612915
695,13636.69412612915
696,13636.680000305176
697,13636.665874481201
698,13636.665874481201
699,13636.651748657227
700,13636.637622833252
701,13636.637622833252
702,13636.637622833252
703,13636.623497009277
704,13636.623497009277
705,13636.623497009277
706,13636.623497009277
707,13636.623497009277
708,13636.623497009277
709,13636.623497009277
710,13636.609371185303
711,13636.609371185303
712,13636.595245361328
713,13636.595245361328
714,13636.595245361328
715,13636.595245361328
716,13636.595245361328
717,13636.595245361328
718,13636.581119537354
719,13636.566993713379
720,13000.452087402344
721,12886.814735412598
722,12841.246788024902
723,9492.96875
724,9492.96875
725,9492.96875
726,9492.96875
727,9492.96875
728,9492.96875
729,9492.96875
730,9492.96875
731,9492.96875
732,9492.96875
733,9492.96875
734,9492.96875
735,9492.96875
736,9492.96875
737,9492.96875
738,9091.553192138672
739,9091.482563018799
740,9091.468437194824
741,9091.411933898926
742,9091.369556427002
743,9091.355430603027
744,9091.313053131104
745,9091.27067565918
746,9091.27067565918
747,9091.27067565918
748,9091.27067565918
749,9091.256549835205
750,9091.256549835205
751,9091.256549835205
752,9091.256549835205
753,9091.256549835205
754,9091.24242401123
755,9091.24242401123
756,9091.24242401123
757,9091.228298187256
758,9091.228298187256
759,9091.214172363281
760,9091.214172363281
761,9091.214172363281
762,9091.214172363281
763,9091.214172363281
764,9091.214172363281
765,9091.214172363281
766,9091.200046539307
767,9091.200046539307
768,9091.200046539307
769,9091.200046539307
770,9091.200046539307
771,9091.200046539307
772,9091.200046539307
773,9091.185920715332
774,9091.185920715332
775,9091.185920715332
776,9091.171794891357
777,9091.171794891357
778,9091.171794891357
779,9091.157669067383
780,9091.157669067383
781,9091.157669067383
782,9091.143543243408
783,9091.143543243408
784,9091.143543243408
785,9091.143543243408
786,9091.143543243408
787,9091.143543243408
788,9091.129417419434
789,9091.129417419434
790,9091.129417419434
791,9091.129417419434
792,9091.129417419434
793,9091.129417419434
794,9091.129417419434
795,9091.129417419434
796,9091.129417419434
797,9091.129417419434
798,9091.129417419434
799,9091.129417419434
800,9091.129417419434
801,9091.129417419434
802,9091.115291595459
803,9091.115291595459
804,9091.115291595459
805,9091.115291595459
806,9091.115291595459
807,9091.115291595459
808,9091.115291595459
809,9091.115291595459
810,9091.115291595459
811,9091.115291595459
812,9091.101165771484
813,9091.101165771484
814,9091.101165771484
815,9091.101165771484
816,9091.101165771484
817,9091.101165771484
818,9091.101165771484
819,9091.101165771484
820,9091.101165771484
821,9091.101165771484
822,9091.101165771484
823,9091.101165771484
824,9091.101165771484
825,9091.101165771484
826,9091.08703994751
827,9091.08703994751
828,9091.08703994751
829,9091.08703994751
830,9091.08703994751
831,9091.08703994751
832,9091.08703994751
833,9091.08703994751
834,9091.08703994751
835,9091.08703994751
836,9091.08703994751
837,9091.08703994751
838,9091.08703994751
839,9091.08703994751
840,9091.08703994751
841,9091.072914123535
842,9091.072914123535
843,9091.072914123535
844,9091.072914123535
845,9091.072914123535
846,9091.072914123535
847,9091.072914123535
848,9091.072914123535
849,9091.072914123535
850,9091.072914123535
851,9091.072914123535
852,9091.072914123535
853,9091.072914123535
854,9091.072914123535
855,9091.072914123535
856,9091.072914123535
857,9091.072914123535
858,9091.05878829956
859,9091.05878829956
860,9091.05878829956
861,9091.05878829956
862,9091.05878829956
863,9091.05878829956
864,9091.05878829956
865,9091.05878829956
866,9091.05878829956
867,9091.05878829956
868,9091.044662475586
869,9091.044662475586
870,9091.044662475586
871,9091.044662475586
872,9091.044662475586
873,9091.044662475586
874,9091.044662475586
875,9091.044662475586
876,9091.044662475586
877,9091.044662475586
878,9091.044662475586
879,9091.044662475586
880,9091.044662475586
881,9091.044662475586
882,9091.044662475586
883,9091.044662475586
884,9091.044662475586
885,9091.044662475586
886,9091.044662475586
887,9091.044662475586
888,9091.044662475586
889,9091.044662475586
890,9091.044662475586
891,9091.044662475586
892,9091.044662475586
893,9091.044662475586
894,9091.044662475586
895,9091.044662475586
896,9091.044662475586
897,8420.669040679932
898,8409.842086791992
899,8409.573696136475
900,8398.266464233398
901,8397.955696105957
902,8341.292404174805
903,8239.188297271729
904,8216.234813690186
905,4545.889602661133
906,4545.81897354126
907,4545.790721893311
908,4545.776596069336
909,4545.776596069336
910,4545.776596069336
911,4545.762470245361
912,4545.748344421387
913,4545.748344421387
914,4545.748344421387
915,4545.748344421387
916,4545.748344421387
917,4545.734218597412
918,4545.7200927734375
919,4545.7200927734375
920,4545.7200927734375
921,4545.7200927734375
922,4545.7200927734375
923,4545.7200927734375
924,4545.705966949463
925,4545.705966949463
926,4545.705966949463
927,4545.705966949463
928,4545.705966949463
929,4545.691841125488
930,4545.691841125488
931,4545.691841125488
932,4545.691841125488
933,4545.691841125488
934,4545.677715301514
935,4545.677715301514
936,4545.677715301514
937,4545.677715301514
938,4545.677715301514
939,4545.677715301514
940,4545.677715301514
941,4545.677715301514
942,4545.677715301514
943,4545.677715301514
944,4545.677715301514
945,4545.663589477539
946,4545.663589477539
947,4545.663589477539
948,4545.663589477539
949,4545.663589477539
950,4545.663589477539
951,4545.649463653564
952,4545.649463653564
953,4545.649463653564
954,4545.649463653564
955,4545.649463653564
956,4545.649463653564
957,4545.649463653564
958,4545.649463653564
959,4545.649463653564
960,4545.649463653564
961,4545.649463653564
962,4545.649463653564
963,4545.649463653564
964,4545.63533782959
965,4545.63533782959
966,4545.63533782959
967,4545.63533782959
968,4545.63533782959
969,4545.63533782959
970,4545.63533782959
971,4545.63533782959
972,4545.63533782959
973,4545.63533782959
974,4545.63533782959
975,4545.63533782959
976,4545.621212005615
977,4545.621212005615
978,4545.621212005615
979,4545.621212005615
980,4545.621212005615
981,4545.621212005615
982,4545.621212005615
983,4545.621212005615
984,4545.621212005615
985,4545.621212005615
986,4545.621212005615
987,4545.621212005615
988,4545.621212005615
989,4545.621212005615
990,4545.621212005615
991,4545.621212005615
992,4545.621212005615
993,4545.621212005615
994,4545.621212005615
995,4545.621212005615
996,4545.621212005615
997,4545.607086181641
998,4545.607086181641
999,4545.607086181641

==> communication_costs/citeseer/sage_es.csv <==
Sno,node
0,42664.36446380615
1,40004.9114074707
2,31743.391162872314
3,30345.62348175049
4,28038.728733062744
5,26709.171714782715
6,24049.91641998291
7,22720.35940170288
8,22720.35940170288
9,21390.8871383667
10,21390.8306350708
11,21390.8306350708
12,20947.64496231079
13,20061.245365142822
14,18731.688346862793
15,18731.660095214844
16,18731.660095214844
17,18368.020568847656
18,17402.074825286865
19,17402.074825286865
20,17402.018321990967
21,16072.546058654785
22,16072.461303710938
23,14742.960788726807
24,14742.932537078857
25,14742.904285430908
26,14742.904285430908
27,14742.876033782959
28,14742.876033782959
29,14742.876033782959
30,14627.344955444336
31,14626.158386230469
32,13413.375518798828
33,13413.375518798828
34,13413.347267150879
35,13413.347267150879
36,13413.31901550293
37,13413.31901550293
38,13413.31901550293
39,13413.31901550293
40,13413.31901550293
41,13413.31901550293
42,13413.29076385498
43,13413.29076385498
44,13413.29076385498
45,13296.304725646973
46,12083.79024887085
47,12083.79024887085
48,12083.79024887085
49,12083.79024887085
50,12083.79024887085
51,12083.79024887085
52,12083.7619972229
53,12083.7619972229
54,12083.7619972229
55,12083.7619972229
56,12083.7619972229
57,12083.7619972229
58,12083.7619972229
59,12083.7619972229
60,12083.7619972229
61,12083.7619972229
62,12083.733745574951
63,12083.733745574951
64,12083.733745574951
65,12083.733745574951
66,12083.733745574951
67,12083.733745574951
68,12083.733745574951
69,12083.733745574951
70,12083.733745574951
71,12083.733745574951
72,12083.705493927002
73,10754.204978942871
74,10754.204978942871
75,10754.204978942871
76,10754.204978942871
77,10754.204978942871
78,10754.204978942871
79,10754.176727294922
80,10754.176727294922
81,10754.176727294922
82,10754.176727294922
83,10754.176727294922
84,10754.176727294922
85,10754.176727294922
86,10754.176727294922
87,10754.176727294922
88,10754.148475646973
89,10754.148475646973
90,10754.148475646973
91,10754.148475646973
92,10754.148475646973
93,10754.148475646973
94,10754.148475646973
95,10754.148475646973
96,10754.148475646973
97,10754.148475646973
98,10754.148475646973
99,9424.619709014893
100,9424.619709014893
101,9424.619709014893
102,9424.619709014893
103,9424.619709014893
104,9424.619709014893
105,9424.619709014893
106,9424.619709014893
107,9424.619709014893
108,9424.619709014893
109,9424.619709014893
110,9424.619709014893
111,9424.619709014893
112,9424.619709014893
113,9424.591457366943
114,9424.591457366943
115,9424.591457366943
116,9424.591457366943
117,9424.591457366943
118,9424.591457366943
119,9424.591457366943
120,9424.591457366943
121,9424.591457366943
122,9424.591457366943
123,9424.591457366943
124,9424.591457366943
125,9424.591457366943
126,9424.591457366943
127,9424.563205718994
128,9424.563205718994
129,9424.563205718994
130,9424.563205718994
131,9424.563205718994
132,9424.563205718994
133,9424.563205718994
134,9424.563205718994
135,8970.042049407959
136,8095.034439086914
137,8095.034439086914
138,8095.034439086914
139,8095.034439086914
140,8095.034439086914
141,8095.034439086914
142,8095.034439086914
143,8095.034439086914
144,8095.034439086914
145,8095.034439086914
146,8095.034439086914
147,8095.034439086914
148,8095.034439086914
149,8095.034439086914
150,8095.034439086914
151,8095.034439086914
152,8095.034439086914
153,8095.034439086914
154,8095.034439086914
155,8095.034439086914
156,8095.034439086914
157,8095.034439086914
158,8095.034439086914
159,8095.034439086914
160,8095.006187438965
161,8095.006187438965
162,8095.006187438965
163,8095.006187438965
164,8095.006187438965
165,8095.006187438965
166,8095.006187438965
167,8095.006187438965
168,8095.006187438965
169,8095.006187438965
170,8095.006187438965
171,8095.006187438965
172,8095.006187438965
173,8095.006187438965
174,8095.006187438965
175,8095.006187438965
176,8095.006187438965
177,8095.006187438965
178,8095.006187438965
179,8095.006187438965
180,8095.006187438965
181,8095.006187438965
182,8095.006187438965
183,8095.006187438965
184,8095.006187438965
185,8095.006187438965
186,8095.006187438965
187,8095.006187438965
188,8095.006187438965
189,8095.006187438965
190,8095.006187438965
191,8095.006187438965
192,8095.006187438965
193,8095.006187438965
194,8095.006187438965
195,8095.006187438965
196,8095.006187438965
197,8095.006187438965
198,8095.006187438965
199,8095.006187438965
200,8095.006187438965
201,8095.006187438965
202,8094.977935791016
203,8094.977935791016
204,8094.977935791016
205,8094.977935791016
206,8094.977935791016
207,8094.977935791016
208,8094.977935791016
209,8094.977935791016
210,7977.850639343262
211,7977.72350692749
212,7977.709381103516
213,7705.530643463135
214,6765.449169158936
215,6765.449169158936
216,6765.449169158936
217,6765.449169158936
218,6765.449169158936
219,6765.449169158936
220,6765.449169158936
221,6765.449169158936
222,6765.449169158936
223,6765.449169158936
224,6765.449169158936
225,6765.449169158936
226,6765.449169158936
227,6765.449169158936
228,6765.449169158936
229,6765.449169158936
230,6765.449169158936
231,6765.449169158936
232,6765.449169158936
233,6765.449169158936
234,6765.449169158936
235,6765.449169158936
236,6765.449169158936
237,6765.449169158936
238,6765.449169158936
239,6765.449169158936
240,6765.449169158936
241,6765.449169158936
242,6765.449169158936
243,6765.449169158936
244,6765.449169158936
245,6765.449169158936
246,6765.449169158936
247,6765.449169158936
248,6765.449169158936
249,6765.449169158936
250,6765.449169158936
251,6765.449169158936
252,6765.449169158936
253,6765.449169158936
254,6765.449169158936
255,6765.449169158936
256,6765.449169158936
257,6765.449169158936
258,6765.449169158936
259,6765.420917510986
260,6765.420917510986
261,6765.420917510986
262,6765.420917510986
263,6765.420917510986
264,6765.420917510986
265,6765.420917510986
266,6765.420917510986
267,6765.420917510986
268,6765.420917510986
269,6765.420917510986
270,6765.420917510986
271,6765.420917510986
272,6765.420917510986
273,6765.420917510986
274,6765.420917510986
275,6765.420917510986
276,6765.420917510986
277,6765.420917510986
278,6765.420917510986
279,6765.420917510986
280,6765.420917510986
281,6765.420917510986
282,6765.420917510986
283,6765.420917510986
284,6765.420917510986
285,6765.420917510986
286,6765.420917510986
287,6765.420917510986
288,6765.420917510986
289,6765.420917510986
290,6765.420917510986
291,6765.420917510986
292,6765.420917510986
293,6765.420917510986
294,6765.420917510986
295,6765.420917510986
296,6765.420917510986
297,6765.420917510986
298,6765.420917510986
299,6765.420917510986
300,6765.420917510986
301,6765.420917510986
302,6765.420917510986
303,6765.420917510986
304,6765.420917510986
305,6765.420917510986
306,6765.420917510986
307,6765.420917510986
308,6765.420917510986
309,6765.420917510986
310,6765.420917510986
311,6765.420917510986
312,6765.420917510986
313,6765.420917510986
314,6765.420917510986
315,6765.420917510986
316,6765.420917510986
317,6765.420917510986
318,6648.335998535156
319,6648.307746887207
320,6648.166488647461
321,6648.124111175537
322,6648.039356231689
323,6648.01110458374
324,5435.863899230957
325,5435.863899230957
326,5435.863899230957
327,5435.863899230957
328,5435.863899230957
329,5435.863899230957
330,5435.863899230957
331,5435.863899230957
332,5435.863899230957
333,5435.863899230957
334,5435.863899230957
335,5435.863899230957
336,5435.863899230957
337,5435.863899230957
338,5435.863899230957
339,5435.863899230957
340,5435.863899230957
341,5435.863899230957
342,5435.863899230957
343,5435.863899230957
344,5435.863899230957
345,5435.863899230957
346,5435.863899230957
347,5435.863899230957
348,5435.863899230957
349,5435.863899230957
350,5435.863899230957
351,5435.863899230957
352,5435.863899230957
353,5435.863899230957
354,5435.863899230957
355,5435.863899230957
356,5435.863899230957
357,5435.863899230957
358,5435.863899230957
359,5435.863899230957
360,5435.863899230957
361,5435.863899230957
362,5435.863899230957
363,5435.863899230957
364,5435.863899230957
365,5435.863899230957
366,5435.863899230957
367,5435.863899230957
368,5435.863899230957
369,5435.863899230957
370,5435.863899230957
371,5435.863899230957
372,5435.863899230957
373,5435.863899230957
374,5435.863899230957
375,5435.863899230957
376,5435.863899230957
377,5435.863899230957
378,5435.863899230957
379,5435.863899230957
380,5435.863899230957
381,5435.863899230957
382,5435.863899230957
383,5435.863899230957
384,5435.863899230957
385,5435.863899230957
386,5435.863899230957
387,5435.863899230957
388,5435.863899230957
389,5435.863899230957
390,5435.863899230957
391,5435.863899230957
392,5435.863899230957
393,5435.863899230957
394,5435.863899230957
395,5435.863899230957
396,5435.863899230957
397,5435.863899230957
398,5435.863899230957
399,5435.863899230957
400,5435.863899230957
401,5435.863899230957
402,5435.863899230957
403,5435.863899230957
404,5435.863899230957
405,5435.863899230957
406,5435.863899230957
407,5435.863899230957
408,5435.863899230957
409,5435.863899230957
410,5435.863899230957
411,5435.863899230957
412,5435.863899230957
413,5435.835647583008
414,5435.835647583008
415,5435.835647583008
416,5435.835647583008
417,5435.835647583008
418,5435.835647583008
419,5435.835647583008
420,5435.835647583008
421,5435.835647583008
422,5435.835647583008
423,5435.835647583008
424,5435.835647583008
425,5435.835647583008
426,5435.835647583008
427,5435.835647583008
428,5435.835647583008
429,5435.835647583008
430,5435.835647583008
431,5435.835647583008
432,5435.835647583008
433,5435.835647583008
434,5435.835647583008
435,5435.835647583008
436,5435.835647583008
437,5435.835647583008
438,5435.835647583008
439,5435.835647583008
440,5435.835647583008
441,5435.835647583008
442,5435.835647583008
443,5435.835647583008
444,5435.835647583008
445,5435.835647583008
446,5435.835647583008
447,5435.835647583008
448,5435.835647583008
449,5435.835647583008
450,5435.835647583008
451,5435.835647583008
452,5435.835647583008
453,5435.835647583008
454,5435.835647583008
455,5435.835647583008
456,5435.835647583008
457,5435.835647583008
458,5435.835647583008
459,5435.835647583008
460,5435.835647583008
461,5435.835647583008
462,5435.835647583008
463,5435.835647583008
464,5435.835647583008
465,5435.835647583008
466,5435.835647583008
467,5435.835647583008
468,5435.835647583008
469,5435.835647583008
470,5435.835647583008
471,5435.835647583008
472,5435.835647583008
473,5435.835647583008
474,5435.835647583008
475,5435.835647583008
476,5435.835647583008
477,5435.835647583008
478,5435.835647583008
479,5435.835647583008
480,5435.835647583008
481,5435.835647583008
482,5435.835647583008
483,5318.694225311279
484,5318.48233795166
485,5318.454086303711
486,5318.439960479736
487,5318.439960479736
488,5318.439960479736
489,5318.439960479736
490,5318.411708831787
491,5318.369331359863
492,4909.585632324219
493,4106.2786293029785
494,4106.2786293029785
495,4106.2786293029785
496,4106.2786293029785
497,4106.2786293029785
498,4106.2786293029785
499,4106.2786293029785
500,4106.2786293029785
501,4106.2786293029785
502,4106.2786293029785
503,4106.2786293029785
504,4106.2786293029785
505,4106.2786293029785
506,4106.2786293029785
507,4106.2786293029785
508,4106.2786293029785
509,4106.2786293029785
510,4106.2786293029785
511,4106.2786293029785
512,4106.2786293029785
513,4106.2786293029785
514,4106.2786293029785
515,4106.2786293029785
516,4106.2786293029785
517,4106.2786293029785
518,4106.2786293029785
519,4106.2786293029785
520,4106.2786293029785
521,4106.2786293029785
522,4106.2786293029785
523,4106.2786293029785
524,4106.2786293029785
525,4106.2786293029785
526,4106.2786293029785
527,4106.2786293029785
528,4106.2786293029785
529,4106.2786293029785
530,4106.2786293029785
531,4106.2786293029785
532,4106.2786293029785
533,4106.2786293029785
534,4106.2786293029785
535,4106.2786293029785
536,4106.2786293029785
537,4106.2786293029785
538,4106.2786293029785
539,4106.2786293029785
540,4106.2786293029785
541,4106.2786293029785
542,4106.2786293029785
543,4106.2786293029785
544,4106.2786293029785
545,4106.2786293029785
546,4106.2786293029785
547,4106.2786293029785
548,4106.2786293029785
549,4106.2786293029785
550,4106.2786293029785
551,4106.2786293029785
552,4106.2786293029785
553,4106.2786293029785
554,4106.2786293029785
555,4106.2786293029785
556,4106.2786293029785
557,4106.2786293029785
558,4106.2786293029785
559,4106.2786293029785
560,4106.2786293029785
561,4106.2786293029785
562,4106.2786293029785
563,4106.2786293029785
564,4106.2786293029785
565,4106.2786293029785
566,4106.2786293029785
567,4106.2786293029785
568,4106.2786293029785
569,4106.2786293029785
570,4106.2786293029785
571,4106.2786293029785
572,4106.2786293029785
573,4106.2786293029785
574,4106.2786293029785
575,4106.2786293029785
576,4106.2786293029785
577,4106.2786293029785
578,4106.2786293029785
579,4106.2786293029785
580,4106.2786293029785
581,4106.2786293029785
582,4106.2786293029785
583,4106.2786293029785
584,4106.2786293029785
585,4106.2786293029785
586,4106.2786293029785
587,4106.2786293029785
588,4106.2786293029785
589,4106.2786293029785
590,4106.2786293029785
591,4106.2786293029785
592,4106.2786293029785
593,4106.2786293029785
594,4106.2786293029785
595,4106.2786293029785
596,4106.2786293029785
597,4106.2786293029785
598,4106.2786293029785
599,4106.2786293029785
600,4106.2786293029785
601,4106.2786293029785
602,4106.2786293029785
603,4106.2786293029785
604,4106.2786293029785
605,4106.2786293029785
606,4106.2786293029785
607,4106.2786293029785
608,4106.2786293029785
609,4106.2786293029785
610,4106.2786293029785
611,4106.2786293029785
612,4106.2786293029785
613,4106.2786293029785
614,4106.2786293029785
615,4106.2786293029785
616,4106.2786293029785
617,4106.2786293029785
618,4106.2786293029785
619,4106.2786293029785
620,4106.2786293029785
621,4106.2786293029785
622,4106.2786293029785
623,4106.2786293029785
624,4106.2786293029785
625,4106.2786293029785
626,4106.2786293029785
627,4106.2786293029785
628,4106.2786293029785
629,4106.2786293029785
630,4106.2786293029785
631,4106.2786293029785
632,4106.2786293029785
633,4106.2786293029785
634,4106.2786293029785
635,4106.2786293029785
636,4106.2786293029785
637,4106.2786293029785
638,4106.2786293029785
639,4106.2786293029785
640,4106.2786293029785
641,4106.2786293029785
642,4106.2786293029785
643,4106.2786293029785
644,4106.2786293029785
645,4106.2786293029785
646,4106.2786293029785
647,4106.2786293029785
648,4106.2786293029785
649,4106.2786293029785
650,4106.2786293029785
651,4106.2786293029785
652,4106.2786293029785
653,4106.2786293029785
654,4106.2786293029785
655,4106.2786293029785
656,4106.2786293029785
657,4106.2786293029785
658,4106.2786293029785
659,4106.2786293029785
660,4106.2786293029785
661,4106.2786293029785
662,4106.2786293029785
663,4106.2786293029785
664,4106.2786293029785
665,4106.2786293029785
666,4106.2786293029785
667,4106.2786293029785
668,4106.2786293029785
669,4106.2786293029785
670,4106.2786293029785
671,4106.2786293029785
672,4106.2786293029785
673,4106.2786293029785
674,4106.2786293029785
675,4106.2786293029785
676,4106.2786293029785
677,4106.2786293029785
678,4106.2786293029785
679,4106.2786293029785
680,4106.2786293029785
681,4106.2786293029785
682,3989.391471862793
683,3989.13720703125
684,3989.1230812072754
685,3989.108955383301
686,3989.0807037353516
687,3989.066577911377
688,3989.0383262634277
689,3989.0100746154785
690,3989.0100746154785
691,3988.995948791504
692,3988.995948791504
693,3988.9818229675293
694,3988.9676971435547
695,3988.9676971435547
696,3988.95357131958
697,3988.95357131958
698,3988.9394454956055
699,3988.925319671631
700,3988.925319671631
701,3988.8970680236816
702,3988.882942199707
703,3988.8688163757324
704,3988.8688163757324
705,3988.854690551758
706,3988.840564727783
707,3988.840564727783
708,3988.840564727783
709,3988.840564727783
710,3988.8264389038086
711,3988.812313079834
712,3988.812313079834
713,3988.812313079834
714,3988.7981872558594
715,3988.7981872558594
716,3988.7840614318848
717,3988.7840614318848
718,3988.7840614318848
719,3988.7840614318848
720,3988.7558097839355
721,3670.839614868164
722,2776.693359375
723,2776.693359375
724,2776.693359375
725,2776.693359375
726,2776.693359375
727,2776.693359375
728,2776.693359375
729,2776.693359375
730,2776.693359375
731,2776.693359375
732,2776.693359375
733,2776.693359375
734,2776.693359375
735,2659.5801887512207
736,2659.566062927246
737,2659.5236854553223
738,2659.5095596313477
739,2659.4813079833984
740,2659.467182159424
741,2659.467182159424
742,2659.453056335449
743,2659.453056335449
744,2659.4389305114746
745,2659.4248046875
746,2659.4248046875
747,2659.396553039551
748,2659.382427215576
749,2659.382427215576
750,2659.382427215576
751,2659.3683013916016
752,2659.3683013916016
753,2659.3683013916016
754,2659.3683013916016
755,2659.3683013916016
756,2659.354175567627
757,2659.354175567627
758,2659.354175567627
759,2659.354175567627
760,2659.354175567627
761,2659.3400497436523
762,2659.3400497436523
763,2659.3400497436523
764,2659.3400497436523
765,2659.3259239196777
766,2659.311798095703
767,2659.311798095703
768,2659.311798095703
769,2659.311798095703
770,2659.311798095703
771,2659.311798095703
772,2659.311798095703
773,2659.311798095703
774,2659.311798095703
775,2659.311798095703
776,2659.2976722717285
777,2659.2976722717285
778,2659.2976722717285
779,2659.2976722717285
780,2659.2976722717285
781,2659.283546447754
782,2659.283546447754
783,2659.283546447754
784,2659.283546447754
785,2659.283546447754
786,2659.283546447754
787,2659.283546447754
788,2659.283546447754
789,2659.283546447754
790,2659.2694206237793
791,2659.2694206237793
792,2659.2694206237793
793,2659.2694206237793
794,2659.2694206237793
795,2659.2694206237793
796,2659.2694206237793
797,2659.2694206237793
798,2659.2694206237793
799,2659.2552947998047
800,2659.2552947998047
801,2659.2552947998047
802,2659.2552947998047
803,2659.2552947998047
804,2659.2552947998047
805,2659.2552947998047
806,2659.2552947998047
807,2659.2552947998047
808,2659.2552947998047
809,2659.2552947998047
810,2659.2552947998047
811,2659.2552947998047
812,2659.24116897583
813,2659.24116897583
814,2659.24116897583
815,2659.24116897583
816,2659.24116897583
817,2659.24116897583
818,2659.24116897583
819,2659.24116897583
820,2659.24116897583
821,2659.2270431518555
822,2659.2270431518555
823,2659.2270431518555
824,2659.2270431518555
825,2659.2270431518555
826,2659.2270431518555
827,2659.2270431518555
828,2659.2270431518555
829,2659.2270431518555
830,2659.2270431518555
831,2659.2270431518555
832,2659.2270431518555
833,2659.2270431518555
834,2659.2270431518555
835,2659.2270431518555
836,2659.2270431518555
837,2659.212917327881
838,2659.212917327881
839,2659.212917327881
840,2659.212917327881
841,2659.212917327881
842,2659.212917327881
843,2659.212917327881
844,2659.212917327881
845,2659.212917327881
846,2659.212917327881
847,2659.212917327881
848,2659.212917327881
849,2659.212917327881
850,2659.1987915039062
851,2659.1987915039062
852,2659.1987915039062
853,2659.1987915039062
854,2659.1987915039062
855,2659.1987915039062
856,2659.1987915039062
857,2659.1987915039062
858,2659.1987915039062
859,2659.1987915039062
860,2659.1987915039062
861,2659.1987915039062
862,2659.1987915039062
863,2659.1987915039062
864,2659.1987915039062
865,2659.1987915039062
866,2659.1987915039062
867,2659.1987915039062
868,2659.1987915039062
869,2659.1987915039062
870,2659.1846656799316
871,2659.1846656799316
872,2659.1846656799316
873,2659.1846656799316
874,2659.1846656799316
875,2659.1846656799316
876,2659.1846656799316
877,2659.1846656799316
878,2659.1846656799316
879,2659.1846656799316
880,2659.1846656799316
881,2659.1846656799316
882,2659.170539855957
883,2659.170539855957
884,2659.170539855957
885,2659.170539855957
886,2659.170539855957
887,2659.170539855957
888,2659.170539855957
889,2659.170539855957
890,2659.170539855957
891,2659.170539855957
892,2659.170539855957
893,2659.170539855957
894,2659.170539855957
895,2659.170539855957
896,2659.170539855957
897,2659.170539855957
898,2659.170539855957
899,2659.170539855957
900,2659.170539855957
901,2659.170539855957
902,2659.170539855957
903,2659.170539855957
904,2659.170539855957
905,2659.170539855957
906,2375.2325439453125
907,2375.2042922973633
908,2363.9253120422363
909,2352.5757026672363
910,2352.4626960754395
911,2341.098960876465
912,2318.865894317627
913,2318.541000366211
914,2318.286735534668
915,2307.0360069274902
916,2295.629894256592
917,2295.587516784668
918,2284.280284881592
919,2284.237907409668
920,2261.6658210754395
921,2261.5528144836426
922,2261.538688659668
923,2227.4051055908203
924,2216.1261253356934
925,1330.220932006836
926,1329.9525413513184
927,1329.89603805542
928,1329.853660583496
929,1329.8395347595215
930,1329.8395347595215
931,1329.8254089355469
932,1329.8254089355469
933,1329.8112831115723
934,1329.8112831115723
935,1329.8112831115723
936,1329.7971572875977
937,1329.7971572875977
938,1329.783031463623
939,1329.783031463623
940,1329.783031463623
941,1329.783031463623
942,1329.783031463623
943,1329.7689056396484
944,1329.7689056396484
945,1329.7689056396484
946,1329.7547798156738
947,1329.7547798156738
948,1329.7547798156738
949,1329.7547798156738
950,1329.7547798156738
951,1329.7547798156738
952,1329.7547798156738
953,1329.7547798156738
954,1329.7406539916992
955,1329.7406539916992
956,1329.7406539916992
957,1329.7406539916992
958,1329.7406539916992
959,1329.7406539916992
960,1329.7265281677246
961,1329.7265281677246
962,1329.7265281677246
963,1329.7265281677246
964,1329.7265281677246
965,1329.71240234375
966,1329.71240234375
967,1329.71240234375
968,1329.71240234375
969,1329.71240234375
970,1329.71240234375
971,1329.71240234375
972,1329.71240234375
973,1329.71240234375
974,1329.71240234375
975,1329.71240234375
976,1329.71240234375
977,1329.71240234375
978,1329.6982765197754
979,1329.6982765197754
980,1329.6982765197754
981,1329.6982765197754
982,1329.6982765197754
983,1329.6982765197754
984,1329.6982765197754
985,1329.6982765197754
986,1329.6841506958008
987,1329.6841506958008
988,1329.6841506958008
989,1329.6841506958008
990,1329.6841506958008
991,1329.6841506958008
992,1329.6841506958008
993,1329.6841506958008
994,1329.6841506958008
995,1329.6841506958008
996,1329.6841506958008
997,1329.6841506958008
998,1329.6841506958008
999,1329.6841506958008

==> communication_costs/cora/cora_gat_400.csv <==
Sno,node
0,21963.380836486816
1,21962.655532836914
2,19146.86018371582
3,18020.579216003418
4,12389.272773742676
5,11826.14868927002
6,11263.024604797363
7,11263.002738952637
8,11050.412464141846
9,11026.457824707031
10,10136.721771240234
11,9573.597686767578
12,9573.586753845215
13,9010.756122589111
14,9010.473602294922
15,9010.451736450195
16,8447.457111358643
17,8447.3805809021
18,8447.349517822266
19,8447.349517822266
20,8447.338584899902
21,7884.181701660156
22,7321.079483032227
23,7321.068550109863
24,7321.068550109863
25,7321.068550109863
26,7321.046684265137
27,7116.925136566162
28,6757.95539855957
29,6757.944465637207
30,6757.944465637207
31,6757.944465637207
32,6757.9225997924805
33,6757.9225997924805
34,6757.9225997924805
35,6728.369518280029
36,6527.052658081055
37,6194.8094482421875
38,6194.8094482421875
39,6194.8094482421875
40,6194.798515319824
41,6194.798515319824
42,6194.798515319824
43,6194.798515319824
44,6194.798515319824
45,6194.798515319824
46,6194.798515319824
47,6194.798515319824
48,6194.787582397461
49,6194.787582397461
50,6194.787582397461
51,6194.787582397461
52,6194.787582397461
53,6194.671051025391
54,5631.685363769531
55,5631.685363769531
56,5631.674430847168
57,5631.674430847168
58,5631.674430847168
59,5631.674430847168
60,5631.674430847168
61,5631.674430847168
62,5631.674430847168
63,5631.663497924805
64,5631.663497924805
65,5631.663497924805
66,5631.663497924805
67,5631.663497924805
68,5631.652565002441
69,5631.652565002441
70,5631.652565002441
71,5631.641632080078
72,5609.149467468262
73,5396.559192657471
74,5068.550346374512
75,5068.550346374512
76,5068.550346374512
77,5068.550346374512
78,5068.550346374512
79,5068.550346374512
80,5068.550346374512
81,5068.550346374512
82,5068.539413452148
83,5068.539413452148
84,5068.539413452148
85,5068.539413452148
86,5068.539413452148
87,5068.539413452148
88,5068.539413452148
89,5068.539413452148
90,5068.539413452148
91,5068.539413452148
92,5068.539413452148
93,5068.528480529785
94,5068.528480529785
95,5068.528480529785
96,5068.528480529785
97,5068.528480529785
98,5068.528480529785
99,5068.528480529785
100,5068.528480529785
101,5068.528480529785
102,5068.528480529785
103,5068.528480529785
104,5068.528480529785
105,5068.528480529785
106,5068.528480529785
107,5068.517547607422
108,5068.517547607422
109,4820.753883361816
110,4819.3351402282715
111,4505.415328979492
112,4505.415328979492
113,4505.415328979492
114,4505.415328979492
115,4505.415328979492
116,4505.415328979492
117,4505.415328979492
118,4505.415328979492
119,4505.415328979492
120,4505.404396057129
121,4505.404396057129
122,4505.404396057129
123,4505.404396057129
124,4505.404396057129
125,4505.404396057129
126,4505.404396057129
127,4505.404396057129
128,4505.404396057129
129,4505.404396057129
130,4505.404396057129
131,4505.404396057129
132,4505.393463134766
133,4505.393463134766
134,4505.393463134766
135,4505.393463134766
136,4505.393463134766
137,4505.393463134766
138,4505.393463134766
139,4505.393463134766
140,4505.393463134766
141,4505.393463134766
142,4505.393463134766
143,4505.382530212402
144,4505.382530212402
145,4505.353462219238
146,4505.3042640686035
147,4505.227733612061
148,4505.151203155518
149,4482.868499755859
150,4478.645069122314
151,4477.237258911133
152,4275.920398712158
153,3942.2803115844727
154,3942.2803115844727
155,3942.2803115844727
156,3942.2803115844727
157,3942.2803115844727
158,3942.2803115844727
159,3942.2803115844727
160,3942.2803115844727
161,3942.2803115844727
162,3942.2803115844727
163,3942.2803115844727
164,3942.2803115844727
165,3942.2803115844727
166,3942.2803115844727
167,3942.2803115844727
168,3942.2803115844727
169,3942.2803115844727
170,3942.2803115844727
171,3942.2803115844727
172,3942.2803115844727
173,3942.2803115844727
174,3942.2803115844727
175,3942.2803115844727
176,3942.2693786621094
177,3942.2693786621094
178,3942.2693786621094
179,3942.2693786621094
180,3942.2693786621094
181,3942.2693786621094
182,3942.2693786621094
183,3942.2693786621094
184,3942.2693786621094
185,3942.2693786621094
186,3942.2693786621094
187,3942.2693786621094
188,3942.2693786621094
189,3942.2693786621094
190,3942.2693786621094
191,3942.2693786621094
192,3942.2693786621094
193,3942.2693786621094
194,3942.2693786621094
195,3942.2693786621094
196,3942.2693786621094
197,3942.2693786621094
198,3942.2693786621094
199,3942.2693786621094
200,3942.2693786621094
201,3942.2693786621094
202,3942.2693786621094
203,3942.2693786621094
204,3942.258445739746
205,3942.258445739746
206,3942.258445739746
207,3942.258445739746
208,3942.258445739746
209,3942.258445739746
210,3942.258445739746
211,3942.258445739746
212,3942.258445739746
213,3942.258445739746
214,3942.258445739746
215,3942.2403106689453
216,3942.1911125183105
217,3942.169246673584
218,3942.120048522949
219,3915.510051727295
220,3755.030620574951
221,3705.7463302612305
222,3379.145294189453
223,3379.145294189453
224,3379.145294189453
225,3379.145294189453
226,3379.145294189453
227,3379.145294189453
228,3379.145294189453
229,3379.145294189453
230,3379.145294189453
231,3379.145294189453
232,3379.145294189453
233,3379.145294189453
234,3379.145294189453
235,3379.145294189453
236,3379.145294189453
237,3379.145294189453
238,3379.145294189453
239,3379.145294189453
240,3379.145294189453
241,3379.145294189453
242,3379.145294189453
243,3379.145294189453
244,3379.145294189453
245,3379.145294189453
246,3379.145294189453
247,3379.145294189453
248,3379.145294189453
249,3379.145294189453
250,3379.145294189453
251,3379.145294189453
252,3379.145294189453
253,3379.145294189453
254,3379.145294189453
255,3379.145294189453
256,3379.145294189453
257,3379.145294189453
258,3379.145294189453
259,3379.145294189453
260,3379.13436126709
261,3379.13436126709
262,3379.13436126709
263,3379.13436126709
264,3379.13436126709
265,3379.13436126709
266,3379.13436126709
267,3379.13436126709
268,3379.13436126709
269,3379.13436126709
270,3379.13436126709
271,3379.13436126709
272,3379.13436126709
273,3379.13436126709
274,3379.13436126709
275,3379.13436126709
276,3379.13436126709
277,3379.13436126709
278,3379.13436126709
279,3379.13436126709
280,3379.13436126709
281,3379.13436126709
282,3379.13436126709
283,3379.13436126709
284,3379.13436126709
285,3379.13436126709
286,3379.13436126709
287,3379.13436126709
288,3379.13436126709
289,3379.13436126709
290,3379.13436126709
291,3379.13436126709
292,3379.13436126709
293,3379.13436126709
294,3379.13436126709
295,3379.13436126709
296,3379.13436126709
297,3379.13436126709
298,3379.13436126709
299,3379.13436126709
300,3379.13436126709
301,3379.13436126709
302,3379.13436126709
303,3379.13436126709
304,3379.1234283447266
305,3379.1234283447266
306,3379.1234283447266
307,3379.1234283447266
308,3379.1234283447266
309,3379.1234283447266
310,3379.0615615844727
311,3379.028762817383
312,3379.023296356201
313,3378.842903137207
314,3362.014778137207
315,3356.6093978881836
316,3142.622245788574
317,2816.0102767944336
318,2816.0102767944336
319,2816.0102767944336
320,2816.0102767944336
321,2816.0102767944336
322,2816.0102767944336
323,2816.0102767944336
324,2816.0102767944336
325,2816.0102767944336
326,2816.0102767944336
327,2816.0102767944336
328,2816.0102767944336
329,2816.0102767944336
330,2816.0102767944336
331,2816.0102767944336
332,2816.0102767944336
333,2816.0102767944336
334,2816.0102767944336
335,2816.0102767944336
336,2816.0102767944336
337,2816.0102767944336
338,2816.0102767944336
339,2816.0102767944336
340,2816.0102767944336
341,2816.0102767944336
342,2816.0102767944336
343,2816.0102767944336
344,2816.0102767944336
345,2816.0102767944336
346,2816.0102767944336
347,2816.0102767944336
348,2816.0102767944336
349,2816.0102767944336
350,2816.0102767944336
351,2816.0102767944336
352,2816.0102767944336
353,2816.0102767944336
354,2816.0102767944336
355,2816.0102767944336
356,2816.0102767944336
357,2816.0102767944336
358,2816.0102767944336
359,2816.0102767944336
360,2816.0102767944336
361,2816.0102767944336
362,2816.0102767944336
363,2816.0102767944336
364,2816.0102767944336
365,2815.9993438720703
366,2815.9993438720703
367,2815.9993438720703
368,2815.9993438720703
369,2815.9993438720703
370,2815.9993438720703
371,2815.9993438720703
372,2815.9993438720703
373,2815.9993438720703
374,2815.9993438720703
375,2815.9993438720703
376,2815.9993438720703
377,2815.9993438720703
378,2815.9993438720703
379,2815.9993438720703
380,2815.9993438720703
381,2815.9993438720703
382,2815.9993438720703
383,2815.9993438720703
384,2815.9993438720703
385,2815.9993438720703
386,2815.9993438720703
387,2815.9993438720703
388,2815.9993438720703
389,2815.9993438720703
390,2815.9993438720703
391,2815.9993438720703
392,2815.8008155822754
393,2815.789882659912
394,2815.778949737549
395,2815.7680168151855
396,2815.762550354004
397,2815.762550354004
398,2815.7242851257324
399,2815.7078857421875
400,2815.7078857421875
401,2815.686019897461
402,2593.2574729919434
403,2252.875259399414
404,2252.875259399414
405,2252.875259399414
406,2252.875259399414
407,2252.875259399414
408,2252.875259399414
409,2252.875259399414
410,2252.875259399414
411,2252.875259399414
412,2252.875259399414
413,2252.875259399414
414,2252.875259399414
415,2252.875259399414
416,2252.875259399414
417,2252.875259399414
418,2252.875259399414
419,2252.875259399414
420,2252.875259399414
421,2252.875259399414
422,2252.875259399414
423,2252.875259399414
424,2252.875259399414
425,2252.875259399414
426,2252.875259399414
427,2252.875259399414
428,2252.875259399414
429,2252.875259399414
430,2252.875259399414
431,2252.875259399414
432,2252.875259399414
433,2252.875259399414
434,2252.875259399414
435,2252.875259399414
436,2252.875259399414
437,2252.875259399414
438,2252.875259399414
439,2252.875259399414
440,2252.875259399414
441,2252.875259399414
442,2252.875259399414
443,2252.875259399414
444,2252.875259399414
445,2252.875259399414
446,2252.875259399414
447,2252.875259399414
448,2252.875259399414
449,2252.875259399414
450,2252.875259399414
451,2252.875259399414
452,2252.875259399414
453,2252.875259399414
454,2252.875259399414
455,2252.875259399414
456,2252.875259399414
457,2252.875259399414
458,2252.875259399414
459,2252.875259399414
460,2252.875259399414
461,2252.875259399414
462,2252.875259399414
463,2252.875259399414
464,2252.875259399414
465,2252.875259399414
466,2252.875259399414
467,2252.875259399414
468,2252.875259399414
469,2252.875259399414
470,2252.875259399414
471,2252.875259399414
472,2252.875259399414
473,2252.875259399414
474,2252.875259399414
475,2252.875259399414
476,2252.875259399414
477,2252.875259399414
478,2252.875259399414
479,2252.875259399414
480,2252.875259399414
481,2252.875259399414
482,2252.875259399414
483,2252.875259399414
484,2252.875259399414
485,2252.875259399414
486,2252.875259399414
487,2252.875259399414
488,2252.875259399414
489,2252.875259399414
490,2252.875259399414
491,2252.875259399414
492,2252.864326477051
493,2252.864326477051
494,2252.864326477051
495,2252.864326477051
496,2252.864326477051
497,2252.864326477051
498,2252.864326477051
499,2252.864326477051
500,2252.864326477051
501,2252.864326477051
502,2252.864326477051
503,2252.864326477051
504,2252.864326477051
505,2252.864326477051
506,2252.864326477051
507,2252.864326477051
508,2252.864326477051
509,2252.864326477051
510,2252.7204627990723
511,2252.676731109619
512,2252.649398803711
513,2252.6439323425293
514,2252.632999420166
515,2252.605667114258
516,2252.600200653076
517,2252.600200653076
518,2252.5947341918945
519,2252.5838012695312
520,2252.5783348083496
521,2252.5674018859863
522,2252.5619354248047
523,2252.5510025024414
524,2232.8744583129883
525,2224.4111976623535
526,2223.03071975708
527,1999.1506309509277
528,1998.0506782531738
529,1689.7402420043945
530,1689.7402420043945
531,1689.7402420043945
532,1689.7402420043945
533,1689.7402420043945
534,1689.7402420043945
535,1689.7402420043945
536,1689.7402420043945
537,1689.7402420043945
538,1689.7402420043945
539,1689.7402420043945
540,1689.7402420043945
541,1689.7402420043945
542,1689.7402420043945
543,1689.7402420043945
544,1689.7402420043945
545,1689.7402420043945
546,1689.7402420043945
547,1689.7402420043945
548,1689.7402420043945
549,1689.7402420043945
550,1689.7402420043945
551,1689.7402420043945
552,1689.7402420043945
553,1689.7402420043945
554,1689.7402420043945
555,1689.7402420043945
556,1689.7402420043945
557,1689.7402420043945
558,1689.7402420043945
559,1689.7402420043945
560,1689.7402420043945
561,1689.7402420043945
562,1689.7402420043945
563,1689.7402420043945
564,1689.7402420043945
565,1689.7402420043945
566,1689.7402420043945
567,1689.7402420043945
568,1689.7402420043945
569,1689.7402420043945
570,1689.7402420043945
571,1689.7402420043945
572,1689.7402420043945
573,1689.7402420043945
574,1689.7402420043945
575,1689.7402420043945
576,1689.7402420043945
577,1689.7402420043945
578,1689.7402420043945
579,1689.7402420043945
580,1689.7402420043945
581,1689.7402420043945
582,1689.7402420043945
583,1689.7402420043945
584,1689.7402420043945
585,1689.7402420043945
586,1689.7402420043945
587,1689.7402420043945
588,1689.7402420043945
589,1689.7402420043945
590,1689.7402420043945
591,1689.7402420043945
592,1689.7402420043945
593,1689.7402420043945
594,1689.7402420043945
595,1689.7402420043945
596,1689.7402420043945
597,1689.7402420043945
598,1689.7402420043945
599,1689.7402420043945
600,1689.7402420043945
601,1689.7402420043945
602,1689.7402420043945
603,1689.7402420043945
604,1689.7402420043945
605,1689.7402420043945
606,1689.7402420043945
607,1689.6018447875977
608,1689.5307807922363
609,1689.5253143310547
610,1689.5253143310547
611,1689.5143814086914
612,1689.5034484863281
613,1689.4925155639648
614,1689.4815826416016
615,1689.4815826416016
616,1689.4706497192383
617,1689.4706497192383
618,1689.4706497192383
619,1689.4651832580566
620,1689.4651832580566
621,1689.459716796875
622,1689.4542503356934
623,1689.4542503356934
624,1689.4542503356934
625,1689.4542503356934
626,1689.4542503356934
627,1689.4542503356934
628,1689.4542503356934
629,1689.4542503356934
630,1689.4487838745117
631,1689.4487838745117
632,1689.4487838745117
633,1689.4487838745117
634,1689.4487838745117
635,1689.44331741333
636,1689.44331741333
637,1689.4378509521484
638,1689.4378509521484
639,1689.4378509521484
640,1689.4378509521484
641,1689.4323844909668
642,1689.4323844909668
643,1689.4323844909668
644,1689.4323844909668
645,1689.4323844909668
646,1689.4269180297852
647,1689.4269180297852
648,1689.4269180297852
649,1689.4269180297852
650,1689.4214515686035
651,1689.4214515686035
652,1689.4214515686035
653,1689.4214515686035
654,1689.4159851074219
655,1689.4159851074219
656,1689.4159851074219
657,1689.4159851074219
658,1689.4159851074219
659,1689.4105186462402
660,1689.4105186462402
661,1689.4105186462402
662,1689.4105186462402
663,1689.4050521850586
664,1689.4050521850586
665,1689.4050521850586
666,1674.094066619873
667,1666.9128875732422
668,1662.662124633789
669,1658.4332275390625
670,1450.0991821289062
671,1126.4777603149414
672,1126.43949508667
673,1126.40669631958
674,1126.4012298583984
675,1126.4012298583984
676,1126.3848304748535
677,1126.3793640136719
678,1126.3738975524902
679,1126.362964630127
680,1126.362964630127
681,1126.3520317077637
682,1126.3520317077637
683,1126.3520317077637
684,1126.3520317077637
685,1126.346565246582
686,1126.346565246582
687,1126.3410987854004
688,1126.3410987854004
689,1126.3410987854004
690,1126.3410987854004
691,1126.3410987854004
692,1126.3356323242188
693,1126.3356323242188
694,1126.3356323242188
695,1126.3356323242188
696,1126.3356323242188
697,1126.330165863037
698,1126.3246994018555
699,1126.3246994018555
700,1126.3246994018555
701,1126.3246994018555
702,1126.3192329406738
703,1126.3192329406738
704,1126.3192329406738
705,1126.3192329406738
706,1126.3192329406738
707,1126.3137664794922
708,1126.3137664794922
709,1126.3137664794922
710,1126.3137664794922
711,1126.3137664794922
712,1126.3137664794922
713,1126.3137664794922
714,1126.3137664794922
715,1126.3137664794922
716,1126.3137664794922
717,1126.3137664794922
718,1126.3137664794922
719,1126.3083000183105
720,1126.3083000183105
721,1126.3083000183105
722,1126.3083000183105
723,1126.3083000183105
724,1126.3083000183105
725,1126.3083000183105
726,1126.3083000183105
727,1126.3083000183105
728,1126.3083000183105
729,1126.3083000183105
730,1126.3083000183105
731,1126.3083000183105
732,1126.3083000183105
733,1126.302833557129
734,1126.302833557129
735,1126.302833557129
736,1126.302833557129
737,1126.302833557129
738,1126.302833557129
739,1126.302833557129
740,1126.302833557129
741,1126.302833557129
742,1126.302833557129
743,1126.302833557129
744,1126.302833557129
745,1126.302833557129
746,1126.302833557129
747,1126.302833557129
748,1126.302833557129
749,1126.302833557129
750,1126.302833557129
751,1126.302833557129
752,1126.302833557129
753,1126.302833557129
754,1126.302833557129
755,1126.302833557129
756,1126.302833557129
757,1126.302833557129
758,1126.302833557129
759,1126.2973670959473
760,1126.2973670959473
761,1126.2973670959473
762,1126.2973670959473
763,1126.2973670959473
764,1126.2973670959473
765,1126.2973670959473
766,1126.2973670959473
767,1126.2973670959473
768,1126.2973670959473
769,1126.2973670959473
770,1126.2973670959473
771,1126.2973670959473
772,1126.2973670959473
773,1126.2973670959473
774,1126.2919006347656
775,1126.2919006347656
776,1126.2919006347656
777,1126.2919006347656
778,1126.2919006347656
779,1126.2919006347656
780,1126.2919006347656
781,1126.2919006347656
782,1126.2919006347656
783,1126.2919006347656
784,1126.2919006347656
785,1126.2919006347656
786,1126.2919006347656
787,1126.2919006347656
788,1126.2919006347656
789,1126.2919006347656
790,1126.2919006347656
791,1126.2919006347656
792,1126.2919006347656
793,1126.2919006347656
794,1126.2919006347656
795,1126.2919006347656
796,1126.2919006347656
797,1126.2919006347656
798,1126.2919006347656
799,1126.2919006347656
800,1126.2919006347656
801,1126.2919006347656
802,1126.2919006347656
803,1126.2919006347656
804,1126.2919006347656
805,1126.2919006347656
806,1126.2919006347656
807,1126.2919006347656
808,1126.286434173584
809,1126.286434173584
810,1126.286434173584
811,1126.286434173584
812,1126.286434173584
813,1126.286434173584
814,1126.286434173584
815,1126.286434173584
816,1126.286434173584
817,1126.286434173584
818,1126.286434173584
819,1126.286434173584
820,1126.286434173584
821,1126.286434173584
822,1126.286434173584
823,1126.2809677124023
824,1126.2809677124023
825,1126.2809677124023
826,1126.2809677124023
827,1126.2809677124023
828,1126.2809677124023
829,1126.2809677124023
830,1126.2809677124023
831,1126.2809677124023
832,1126.2809677124023
833,1126.2809677124023
834,1126.2809677124023
835,1126.2809677124023
836,1126.2809677124023
837,1126.2809677124023
838,1126.2809677124023
839,1126.2809677124023
840,1126.2809677124023
841,1126.2809677124023
842,1126.2809677124023
843,1126.2809677124023
844,1126.2809677124023
845,1126.2809677124023
846,1126.2809677124023
847,1126.2809677124023
848,1126.2809677124023
849,1126.2809677124023
850,1126.2809677124023
851,1126.2809677124023
852,1126.2809677124023
853,1126.2809677124023
854,1126.2809677124023
855,1126.2809677124023
856,1126.2755012512207
857,1126.2755012512207
858,1126.2755012512207
859,1126.2755012512207
860,1126.2755012512207
861,1126.2755012512207
862,1126.2755012512207
863,1126.270034790039
864,1126.270034790039
865,1126.270034790039
866,1126.270034790039
867,1126.270034790039
868,1126.270034790039
869,1126.270034790039
870,1126.270034790039
871,1126.270034790039
872,1126.270034790039
873,1126.270034790039
874,1126.270034790039
875,1126.270034790039
876,1126.270034790039
877,1126.270034790039
878,1113.6106758117676
879,1112.2247314453125
880,1109.4091110229492
881,1107.9685020446777
882,1102.3809928894043
883,1102.370059967041
884,927.7961273193359
885,915.1641006469727
886,909.5055274963379
887,906.6516418457031
888,905.2438316345215
889,903.8360214233398
890,899.6453895568848
891,896.8571014404297
892,895.38916015625
893,894.0141487121582
894,889.7907180786133
895,886.97509765625
896,563.2716789245605
897,563.2662124633789
898,563.2552795410156
899,563.249813079834
900,563.2443466186523
901,563.2443466186523
902,563.2443466186523
903,563.2388801574707
904,563.2334136962891
905,563.2279472351074
906,563.2279472351074
907,563.2224807739258
908,563.2224807739258
909,563.2170143127441
910,563.2115478515625
911,563.2115478515625
912,563.2115478515625
913,563.2115478515625
914,563.2115478515625
915,563.2115478515625
916,563.2060813903809
917,563.2060813903809
918,563.2060813903809
919,563.2060813903809
920,563.2060813903809
921,563.2060813903809
922,563.2060813903809
923,563.2060813903809
924,563.2060813903809
925,563.2006149291992
926,563.2006149291992
927,563.2006149291992
928,563.2006149291992
929,563.2006149291992
930,563.2006149291992
931,563.1951484680176
932,563.1951484680176
933,563.1951484680176
934,563.1951484680176
935,563.1951484680176
936,563.1951484680176
937,563.1951484680176
938,563.1951484680176
939,563.1951484680176
940,563.1896820068359
941,563.1896820068359
942,563.1896820068359
943,563.1896820068359
944,563.1896820068359
945,563.1896820068359
946,563.1896820068359
947,563.1896820068359
948,563.1896820068359
949,563.1896820068359
950,563.1896820068359
951,563.1842155456543
952,563.1842155456543
953,563.1842155456543
954,563.1842155456543
955,563.1842155456543
956,563.1842155456543
957,563.1842155456543
958,563.1842155456543
959,563.1842155456543
960,563.1842155456543
961,563.1842155456543
962,563.1842155456543
963,563.1842155456543
964,563.1842155456543
965,563.1842155456543
966,563.1842155456543
967,563.1842155456543
968,563.1842155456543
969,563.1842155456543
970,563.1842155456543
971,563.1842155456543
972,563.1787490844727
973,563.1787490844727
974,563.1787490844727
975,563.1787490844727
976,563.1787490844727
977,563.1787490844727
978,563.1787490844727
979,563.1787490844727
980,563.1787490844727
981,563.1787490844727
982,563.1787490844727
983,563.1787490844727
984,563.1787490844727
985,563.1787490844727
986,563.1787490844727
987,563.1787490844727
988,563.1787490844727
989,563.1787490844727
990,563.1787490844727
991,563.1787490844727
992,563.1787490844727
993,563.1787490844727
994,563.1787490844727
995,563.1787490844727
996,563.1787490844727
997,563.1787490844727
998,563.1787490844727
999,563.1787490844727
1000,563.1787490844727
1001,563.1787490844727
1002,563.1787490844727
1003,563.173282623291
1004,563.173282623291
1005,563.173282623291
1006,563.173282623291
1007,563.173282623291
1008,563.173282623291
1009,563.173282623291
1010,563.173282623291
1011,563.173282623291
1012,563.173282623291
1013,563.173282623291
1014,563.173282623291
1015,563.173282623291
1016,563.173282623291
1017,563.173282623291
1018,563.173282623291
1019,563.173282623291
1020,563.173282623291
1021,563.173282623291
1022,563.173282623291
1023,563.173282623291
1024,563.173282623291
1025,563.173282623291
1026,563.173282623291
1027,563.173282623291
1028,563.173282623291
1029,563.173282623291
1030,563.173282623291
1031,563.173282623291
1032,563.173282623291
1033,563.173282623291
1034,563.173282623291
1035,563.173282623291
1036,563.173282623291
1037,563.173282623291
1038,563.173282623291
1039,563.173282623291
1040,563.173282623291
1041,563.173282623291
1042,563.1678161621094
1043,563.1678161621094
1044,563.1678161621094
1045,563.1678161621094
1046,563.1678161621094
1047,563.1678161621094
1048,563.1678161621094
1049,563.1678161621094
1050,563.1678161621094
1051,563.1678161621094
1052,563.1678161621094
1053,563.1678161621094
1054,563.1678161621094
1055,563.1678161621094
1056,563.1678161621094
1057,563.1678161621094
1058,563.1678161621094
1059,563.1678161621094
1060,563.1678161621094
1061,563.1678161621094
1062,563.1678161621094
1063,563.1678161621094
1064,563.1678161621094
1065,563.1678161621094
1066,563.1678161621094
1067,563.1678161621094
1068,563.1678161621094
1069,563.1678161621094
1070,563.1678161621094
1071,563.1678161621094
1072,563.1678161621094
1073,563.1678161621094
1074,563.1678161621094
1075,563.1678161621094
1076,563.1678161621094
1077,563.1678161621094
1078,563.1678161621094
1079,563.1678161621094
1080,563.1678161621094
1081,563.1678161621094
1082,563.1678161621094
1083,563.1678161621094
1084,563.1678161621094
1085,563.1678161621094
1086,563.1678161621094
1087,563.1678161621094
1088,563.1678161621094
1089,563.1678161621094
1090,563.1678161621094
1091,563.1678161621094
1092,563.1678161621094
1093,563.1678161621094
1094,563.1678161621094
1095,563.1678161621094
1096,563.1678161621094
1097,563.1678161621094
1098,563.1678161621094
1099,563.1678161621094
1100,563.1678161621094
1101,563.1678161621094
1102,563.1678161621094
1103,563.1678161621094
1104,563.1678161621094
1105,563.1678161621094
1106,563.1678161621094
1107,563.1678161621094
1108,563.1678161621094
1109,563.1678161621094
1110,563.1678161621094
1111,563.1678161621094
1112,563.1678161621094
1113,563.1678161621094
1114,563.1678161621094
1115,563.1623497009277
1116,563.1623497009277
1117,563.1623497009277
1118,563.1623497009277
1119,563.1623497009277
1120,563.1623497009277
1121,563.1623497009277
1122,563.1623497009277
1123,563.1623497009277
1124,563.1623497009277
1125,563.1623497009277
1126,563.1623497009277
1127,563.1623497009277
1128,563.1623497009277
1129,563.1623497009277
1130,563.1623497009277
1131,563.1623497009277
1132,563.1623497009277
1133,563.1623497009277
1134,563.1623497009277
1135,563.1623497009277
1136,563.1623497009277
1137,563.1623497009277
1138,563.1623497009277
1139,563.1623497009277
1140,563.1623497009277
1141,563.1623497009277
1142,563.1623497009277
1143,563.1623497009277
1144,563.1623497009277
1145,563.1623497009277
1146,563.1623497009277
1147,563.1623497009277
1148,563.1623497009277
1149,563.1623497009277
1150,563.1623497009277
1151,563.1623497009277
1152,563.1623497009277
1153,563.1623497009277
1154,563.1623497009277
1155,563.1623497009277
1156,563.1623497009277
1157,563.1623497009277
1158,563.1623497009277
1159,563.1623497009277
1160,563.1623497009277
1161,563.1623497009277
1162,563.1623497009277
1163,563.1623497009277
1164,563.1623497009277
1165,563.1623497009277
1166,563.1623497009277
1167,563.1623497009277
1168,563.1623497009277
1169,563.1623497009277
1170,563.1623497009277
1171,563.1623497009277
1172,563.1623497009277
1173,563.1623497009277
1174,563.1623497009277
1175,563.1623497009277
1176,563.1623497009277
1177,563.1623497009277
1178,563.1623497009277
1179,563.1623497009277
1180,563.1568832397461
1181,563.1568832397461
1182,563.1568832397461
1183,563.1568832397461
1184,563.1568832397461
1185,563.1568832397461
1186,563.1568832397461
1187,563.1568832397461
1188,563.1568832397461
1189,563.1568832397461
1190,563.1568832397461
1191,563.1568832397461
1192,563.1568832397461
1193,563.1568832397461
1194,563.1568832397461
1195,563.1568832397461
1196,563.1568832397461
1197,563.1568832397461
1198,563.1568832397461
1199,563.1568832397461
1200,563.1568832397461
1201,563.1568832397461
1202,563.1568832397461
1203,563.1568832397461
1204,563.1568832397461
1205,563.1568832397461
1206,563.1568832397461
1207,563.1568832397461
1208,563.1568832397461
1209,563.1568832397461
1210,563.1568832397461
1211,563.1568832397461
1212,563.1568832397461
1213,563.1568832397461
1214,563.1568832397461
1215,563.1568832397461
1216,563.1568832397461
1217,563.1568832397461
1218,563.1568832397461
1219,563.1568832397461
1220,563.1568832397461
1221,563.1568832397461
1222,563.1568832397461
1223,563.1568832397461
1224,563.1568832397461
1225,563.1568832397461
1226,563.1568832397461
1227,563.1568832397461
1228,563.1568832397461
1229,563.1568832397461
1230,563.1568832397461
1231,563.1568832397461
1232,563.1568832397461
1233,563.1568832397461
1234,563.1568832397461
1235,563.1568832397461
1236,563.1568832397461
1237,563.1568832397461
1238,563.1568832397461
1239,563.1568832397461
1240,563.1568832397461
1241,563.1568832397461
1242,563.1568832397461
1243,563.1568832397461
1244,563.1568832397461
1245,563.1568832397461
1246,563.1568832397461
1247,563.1568832397461
1248,563.1568832397461
1249,563.1568832397461
1250,563.1568832397461
1251,563.1568832397461
1252,563.1568832397461
1253,563.1568832397461
1254,563.1568832397461
1255,563.1568832397461
1256,563.1568832397461
1257,563.1568832397461
1258,563.1568832397461
1259,563.1568832397461
1260,563.1568832397461
1261,563.1568832397461
1262,563.1568832397461
1263,563.1568832397461
1264,563.1568832397461
1265,563.1568832397461
1266,563.1568832397461
1267,563.1568832397461
1268,563.1568832397461
1269,563.1568832397461
1270,563.1568832397461
1271,563.1568832397461
1272,563.1568832397461
1273,563.1568832397461
1274,563.1568832397461
1275,563.1568832397461
1276,563.1568832397461
1277,563.1568832397461
1278,563.1568832397461
1279,563.1568832397461
1280,563.1568832397461
1281,563.1568832397461
1282,563.1568832397461
1283,563.1568832397461
1284,563.1568832397461
1285,563.1568832397461
1286,563.1568832397461
1287,563.1568832397461
1288,563.1568832397461
1289,563.1514167785645
1290,563.1514167785645
1291,563.1514167785645
1292,563.1514167785645
1293,563.1514167785645
1294,563.1514167785645
1295,563.1514167785645
1296,563.1514167785645
1297,563.1514167785645
1298,563.1514167785645
1299,563.1514167785645
1300,563.1514167785645
1301,563.1514167785645
1302,563.1514167785645
1303,563.1514167785645
1304,563.1514167785645
1305,563.1514167785645
1306,563.1514167785645
1307,563.1514167785645
1308,563.1514167785645
1309,563.1514167785645
1310,563.1514167785645
1311,563.1514167785645
1312,563.1514167785645
1313,563.1514167785645
1314,563.1514167785645
1315,563.1514167785645
1316,563.1514167785645
1317,563.1514167785645
1318,563.1514167785645
1319,563.1514167785645
1320,563.1514167785645
1321,563.1514167785645
1322,563.1514167785645
1323,563.1514167785645
1324,563.1514167785645
1325,563.1514167785645
1326,563.1514167785645
1327,563.1514167785645
1328,563.1514167785645
1329,563.1514167785645
1330,563.1514167785645
1331,563.1514167785645
1332,563.1514167785645
1333,563.1514167785645
1334,563.1514167785645
1335,563.1514167785645
1336,563.1514167785645
1337,563.1514167785645
1338,563.1514167785645
1339,563.1514167785645
1340,563.1514167785645
1341,563.1514167785645
1342,563.1514167785645
1343,563.1514167785645
1344,563.1514167785645
1345,563.1514167785645
1346,563.1514167785645
1347,563.1514167785645
1348,563.1514167785645
1349,563.1514167785645
1350,563.1514167785645
1351,563.1514167785645
1352,563.1514167785645
1353,563.1514167785645
1354,563.1514167785645
1355,563.1514167785645
1356,563.1514167785645
1357,563.1459503173828
1358,563.1459503173828
1359,563.1459503173828
1360,563.1459503173828
1361,563.1459503173828
1362,563.1459503173828
1363,563.1459503173828
1364,563.1459503173828
1365,563.1459503173828
1366,563.1459503173828
1367,563.1459503173828
1368,563.1459503173828
1369,563.1459503173828
1370,563.1459503173828
1371,563.1459503173828
1372,563.1459503173828
1373,563.1459503173828
1374,563.1459503173828
1375,563.1459503173828
1376,563.1459503173828
1377,563.1459503173828
1378,563.1459503173828
1379,563.1459503173828
1380,563.1459503173828
1381,563.1459503173828
1382,563.1459503173828
1383,563.1459503173828
1384,563.1459503173828
1385,563.1459503173828
1386,563.1459503173828
1387,563.1459503173828
1388,563.1459503173828
1389,563.1459503173828
1390,563.1459503173828
1391,563.1459503173828
1392,563.1459503173828
1393,563.1459503173828
1394,563.1459503173828
1395,563.1459503173828
1396,563.1459503173828
1397,563.1459503173828
1398,563.1459503173828
1399,563.1459503173828
1400,563.1459503173828
1401,563.1459503173828
1402,563.1459503173828
1403,563.1459503173828
1404,563.1459503173828
1405,563.1459503173828
1406,563.1459503173828
1407,563.1459503173828
1408,563.1459503173828
1409,563.1459503173828
1410,563.1459503173828
1411,563.1459503173828
1412,563.1459503173828
1413,563.1459503173828
1414,563.1459503173828
1415,563.1459503173828
1416,563.1459503173828
1417,563.1459503173828
1418,563.1459503173828
1419,563.1459503173828
1420,563.1459503173828
1421,563.1459503173828
1422,563.1459503173828
1423,563.1459503173828
1424,563.1459503173828
1425,563.1459503173828
1426,563.1459503173828
1427,563.1459503173828
1428,563.1459503173828
1429,563.1459503173828
1430,563.1459503173828
1431,563.1459503173828
1432,563.1459503173828
1433,563.1459503173828
1434,563.1459503173828
1435,563.1459503173828
1436,563.1459503173828
1437,563.1459503173828
1438,563.1459503173828
1439,563.1459503173828
1440,563.1459503173828
1441,563.1459503173828
1442,563.1459503173828
1443,563.1459503173828
1444,563.1459503173828
1445,563.1459503173828
1446,563.1459503173828
1447,563.1459503173828
1448,563.1459503173828
1449,563.1459503173828
1450,563.1459503173828
1451,563.1459503173828
1452,563.1459503173828
1453,563.1459503173828
1454,563.1459503173828
1455,563.1459503173828
1456,563.1459503173828
1457,563.1459503173828
1458,563.1404838562012
1459,563.1404838562012
1460,563.1404838562012
1461,563.1404838562012
1462,563.1404838562012
1463,563.1404838562012
1464,563.1404838562012
1465,563.1404838562012
1466,563.1404838562012
1467,563.1404838562012
1468,563.1404838562012
1469,563.1404838562012
1470,563.1404838562012
1471,563.1404838562012
1472,563.1404838562012
1473,563.1404838562012
1474,563.1404838562012
1475,563.1404838562012
1476,563.1404838562012
1477,563.1404838562012
1478,563.1404838562012
1479,563.1404838562012
1480,563.1404838562012
1481,563.1404838562012
1482,563.1404838562012
1483,563.1404838562012
1484,563.1404838562012
1485,563.1404838562012
1486,563.1404838562012
1487,563.1404838562012
1488,563.1404838562012
1489,563.1404838562012
1490,563.1404838562012
1491,563.1404838562012
1492,563.1404838562012
1493,563.1404838562012
1494,563.1404838562012
1495,563.1404838562012
1496,563.1350173950195
1497,563.1350173950195
1498,563.1350173950195
1499,563.1350173950195
1500,563.1350173950195
1501,563.1350173950195
1502,563.1350173950195
1503,563.1350173950195
1504,563.1350173950195
1505,563.1350173950195
1506,563.1350173950195
1507,563.1350173950195
1508,563.1350173950195
1509,563.1350173950195
1510,563.1350173950195
1511,563.1350173950195
1512,563.1350173950195
1513,563.1350173950195
1514,563.1350173950195
1515,563.1350173950195
1516,563.1350173950195
1517,563.1350173950195
1518,563.1350173950195
1519,563.1350173950195
1520,563.1350173950195
1521,563.1350173950195
1522,563.1350173950195
1523,563.1350173950195
1524,563.1350173950195
1525,563.1350173950195
1526,563.1350173950195
1527,563.1350173950195
1528,563.1350173950195
1529,563.1350173950195
1530,563.1350173950195
1531,563.1350173950195
1532,563.1350173950195
1533,563.1350173950195
1534,563.1350173950195
1535,563.1350173950195
1536,563.1350173950195
1537,563.1350173950195
1538,563.1350173950195
1539,563.1350173950195
1540,563.1350173950195
1541,563.1350173950195
1542,563.1350173950195
1543,563.1350173950195
1544,563.1350173950195
1545,563.1350173950195
1546,563.1350173950195
1547,563.1350173950195
1548,563.1350173950195
1549,563.1350173950195
1550,563.1350173950195
1551,563.1350173950195
1552,563.1350173950195
1553,563.1350173950195
1554,563.1350173950195
1555,563.1350173950195
1556,563.1350173950195
1557,563.1350173950195
1558,563.1350173950195
1559,563.1350173950195
1560,563.1350173950195
1561,563.1350173950195
1562,563.1350173950195
1563,563.1350173950195
1564,563.1350173950195
1565,563.1350173950195
1566,563.1350173950195
1567,563.1350173950195
1568,563.1350173950195
1569,563.1350173950195
1570,563.1350173950195
1571,563.1350173950195
1572,563.1350173950195
1573,563.1350173950195
1574,563.1350173950195
1575,563.1350173950195
1576,563.1350173950195
1577,563.1350173950195
1578,544.8553504943848
1579,544.8389511108398
1580,540.6209869384766
1581,537.8053665161133
1582,363.28063201904297
1583,356.19784927368164
1584,354.82283782958984
1585,351.9962844848633
1586,347.8165855407715
1587,343.5439567565918
1588,340.7119369506836
1589,337.94004821777344
1590,335.0752296447754
1591,330.8681983947754
1592,321.01899337768555
1593,321.0025939941406
1594,318.20337295532227
1595,306.9518241882324
1596,305.5330810546875
1597,0.038265228271484375
1598,0.03279876708984375
1599,0.027332305908203125
1600,0.027332305908203125
1601,0.027332305908203125
1602,0.027332305908203125
1603,0.027332305908203125
1604,0.027332305908203125
1605,0.027332305908203125
1606,0.027332305908203125
1607,0.027332305908203125
1608,0.027332305908203125
1609,0.027332305908203125
1610,0.027332305908203125
1611,0.0218658447265625
1612,0.0218658447265625
1613,0.0218658447265625
1614,0.0218658447265625
1615,0.0218658447265625
1616,0.0218658447265625
1617,0.0218658447265625
1618,0.0218658447265625
1619,0.0218658447265625
1620,0.0218658447265625
1621,0.0218658447265625
1622,0.0218658447265625
1623,0.0218658447265625
1624,0.0218658447265625
1625,0.0218658447265625
1626,0.0218658447265625
1627,0.0218658447265625
1628,0.0218658447265625
1629,0.0218658447265625
1630,0.0218658447265625
1631,0.0218658447265625
1632,0.0218658447265625
1633,0.0218658447265625
1634,0.0218658447265625
1635,0.0218658447265625
1636,0.0218658447265625
1637,0.0218658447265625
1638,0.0218658447265625
1639,0.0218658447265625
1640,0.0218658447265625
1641,0.0218658447265625
1642,0.0218658447265625
1643,0.0218658447265625
1644,0.0218658447265625
1645,0.0218658447265625
1646,0.0218658447265625
1647,0.0218658447265625
1648,0.0218658447265625
1649,0.0218658447265625
1650,0.0218658447265625
1651,0.0218658447265625
1652,0.0218658447265625
1653,0.0218658447265625
1654,0.0218658447265625
1655,0.0218658447265625
1656,0.0218658447265625
1657,0.016399383544921875
1658,0.016399383544921875
1659,0.016399383544921875
1660,0.016399383544921875
1661,0.016399383544921875
1662,0.016399383544921875
1663,0.016399383544921875
1664,0.016399383544921875
1665,0.016399383544921875
1666,0.016399383544921875
1667,0.016399383544921875
1668,0.016399383544921875
1669,0.016399383544921875
1670,0.016399383544921875
1671,0.016399383544921875
1672,0.016399383544921875
1673,0.016399383544921875
1674,0.016399383544921875
1675,0.016399383544921875
1676,0.016399383544921875
1677,0.016399383544921875
1678,0.016399383544921875
1679,0.016399383544921875
1680,0.016399383544921875
1681,0.016399383544921875
1682,0.016399383544921875
1683,0.016399383544921875
1684,0.016399383544921875
1685,0.016399383544921875
1686,0.016399383544921875
1687,0.016399383544921875
1688,0.016399383544921875
1689,0.016399383544921875
1690,0.016399383544921875
1691,0.016399383544921875
1692,0.016399383544921875
1693,0.016399383544921875
1694,0.016399383544921875
1695,0.016399383544921875
1696,0.016399383544921875
1697,0.016399383544921875
1698,0.016399383544921875
1699,0.016399383544921875
1700,0.016399383544921875
1701,0.016399383544921875
1702,0.016399383544921875
1703,0.016399383544921875
1704,0.016399383544921875
1705,0.016399383544921875
1706,0.016399383544921875
1707,0.016399383544921875
1708,0.016399383544921875
1709,0.016399383544921875
1710,0.016399383544921875
1711,0.016399383544921875
1712,0.016399383544921875
1713,0.016399383544921875
1714,0.016399383544921875
1715,0.016399383544921875
1716,0.016399383544921875
1717,0.016399383544921875
1718,0.016399383544921875
1719,0.016399383544921875
1720,0.016399383544921875
1721,0.016399383544921875
1722,0.016399383544921875
1723,0.016399383544921875
1724,0.016399383544921875
1725,0.016399383544921875
1726,0.016399383544921875
1727,0.016399383544921875
1728,0.016399383544921875
1729,0.016399383544921875
1730,0.016399383544921875
1731,0.016399383544921875
1732,0.016399383544921875
1733,0.016399383544921875
1734,0.016399383544921875
1735,0.016399383544921875
1736,0.016399383544921875
1737,0.016399383544921875
1738,0.016399383544921875
1739,0.016399383544921875
1740,0.016399383544921875
1741,0.016399383544921875
1742,0.016399383544921875
1743,0.016399383544921875
1744,0.016399383544921875
1745,0.016399383544921875
1746,0.016399383544921875
1747,0.016399383544921875
1748,0.016399383544921875
1749,0.016399383544921875
1750,0.016399383544921875
1751,0.016399383544921875
1752,0.016399383544921875
1753,0.016399383544921875
1754,0.016399383544921875
1755,0.016399383544921875
1756,0.016399383544921875
1757,0.016399383544921875
1758,0.016399383544921875
1759,0.016399383544921875
1760,0.016399383544921875
1761,0.016399383544921875
1762,0.016399383544921875
1763,0.016399383544921875
1764,0.016399383544921875
1765,0.016399383544921875
1766,0.016399383544921875
1767,0.016399383544921875
1768,0.016399383544921875
1769,0.016399383544921875
1770,0.016399383544921875
1771,0.016399383544921875
1772,0.016399383544921875
1773,0.016399383544921875
1774,0.016399383544921875
1775,0.016399383544921875
1776,0.016399383544921875
1777,0.016399383544921875
1778,0.016399383544921875
1779,0.016399383544921875
1780,0.01093292236328125
1781,0.01093292236328125
1782,0.01093292236328125
1783,0.01093292236328125
1784,0.01093292236328125
1785,0.01093292236328125
1786,0.01093292236328125
1787,0.01093292236328125
1788,0.01093292236328125
1789,0.01093292236328125
1790,0.01093292236328125
1791,0.01093292236328125
1792,0.01093292236328125
1793,0.01093292236328125
1794,0.01093292236328125
1795,0.01093292236328125
1796,0.01093292236328125
1797,0.01093292236328125
1798,0.01093292236328125
1799,0.01093292236328125
1800,0.01093292236328125
1801,0.01093292236328125
1802,0.01093292236328125
1803,0.01093292236328125
1804,0.01093292236328125
1805,0.01093292236328125
1806,0.01093292236328125
1807,0.01093292236328125
1808,0.01093292236328125
1809,0.01093292236328125
1810,0.01093292236328125
1811,0.01093292236328125
1812,0.01093292236328125
1813,0.01093292236328125
1814,0.01093292236328125
1815,0.01093292236328125
1816,0.01093292236328125
1817,0.01093292236328125
1818,0.01093292236328125
1819,0.01093292236328125
1820,0.01093292236328125
1821,0.01093292236328125
1822,0.01093292236328125
1823,0.01093292236328125
1824,0.01093292236328125
1825,0.01093292236328125
1826,0.01093292236328125
1827,0.01093292236328125
1828,0.01093292236328125
1829,0.01093292236328125
1830,0.01093292236328125
1831,0.01093292236328125
1832,0.01093292236328125
1833,0.01093292236328125
1834,0.01093292236328125
1835,0.01093292236328125
1836,0.01093292236328125
1837,0.01093292236328125
1838,0.01093292236328125
1839,0.01093292236328125
1840,0.01093292236328125
1841,0.01093292236328125
1842,0.01093292236328125
1843,0.01093292236328125
1844,0.01093292236328125
1845,0.01093292236328125
1846,0.01093292236328125
1847,0.01093292236328125
1848,0.01093292236328125
1849,0.01093292236328125
1850,0.01093292236328125
1851,0.01093292236328125
1852,0.01093292236328125
1853,0.01093292236328125
1854,0.01093292236328125
1855,0.01093292236328125
1856,0.01093292236328125
1857,0.01093292236328125
1858,0.01093292236328125
1859,0.01093292236328125
1860,0.01093292236328125
1861,0.01093292236328125
1862,0.01093292236328125
1863,0.01093292236328125
1864,0.01093292236328125
1865,0.01093292236328125
1866,0.01093292236328125
1867,0.01093292236328125
1868,0.01093292236328125
1869,0.01093292236328125
1870,0.01093292236328125
1871,0.01093292236328125
1872,0.01093292236328125
1873,0.01093292236328125
1874,0.01093292236328125
1875,0.01093292236328125
1876,0.01093292236328125
1877,0.01093292236328125
1878,0.01093292236328125
1879,0.01093292236328125
1880,0.01093292236328125
1881,0.01093292236328125
1882,0.01093292236328125
1883,0.01093292236328125
1884,0.01093292236328125
1885,0.01093292236328125
1886,0.01093292236328125
1887,0.01093292236328125
1888,0.01093292236328125
1889,0.01093292236328125
1890,0.01093292236328125
1891,0.01093292236328125
1892,0.01093292236328125
1893,0.01093292236328125
1894,0.01093292236328125
1895,0.01093292236328125
1896,0.01093292236328125
1897,0.01093292236328125
1898,0.01093292236328125
1899,0.01093292236328125
1900,0.01093292236328125
1901,0.01093292236328125
1902,0.01093292236328125
1903,0.01093292236328125
1904,0.01093292236328125
1905,0.01093292236328125
1906,0.01093292236328125
1907,0.01093292236328125
1908,0.01093292236328125
1909,0.01093292236328125
1910,0.01093292236328125
1911,0.01093292236328125
1912,0.01093292236328125
1913,0.01093292236328125
1914,0.01093292236328125
1915,0.01093292236328125
1916,0.01093292236328125
1917,0.01093292236328125
1918,0.01093292236328125
1919,0.01093292236328125
1920,0.01093292236328125
1921,0.01093292236328125
1922,0.01093292236328125
1923,0.01093292236328125
1924,0.01093292236328125
1925,0.01093292236328125
1926,0.01093292236328125
1927,0.01093292236328125
1928,0.01093292236328125
1929,0.01093292236328125
1930,0.01093292236328125
1931,0.01093292236328125
1932,0.01093292236328125
1933,0.01093292236328125
1934,0.01093292236328125
1935,0.01093292236328125
1936,0.01093292236328125
1937,0.01093292236328125
1938,0.01093292236328125
1939,0.01093292236328125
1940,0.01093292236328125
1941,0.01093292236328125
1942,0.01093292236328125
1943,0.01093292236328125
1944,0.01093292236328125
1945,0.01093292236328125
1946,0.01093292236328125
1947,0.01093292236328125
1948,0.01093292236328125
1949,0.01093292236328125
1950,0.01093292236328125
1951,0.01093292236328125
1952,0.01093292236328125
1953,0.01093292236328125
1954,0.01093292236328125
1955,0.01093292236328125
1956,0.01093292236328125
1957,0.01093292236328125
1958,0.01093292236328125
1959,0.01093292236328125
1960,0.01093292236328125
1961,0.01093292236328125
1962,0.01093292236328125
1963,0.01093292236328125
1964,0.01093292236328125
1965,0.01093292236328125
1966,0.01093292236328125
1967,0.01093292236328125
1968,0.01093292236328125
1969,0.01093292236328125
1970,0.01093292236328125
1971,0.01093292236328125
1972,0.01093292236328125
1973,0.01093292236328125
1974,0.01093292236328125
1975,0.01093292236328125
1976,0.01093292236328125
1977,0.01093292236328125
1978,0.01093292236328125
1979,0.01093292236328125
1980,0.01093292236328125
1981,0.01093292236328125
1982,0.01093292236328125
1983,0.01093292236328125
1984,0.01093292236328125
1985,0.01093292236328125
1986,0.01093292236328125
1987,0.01093292236328125
1988,0.01093292236328125
1989,0.01093292236328125
1990,0.01093292236328125
1991,0.01093292236328125
1992,0.01093292236328125
1993,0.01093292236328125
1994,0.01093292236328125
1995,0.01093292236328125
1996,0.01093292236328125
1997,0.01093292236328125
1998,0.01093292236328125
1999,0.01093292236328125
2000,0.01093292236328125
2001,0.01093292236328125
2002,0.01093292236328125
2003,0.01093292236328125
2004,0.01093292236328125
2005,0.01093292236328125
2006,0.01093292236328125
2007,0.01093292236328125
2008,0.01093292236328125
2009,0.01093292236328125
2010,0.01093292236328125
2011,0.01093292236328125
2012,0.01093292236328125
2013,0.01093292236328125
2014,0.01093292236328125
2015,0.01093292236328125
2016,0.01093292236328125
2017,0.01093292236328125
2018,0.01093292236328125
2019,0.01093292236328125
2020,0.01093292236328125
2021,0.01093292236328125
2022,0.01093292236328125
2023,0.005466461181640625
2024,0.005466461181640625
2025,0.005466461181640625
2026,0.005466461181640625
2027,0.005466461181640625
2028,0.005466461181640625
2029,0.005466461181640625
2030,0.005466461181640625
2031,0.005466461181640625
2032,0.005466461181640625
2033,0.005466461181640625
2034,0.005466461181640625
2035,0.005466461181640625
2036,0.005466461181640625
2037,0.005466461181640625
2038,0.005466461181640625
2039,0.005466461181640625
2040,0.005466461181640625
2041,0.005466461181640625
2042,0.005466461181640625
2043,0.005466461181640625
2044,0.005466461181640625
2045,0.005466461181640625
2046,0.005466461181640625
2047,0.005466461181640625
2048,0.005466461181640625
2049,0.005466461181640625
2050,0.005466461181640625
2051,0.005466461181640625
2052,0.005466461181640625
2053,0.005466461181640625
2054,0.005466461181640625
2055,0.005466461181640625
2056,0.005466461181640625
2057,0.005466461181640625
2058,0.005466461181640625
2059,0.005466461181640625
2060,0.005466461181640625
2061,0.005466461181640625
2062,0.005466461181640625
2063,0.005466461181640625
2064,0.005466461181640625
2065,0.005466461181640625
2066,0.005466461181640625
2067,0.005466461181640625
2068,0.005466461181640625
2069,0.005466461181640625
2070,0.005466461181640625
2071,0.005466461181640625
2072,0.005466461181640625
2073,0.005466461181640625
2074,0.005466461181640625
2075,0.005466461181640625
2076,0.005466461181640625
2077,0.005466461181640625
2078,0.005466461181640625
2079,0.005466461181640625
2080,0.005466461181640625
2081,0.005466461181640625
2082,0.005466461181640625
2083,0.005466461181640625
2084,0.005466461181640625
2085,0.005466461181640625
2086,0.005466461181640625
2087,0.005466461181640625
2088,0.005466461181640625
2089,0.005466461181640625
2090,0.005466461181640625
2091,0.005466461181640625
2092,0.005466461181640625
2093,0.005466461181640625
2094,0.005466461181640625
2095,0.005466461181640625
2096,0.005466461181640625
2097,0.005466461181640625
2098,0.005466461181640625
2099,0.005466461181640625
2100,0.005466461181640625
2101,0.005466461181640625
2102,0.005466461181640625
2103,0.005466461181640625
2104,0.005466461181640625
2105,0.005466461181640625
2106,0.005466461181640625
2107,0.005466461181640625
2108,0.005466461181640625
2109,0.005466461181640625
2110,0.005466461181640625
2111,0.005466461181640625
2112,0.005466461181640625
2113,0.005466461181640625
2114,0.005466461181640625
2115,0.005466461181640625
2116,0.005466461181640625
2117,0.005466461181640625
2118,0.005466461181640625
2119,0.005466461181640625
2120,0.005466461181640625
2121,0.005466461181640625
2122,0.005466461181640625
2123,0.005466461181640625
2124,0.005466461181640625
2125,0.005466461181640625
2126,0.005466461181640625
2127,0.005466461181640625
2128,0.005466461181640625
2129,0.005466461181640625
2130,0.005466461181640625
2131,0.005466461181640625
2132,0.005466461181640625
2133,0.005466461181640625
2134,0.005466461181640625
2135,0.005466461181640625
2136,0.005466461181640625
2137,0.005466461181640625
2138,0.005466461181640625
2139,0.005466461181640625
2140,0.005466461181640625
2141,0.005466461181640625
2142,0.005466461181640625
2143,0.005466461181640625
2144,0.005466461181640625
2145,0.005466461181640625
2146,0.005466461181640625
2147,0.005466461181640625
2148,0.005466461181640625
2149,0.005466461181640625
2150,0.005466461181640625
2151,0.005466461181640625
2152,0.005466461181640625
2153,0.005466461181640625
2154,0.005466461181640625
2155,0.005466461181640625
2156,0.005466461181640625
2157,0.005466461181640625
2158,0.005466461181640625
2159,0.005466461181640625
2160,0.005466461181640625
2161,0.005466461181640625
2162,0.005466461181640625
2163,0.005466461181640625
2164,0.005466461181640625
2165,0.005466461181640625
2166,0.005466461181640625
2167,0.005466461181640625
2168,0.005466461181640625
2169,0.005466461181640625
2170,0.005466461181640625
2171,0.005466461181640625
2172,0.005466461181640625
2173,0.005466461181640625
2174,0.005466461181640625
2175,0.005466461181640625
2176,0.005466461181640625
2177,0.005466461181640625
2178,0.005466461181640625
2179,0.005466461181640625
2180,0.005466461181640625
2181,0.005466461181640625
2182,0.005466461181640625
2183,0.005466461181640625
2184,0.005466461181640625
2185,0.005466461181640625
2186,0.005466461181640625
2187,0.005466461181640625
2188,0.005466461181640625
2189,0.005466461181640625
2190,0.005466461181640625
2191,0.005466461181640625
2192,0.005466461181640625
2193,0.005466461181640625
2194,0.005466461181640625
2195,0.005466461181640625
2196,0.005466461181640625
2197,0.005466461181640625
2198,0.005466461181640625
2199,0.005466461181640625
2200,0.005466461181640625
2201,0.005466461181640625
2202,0.005466461181640625
2203,0.005466461181640625
2204,0.005466461181640625
2205,0.005466461181640625
2206,0.005466461181640625
2207,0.005466461181640625
2208,0.005466461181640625
2209,0.005466461181640625
2210,0.005466461181640625
2211,0.005466461181640625
2212,0.005466461181640625
2213,0.005466461181640625
2214,0.005466461181640625
2215,0.005466461181640625
2216,0.005466461181640625
2217,0.005466461181640625
2218,0.005466461181640625
2219,0.005466461181640625
2220,0.005466461181640625
2221,0.005466461181640625
2222,0.005466461181640625
2223,0.005466461181640625
2224,0.005466461181640625
2225,0.005466461181640625
2226,0.005466461181640625
2227,0.005466461181640625
2228,0.005466461181640625
2229,0.005466461181640625
2230,0.005466461181640625
2231,0.005466461181640625
2232,0.005466461181640625
2233,0.005466461181640625
2234,0.005466461181640625
2235,0.005466461181640625
2236,0.005466461181640625
2237,0.005466461181640625
2238,0.005466461181640625
2239,0.005466461181640625
2240,0.005466461181640625
2241,0.005466461181640625
2242,0.005466461181640625
2243,0.005466461181640625
2244,0.005466461181640625
2245,0.005466461181640625
2246,0.005466461181640625
2247,0.005466461181640625
2248,0.005466461181640625
2249,0.005466461181640625
2250,0.005466461181640625
2251,0.005466461181640625
2252,0.005466461181640625
2253,0.005466461181640625
2254,0.005466461181640625
2255,0.005466461181640625
2256,0.005466461181640625
2257,0.005466461181640625
2258,0.005466461181640625
2259,0.005466461181640625
2260,0.005466461181640625
2261,0.005466461181640625
2262,0.005466461181640625
2263,0.005466461181640625
2264,0.005466461181640625
2265,0.005466461181640625
2266,0.005466461181640625
2267,0.005466461181640625
2268,0.005466461181640625
2269,0.005466461181640625
2270,0.005466461181640625
2271,0.005466461181640625
2272,0.005466461181640625
2273,0.005466461181640625
2274,0.005466461181640625
2275,0.005466461181640625
2276,0.005466461181640625
2277,0.005466461181640625
2278,0.005466461181640625
2279,0.005466461181640625
2280,0.005466461181640625
2281,0.005466461181640625
2282,0.005466461181640625
2283,0.005466461181640625
2284,0.005466461181640625
2285,0.005466461181640625
2286,0.005466461181640625
2287,0.005466461181640625
2288,0.005466461181640625
2289,0.005466461181640625
2290,0.005466461181640625
2291,0.005466461181640625
2292,0.005466461181640625
2293,0.005466461181640625
2294,0.005466461181640625
2295,0.005466461181640625
2296,0.005466461181640625
2297,0.005466461181640625
2298,0.005466461181640625
2299,0.005466461181640625
2300,0.005466461181640625
2301,0.005466461181640625
2302,0.005466461181640625
2303,0.005466461181640625
2304,0.005466461181640625
2305,0.005466461181640625
2306,0.005466461181640625
2307,0.005466461181640625
2308,0.005466461181640625
2309,0.005466461181640625
2310,0.005466461181640625
2311,0.005466461181640625
2312,0.005466461181640625
2313,0.005466461181640625
2314,0.005466461181640625
2315,0.005466461181640625
2316,0.005466461181640625
2317,0.005466461181640625
2318,0.005466461181640625
2319,0.005466461181640625
2320,0.005466461181640625
2321,0.005466461181640625
2322,0.005466461181640625
2323,0.005466461181640625
2324,0.005466461181640625
2325,0.005466461181640625
2326,0.005466461181640625
2327,0.005466461181640625
2328,0.005466461181640625
2329,0.005466461181640625
2330,0.005466461181640625
2331,0.005466461181640625
2332,0.005466461181640625
2333,0.005466461181640625
2334,0.005466461181640625
2335,0.005466461181640625
2336,0.005466461181640625
2337,0.005466461181640625
2338,0.005466461181640625
2339,0.005466461181640625
2340,0.005466461181640625
2341,0.005466461181640625
2342,0.005466461181640625
2343,0.005466461181640625
2344,0.005466461181640625
2345,0.005466461181640625
2346,0.005466461181640625
2347,0.005466461181640625
2348,0.005466461181640625
2349,0.005466461181640625
2350,0.005466461181640625
2351,0.005466461181640625
2352,0.005466461181640625
2353,0.005466461181640625
2354,0.005466461181640625
2355,0.005466461181640625
2356,0.005466461181640625
2357,0.005466461181640625
2358,0.005466461181640625
2359,0.005466461181640625
2360,0.005466461181640625
2361,0.005466461181640625
2362,0.005466461181640625
2363,0.005466461181640625
2364,0.005466461181640625
2365,0.005466461181640625
2366,0.005466461181640625
2367,0.005466461181640625
2368,0.005466461181640625
2369,0.005466461181640625
2370,0.005466461181640625
2371,0.005466461181640625
2372,0.005466461181640625
2373,0.005466461181640625
2374,0.005466461181640625
2375,0.005466461181640625
2376,0.005466461181640625
2377,0.005466461181640625
2378,0.005466461181640625
2379,0.005466461181640625
2380,0.005466461181640625
2381,0.005466461181640625
2382,0.005466461181640625
2383,0.005466461181640625
2384,0.005466461181640625
2385,0.005466461181640625
2386,0.0
2387,0.0
2388,0.0
2389,0.0
2390,0.0
2391,0.0
2392,0.0
2393,0.0
2394,0.0
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_gat_es.csv <==
Sno,node
0,2957.298843383789
1,2605.9521675109863
2,2323.21573638916
3,2323.1829376220703
4,2182.4019165039062
5,1758.5854454040527
6,1408.0407028198242
7,1267.2268829345703
8,1196.8145065307617
9,1196.8145065307617
10,1153.1505241394043
11,1126.4239959716797
12,1126.4239959716797
13,1056.0334854125977
14,1056.0225524902344
15,1056.011619567871
16,985.6320419311523
17,985.6101760864258
18,915.230598449707
19,915.2087326049805
20,915.2087326049805
21,915.1977996826172
22,861.7228775024414
23,844.840087890625
24,844.8291549682617
25,844.8291549682617
26,844.8291549682617
27,844.8291549682617
28,844.8182220458984
29,844.8182220458984
30,844.8182220458984
31,844.8182220458984
32,844.8072891235352
33,844.8072891235352
34,844.8072891235352
35,844.8072891235352
36,844.8072891235352
37,774.4386444091797
38,774.4277114868164
39,774.4277114868164
40,774.4277114868164
41,774.4277114868164
42,774.4277114868164
43,774.4167785644531
44,774.4167785644531
45,774.4058456420898
46,774.4058456420898
47,774.4058456420898
48,704.4517517089844
49,704.3642883300781
50,704.0372009277344
51,704.0372009277344
52,704.0262680053711
53,704.0262680053711
54,704.0153350830078
55,704.0153350830078
56,704.0153350830078
57,704.0153350830078
58,704.0153350830078
59,704.0153350830078
60,704.0153350830078
61,704.0153350830078
62,704.0153350830078
63,704.0153350830078
64,704.0153350830078
65,704.0044021606445
66,704.0044021606445
67,646.2841835021973
68,633.930046081543
69,633.8261833190918
70,633.6357574462891
71,633.6357574462891
72,633.6357574462891
73,633.6357574462891
74,633.6357574462891
75,633.6357574462891
76,633.6248245239258
77,633.6248245239258
78,633.6248245239258
79,633.6248245239258
80,633.6248245239258
81,633.6248245239258
82,633.6248245239258
83,633.6248245239258
84,633.6248245239258
85,633.6248245239258
86,633.6138916015625
87,633.6138916015625
88,633.6138916015625
89,633.6138916015625
90,633.6138916015625
91,633.6138916015625
92,633.6138916015625
93,633.6138916015625
94,633.6138916015625
95,633.6138916015625
96,633.6138916015625
97,633.6029586791992
98,633.6029586791992
99,633.6029586791992
100,595.5920829772949
101,589.9827079772949
102,585.7483444213867
103,563.4848709106445
104,563.4575386047363
105,563.2343139648438
106,563.2343139648438
107,563.2343139648438
108,563.2233810424805
109,563.2233810424805
110,563.2233810424805
111,563.2233810424805
112,563.2233810424805
113,563.2233810424805
114,563.2233810424805
115,563.2233810424805
116,563.2233810424805
117,563.2233810424805
118,563.2233810424805
119,563.2233810424805
120,563.2233810424805
121,563.2233810424805
122,563.2233810424805
123,563.2233810424805
124,563.2233810424805
125,563.2233810424805
126,563.2233810424805
127,563.2124481201172
128,563.2124481201172
129,563.2124481201172
130,563.2124481201172
131,563.2124481201172
132,563.2124481201172
133,563.2124481201172
134,563.2124481201172
135,563.2124481201172
136,563.2124481201172
137,563.2124481201172
138,563.2015151977539
139,560.5107231140137
140,520.978141784668
141,516.9943351745605
142,516.7656440734863
143,515.3469009399414
144,511.13440322875977
145,493.0232963562012
146,492.9850311279297
147,492.89756774902344
148,492.83287048339844
149,492.83287048339844
150,492.83287048339844
151,492.83287048339844
152,492.83287048339844
153,492.83287048339844
154,492.83287048339844
155,492.83287048339844
156,492.83287048339844
157,492.83287048339844
158,492.83287048339844
159,492.83287048339844
160,492.83287048339844
161,492.83287048339844
162,492.83287048339844
163,492.83287048339844
164,492.83287048339844
165,492.83287048339844
166,492.83287048339844
167,492.82193756103516
168,492.82193756103516
169,492.82193756103516
170,492.82193756103516
171,492.82193756103516
172,492.82193756103516
173,492.82193756103516
174,492.82193756103516
175,492.82193756103516
176,492.82193756103516
177,492.82193756103516
178,492.82193756103516
179,492.82193756103516
180,492.82193756103516
181,492.82193756103516
182,492.82193756103516
183,492.82193756103516
184,492.82193756103516
185,492.82193756103516
186,492.82193756103516
187,492.82193756103516
188,492.82193756103516
189,492.82193756103516
190,492.82193756103516
191,492.82193756103516
192,492.82193756103516
193,492.82193756103516
194,492.82193756103516
195,492.82193756103516
196,492.8110046386719
197,492.8110046386719
198,492.8110046386719
199,492.8110046386719
200,492.8110046386719
201,492.8110046386719
202,492.8110046386719
203,492.8110046386719
204,492.8110046386719
205,492.8110046386719
206,492.8110046386719
207,492.8110046386719
208,492.8110046386719
209,492.8110046386719
210,491.40319442749023
211,489.9953842163086
212,489.9953842163086
213,449.168888092041
214,440.8687210083008
215,422.6273193359375
216,422.55078887939453
217,422.48519134521484
218,422.4314270019531
219,422.4314270019531
220,422.4314270019531
221,422.4314270019531
222,422.4314270019531
223,422.4314270019531
224,422.4314270019531
225,422.4314270019531
226,422.4314270019531
227,422.4314270019531
228,422.4314270019531
229,422.4314270019531
230,422.4314270019531
231,422.4314270019531
232,422.4314270019531
233,422.4314270019531
234,422.4314270019531
235,422.4314270019531
236,422.4314270019531
237,422.4314270019531
238,422.4314270019531
239,422.4314270019531
240,422.4314270019531
241,422.4314270019531
242,422.4314270019531
243,422.4314270019531
244,422.4314270019531
245,422.4314270019531
246,422.4314270019531
247,422.4314270019531
248,422.4314270019531
249,422.4314270019531
250,422.4314270019531
251,422.4314270019531
252,422.4314270019531
253,422.4314270019531
254,422.4314270019531
255,422.4314270019531
256,422.4314270019531
257,422.4314270019531
258,422.42049407958984
259,422.42049407958984
260,422.42049407958984
261,422.42049407958984
262,422.42049407958984
263,422.42049407958984
264,422.42049407958984
265,422.42049407958984
266,422.42049407958984
267,422.42049407958984
268,422.42049407958984
269,422.42049407958984
270,422.42049407958984
271,422.42049407958984
272,422.42049407958984
273,422.42049407958984
274,422.42049407958984
275,422.42049407958984
276,422.42049407958984
277,422.42049407958984
278,422.42049407958984
279,422.42049407958984
280,422.42049407958984
281,422.42049407958984
282,422.42049407958984
283,422.42049407958984
284,422.42049407958984
285,422.42049407958984
286,422.42049407958984
287,422.42049407958984
288,422.42049407958984
289,422.40956115722656
290,422.40956115722656
291,422.40956115722656
292,422.40956115722656
293,422.40956115722656
294,378.778377532959
295,377.37056732177734
296,377.37056732177734
297,373.13620376586914
298,352.198543548584
299,352.1493453979492
300,352.122013092041
301,352.11108016967773
302,352.1056137084961
303,352.10014724731445
304,352.0892143249512
305,352.0299835205078
306,352.0299835205078
307,352.0299835205078
308,352.0299835205078
309,352.0299835205078
310,352.0299835205078
311,352.0299835205078
312,352.0299835205078
313,352.0299835205078
314,352.0299835205078
315,352.0299835205078
316,352.0299835205078
317,352.0299835205078
318,352.0299835205078
319,352.0299835205078
320,352.0299835205078
321,352.0299835205078
322,352.0299835205078
323,352.0299835205078
324,352.0299835205078
325,352.0299835205078
326,352.0299835205078
327,352.0299835205078
328,352.0299835205078
329,352.0299835205078
330,352.0299835205078
331,352.0299835205078
332,352.0299835205078
333,352.0299835205078
334,352.0299835205078
335,352.0299835205078
336,352.0299835205078
337,352.0299835205078
338,352.0299835205078
339,352.0299835205078
340,352.0299835205078
341,352.0299835205078
342,352.0299835205078
343,352.0299835205078
344,352.0299835205078
345,352.0299835205078
346,352.0299835205078
347,352.0299835205078
348,352.0299835205078
349,352.0299835205078
350,352.0299835205078
351,352.0299835205078
352,352.0299835205078
353,352.0299835205078
354,352.0299835205078
355,352.0299835205078
356,352.0299835205078
357,352.0299835205078
358,352.0299835205078
359,352.0299835205078
360,352.0299835205078
361,352.01905059814453
362,352.01905059814453
363,352.01905059814453
364,352.01905059814453
365,352.01905059814453
366,352.01905059814453
367,352.01905059814453
368,352.01905059814453
369,352.01905059814453
370,352.01905059814453
371,352.01905059814453
372,352.01905059814453
373,352.01905059814453
374,352.01905059814453
375,352.01905059814453
376,352.01905059814453
377,352.01905059814453
378,352.01905059814453
379,352.01905059814453
380,352.01905059814453
381,352.01905059814453
382,352.01905059814453
383,352.01905059814453
384,352.01905059814453
385,352.01905059814453
386,352.01905059814453
387,352.01905059814453
388,352.01905059814453
389,352.01905059814453
390,352.01815032958984
391,350.6112403869629
392,349.20343017578125
393,310.0243682861328
394,305.7900047302246
395,305.6041450500488
396,281.7205696105957
397,281.7041702270508
398,281.69870376586914
399,281.68777084350586
400,281.68777084350586
401,281.6768379211426
402,281.6659049987793
403,281.6659049987793
404,281.66043853759766
405,281.6495056152344
406,281.64403915405273
407,281.64403915405273
408,281.6385726928711
409,281.63310623168945
410,281.6285400390625
411,281.6285400390625
412,281.6285400390625
413,281.6285400390625
414,281.6285400390625
415,281.6285400390625
416,281.6285400390625
417,281.6285400390625
418,281.6285400390625
419,281.6285400390625
420,281.6285400390625
421,281.6285400390625
422,281.6285400390625
423,281.6285400390625
424,281.6285400390625
425,281.6285400390625
426,281.6285400390625
427,281.6285400390625
428,281.6285400390625
429,281.6285400390625
430,281.6285400390625
431,281.6285400390625
432,281.6285400390625
433,281.6285400390625
434,281.6285400390625
435,281.6285400390625
436,281.6285400390625
437,281.6285400390625
438,281.6285400390625
439,281.6285400390625
440,281.6285400390625
441,281.6285400390625
442,281.6285400390625
443,281.6285400390625
444,281.6285400390625
445,281.6285400390625
446,281.6285400390625
447,281.6285400390625
448,281.6285400390625
449,281.6285400390625
450,281.6285400390625
451,281.6285400390625
452,281.6285400390625
453,281.6285400390625
454,281.6285400390625
455,281.6285400390625
456,281.6285400390625
457,281.6285400390625
458,281.6285400390625
459,281.6285400390625
460,281.6285400390625
461,281.6285400390625
462,281.6285400390625
463,281.6285400390625
464,281.6285400390625
465,281.6285400390625
466,281.6285400390625
467,281.6285400390625
468,281.6285400390625
469,281.6285400390625
470,281.6285400390625
471,281.6285400390625
472,281.6285400390625
473,281.6285400390625
474,281.6285400390625
475,281.6285400390625
476,281.6285400390625
477,281.6285400390625
478,281.6285400390625
479,281.6285400390625
480,281.6285400390625
481,281.6285400390625
482,281.6221733093262
483,281.6221733093262
484,281.6176071166992
485,281.6176071166992
486,281.6176071166992
487,281.6176071166992
488,281.6176071166992
489,281.6176071166992
490,281.6176071166992
491,281.6176071166992
492,281.6176071166992
493,281.6176071166992
494,281.6176071166992
495,281.6176071166992
496,281.6176071166992
497,281.6176071166992
498,281.6176071166992
499,281.6176071166992
500,281.6176071166992
501,281.6176071166992
502,281.6176071166992
503,281.6176071166992
504,281.6176071166992
505,281.6176071166992
506,281.6176071166992
507,280.1979637145996
508,233.84955596923828
509,233.76209259033203
510,211.41205596923828
511,211.3464584350586
512,211.3355255126953
513,211.33005905151367
514,211.3191261291504
515,211.3191261291504
516,211.3081932067871
517,211.30272674560547
518,211.29726028442383
519,211.29726028442383
520,211.29726028442383
521,211.2917938232422
522,211.28632736206055
523,211.28632736206055
524,211.28632736206055
525,211.2808609008789
526,211.2808609008789
527,211.27539443969727
528,211.26992797851562
529,211.26446151733398
530,211.26446151733398
531,211.26446151733398
532,211.25899505615234
533,211.25899505615234
534,211.25899505615234
535,211.25899505615234
536,211.25899505615234
537,211.25899505615234
538,211.2535285949707
539,211.2535285949707
540,211.24806213378906
541,211.24806213378906
542,211.24806213378906
543,211.24259567260742
544,211.23712921142578
545,211.23712921142578
546,211.23712921142578
547,211.23712921142578
548,211.23712921142578
549,211.23712921142578
550,211.23166275024414
551,211.23166275024414
552,211.23166275024414
553,211.23166275024414
554,211.23166275024414
555,211.23166275024414
556,211.2270965576172
557,211.2270965576172
558,211.2270965576172
559,211.2270965576172
560,211.2270965576172
561,211.2270965576172
562,211.2270965576172
563,211.2270965576172
564,211.2270965576172
565,211.2270965576172
566,211.2270965576172
567,211.2270965576172
568,211.2270965576172
569,211.2270965576172
570,211.2270965576172
571,211.2270965576172
572,211.2270965576172
573,211.2270965576172
574,211.2270965576172
575,211.2270965576172
576,211.2270965576172
577,211.2270965576172
578,211.2270965576172
579,211.2270965576172
580,211.2270965576172
581,211.2270965576172
582,211.2270965576172
583,211.2270965576172
584,211.2270965576172
585,211.2270965576172
586,211.2270965576172
587,211.2270965576172
588,211.2270965576172
589,211.2270965576172
590,211.2270965576172
591,211.2270965576172
592,211.2270965576172
593,211.2270965576172
594,211.2270965576172
595,211.2270965576172
596,211.2270965576172
597,211.2270965576172
598,211.2270965576172
599,211.2270965576172
600,211.2270965576172
601,211.2270965576172
602,211.2270965576172
603,211.2270965576172
604,211.2270965576172
605,211.2270965576172
606,211.2270965576172
607,211.2270965576172
608,211.2270965576172
609,211.2270965576172
610,211.2270965576172
611,211.2270965576172
612,211.2270965576172
613,211.2270965576172
614,211.2270965576172
615,211.2270965576172
616,211.2270965576172
617,211.2270965576172
618,211.2270965576172
619,211.2270965576172
620,211.2270965576172
621,211.2270965576172
622,211.2270965576172
623,211.2270965576172
624,211.2270965576172
625,211.2270965576172
626,211.2270965576172
627,211.2270965576172
628,211.2270965576172
629,211.2270965576172
630,211.2270965576172
631,211.2270965576172
632,211.2270965576172
633,211.2270965576172
634,211.2270965576172
635,211.2270965576172
636,211.2270965576172
637,211.2270965576172
638,211.2270965576172
639,211.2270965576172
640,211.2270965576172
641,211.2270965576172
642,211.2270965576172
643,211.2270965576172
644,211.2270965576172
645,211.2270965576172
646,211.2270965576172
647,211.2270965576172
648,211.2270965576172
649,211.2270965576172
650,211.2270965576172
651,211.2270965576172
652,211.2261962890625
653,211.2261962890625
654,211.2261962890625
655,211.2261962890625
656,211.2261962890625
657,211.2261962890625
658,211.2261962890625
659,211.2261962890625
660,211.2261962890625
661,211.2261962890625
662,211.2261962890625
663,211.22072982788086
664,211.22072982788086
665,211.22072982788086
666,211.22072982788086
667,211.22072982788086
668,211.21526336669922
669,211.21526336669922
670,211.21526336669922
671,211.21526336669922
672,211.21526336669922
673,211.21526336669922
674,211.20433044433594
675,211.20433044433594
676,211.20433044433594
677,211.20433044433594
678,211.20433044433594
679,211.20433044433594
680,167.61687850952148
681,166.17080307006836
682,164.8285903930664
683,163.43171310424805
684,163.36064910888672
685,163.35518264770508
686,163.34971618652344
687,161.95830535888672
688,160.61062622070312
689,159.15361785888672
690,157.72940826416016
691,140.95048141479492
692,140.92861557006836
693,140.92314910888672
694,140.91221618652344
695,140.9067497253418
696,140.90128326416016
697,140.89581680297852
698,140.89581680297852
699,140.88488388061523
700,140.88488388061523
701,140.88488388061523
702,140.8794174194336
703,140.8794174194336
704,140.87395095825195
705,140.87395095825195
706,140.87395095825195
707,140.87395095825195
708,140.87395095825195
709,140.87395095825195
710,140.8684844970703
711,140.8684844970703
712,140.86301803588867
713,140.86301803588867
714,140.86301803588867
715,140.86301803588867
716,140.86301803588867
717,140.86301803588867
718,140.85755157470703
719,140.85755157470703
720,140.85755157470703
721,140.85755157470703
722,140.85755157470703
723,140.85755157470703
724,140.85755157470703
725,140.8520851135254
726,140.8520851135254
727,140.8520851135254
728,140.8520851135254
729,140.8520851135254
730,140.8520851135254
731,140.84661865234375
732,140.84661865234375
733,140.84661865234375
734,140.84661865234375
735,140.84661865234375
736,140.84661865234375
737,140.84661865234375
738,140.84661865234375
739,140.84661865234375
740,140.84661865234375
741,140.8411521911621
742,140.8411521911621
743,140.8411521911621
744,140.8411521911621
745,140.8411521911621
746,140.8411521911621
747,140.8411521911621
748,140.8411521911621
749,140.8411521911621
750,140.8411521911621
751,140.8411521911621
752,140.8411521911621
753,140.8411521911621
754,140.8411521911621
755,140.83568572998047
756,140.83568572998047
757,140.83568572998047
758,140.83568572998047
759,140.83568572998047
760,140.83568572998047
761,140.83568572998047
762,140.83568572998047
763,140.83568572998047
764,140.83568572998047
765,140.83568572998047
766,140.83568572998047
767,140.83568572998047
768,140.83568572998047
769,140.83568572998047
770,140.83568572998047
771,140.83568572998047
772,140.83568572998047
773,140.83568572998047
774,140.83568572998047
775,140.83568572998047
776,140.83568572998047
777,140.83568572998047
778,140.83568572998047
779,140.83568572998047
780,140.83568572998047
781,140.83568572998047
782,140.83568572998047
783,140.83021926879883
784,140.83021926879883
785,140.83021926879883
786,140.83021926879883
787,140.83021926879883
788,140.83021926879883
789,140.83021926879883
790,140.83021926879883
791,140.83021926879883
792,140.83021926879883
793,140.83021926879883
794,140.83021926879883
795,140.83021926879883
796,140.83021926879883
797,140.8247528076172
798,140.8247528076172
799,140.8247528076172
800,140.8247528076172
801,140.8247528076172
802,140.8247528076172
803,140.8247528076172
804,140.8247528076172
805,140.8247528076172
806,140.8247528076172
807,140.8247528076172
808,140.8247528076172
809,140.8247528076172
810,140.8247528076172
811,140.8247528076172
812,140.8247528076172
813,140.8247528076172
814,140.8247528076172
815,140.8247528076172
816,140.8247528076172
817,140.8247528076172
818,140.8247528076172
819,140.8247528076172
820,140.8247528076172
821,140.8247528076172
822,140.8247528076172
823,140.8247528076172
824,140.8247528076172
825,140.81928634643555
826,140.81928634643555
827,140.81928634643555
828,140.81928634643555
829,140.81928634643555
830,140.81928634643555
831,140.81928634643555
832,140.81928634643555
833,140.81928634643555
834,140.81928634643555
835,140.81928634643555
836,140.81928634643555
837,140.81928634643555
838,140.8138198852539
839,140.8138198852539
840,140.8138198852539
841,140.8138198852539
842,140.8138198852539
843,140.8138198852539
844,140.8138198852539
845,140.8138198852539
846,140.8138198852539
847,140.8138198852539
848,140.8138198852539
849,140.8138198852539
850,140.8138198852539
851,140.8138198852539
852,140.8138198852539
853,140.8138198852539
854,140.8138198852539
855,140.8138198852539
856,140.8138198852539
857,140.80835342407227
858,140.80835342407227
859,140.80835342407227
860,140.80835342407227
861,140.80835342407227
862,140.80835342407227
863,140.80835342407227
864,140.80835342407227
865,140.80835342407227
866,140.80288696289062
867,140.80288696289062
868,140.80288696289062
869,140.80288696289062
870,140.80288696289062
871,140.80288696289062
872,140.80288696289062
873,140.80288696289062
874,140.80288696289062
875,140.80288696289062
876,140.80288696289062
877,140.80288696289062
878,139.46067428588867
879,135.1771125793457
880,104.31461715698242
881,100.02012252807617
882,100.00372314453125
883,97.18263626098633
884,97.18263626098633
885,95.78029251098633
886,94.40528106689453
887,94.36701583862305
888,94.35608291625977
889,94.35608291625977
890,92.94827270507812
891,91.5568618774414
892,91.54046249389648
893,91.5295295715332
894,90.15998458862305
895,90.12171936035156
896,88.73577499389648
897,87.33889770507812
898,85.92562103271484
899,85.90922164916992
900,84.52327728271484
901,84.52327728271484
902,70.53810501098633
903,70.53810501098633
904,70.52717208862305
905,70.5217056274414
906,70.51077270507812
907,70.4943733215332
908,70.4943733215332
909,70.48890686035156
910,70.48890686035156
911,70.48344039916992
912,70.48344039916992
913,70.47797393798828
914,70.47250747680664
915,70.47250747680664
916,70.47250747680664
917,70.467041015625
918,70.467041015625
919,70.46157455444336
920,70.46157455444336
921,70.46157455444336
922,70.46157455444336
923,70.46157455444336
924,70.46157455444336
925,70.46157455444336
926,70.46157455444336
927,70.45610809326172
928,70.45610809326172
929,70.45610809326172
930,70.45610809326172
931,70.45610809326172
932,70.45610809326172
933,70.45610809326172
934,70.45610809326172
935,70.45610809326172
936,70.45610809326172
937,70.45610809326172
938,70.45610809326172
939,70.45610809326172
940,70.45064163208008
941,70.45064163208008
942,70.45064163208008
943,70.45064163208008
944,70.45064163208008
945,70.45064163208008
946,70.45064163208008
947,70.45064163208008
948,70.45064163208008
949,70.45064163208008
950,70.45064163208008
951,70.45064163208008
952,70.45064163208008
953,70.45064163208008
954,70.44517517089844
955,70.44517517089844
956,70.44517517089844
957,70.44517517089844
958,70.44517517089844
959,70.44517517089844
960,70.44517517089844
961,70.44517517089844
962,70.44517517089844
963,70.44517517089844
964,70.44517517089844
965,70.44517517089844
966,70.44517517089844
967,70.44517517089844
968,70.44517517089844
969,70.44517517089844
970,70.44517517089844
971,70.44517517089844
972,70.44517517089844
973,70.44517517089844
974,70.44517517089844
975,70.44517517089844
976,70.44517517089844
977,70.44517517089844
978,70.44517517089844
979,70.44517517089844
980,70.44517517089844
981,70.44517517089844
982,70.44517517089844
983,70.44517517089844
984,70.44517517089844
985,70.44517517089844
986,70.44517517089844
987,70.44517517089844
988,70.4397087097168
989,70.4397087097168
990,70.4397087097168
991,70.4397087097168
992,70.4397087097168
993,70.4397087097168
994,70.4397087097168
995,70.4397087097168
996,70.4397087097168
997,70.4397087097168
998,70.4397087097168
999,70.4397087097168
1000,70.4397087097168
1001,70.4397087097168
1002,70.4397087097168
1003,70.4397087097168
1004,70.4397087097168
1005,70.4397087097168
1006,70.4397087097168
1007,70.4397087097168
1008,70.4397087097168
1009,70.4397087097168
1010,70.4397087097168
1011,70.4397087097168
1012,70.4397087097168
1013,70.4397087097168
1014,70.4397087097168
1015,70.4397087097168
1016,70.4397087097168
1017,70.4397087097168
1018,70.4397087097168
1019,70.4397087097168
1020,70.4397087097168
1021,70.4397087097168
1022,70.4397087097168
1023,70.4397087097168
1024,70.4397087097168
1025,70.4397087097168
1026,70.4397087097168
1027,70.4397087097168
1028,70.4397087097168
1029,70.43424224853516
1030,70.43424224853516
1031,70.43424224853516
1032,70.43424224853516
1033,70.43424224853516
1034,70.43424224853516
1035,70.43424224853516
1036,70.43424224853516
1037,70.43424224853516
1038,70.43424224853516
1039,70.43424224853516
1040,70.43424224853516
1041,70.43424224853516
1042,70.43424224853516
1043,70.43424224853516
1044,70.43424224853516
1045,70.43424224853516
1046,70.43424224853516
1047,70.43424224853516
1048,70.43424224853516
1049,70.43424224853516
1050,70.43424224853516
1051,70.43424224853516
1052,70.43424224853516
1053,70.43424224853516
1054,70.43424224853516
1055,70.43424224853516
1056,70.43424224853516
1057,70.43424224853516
1058,70.43424224853516
1059,70.43424224853516
1060,70.43424224853516
1061,70.43424224853516
1062,70.43424224853516
1063,70.43424224853516
1064,70.43424224853516
1065,70.43424224853516
1066,70.43424224853516
1067,70.43424224853516
1068,70.43424224853516
1069,70.43424224853516
1070,70.43424224853516
1071,70.43424224853516
1072,70.43424224853516
1073,70.43424224853516
1074,70.43424224853516
1075,70.43424224853516
1076,70.43424224853516
1077,70.43424224853516
1078,70.43424224853516
1079,70.43424224853516
1080,70.43424224853516
1081,70.43424224853516
1082,70.43424224853516
1083,70.43424224853516
1084,70.43424224853516
1085,70.43424224853516
1086,70.43424224853516
1087,70.43424224853516
1088,70.43424224853516
1089,70.43424224853516
1090,70.43424224853516
1091,70.43424224853516
1092,70.43424224853516
1093,70.43424224853516
1094,70.43424224853516
1095,70.43424224853516
1096,70.43424224853516
1097,70.43424224853516
1098,70.43424224853516
1099,70.43424224853516
1100,70.42877578735352
1101,70.42877578735352
1102,70.42877578735352
1103,70.42877578735352
1104,70.42877578735352
1105,70.42877578735352
1106,70.42877578735352
1107,70.42877578735352
1108,70.42877578735352
1109,70.42877578735352
1110,70.42877578735352
1111,70.42877578735352
1112,70.42877578735352
1113,70.42877578735352
1114,70.42877578735352
1115,70.42877578735352
1116,70.42877578735352
1117,70.42877578735352
1118,70.42877578735352
1119,70.42877578735352
1120,70.42877578735352
1121,70.42877578735352
1122,70.42877578735352
1123,70.42877578735352
1124,70.42877578735352
1125,70.42877578735352
1126,70.42877578735352
1127,70.42877578735352
1128,70.42877578735352
1129,70.42877578735352
1130,70.42877578735352
1131,70.42877578735352
1132,70.42877578735352
1133,70.42877578735352
1134,70.42877578735352
1135,70.42877578735352
1136,70.42877578735352
1137,70.42877578735352
1138,70.42877578735352
1139,70.42877578735352
1140,70.42877578735352
1141,70.42877578735352
1142,70.42877578735352
1143,70.42877578735352
1144,70.42877578735352
1145,70.42877578735352
1146,70.42877578735352
1147,70.42877578735352
1148,70.42877578735352
1149,70.42877578735352
1150,70.42877578735352
1151,70.42877578735352
1152,70.42877578735352
1153,70.42877578735352
1154,70.42877578735352
1155,70.42877578735352
1156,70.42877578735352
1157,70.42877578735352
1158,70.42877578735352
1159,70.42877578735352
1160,70.42877578735352
1161,70.42877578735352
1162,70.42877578735352
1163,70.42877578735352
1164,70.42330932617188
1165,70.42330932617188
1166,70.42330932617188
1167,70.42330932617188
1168,70.42330932617188
1169,70.42330932617188
1170,70.42330932617188
1171,70.42330932617188
1172,70.42330932617188
1173,70.42330932617188
1174,70.42330932617188
1175,70.42330932617188
1176,70.42330932617188
1177,70.42330932617188
1178,70.42330932617188
1179,70.42330932617188
1180,70.42330932617188
1181,70.42330932617188
1182,70.42330932617188
1183,70.42330932617188
1184,70.42330932617188
1185,70.42330932617188
1186,70.42330932617188
1187,70.42330932617188
1188,70.42330932617188
1189,70.42330932617188
1190,70.42330932617188
1191,70.42330932617188
1192,70.42330932617188
1193,70.42330932617188
1194,70.42330932617188
1195,70.42330932617188
1196,70.42330932617188
1197,70.42330932617188
1198,70.42330932617188
1199,70.42330932617188
1200,70.42330932617188
1201,70.42330932617188
1202,70.42330932617188
1203,70.42330932617188
1204,70.42330932617188
1205,70.42330932617188
1206,70.42330932617188
1207,70.42330932617188
1208,70.42330932617188
1209,70.42330932617188
1210,70.42330932617188
1211,70.42330932617188
1212,70.42330932617188
1213,70.42330932617188
1214,70.42330932617188
1215,70.42330932617188
1216,70.42330932617188
1217,70.42330932617188
1218,70.42330932617188
1219,70.42330932617188
1220,70.42330932617188
1221,70.42330932617188
1222,70.42330932617188
1223,70.42330932617188
1224,70.42330932617188
1225,70.42330932617188
1226,70.42330932617188
1227,70.42330932617188
1228,70.42330932617188
1229,70.42330932617188
1230,70.42330932617188
1231,70.42330932617188
1232,70.42330932617188
1233,70.42330932617188
1234,70.42330932617188
1235,70.42330932617188
1236,70.42330932617188
1237,70.42330932617188
1238,70.42330932617188
1239,70.42330932617188
1240,70.42330932617188
1241,70.42330932617188
1242,70.42330932617188
1243,70.42330932617188
1244,70.42330932617188
1245,70.42330932617188
1246,70.42330932617188
1247,70.42330932617188
1248,70.42330932617188
1249,70.42330932617188
1250,70.42330932617188
1251,70.42330932617188
1252,70.42330932617188
1253,70.42330932617188
1254,70.42330932617188
1255,70.42330932617188
1256,70.42330932617188
1257,70.42330932617188
1258,70.42330932617188
1259,70.42330932617188
1260,70.42330932617188
1261,70.42330932617188
1262,70.41784286499023
1263,70.41784286499023
1264,70.41784286499023
1265,70.41784286499023
1266,70.41784286499023
1267,70.41784286499023
1268,70.41784286499023
1269,70.41784286499023
1270,70.41784286499023
1271,70.41784286499023
1272,70.41784286499023
1273,70.41784286499023
1274,70.41784286499023
1275,70.41784286499023
1276,70.41784286499023
1277,70.41784286499023
1278,70.41784286499023
1279,70.41784286499023
1280,70.41784286499023
1281,70.41784286499023
1282,70.41784286499023
1283,70.41784286499023
1284,70.41784286499023
1285,70.41784286499023
1286,70.41784286499023
1287,70.41784286499023
1288,70.41784286499023
1289,70.41784286499023
1290,70.41784286499023
1291,70.41784286499023
1292,70.41784286499023
1293,70.41784286499023
1294,70.41784286499023
1295,70.41784286499023
1296,70.41784286499023
1297,70.41784286499023
1298,70.41784286499023
1299,70.41784286499023
1300,70.41784286499023
1301,70.41784286499023
1302,70.41784286499023
1303,70.41784286499023
1304,70.41784286499023
1305,70.41784286499023
1306,70.41784286499023
1307,70.41784286499023
1308,70.41784286499023
1309,70.41784286499023
1310,70.41784286499023
1311,70.41784286499023
1312,70.41784286499023
1313,70.41784286499023
1314,70.41784286499023
1315,70.41784286499023
1316,70.41784286499023
1317,70.41784286499023
1318,70.41784286499023
1319,70.41784286499023
1320,70.41784286499023
1321,70.41784286499023
1322,70.41784286499023
1323,70.41784286499023
1324,70.4123764038086
1325,70.4123764038086
1326,70.4123764038086
1327,70.4123764038086
1328,70.4123764038086
1329,70.4123764038086
1330,70.4123764038086
1331,70.4123764038086
1332,70.4123764038086
1333,70.4123764038086
1334,70.4123764038086
1335,70.4123764038086
1336,70.4123764038086
1337,70.4123764038086
1338,70.4123764038086
1339,70.4123764038086
1340,70.4123764038086
1341,70.4123764038086
1342,70.4123764038086
1343,70.4123764038086
1344,70.4123764038086
1345,70.4123764038086
1346,70.4123764038086
1347,70.4123764038086
1348,70.4123764038086
1349,70.4123764038086
1350,70.4123764038086
1351,70.4123764038086
1352,70.4123764038086
1353,70.4123764038086
1354,70.4123764038086
1355,70.4123764038086
1356,70.4123764038086
1357,70.4123764038086
1358,70.4123764038086
1359,70.4123764038086
1360,70.4123764038086
1361,70.4123764038086
1362,70.4123764038086
1363,70.4123764038086
1364,70.4123764038086
1365,70.4123764038086
1366,70.4123764038086
1367,70.4123764038086
1368,70.4123764038086
1369,70.4123764038086
1370,70.4123764038086
1371,70.4123764038086
1372,70.4123764038086
1373,70.4123764038086
1374,70.4123764038086
1375,70.4123764038086
1376,70.4123764038086
1377,70.4123764038086
1378,70.4123764038086
1379,70.4123764038086
1380,70.4123764038086
1381,70.4123764038086
1382,70.4123764038086
1383,70.4123764038086
1384,70.4123764038086
1385,70.4123764038086
1386,70.4123764038086
1387,70.4123764038086
1388,70.4123764038086
1389,70.4123764038086
1390,70.4123764038086
1391,70.4123764038086
1392,70.4123764038086
1393,70.4123764038086
1394,70.4123764038086
1395,70.4123764038086
1396,70.4123764038086
1397,70.4123764038086
1398,70.4123764038086
1399,70.4123764038086
1400,70.4123764038086
1401,70.4123764038086
1402,70.4123764038086
1403,70.4123764038086
1404,70.4123764038086
1405,70.4123764038086
1406,70.4123764038086
1407,70.4123764038086
1408,70.4123764038086
1409,70.4123764038086
1410,70.4123764038086
1411,70.4123764038086
1412,70.4123764038086
1413,70.4123764038086
1414,70.4123764038086
1415,70.4123764038086
1416,70.4123764038086
1417,70.4123764038086
1418,70.4123764038086
1419,70.4123764038086
1420,70.4123764038086
1421,70.4123764038086
1422,70.4123764038086
1423,70.4123764038086
1424,70.4123764038086
1425,70.4123764038086
1426,70.4123764038086
1427,70.4123764038086
1428,70.4123764038086
1429,70.4123764038086
1430,70.4123764038086
1431,70.4123764038086
1432,70.4123764038086
1433,70.40690994262695
1434,70.40690994262695
1435,70.40690994262695
1436,70.40690994262695
1437,70.40690994262695
1438,70.40690994262695
1439,70.40690994262695
1440,70.40690994262695
1441,70.40690994262695
1442,70.40690994262695
1443,70.40690994262695
1444,70.40690994262695
1445,70.40690994262695
1446,70.40690994262695
1447,70.40690994262695
1448,70.40690994262695
1449,70.40690994262695
1450,70.40690994262695
1451,70.40690994262695
1452,70.40690994262695
1453,70.40690994262695
1454,70.40690994262695
1455,70.40690994262695
1456,70.40690994262695
1457,70.40690994262695
1458,70.40690994262695
1459,70.40690994262695
1460,70.40690994262695
1461,70.40690994262695
1462,70.40690994262695
1463,70.40690994262695
1464,70.40690994262695
1465,70.40690994262695
1466,70.40690994262695
1467,70.40690994262695
1468,70.40690994262695
1469,70.40690994262695
1470,70.40690994262695
1471,70.40690994262695
1472,70.40690994262695
1473,70.40144348144531
1474,70.40144348144531
1475,70.40144348144531
1476,70.40144348144531
1477,70.40144348144531
1478,70.40144348144531
1479,70.40144348144531
1480,70.40144348144531
1481,70.40144348144531
1482,70.40144348144531
1483,70.40144348144531
1484,70.40144348144531
1485,70.40144348144531
1486,70.40144348144531
1487,70.40144348144531
1488,70.40144348144531
1489,70.40144348144531
1490,70.40144348144531
1491,70.40144348144531
1492,70.40144348144531
1493,70.40144348144531
1494,70.40144348144531
1495,70.40144348144531
1496,70.40144348144531
1497,70.40144348144531
1498,70.40144348144531
1499,70.40144348144531
1500,70.40144348144531
1501,70.40144348144531
1502,70.40144348144531
1503,70.40144348144531
1504,70.40144348144531
1505,70.40144348144531
1506,70.40144348144531
1507,70.40144348144531
1508,70.40144348144531
1509,70.40144348144531
1510,70.40144348144531
1511,70.40144348144531
1512,70.40144348144531
1513,70.40144348144531
1514,70.40144348144531
1515,70.40144348144531
1516,70.40144348144531
1517,70.40144348144531
1518,70.40144348144531
1519,70.40144348144531
1520,70.40144348144531
1521,70.40144348144531
1522,70.40144348144531
1523,70.40144348144531
1524,70.40144348144531
1525,70.40144348144531
1526,70.40144348144531
1527,70.40144348144531
1528,70.40144348144531
1529,70.40144348144531
1530,70.40144348144531
1531,70.40144348144531
1532,70.40144348144531
1533,69.02643203735352
1534,69.00456619262695
1535,68.99909973144531
1536,67.64048767089844
1537,67.62408828735352
1538,67.61862182617188
1539,67.59675598144531
1540,66.24907684326172
1541,66.22174453735352
1542,66.22174453735352
1543,66.21081161499023
1544,64.81393432617188
1545,62.0256462097168
1546,29.6241455078125
1547,29.61321258544922
1548,29.591346740722656
1549,29.585880279541016
1550,29.580413818359375
1551,25.389781951904297
1552,25.373382568359375
1553,24.0147705078125
1554,23.976505279541016
1555,23.965572357177734
1556,22.557762145996094
1557,22.546829223632812
1558,21.166351318359375
1559,21.155418395996094
1560,19.758541107177734
1561,19.753074645996094
1562,19.742141723632812
1563,18.383529663085938
1564,18.334331512451172
1565,16.92105484008789
1566,15.51871109008789
1567,12.752288818359375
1568,12.730422973632812
1569,0.03279876708984375
1570,0.03279876708984375
1571,0.03279876708984375
1572,0.027332305908203125
1573,0.027332305908203125
1574,0.027332305908203125
1575,0.027332305908203125
1576,0.027332305908203125
1577,0.027332305908203125
1578,0.027332305908203125
1579,0.027332305908203125
1580,0.027332305908203125
1581,0.027332305908203125
1582,0.0218658447265625
1583,0.0218658447265625
1584,0.0218658447265625
1585,0.0218658447265625
1586,0.0218658447265625
1587,0.0218658447265625
1588,0.0218658447265625
1589,0.0218658447265625
1590,0.0218658447265625
1591,0.0218658447265625
1592,0.0218658447265625
1593,0.0218658447265625
1594,0.0218658447265625
1595,0.0218658447265625
1596,0.0218658447265625
1597,0.0218658447265625
1598,0.0218658447265625
1599,0.0218658447265625
1600,0.0218658447265625
1601,0.0218658447265625
1602,0.0218658447265625
1603,0.0218658447265625
1604,0.0218658447265625
1605,0.0218658447265625
1606,0.0218658447265625
1607,0.0218658447265625
1608,0.0218658447265625
1609,0.0218658447265625
1610,0.0218658447265625
1611,0.0218658447265625
1612,0.0218658447265625
1613,0.0218658447265625
1614,0.0218658447265625
1615,0.0218658447265625
1616,0.0218658447265625
1617,0.0218658447265625
1618,0.0218658447265625
1619,0.0218658447265625
1620,0.0218658447265625
1621,0.0218658447265625
1622,0.0218658447265625
1623,0.016399383544921875
1624,0.016399383544921875
1625,0.016399383544921875
1626,0.016399383544921875
1627,0.016399383544921875
1628,0.016399383544921875
1629,0.016399383544921875
1630,0.016399383544921875
1631,0.016399383544921875
1632,0.016399383544921875
1633,0.016399383544921875
1634,0.016399383544921875
1635,0.016399383544921875
1636,0.016399383544921875
1637,0.016399383544921875
1638,0.016399383544921875
1639,0.016399383544921875
1640,0.016399383544921875
1641,0.016399383544921875
1642,0.016399383544921875
1643,0.016399383544921875
1644,0.016399383544921875
1645,0.016399383544921875
1646,0.016399383544921875
1647,0.016399383544921875
1648,0.016399383544921875
1649,0.016399383544921875
1650,0.016399383544921875
1651,0.016399383544921875
1652,0.016399383544921875
1653,0.016399383544921875
1654,0.016399383544921875
1655,0.016399383544921875
1656,0.016399383544921875
1657,0.016399383544921875
1658,0.016399383544921875
1659,0.016399383544921875
1660,0.016399383544921875
1661,0.016399383544921875
1662,0.016399383544921875
1663,0.016399383544921875
1664,0.016399383544921875
1665,0.016399383544921875
1666,0.016399383544921875
1667,0.016399383544921875
1668,0.016399383544921875
1669,0.016399383544921875
1670,0.016399383544921875
1671,0.016399383544921875
1672,0.016399383544921875
1673,0.016399383544921875
1674,0.016399383544921875
1675,0.016399383544921875
1676,0.016399383544921875
1677,0.016399383544921875
1678,0.016399383544921875
1679,0.016399383544921875
1680,0.016399383544921875
1681,0.016399383544921875
1682,0.016399383544921875
1683,0.016399383544921875
1684,0.016399383544921875
1685,0.016399383544921875
1686,0.016399383544921875
1687,0.016399383544921875
1688,0.016399383544921875
1689,0.016399383544921875
1690,0.016399383544921875
1691,0.016399383544921875
1692,0.016399383544921875
1693,0.016399383544921875
1694,0.016399383544921875
1695,0.016399383544921875
1696,0.016399383544921875
1697,0.016399383544921875
1698,0.016399383544921875
1699,0.016399383544921875
1700,0.016399383544921875
1701,0.016399383544921875
1702,0.016399383544921875
1703,0.016399383544921875
1704,0.016399383544921875
1705,0.016399383544921875
1706,0.016399383544921875
1707,0.016399383544921875
1708,0.016399383544921875
1709,0.016399383544921875
1710,0.016399383544921875
1711,0.016399383544921875
1712,0.016399383544921875
1713,0.016399383544921875
1714,0.016399383544921875
1715,0.016399383544921875
1716,0.016399383544921875
1717,0.016399383544921875
1718,0.016399383544921875
1719,0.016399383544921875
1720,0.016399383544921875
1721,0.016399383544921875
1722,0.016399383544921875
1723,0.016399383544921875
1724,0.016399383544921875
1725,0.016399383544921875
1726,0.016399383544921875
1727,0.016399383544921875
1728,0.016399383544921875
1729,0.016399383544921875
1730,0.016399383544921875
1731,0.016399383544921875
1732,0.016399383544921875
1733,0.016399383544921875
1734,0.016399383544921875
1735,0.016399383544921875
1736,0.016399383544921875
1737,0.016399383544921875
1738,0.016399383544921875
1739,0.016399383544921875
1740,0.016399383544921875
1741,0.016399383544921875
1742,0.016399383544921875
1743,0.016399383544921875
1744,0.016399383544921875
1745,0.016399383544921875
1746,0.01093292236328125
1747,0.01093292236328125
1748,0.01093292236328125
1749,0.01093292236328125
1750,0.01093292236328125
1751,0.01093292236328125
1752,0.01093292236328125
1753,0.01093292236328125
1754,0.01093292236328125
1755,0.01093292236328125
1756,0.01093292236328125
1757,0.01093292236328125
1758,0.01093292236328125
1759,0.01093292236328125
1760,0.01093292236328125
1761,0.01093292236328125
1762,0.01093292236328125
1763,0.01093292236328125
1764,0.01093292236328125
1765,0.01093292236328125
1766,0.01093292236328125
1767,0.01093292236328125
1768,0.01093292236328125
1769,0.01093292236328125
1770,0.01093292236328125
1771,0.01093292236328125
1772,0.01093292236328125
1773,0.01093292236328125
1774,0.01093292236328125
1775,0.01093292236328125
1776,0.01093292236328125
1777,0.01093292236328125
1778,0.01093292236328125
1779,0.01093292236328125
1780,0.01093292236328125
1781,0.01093292236328125
1782,0.01093292236328125
1783,0.01093292236328125
1784,0.01093292236328125
1785,0.01093292236328125
1786,0.01093292236328125
1787,0.01093292236328125
1788,0.01093292236328125
1789,0.01093292236328125
1790,0.01093292236328125
1791,0.01093292236328125
1792,0.01093292236328125
1793,0.01093292236328125
1794,0.01093292236328125
1795,0.01093292236328125
1796,0.01093292236328125
1797,0.01093292236328125
1798,0.01093292236328125
1799,0.01093292236328125
1800,0.01093292236328125
1801,0.01093292236328125
1802,0.01093292236328125
1803,0.01093292236328125
1804,0.01093292236328125
1805,0.01093292236328125
1806,0.01093292236328125
1807,0.01093292236328125
1808,0.01093292236328125
1809,0.01093292236328125
1810,0.01093292236328125
1811,0.01093292236328125
1812,0.01093292236328125
1813,0.01093292236328125
1814,0.01093292236328125
1815,0.01093292236328125
1816,0.01093292236328125
1817,0.01093292236328125
1818,0.01093292236328125
1819,0.01093292236328125
1820,0.01093292236328125
1821,0.01093292236328125
1822,0.01093292236328125
1823,0.01093292236328125
1824,0.01093292236328125
1825,0.01093292236328125
1826,0.01093292236328125
1827,0.01093292236328125
1828,0.01093292236328125
1829,0.01093292236328125
1830,0.01093292236328125
1831,0.01093292236328125
1832,0.01093292236328125
1833,0.01093292236328125
1834,0.01093292236328125
1835,0.01093292236328125
1836,0.01093292236328125
1837,0.01093292236328125
1838,0.01093292236328125
1839,0.01093292236328125
1840,0.01093292236328125
1841,0.01093292236328125
1842,0.01093292236328125
1843,0.01093292236328125
1844,0.01093292236328125
1845,0.01093292236328125
1846,0.01093292236328125
1847,0.01093292236328125
1848,0.01093292236328125
1849,0.01093292236328125
1850,0.01093292236328125
1851,0.01093292236328125
1852,0.01093292236328125
1853,0.01093292236328125
1854,0.01093292236328125
1855,0.01093292236328125
1856,0.01093292236328125
1857,0.01093292236328125
1858,0.01093292236328125
1859,0.01093292236328125
1860,0.01093292236328125
1861,0.01093292236328125
1862,0.01093292236328125
1863,0.01093292236328125
1864,0.01093292236328125
1865,0.01093292236328125
1866,0.01093292236328125
1867,0.01093292236328125
1868,0.01093292236328125
1869,0.01093292236328125
1870,0.01093292236328125
1871,0.01093292236328125
1872,0.01093292236328125
1873,0.01093292236328125
1874,0.01093292236328125
1875,0.01093292236328125
1876,0.01093292236328125
1877,0.01093292236328125
1878,0.01093292236328125
1879,0.01093292236328125
1880,0.01093292236328125
1881,0.01093292236328125
1882,0.01093292236328125
1883,0.01093292236328125
1884,0.01093292236328125
1885,0.01093292236328125
1886,0.01093292236328125
1887,0.01093292236328125
1888,0.01093292236328125
1889,0.01093292236328125
1890,0.01093292236328125
1891,0.01093292236328125
1892,0.01093292236328125
1893,0.01093292236328125
1894,0.01093292236328125
1895,0.01093292236328125
1896,0.01093292236328125
1897,0.01093292236328125
1898,0.01093292236328125
1899,0.01093292236328125
1900,0.01093292236328125
1901,0.01093292236328125
1902,0.01093292236328125
1903,0.01093292236328125
1904,0.01093292236328125
1905,0.01093292236328125
1906,0.01093292236328125
1907,0.01093292236328125
1908,0.01093292236328125
1909,0.01093292236328125
1910,0.01093292236328125
1911,0.01093292236328125
1912,0.01093292236328125
1913,0.01093292236328125
1914,0.01093292236328125
1915,0.01093292236328125
1916,0.01093292236328125
1917,0.01093292236328125
1918,0.01093292236328125
1919,0.01093292236328125
1920,0.01093292236328125
1921,0.01093292236328125
1922,0.01093292236328125
1923,0.01093292236328125
1924,0.01093292236328125
1925,0.01093292236328125
1926,0.01093292236328125
1927,0.01093292236328125
1928,0.01093292236328125
1929,0.01093292236328125
1930,0.01093292236328125
1931,0.01093292236328125
1932,0.01093292236328125
1933,0.01093292236328125
1934,0.01093292236328125
1935,0.01093292236328125
1936,0.01093292236328125
1937,0.01093292236328125
1938,0.01093292236328125
1939,0.01093292236328125
1940,0.01093292236328125
1941,0.01093292236328125
1942,0.01093292236328125
1943,0.01093292236328125
1944,0.01093292236328125
1945,0.01093292236328125
1946,0.01093292236328125
1947,0.01093292236328125
1948,0.01093292236328125
1949,0.01093292236328125
1950,0.01093292236328125
1951,0.01093292236328125
1952,0.01093292236328125
1953,0.01093292236328125
1954,0.01093292236328125
1955,0.01093292236328125
1956,0.01093292236328125
1957,0.01093292236328125
1958,0.01093292236328125
1959,0.01093292236328125
1960,0.01093292236328125
1961,0.01093292236328125
1962,0.01093292236328125
1963,0.01093292236328125
1964,0.01093292236328125
1965,0.01093292236328125
1966,0.01093292236328125
1967,0.01093292236328125
1968,0.01093292236328125
1969,0.01093292236328125
1970,0.01093292236328125
1971,0.01093292236328125
1972,0.01093292236328125
1973,0.01093292236328125
1974,0.01093292236328125
1975,0.01093292236328125
1976,0.01093292236328125
1977,0.01093292236328125
1978,0.01093292236328125
1979,0.01093292236328125
1980,0.01093292236328125
1981,0.01093292236328125
1982,0.01093292236328125
1983,0.01093292236328125
1984,0.01093292236328125
1985,0.01093292236328125
1986,0.01093292236328125
1987,0.01093292236328125
1988,0.01093292236328125
1989,0.01093292236328125
1990,0.01093292236328125
1991,0.01093292236328125
1992,0.01093292236328125
1993,0.01093292236328125
1994,0.01093292236328125
1995,0.01093292236328125
1996,0.01093292236328125
1997,0.01093292236328125
1998,0.01093292236328125
1999,0.01093292236328125
2000,0.01093292236328125
2001,0.005466461181640625
2002,0.005466461181640625
2003,0.005466461181640625
2004,0.005466461181640625
2005,0.005466461181640625
2006,0.005466461181640625
2007,0.005466461181640625
2008,0.005466461181640625
2009,0.005466461181640625
2010,0.005466461181640625
2011,0.005466461181640625
2012,0.005466461181640625
2013,0.005466461181640625
2014,0.005466461181640625
2015,0.005466461181640625
2016,0.005466461181640625
2017,0.005466461181640625
2018,0.005466461181640625
2019,0.005466461181640625
2020,0.005466461181640625
2021,0.005466461181640625
2022,0.005466461181640625
2023,0.005466461181640625
2024,0.005466461181640625
2025,0.005466461181640625
2026,0.005466461181640625
2027,0.005466461181640625
2028,0.005466461181640625
2029,0.005466461181640625
2030,0.005466461181640625
2031,0.005466461181640625
2032,0.005466461181640625
2033,0.005466461181640625
2034,0.005466461181640625
2035,0.005466461181640625
2036,0.005466461181640625
2037,0.005466461181640625
2038,0.005466461181640625
2039,0.005466461181640625
2040,0.005466461181640625
2041,0.005466461181640625
2042,0.005466461181640625
2043,0.005466461181640625
2044,0.005466461181640625
2045,0.005466461181640625
2046,0.005466461181640625
2047,0.005466461181640625
2048,0.005466461181640625
2049,0.005466461181640625
2050,0.005466461181640625
2051,0.005466461181640625
2052,0.005466461181640625
2053,0.005466461181640625
2054,0.005466461181640625
2055,0.005466461181640625
2056,0.005466461181640625
2057,0.005466461181640625
2058,0.005466461181640625
2059,0.005466461181640625
2060,0.005466461181640625
2061,0.005466461181640625
2062,0.005466461181640625
2063,0.005466461181640625
2064,0.005466461181640625
2065,0.005466461181640625
2066,0.005466461181640625
2067,0.005466461181640625
2068,0.005466461181640625
2069,0.005466461181640625
2070,0.005466461181640625
2071,0.005466461181640625
2072,0.005466461181640625
2073,0.005466461181640625
2074,0.005466461181640625
2075,0.005466461181640625
2076,0.005466461181640625
2077,0.005466461181640625
2078,0.005466461181640625
2079,0.005466461181640625
2080,0.005466461181640625
2081,0.005466461181640625
2082,0.005466461181640625
2083,0.005466461181640625
2084,0.005466461181640625
2085,0.005466461181640625
2086,0.005466461181640625
2087,0.005466461181640625
2088,0.005466461181640625
2089,0.005466461181640625
2090,0.005466461181640625
2091,0.005466461181640625
2092,0.005466461181640625
2093,0.005466461181640625
2094,0.005466461181640625
2095,0.005466461181640625
2096,0.005466461181640625
2097,0.005466461181640625
2098,0.005466461181640625
2099,0.005466461181640625
2100,0.005466461181640625
2101,0.005466461181640625
2102,0.005466461181640625
2103,0.005466461181640625
2104,0.005466461181640625
2105,0.005466461181640625
2106,0.005466461181640625
2107,0.005466461181640625
2108,0.005466461181640625
2109,0.005466461181640625
2110,0.005466461181640625
2111,0.005466461181640625
2112,0.005466461181640625
2113,0.005466461181640625
2114,0.005466461181640625
2115,0.005466461181640625
2116,0.005466461181640625
2117,0.005466461181640625
2118,0.005466461181640625
2119,0.005466461181640625
2120,0.005466461181640625
2121,0.005466461181640625
2122,0.005466461181640625
2123,0.005466461181640625
2124,0.005466461181640625
2125,0.005466461181640625
2126,0.005466461181640625
2127,0.005466461181640625
2128,0.005466461181640625
2129,0.005466461181640625
2130,0.005466461181640625
2131,0.005466461181640625
2132,0.005466461181640625
2133,0.005466461181640625
2134,0.005466461181640625
2135,0.005466461181640625
2136,0.005466461181640625
2137,0.005466461181640625
2138,0.005466461181640625
2139,0.005466461181640625
2140,0.005466461181640625
2141,0.005466461181640625
2142,0.005466461181640625
2143,0.005466461181640625
2144,0.005466461181640625
2145,0.005466461181640625
2146,0.005466461181640625
2147,0.005466461181640625
2148,0.005466461181640625
2149,0.005466461181640625
2150,0.005466461181640625
2151,0.005466461181640625
2152,0.005466461181640625
2153,0.005466461181640625
2154,0.005466461181640625
2155,0.005466461181640625
2156,0.005466461181640625
2157,0.005466461181640625
2158,0.005466461181640625
2159,0.005466461181640625
2160,0.005466461181640625
2161,0.005466461181640625
2162,0.005466461181640625
2163,0.005466461181640625
2164,0.005466461181640625
2165,0.005466461181640625
2166,0.005466461181640625
2167,0.005466461181640625
2168,0.005466461181640625
2169,0.005466461181640625
2170,0.005466461181640625
2171,0.005466461181640625
2172,0.005466461181640625
2173,0.005466461181640625
2174,0.005466461181640625
2175,0.005466461181640625
2176,0.005466461181640625
2177,0.005466461181640625
2178,0.005466461181640625
2179,0.005466461181640625
2180,0.005466461181640625
2181,0.005466461181640625
2182,0.005466461181640625
2183,0.005466461181640625
2184,0.005466461181640625
2185,0.005466461181640625
2186,0.005466461181640625
2187,0.005466461181640625
2188,0.005466461181640625
2189,0.005466461181640625
2190,0.005466461181640625
2191,0.005466461181640625
2192,0.005466461181640625
2193,0.005466461181640625
2194,0.005466461181640625
2195,0.005466461181640625
2196,0.005466461181640625
2197,0.005466461181640625
2198,0.005466461181640625
2199,0.005466461181640625
2200,0.005466461181640625
2201,0.005466461181640625
2202,0.005466461181640625
2203,0.005466461181640625
2204,0.005466461181640625
2205,0.005466461181640625
2206,0.005466461181640625
2207,0.005466461181640625
2208,0.005466461181640625
2209,0.005466461181640625
2210,0.005466461181640625
2211,0.005466461181640625
2212,0.005466461181640625
2213,0.005466461181640625
2214,0.005466461181640625
2215,0.005466461181640625
2216,0.005466461181640625
2217,0.005466461181640625
2218,0.005466461181640625
2219,0.005466461181640625
2220,0.005466461181640625
2221,0.005466461181640625
2222,0.005466461181640625
2223,0.005466461181640625
2224,0.005466461181640625
2225,0.005466461181640625
2226,0.005466461181640625
2227,0.005466461181640625
2228,0.005466461181640625
2229,0.005466461181640625
2230,0.005466461181640625
2231,0.005466461181640625
2232,0.005466461181640625
2233,0.005466461181640625
2234,0.005466461181640625
2235,0.005466461181640625
2236,0.005466461181640625
2237,0.005466461181640625
2238,0.005466461181640625
2239,0.005466461181640625
2240,0.005466461181640625
2241,0.005466461181640625
2242,0.005466461181640625
2243,0.005466461181640625
2244,0.005466461181640625
2245,0.005466461181640625
2246,0.005466461181640625
2247,0.005466461181640625
2248,0.005466461181640625
2249,0.005466461181640625
2250,0.005466461181640625
2251,0.005466461181640625
2252,0.005466461181640625
2253,0.005466461181640625
2254,0.005466461181640625
2255,0.005466461181640625
2256,0.005466461181640625
2257,0.005466461181640625
2258,0.005466461181640625
2259,0.005466461181640625
2260,0.005466461181640625
2261,0.005466461181640625
2262,0.005466461181640625
2263,0.005466461181640625
2264,0.005466461181640625
2265,0.005466461181640625
2266,0.005466461181640625
2267,0.005466461181640625
2268,0.005466461181640625
2269,0.005466461181640625
2270,0.005466461181640625
2271,0.005466461181640625
2272,0.005466461181640625
2273,0.005466461181640625
2274,0.005466461181640625
2275,0.005466461181640625
2276,0.005466461181640625
2277,0.005466461181640625
2278,0.005466461181640625
2279,0.005466461181640625
2280,0.005466461181640625
2281,0.005466461181640625
2282,0.005466461181640625
2283,0.005466461181640625
2284,0.005466461181640625
2285,0.005466461181640625
2286,0.005466461181640625
2287,0.005466461181640625
2288,0.005466461181640625
2289,0.005466461181640625
2290,0.005466461181640625
2291,0.005466461181640625
2292,0.005466461181640625
2293,0.005466461181640625
2294,0.005466461181640625
2295,0.005466461181640625
2296,0.005466461181640625
2297,0.005466461181640625
2298,0.005466461181640625
2299,0.005466461181640625
2300,0.005466461181640625
2301,0.005466461181640625
2302,0.005466461181640625
2303,0.005466461181640625
2304,0.005466461181640625
2305,0.005466461181640625
2306,0.005466461181640625
2307,0.005466461181640625
2308,0.005466461181640625
2309,0.005466461181640625
2310,0.005466461181640625
2311,0.005466461181640625
2312,0.005466461181640625
2313,0.005466461181640625
2314,0.005466461181640625
2315,0.005466461181640625
2316,0.005466461181640625
2317,0.005466461181640625
2318,0.005466461181640625
2319,0.005466461181640625
2320,0.005466461181640625
2321,0.005466461181640625
2322,0.005466461181640625
2323,0.005466461181640625
2324,0.005466461181640625
2325,0.005466461181640625
2326,0.005466461181640625
2327,0.005466461181640625
2328,0.005466461181640625
2329,0.005466461181640625
2330,0.005466461181640625
2331,0.005466461181640625
2332,0.005466461181640625
2333,0.005466461181640625
2334,0.005466461181640625
2335,0.005466461181640625
2336,0.005466461181640625
2337,0.005466461181640625
2338,0.005466461181640625
2339,0.005466461181640625
2340,0.005466461181640625
2341,0.005466461181640625
2342,0.005466461181640625
2343,0.005466461181640625
2344,0.005466461181640625
2345,0.005466461181640625
2346,0.005466461181640625
2347,0.005466461181640625
2348,0.005466461181640625
2349,0.005466461181640625
2350,0.005466461181640625
2351,0.005466461181640625
2352,0.005466461181640625
2353,0.005466461181640625
2354,0.005466461181640625
2355,0.005466461181640625
2356,0.005466461181640625
2357,0.005466461181640625
2358,0.005466461181640625
2359,0.005466461181640625
2360,0.005466461181640625
2361,0.005466461181640625
2362,0.005466461181640625
2363,0.005466461181640625
2364,0.005466461181640625
2365,0.005466461181640625
2366,0.005466461181640625
2367,0.005466461181640625
2368,0.005466461181640625
2369,0.005466461181640625
2370,0.005466461181640625
2371,0.005466461181640625
2372,0.005466461181640625
2373,0.005466461181640625
2374,0.005466461181640625
2375,0.005466461181640625
2376,0.005466461181640625
2377,0.005466461181640625
2378,0.005466461181640625
2379,0.005466461181640625
2380,0.005466461181640625
2381,0.005466461181640625
2382,0.005466461181640625
2383,0.005466461181640625
2384,0.005466461181640625
2385,0.005466461181640625
2386,0.005466461181640625
2387,0.005466461181640625
2388,0.005466461181640625
2389,0.005466461181640625
2390,0.005466461181640625
2391,0.005466461181640625
2392,0.005466461181640625
2393,0.005466461181640625
2394,0.005466461181640625
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_gat_with_server_400.csv <==
Sno,node
0,1126.605224609375
1,1126.605224609375
2,1126.605224609375
3,1126.605224609375
4,1126.605224609375
5,1126.605224609375
6,1126.605224609375
7,1126.605224609375
8,1126.605224609375
9,1126.605224609375
10,1126.605224609375
11,1126.605224609375
12,1126.605224609375
13,1126.605224609375
14,1126.605224609375
15,1126.605224609375
16,1126.605224609375
17,1126.605224609375
18,1126.605224609375
19,1126.605224609375
20,1126.605224609375
21,1126.605224609375
22,1126.605224609375
23,1126.605224609375
24,1126.605224609375
25,1126.605224609375
26,1126.605224609375
27,1126.605224609375
28,1126.605224609375
29,1126.605224609375
30,1126.605224609375
31,1126.605224609375
32,1126.605224609375
33,1126.605224609375
34,1126.605224609375
35,1126.605224609375
36,1126.605224609375
37,1126.605224609375
38,1126.605224609375
39,1126.605224609375
40,1126.605224609375
41,1126.605224609375
42,1126.605224609375
43,1126.605224609375
44,1126.605224609375
45,1126.605224609375
46,1126.605224609375
47,1126.605224609375
48,1126.605224609375
49,1126.605224609375
50,1126.605224609375
51,1126.605224609375
52,1126.605224609375
53,1126.605224609375
54,1126.605224609375
55,1126.605224609375
56,1126.605224609375
57,1126.605224609375
58,1126.605224609375
59,1126.605224609375
60,1126.605224609375
61,1126.605224609375
62,1126.605224609375
63,1126.605224609375
64,1126.605224609375
65,1126.605224609375
66,1126.605224609375
67,1126.605224609375
68,1126.605224609375
69,1126.605224609375
70,1126.605224609375
71,1126.605224609375
72,1126.605224609375
73,1126.605224609375
74,1126.605224609375
75,1126.605224609375
76,1126.605224609375
77,1126.605224609375
78,1126.605224609375
79,1126.605224609375
80,1126.605224609375
81,1126.605224609375
82,1126.605224609375
83,1126.605224609375
84,1126.605224609375
85,1126.605224609375
86,1126.605224609375
87,1126.605224609375
88,1126.605224609375
89,1126.605224609375
90,1126.605224609375
91,1126.605224609375
92,1126.605224609375
93,1126.605224609375
94,1126.605224609375
95,1126.605224609375
96,1126.605224609375
97,1126.605224609375
98,1126.605224609375
99,1126.605224609375
100,1126.605224609375
101,1126.605224609375
102,1126.605224609375
103,1126.605224609375
104,1126.605224609375
105,1126.605224609375
106,1126.605224609375
107,1126.605224609375
108,1126.605224609375
109,1126.605224609375
110,1126.605224609375
111,1126.605224609375
112,1126.605224609375
113,1126.605224609375
114,1126.605224609375
115,1126.605224609375
116,1126.605224609375
117,1126.605224609375
118,1126.605224609375
119,1126.605224609375
120,1126.605224609375
121,1126.605224609375
122,1126.605224609375
123,1126.605224609375
124,1126.605224609375
125,1126.605224609375
126,1126.605224609375
127,1126.605224609375
128,1126.605224609375
129,1126.605224609375
130,1126.605224609375
131,1126.605224609375
132,1126.605224609375
133,1126.605224609375
134,1126.605224609375
135,1126.605224609375
136,1126.605224609375
137,1126.605224609375
138,1126.605224609375
139,1126.605224609375
140,1126.605224609375
141,1126.605224609375
142,1126.605224609375
143,1126.605224609375
144,1126.605224609375
145,1126.605224609375
146,1126.605224609375
147,1126.605224609375
148,1126.605224609375
149,1126.605224609375
150,1126.605224609375
151,1126.605224609375
152,1126.605224609375
153,1126.605224609375
154,1126.605224609375
155,1126.605224609375
156,1126.605224609375
157,1126.605224609375
158,1126.605224609375
159,1126.605224609375
160,1126.605224609375
161,1126.605224609375
162,1126.605224609375
163,1126.605224609375
164,1126.605224609375
165,1126.605224609375
166,1126.605224609375
167,1126.605224609375
168,1126.605224609375
169,1126.605224609375
170,1126.605224609375
171,1126.605224609375
172,1126.605224609375
173,1126.605224609375
174,1126.605224609375
175,1126.605224609375
176,1126.605224609375
177,1126.605224609375
178,1126.605224609375
179,1126.605224609375
180,1126.605224609375
181,1126.605224609375
182,1126.605224609375
183,1126.605224609375
184,1126.605224609375
185,1126.605224609375
186,1126.605224609375
187,1126.605224609375
188,1126.605224609375
189,1126.605224609375
190,1126.605224609375
191,1126.605224609375
192,1126.605224609375
193,1126.605224609375
194,1126.605224609375
195,1126.605224609375
196,1126.605224609375
197,1126.605224609375
198,1126.605224609375
199,1126.605224609375
200,1126.605224609375
201,1126.605224609375
202,1126.605224609375
203,1126.605224609375
204,1126.605224609375
205,1126.605224609375
206,1126.605224609375
207,1126.605224609375
208,1126.605224609375
209,1126.605224609375
210,1126.605224609375
211,1126.605224609375
212,1126.605224609375
213,1126.605224609375
214,1126.605224609375
215,1126.605224609375
216,1126.605224609375
217,1126.605224609375
218,1126.605224609375
219,1126.605224609375
220,1126.605224609375
221,1126.605224609375
222,1126.605224609375
223,1126.605224609375
224,1126.605224609375
225,1126.605224609375
226,1126.605224609375
227,1126.605224609375
228,1126.605224609375
229,1126.605224609375
230,1126.605224609375
231,1126.605224609375
232,1126.605224609375
233,1126.605224609375
234,1126.605224609375
235,1126.605224609375
236,1126.605224609375
237,1126.605224609375
238,1126.605224609375
239,1126.605224609375
240,1126.605224609375
241,1126.605224609375
242,1126.605224609375
243,1126.605224609375
244,1126.605224609375
245,1126.605224609375
246,1126.605224609375
247,1126.605224609375
248,1126.605224609375
249,1126.605224609375
250,1126.605224609375
251,1126.605224609375
252,1126.605224609375
253,1126.605224609375
254,1126.605224609375
255,1126.605224609375
256,1126.605224609375
257,1126.605224609375
258,1126.605224609375
259,1126.605224609375
260,1126.605224609375
261,1126.605224609375
262,1126.605224609375
263,1126.605224609375
264,1126.605224609375
265,1126.605224609375
266,1126.605224609375
267,1126.605224609375
268,1126.605224609375
269,1126.605224609375
270,1126.605224609375
271,1126.605224609375
272,1126.605224609375
273,1126.605224609375
274,1126.605224609375
275,1126.605224609375
276,1126.605224609375
277,1126.605224609375
278,1126.605224609375
279,1126.605224609375
280,1126.605224609375
281,1126.605224609375
282,1126.605224609375
283,1126.605224609375
284,1126.605224609375
285,1126.605224609375
286,1126.605224609375
287,1126.605224609375
288,1126.605224609375
289,1126.605224609375
290,1126.605224609375
291,1126.605224609375
292,1126.605224609375
293,1126.605224609375
294,1126.605224609375
295,1126.605224609375
296,1126.605224609375
297,1126.605224609375
298,1126.605224609375
299,1126.605224609375
300,1126.605224609375
301,1126.605224609375
302,1126.605224609375
303,1126.605224609375
304,1126.605224609375
305,1126.605224609375
306,1126.605224609375
307,1126.605224609375
308,1126.605224609375
309,1126.605224609375
310,1126.605224609375
311,1126.605224609375
312,1126.605224609375
313,1126.605224609375
314,1126.605224609375
315,1126.605224609375
316,1126.605224609375
317,1126.605224609375
318,1126.605224609375
319,1126.605224609375
320,1126.605224609375
321,1126.605224609375
322,1126.605224609375
323,1126.605224609375
324,1126.605224609375
325,1126.605224609375
326,1126.605224609375
327,1126.605224609375
328,1126.605224609375
329,1126.605224609375
330,1126.605224609375
331,1126.605224609375
332,1126.605224609375
333,1126.605224609375
334,1126.605224609375
335,1126.605224609375
336,1126.605224609375
337,1126.605224609375
338,1126.605224609375
339,1126.605224609375
340,1126.605224609375
341,1126.605224609375
342,1126.605224609375
343,1126.605224609375
344,1126.605224609375
345,1126.605224609375
346,1126.605224609375
347,1126.605224609375
348,1126.605224609375
349,1126.605224609375
350,1126.605224609375
351,1126.605224609375
352,1126.605224609375
353,1126.605224609375
354,1126.605224609375
355,1126.605224609375
356,1126.605224609375
357,1126.605224609375
358,1126.605224609375
359,1126.605224609375
360,1126.605224609375
361,1126.605224609375
362,1126.605224609375
363,1126.605224609375
364,1126.605224609375
365,1126.605224609375
366,1126.605224609375
367,1126.605224609375
368,1126.605224609375
369,1126.605224609375
370,1126.605224609375
371,1126.605224609375
372,1126.605224609375
373,1126.605224609375
374,1126.605224609375
375,1126.605224609375
376,1126.605224609375
377,1126.605224609375
378,1126.605224609375
379,1126.605224609375
380,1126.605224609375
381,1126.605224609375
382,1126.605224609375
383,1126.605224609375
384,1126.605224609375
385,1126.605224609375
386,1126.605224609375
387,1126.605224609375
388,1126.605224609375
389,1126.605224609375
390,1126.605224609375
391,1126.605224609375
392,1126.605224609375
393,1126.605224609375
394,1126.605224609375
395,1126.605224609375
396,1126.605224609375
397,1126.605224609375
398,1126.605224609375
399,1126.605224609375
400,1126.605224609375
401,1126.605224609375
402,1126.605224609375
403,1126.605224609375
404,1126.605224609375
405,1126.605224609375
406,1126.605224609375
407,1126.605224609375
408,1126.605224609375
409,1126.605224609375
410,1126.605224609375
411,1126.605224609375
412,1126.605224609375
413,1126.605224609375
414,1126.605224609375
415,1126.605224609375
416,1126.605224609375
417,1126.605224609375
418,1126.605224609375
419,1126.605224609375
420,1126.605224609375
421,1126.605224609375
422,1126.605224609375
423,1126.605224609375
424,1126.605224609375
425,1126.605224609375
426,1126.605224609375
427,1126.605224609375
428,1126.605224609375
429,1126.605224609375
430,1126.605224609375
431,1126.605224609375
432,1126.605224609375
433,1126.605224609375
434,1126.605224609375
435,1126.605224609375
436,1126.605224609375
437,1126.605224609375
438,1126.605224609375
439,1126.605224609375
440,1126.605224609375
441,1126.605224609375
442,1126.605224609375
443,1126.605224609375
444,1126.605224609375
445,1126.605224609375
446,1126.605224609375
447,1126.605224609375
448,1126.605224609375
449,1126.605224609375
450,1126.605224609375
451,1126.605224609375
452,1126.605224609375
453,1126.605224609375
454,1126.605224609375
455,1126.605224609375
456,1126.605224609375
457,1126.605224609375
458,1126.605224609375
459,1126.605224609375
460,1126.605224609375
461,1126.605224609375
462,1126.605224609375
463,1126.605224609375
464,1126.605224609375
465,1126.605224609375
466,1126.605224609375
467,1126.605224609375
468,1126.605224609375
469,1126.605224609375
470,1126.605224609375
471,1126.605224609375
472,1126.605224609375
473,1126.605224609375
474,1126.605224609375
475,1126.605224609375
476,1126.605224609375
477,1126.605224609375
478,1126.605224609375
479,1126.605224609375
480,1126.605224609375
481,1126.605224609375
482,1126.605224609375
483,1126.605224609375
484,1126.605224609375
485,1126.605224609375
486,1126.605224609375
487,1126.605224609375
488,1126.605224609375
489,1126.605224609375
490,1126.605224609375
491,1126.605224609375
492,1126.605224609375
493,1126.605224609375
494,1126.605224609375
495,1126.605224609375
496,1126.605224609375
497,1126.605224609375
498,1126.605224609375
499,1126.605224609375
500,1126.605224609375
501,1126.605224609375
502,1126.605224609375
503,1126.605224609375
504,1126.605224609375
505,1126.605224609375
506,1126.605224609375
507,1126.605224609375
508,1126.605224609375
509,1126.605224609375
510,1126.605224609375
511,1126.605224609375
512,1126.605224609375
513,1126.605224609375
514,1126.605224609375
515,1126.605224609375
516,1126.605224609375
517,1126.605224609375
518,1126.605224609375
519,1126.605224609375
520,1126.605224609375
521,1126.605224609375
522,1126.605224609375
523,1126.605224609375
524,1126.605224609375
525,1126.605224609375
526,1126.605224609375
527,1126.605224609375
528,1126.605224609375
529,1126.605224609375
530,1126.605224609375
531,1126.605224609375
532,1126.605224609375
533,1126.605224609375
534,1126.605224609375
535,1126.605224609375
536,1126.605224609375
537,1126.605224609375
538,1126.605224609375
539,1126.605224609375
540,1126.605224609375
541,1126.605224609375
542,1126.605224609375
543,1126.605224609375
544,1126.605224609375
545,1126.605224609375
546,1126.605224609375
547,1126.605224609375
548,1126.605224609375
549,1126.605224609375
550,1126.605224609375
551,1126.605224609375
552,1126.605224609375
553,1126.605224609375
554,1126.605224609375
555,1126.605224609375
556,1126.605224609375
557,1126.605224609375
558,1126.605224609375
559,1126.605224609375
560,0.0
561,0.0
562,0.0
563,0.0
564,0.0
565,0.0
566,0.0
567,0.0
568,0.0
569,0.0
570,0.0
571,0.0
572,0.0
573,0.0
574,0.0
575,0.0
576,0.0
577,0.0
578,0.0
579,0.0
580,0.0
581,0.0
582,0.0
583,0.0
584,0.0
585,0.0
586,0.0
587,0.0
588,0.0
589,0.0
590,0.0
591,0.0
592,0.0
593,0.0
594,0.0
595,0.0
596,0.0
597,0.0
598,0.0
599,0.0
600,0.0
601,0.0
602,0.0
603,0.0
604,0.0
605,0.0
606,0.0
607,0.0
608,0.0
609,0.0
610,0.0
611,0.0
612,0.0
613,0.0
614,0.0
615,0.0
616,0.0
617,0.0
618,0.0
619,0.0
620,0.0
621,0.0
622,0.0
623,0.0
624,0.0
625,0.0
626,0.0
627,0.0
628,0.0
629,0.0
630,0.0
631,0.0
632,0.0
633,0.0
634,0.0
635,0.0
636,0.0
637,0.0
638,0.0
639,0.0
640,0.0
641,0.0
642,0.0
643,0.0
644,0.0
645,0.0
646,0.0
647,0.0
648,0.0
649,0.0
650,0.0
651,0.0
652,0.0
653,0.0
654,0.0
655,0.0
656,0.0
657,0.0
658,0.0
659,0.0
660,0.0
661,0.0
662,0.0
663,0.0
664,0.0
665,0.0
666,0.0
667,0.0
668,0.0
669,0.0
670,0.0
671,0.0
672,0.0
673,0.0
674,0.0
675,0.0
676,0.0
677,0.0
678,0.0
679,0.0
680,0.0
681,0.0
682,0.0
683,0.0
684,0.0
685,0.0
686,0.0
687,0.0
688,0.0
689,0.0
690,0.0
691,0.0
692,0.0
693,0.0
694,0.0
695,0.0
696,0.0
697,0.0
698,0.0
699,0.0
700,0.0
701,0.0
702,0.0
703,0.0
704,0.0
705,0.0
706,0.0
707,0.0
708,0.0
709,0.0
710,0.0
711,0.0
712,0.0
713,0.0
714,0.0
715,0.0
716,0.0
717,0.0
718,0.0
719,0.0
720,0.0
721,0.0
722,0.0
723,0.0
724,0.0
725,0.0
726,0.0
727,0.0
728,0.0
729,0.0
730,0.0
731,0.0
732,0.0
733,0.0
734,0.0
735,0.0
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.0
742,0.0
743,0.0
744,0.0
745,0.0
746,0.0
747,0.0
748,0.0
749,0.0
750,0.0
751,0.0
752,0.0
753,0.0
754,0.0
755,0.0
756,0.0
757,0.0
758,0.0
759,0.0
760,0.0
761,0.0
762,0.0
763,0.0
764,0.0
765,0.0
766,0.0
767,0.0
768,0.0
769,0.0
770,0.0
771,0.0
772,0.0
773,0.0
774,0.0
775,0.0
776,0.0
777,0.0
778,0.0
779,0.0
780,0.0
781,0.0
782,0.0
783,0.0
784,0.0
785,0.0
786,0.0
787,0.0
788,0.0
789,0.0
790,0.0
791,0.0
792,0.0
793,0.0
794,0.0
795,0.0
796,0.0
797,0.0
798,0.0
799,0.0
800,0.0
801,0.0
802,0.0
803,0.0
804,0.0
805,0.0
806,0.0
807,0.0
808,0.0
809,0.0
810,0.0
811,0.0
812,0.0
813,0.0
814,0.0
815,0.0
816,0.0
817,0.0
818,0.0
819,0.0
820,0.0
821,0.0
822,0.0
823,0.0
824,0.0
825,0.0
826,0.0
827,0.0
828,0.0
829,0.0
830,0.0
831,0.0
832,0.0
833,0.0
834,0.0
835,0.0
836,0.0
837,0.0
838,0.0
839,0.0
840,0.0
841,0.0
842,0.0
843,0.0
844,0.0
845,0.0
846,0.0
847,0.0
848,0.0
849,0.0
850,0.0
851,0.0
852,0.0
853,0.0
854,0.0
855,0.0
856,0.0
857,0.0
858,0.0
859,0.0
860,0.0
861,0.0
862,0.0
863,0.0
864,0.0
865,0.0
866,0.0
867,0.0
868,0.0
869,0.0
870,0.0
871,0.0
872,0.0
873,0.0
874,0.0
875,0.0
876,0.0
877,0.0
878,0.0
879,0.0
880,0.0
881,0.0
882,0.0
883,0.0
884,0.0
885,0.0
886,0.0
887,0.0
888,0.0
889,0.0
890,0.0
891,0.0
892,0.0
893,0.0
894,0.0
895,0.0
896,0.0
897,0.0
898,0.0
899,0.0
900,0.0
901,0.0
902,0.0
903,0.0
904,0.0
905,0.0
906,0.0
907,0.0
908,0.0
909,0.0
910,0.0
911,0.0
912,0.0
913,0.0
914,0.0
915,0.0
916,0.0
917,0.0
918,0.0
919,0.0
920,0.0
921,0.0
922,0.0
923,0.0
924,0.0
925,0.0
926,0.0
927,0.0
928,0.0
929,0.0
930,0.0
931,0.0
932,0.0
933,0.0
934,0.0
935,0.0
936,0.0
937,0.0
938,0.0
939,0.0
940,0.0
941,0.0
942,0.0
943,0.0
944,0.0
945,0.0
946,0.0
947,0.0
948,0.0
949,0.0
950,0.0
951,0.0
952,0.0
953,0.0
954,0.0
955,0.0
956,0.0
957,0.0
958,0.0
959,0.0
960,0.0
961,0.0
962,0.0
963,0.0
964,0.0
965,0.0
966,0.0
967,0.0
968,0.0
969,0.0
970,0.0
971,0.0
972,0.0
973,0.0
974,0.0
975,0.0
976,0.0
977,0.0
978,0.0
979,0.0
980,0.0
981,0.0
982,0.0
983,0.0
984,0.0
985,0.0
986,0.0
987,0.0
988,0.0
989,0.0
990,0.0
991,0.0
992,0.0
993,0.0
994,0.0
995,0.0
996,0.0
997,0.0
998,0.0
999,0.0
1000,0.0
1001,0.0
1002,0.0
1003,0.0
1004,0.0
1005,0.0
1006,0.0
1007,0.0
1008,0.0
1009,0.0
1010,0.0
1011,0.0
1012,0.0
1013,0.0
1014,0.0
1015,0.0
1016,0.0
1017,0.0
1018,0.0
1019,0.0
1020,0.0
1021,0.0
1022,0.0
1023,0.0
1024,0.0
1025,0.0
1026,0.0
1027,0.0
1028,0.0
1029,0.0
1030,0.0
1031,0.0
1032,0.0
1033,0.0
1034,0.0
1035,0.0
1036,0.0
1037,0.0
1038,0.0
1039,0.0
1040,0.0
1041,0.0
1042,0.0
1043,0.0
1044,0.0
1045,0.0
1046,0.0
1047,0.0
1048,0.0
1049,0.0
1050,0.0
1051,0.0
1052,0.0
1053,0.0
1054,0.0
1055,0.0
1056,0.0
1057,0.0
1058,0.0
1059,0.0
1060,0.0
1061,0.0
1062,0.0
1063,0.0
1064,0.0
1065,0.0
1066,0.0
1067,0.0
1068,0.0
1069,0.0
1070,0.0
1071,0.0
1072,0.0
1073,0.0
1074,0.0
1075,0.0
1076,0.0
1077,0.0
1078,0.0
1079,0.0
1080,0.0
1081,0.0
1082,0.0
1083,0.0
1084,0.0
1085,0.0
1086,0.0
1087,0.0
1088,0.0
1089,0.0
1090,0.0
1091,0.0
1092,0.0
1093,0.0
1094,0.0
1095,0.0
1096,0.0
1097,0.0
1098,0.0
1099,0.0
1100,0.0
1101,0.0
1102,0.0
1103,0.0
1104,0.0
1105,0.0
1106,0.0
1107,0.0
1108,0.0
1109,0.0
1110,0.0
1111,0.0
1112,0.0
1113,0.0
1114,0.0
1115,0.0
1116,0.0
1117,0.0
1118,0.0
1119,0.0
1120,0.0
1121,0.0
1122,0.0
1123,0.0
1124,0.0
1125,0.0
1126,0.0
1127,0.0
1128,0.0
1129,0.0
1130,0.0
1131,0.0
1132,0.0
1133,0.0
1134,0.0
1135,0.0
1136,0.0
1137,0.0
1138,0.0
1139,0.0
1140,0.0
1141,0.0
1142,0.0
1143,0.0
1144,0.0
1145,0.0
1146,0.0
1147,0.0
1148,0.0
1149,0.0
1150,0.0
1151,0.0
1152,0.0
1153,0.0
1154,0.0
1155,0.0
1156,0.0
1157,0.0
1158,0.0
1159,0.0
1160,0.0
1161,0.0
1162,0.0
1163,0.0
1164,0.0
1165,0.0
1166,0.0
1167,0.0
1168,0.0
1169,0.0
1170,0.0
1171,0.0
1172,0.0
1173,0.0
1174,0.0
1175,0.0
1176,0.0
1177,0.0
1178,0.0
1179,0.0
1180,0.0
1181,0.0
1182,0.0
1183,0.0
1184,0.0
1185,0.0
1186,0.0
1187,0.0
1188,0.0
1189,0.0
1190,0.0
1191,0.0
1192,0.0
1193,0.0
1194,0.0
1195,0.0
1196,0.0
1197,0.0
1198,0.0
1199,0.0
1200,0.0
1201,0.0
1202,0.0
1203,0.0
1204,0.0
1205,0.0
1206,0.0
1207,0.0
1208,0.0
1209,0.0
1210,0.0
1211,0.0
1212,0.0
1213,0.0
1214,0.0
1215,0.0
1216,0.0
1217,0.0
1218,0.0
1219,0.0
1220,0.0
1221,0.0
1222,0.0
1223,0.0
1224,0.0
1225,0.0
1226,0.0
1227,0.0
1228,0.0
1229,0.0
1230,0.0
1231,0.0
1232,0.0
1233,0.0
1234,0.0
1235,0.0
1236,0.0
1237,0.0
1238,0.0
1239,0.0
1240,0.0
1241,0.0
1242,0.0
1243,0.0
1244,0.0
1245,0.0
1246,0.0
1247,0.0
1248,0.0
1249,0.0
1250,0.0
1251,0.0
1252,0.0
1253,0.0
1254,0.0
1255,0.0
1256,0.0
1257,0.0
1258,0.0
1259,0.0
1260,0.0
1261,0.0
1262,0.0
1263,0.0
1264,0.0
1265,0.0
1266,0.0
1267,0.0
1268,0.0
1269,0.0
1270,0.0
1271,0.0
1272,0.0
1273,0.0
1274,0.0
1275,0.0
1276,0.0
1277,0.0
1278,0.0
1279,0.0
1280,0.0
1281,0.0
1282,0.0
1283,0.0
1284,0.0
1285,0.0
1286,0.0
1287,0.0
1288,0.0
1289,0.0
1290,0.0
1291,0.0
1292,0.0
1293,0.0
1294,0.0
1295,0.0
1296,0.0
1297,0.0
1298,0.0
1299,0.0
1300,0.0
1301,0.0
1302,0.0
1303,0.0
1304,0.0
1305,0.0
1306,0.0
1307,0.0
1308,0.0
1309,0.0
1310,0.0
1311,0.0
1312,0.0
1313,0.0
1314,0.0
1315,0.0
1316,0.0
1317,0.0
1318,0.0
1319,0.0
1320,0.0
1321,0.0
1322,0.0
1323,0.0
1324,0.0
1325,0.0
1326,0.0
1327,0.0
1328,0.0
1329,0.0
1330,0.0
1331,0.0
1332,0.0
1333,0.0
1334,0.0
1335,0.0
1336,0.0
1337,0.0
1338,0.0
1339,0.0
1340,0.0
1341,0.0
1342,0.0
1343,0.0
1344,0.0
1345,0.0
1346,0.0
1347,0.0
1348,0.0
1349,0.0
1350,0.0
1351,0.0
1352,0.0
1353,0.0
1354,0.0
1355,0.0
1356,0.0
1357,0.0
1358,0.0
1359,0.0
1360,0.0
1361,0.0
1362,0.0
1363,0.0
1364,0.0
1365,0.0
1366,0.0
1367,0.0
1368,0.0
1369,0.0
1370,0.0
1371,0.0
1372,0.0
1373,0.0
1374,0.0
1375,0.0
1376,0.0
1377,0.0
1378,0.0
1379,0.0
1380,0.0
1381,0.0
1382,0.0
1383,0.0
1384,0.0
1385,0.0
1386,0.0
1387,0.0
1388,0.0
1389,0.0
1390,0.0
1391,0.0
1392,0.0
1393,0.0
1394,0.0
1395,0.0
1396,0.0
1397,0.0
1398,0.0
1399,0.0
1400,0.0
1401,0.0
1402,0.0
1403,0.0
1404,0.0
1405,0.0
1406,0.0
1407,0.0
1408,0.0
1409,0.0
1410,0.0
1411,0.0
1412,0.0
1413,0.0
1414,0.0
1415,0.0
1416,0.0
1417,0.0
1418,0.0
1419,0.0
1420,0.0
1421,0.0
1422,0.0
1423,0.0
1424,0.0
1425,0.0
1426,0.0
1427,0.0
1428,0.0
1429,0.0
1430,0.0
1431,0.0
1432,0.0
1433,0.0
1434,0.0
1435,0.0
1436,0.0
1437,0.0
1438,0.0
1439,0.0
1440,0.0
1441,0.0
1442,0.0
1443,0.0
1444,0.0
1445,0.0
1446,0.0
1447,0.0
1448,0.0
1449,0.0
1450,0.0
1451,0.0
1452,0.0
1453,0.0
1454,0.0
1455,0.0
1456,0.0
1457,0.0
1458,0.0
1459,0.0
1460,0.0
1461,0.0
1462,0.0
1463,0.0
1464,0.0
1465,0.0
1466,0.0
1467,0.0
1468,0.0
1469,0.0
1470,0.0
1471,0.0
1472,0.0
1473,0.0
1474,0.0
1475,0.0
1476,0.0
1477,0.0
1478,0.0
1479,0.0
1480,0.0
1481,0.0
1482,0.0
1483,0.0
1484,0.0
1485,0.0
1486,0.0
1487,0.0
1488,0.0
1489,0.0
1490,0.0
1491,0.0
1492,0.0
1493,0.0
1494,0.0
1495,0.0
1496,0.0
1497,0.0
1498,0.0
1499,0.0
1500,0.0
1501,0.0
1502,0.0
1503,0.0
1504,0.0
1505,0.0
1506,0.0
1507,0.0
1508,0.0
1509,0.0
1510,0.0
1511,0.0
1512,0.0
1513,0.0
1514,0.0
1515,0.0
1516,0.0
1517,0.0
1518,0.0
1519,0.0
1520,0.0
1521,0.0
1522,0.0
1523,0.0
1524,0.0
1525,0.0
1526,0.0
1527,0.0
1528,0.0
1529,0.0
1530,0.0
1531,0.0
1532,0.0
1533,0.0
1534,0.0
1535,0.0
1536,0.0
1537,0.0
1538,0.0
1539,0.0
1540,0.0
1541,0.0
1542,0.0
1543,0.0
1544,0.0
1545,0.0
1546,0.0
1547,0.0
1548,0.0
1549,0.0
1550,0.0
1551,0.0
1552,0.0
1553,0.0
1554,0.0
1555,0.0
1556,0.0
1557,0.0
1558,0.0
1559,0.0
1560,0.0
1561,0.0
1562,0.0
1563,0.0
1564,0.0
1565,0.0
1566,0.0
1567,0.0
1568,0.0
1569,0.0
1570,0.0
1571,0.0
1572,0.0
1573,0.0
1574,0.0
1575,0.0
1576,0.0
1577,0.0
1578,0.0
1579,0.0
1580,0.0
1581,0.0
1582,0.0
1583,0.0
1584,0.0
1585,0.0
1586,0.0
1587,0.0
1588,0.0
1589,0.0
1590,0.0
1591,0.0
1592,0.0
1593,0.0
1594,0.0
1595,0.0
1596,0.0
1597,0.0
1598,0.0
1599,0.0
1600,0.0
1601,0.0
1602,0.0
1603,0.0
1604,0.0
1605,0.0
1606,0.0
1607,0.0
1608,0.0
1609,0.0
1610,0.0
1611,0.0
1612,0.0
1613,0.0
1614,0.0
1615,0.0
1616,0.0
1617,0.0
1618,0.0
1619,0.0
1620,0.0
1621,0.0
1622,0.0
1623,0.0
1624,0.0
1625,0.0
1626,0.0
1627,0.0
1628,0.0
1629,0.0
1630,0.0
1631,0.0
1632,0.0
1633,0.0
1634,0.0
1635,0.0
1636,0.0
1637,0.0
1638,0.0
1639,0.0
1640,0.0
1641,0.0
1642,0.0
1643,0.0
1644,0.0
1645,0.0
1646,0.0
1647,0.0
1648,0.0
1649,0.0
1650,0.0
1651,0.0
1652,0.0
1653,0.0
1654,0.0
1655,0.0
1656,0.0
1657,0.0
1658,0.0
1659,0.0
1660,0.0
1661,0.0
1662,0.0
1663,0.0
1664,0.0
1665,0.0
1666,0.0
1667,0.0
1668,0.0
1669,0.0
1670,0.0
1671,0.0
1672,0.0
1673,0.0
1674,0.0
1675,0.0
1676,0.0
1677,0.0
1678,0.0
1679,0.0
1680,0.0
1681,0.0
1682,0.0
1683,0.0
1684,0.0
1685,0.0
1686,0.0
1687,0.0
1688,0.0
1689,0.0
1690,0.0
1691,0.0
1692,0.0
1693,0.0
1694,0.0
1695,0.0
1696,0.0
1697,0.0
1698,0.0
1699,0.0
1700,0.0
1701,0.0
1702,0.0
1703,0.0
1704,0.0
1705,0.0
1706,0.0
1707,0.0
1708,0.0
1709,0.0
1710,0.0
1711,0.0
1712,0.0
1713,0.0
1714,0.0
1715,0.0
1716,0.0
1717,0.0
1718,0.0
1719,0.0
1720,0.0
1721,0.0
1722,0.0
1723,0.0
1724,0.0
1725,0.0
1726,0.0
1727,0.0
1728,0.0
1729,0.0
1730,0.0
1731,0.0
1732,0.0
1733,0.0
1734,0.0
1735,0.0
1736,0.0
1737,0.0
1738,0.0
1739,0.0
1740,0.0
1741,0.0
1742,0.0
1743,0.0
1744,0.0
1745,0.0
1746,0.0
1747,0.0
1748,0.0
1749,0.0
1750,0.0
1751,0.0
1752,0.0
1753,0.0
1754,0.0
1755,0.0
1756,0.0
1757,0.0
1758,0.0
1759,0.0
1760,0.0
1761,0.0
1762,0.0
1763,0.0
1764,0.0
1765,0.0
1766,0.0
1767,0.0
1768,0.0
1769,0.0
1770,0.0
1771,0.0
1772,0.0
1773,0.0
1774,0.0
1775,0.0
1776,0.0
1777,0.0
1778,0.0
1779,0.0
1780,0.0
1781,0.0
1782,0.0
1783,0.0
1784,0.0
1785,0.0
1786,0.0
1787,0.0
1788,0.0
1789,0.0
1790,0.0
1791,0.0
1792,0.0
1793,0.0
1794,0.0
1795,0.0
1796,0.0
1797,0.0
1798,0.0
1799,0.0
1800,0.0
1801,0.0
1802,0.0
1803,0.0
1804,0.0
1805,0.0
1806,0.0
1807,0.0
1808,0.0
1809,0.0
1810,0.0
1811,0.0
1812,0.0
1813,0.0
1814,0.0
1815,0.0
1816,0.0
1817,0.0
1818,0.0
1819,0.0
1820,0.0
1821,0.0
1822,0.0
1823,0.0
1824,0.0
1825,0.0
1826,0.0
1827,0.0
1828,0.0
1829,0.0
1830,0.0
1831,0.0
1832,0.0
1833,0.0
1834,0.0
1835,0.0
1836,0.0
1837,0.0
1838,0.0
1839,0.0
1840,0.0
1841,0.0
1842,0.0
1843,0.0
1844,0.0
1845,0.0
1846,0.0
1847,0.0
1848,0.0
1849,0.0
1850,0.0
1851,0.0
1852,0.0
1853,0.0
1854,0.0
1855,0.0
1856,0.0
1857,0.0
1858,0.0
1859,0.0
1860,0.0
1861,0.0
1862,0.0
1863,0.0
1864,0.0
1865,0.0
1866,0.0
1867,0.0
1868,0.0
1869,0.0
1870,0.0
1871,0.0
1872,0.0
1873,0.0
1874,0.0
1875,0.0
1876,0.0
1877,0.0
1878,0.0
1879,0.0
1880,0.0
1881,0.0
1882,0.0
1883,0.0
1884,0.0
1885,0.0
1886,0.0
1887,0.0
1888,0.0
1889,0.0
1890,0.0
1891,0.0
1892,0.0
1893,0.0
1894,0.0
1895,0.0
1896,0.0
1897,0.0
1898,0.0
1899,0.0
1900,0.0
1901,0.0
1902,0.0
1903,0.0
1904,0.0
1905,0.0
1906,0.0
1907,0.0
1908,0.0
1909,0.0
1910,0.0
1911,0.0
1912,0.0
1913,0.0
1914,0.0
1915,0.0
1916,0.0
1917,0.0
1918,0.0
1919,0.0
1920,0.0
1921,0.0
1922,0.0
1923,0.0
1924,0.0
1925,0.0
1926,0.0
1927,0.0
1928,0.0
1929,0.0
1930,0.0
1931,0.0
1932,0.0
1933,0.0
1934,0.0
1935,0.0
1936,0.0
1937,0.0
1938,0.0
1939,0.0
1940,0.0
1941,0.0
1942,0.0
1943,0.0
1944,0.0
1945,0.0
1946,0.0
1947,0.0
1948,0.0
1949,0.0
1950,0.0
1951,0.0
1952,0.0
1953,0.0
1954,0.0
1955,0.0
1956,0.0
1957,0.0
1958,0.0
1959,0.0
1960,0.0
1961,0.0
1962,0.0
1963,0.0
1964,0.0
1965,0.0
1966,0.0
1967,0.0
1968,0.0
1969,0.0
1970,0.0
1971,0.0
1972,0.0
1973,0.0
1974,0.0
1975,0.0
1976,0.0
1977,0.0
1978,0.0
1979,0.0
1980,0.0
1981,0.0
1982,0.0
1983,0.0
1984,0.0
1985,0.0
1986,0.0
1987,0.0
1988,0.0
1989,0.0
1990,0.0
1991,0.0
1992,0.0
1993,0.0
1994,0.0
1995,0.0
1996,0.0
1997,0.0
1998,0.0
1999,0.0
2000,0.0
2001,0.0
2002,0.0
2003,0.0
2004,0.0
2005,0.0
2006,0.0
2007,0.0
2008,0.0
2009,0.0
2010,0.0
2011,0.0
2012,0.0
2013,0.0
2014,0.0
2015,0.0
2016,0.0
2017,0.0
2018,0.0
2019,0.0
2020,0.0
2021,0.0
2022,0.0
2023,0.0
2024,0.0
2025,0.0
2026,0.0
2027,0.0
2028,0.0
2029,0.0
2030,0.0
2031,0.0
2032,0.0
2033,0.0
2034,0.0
2035,0.0
2036,0.0
2037,0.0
2038,0.0
2039,0.0
2040,0.0
2041,0.0
2042,0.0
2043,0.0
2044,0.0
2045,0.0
2046,0.0
2047,0.0
2048,0.0
2049,0.0
2050,0.0
2051,0.0
2052,0.0
2053,0.0
2054,0.0
2055,0.0
2056,0.0
2057,0.0
2058,0.0
2059,0.0
2060,0.0
2061,0.0
2062,0.0
2063,0.0
2064,0.0
2065,0.0
2066,0.0
2067,0.0
2068,0.0
2069,0.0
2070,0.0
2071,0.0
2072,0.0
2073,0.0
2074,0.0
2075,0.0
2076,0.0
2077,0.0
2078,0.0
2079,0.0
2080,0.0
2081,0.0
2082,0.0
2083,0.0
2084,0.0
2085,0.0
2086,0.0
2087,0.0
2088,0.0
2089,0.0
2090,0.0
2091,0.0
2092,0.0
2093,0.0
2094,0.0
2095,0.0
2096,0.0
2097,0.0
2098,0.0
2099,0.0
2100,0.0
2101,0.0
2102,0.0
2103,0.0
2104,0.0
2105,0.0
2106,0.0
2107,0.0
2108,0.0
2109,0.0
2110,0.0
2111,0.0
2112,0.0
2113,0.0
2114,0.0
2115,0.0
2116,0.0
2117,0.0
2118,0.0
2119,0.0
2120,0.0
2121,0.0
2122,0.0
2123,0.0
2124,0.0
2125,0.0
2126,0.0
2127,0.0
2128,0.0
2129,0.0
2130,0.0
2131,0.0
2132,0.0
2133,0.0
2134,0.0
2135,0.0
2136,0.0
2137,0.0
2138,0.0
2139,0.0
2140,0.0
2141,0.0
2142,0.0
2143,0.0
2144,0.0
2145,0.0
2146,0.0
2147,0.0
2148,0.0
2149,0.0
2150,0.0
2151,0.0
2152,0.0
2153,0.0
2154,0.0
2155,0.0
2156,0.0
2157,0.0
2158,0.0
2159,0.0
2160,0.0
2161,0.0
2162,0.0
2163,0.0
2164,0.0
2165,0.0
2166,0.0
2167,0.0
2168,0.0
2169,0.0
2170,0.0
2171,0.0
2172,0.0
2173,0.0
2174,0.0
2175,0.0
2176,0.0
2177,0.0
2178,0.0
2179,0.0
2180,0.0
2181,0.0
2182,0.0
2183,0.0
2184,0.0
2185,0.0
2186,0.0
2187,0.0
2188,0.0
2189,0.0
2190,0.0
2191,0.0
2192,0.0
2193,0.0
2194,0.0
2195,0.0
2196,0.0
2197,0.0
2198,0.0
2199,0.0
2200,0.0
2201,0.0
2202,0.0
2203,0.0
2204,0.0
2205,0.0
2206,0.0
2207,0.0
2208,0.0
2209,0.0
2210,0.0
2211,0.0
2212,0.0
2213,0.0
2214,0.0
2215,0.0
2216,0.0
2217,0.0
2218,0.0
2219,0.0
2220,0.0
2221,0.0
2222,0.0
2223,0.0
2224,0.0
2225,0.0
2226,0.0
2227,0.0
2228,0.0
2229,0.0
2230,0.0
2231,0.0
2232,0.0
2233,0.0
2234,0.0
2235,0.0
2236,0.0
2237,0.0
2238,0.0
2239,0.0
2240,0.0
2241,0.0
2242,0.0
2243,0.0
2244,0.0
2245,0.0
2246,0.0
2247,0.0
2248,0.0
2249,0.0
2250,0.0
2251,0.0
2252,0.0
2253,0.0
2254,0.0
2255,0.0
2256,0.0
2257,0.0
2258,0.0
2259,0.0
2260,0.0
2261,0.0
2262,0.0
2263,0.0
2264,0.0
2265,0.0
2266,0.0
2267,0.0
2268,0.0
2269,0.0
2270,0.0
2271,0.0
2272,0.0
2273,0.0
2274,0.0
2275,0.0
2276,0.0
2277,0.0
2278,0.0
2279,0.0
2280,0.0
2281,0.0
2282,0.0
2283,0.0
2284,0.0
2285,0.0
2286,0.0
2287,0.0
2288,0.0
2289,0.0
2290,0.0
2291,0.0
2292,0.0
2293,0.0
2294,0.0
2295,0.0
2296,0.0
2297,0.0
2298,0.0
2299,0.0
2300,0.0
2301,0.0
2302,0.0
2303,0.0
2304,0.0
2305,0.0
2306,0.0
2307,0.0
2308,0.0
2309,0.0
2310,0.0
2311,0.0
2312,0.0
2313,0.0
2314,0.0
2315,0.0
2316,0.0
2317,0.0
2318,0.0
2319,0.0
2320,0.0
2321,0.0
2322,0.0
2323,0.0
2324,0.0
2325,0.0
2326,0.0
2327,0.0
2328,0.0
2329,0.0
2330,0.0
2331,0.0
2332,0.0
2333,0.0
2334,0.0
2335,0.0
2336,0.0
2337,0.0
2338,0.0
2339,0.0
2340,0.0
2341,0.0
2342,0.0
2343,0.0
2344,0.0
2345,0.0
2346,0.0
2347,0.0
2348,0.0
2349,0.0
2350,0.0
2351,0.0
2352,0.0
2353,0.0
2354,0.0
2355,0.0
2356,0.0
2357,0.0
2358,0.0
2359,0.0
2360,0.0
2361,0.0
2362,0.0
2363,0.0
2364,0.0
2365,0.0
2366,0.0
2367,0.0
2368,0.0
2369,0.0
2370,0.0
2371,0.0
2372,0.0
2373,0.0
2374,0.0
2375,0.0
2376,0.0
2377,0.0
2378,0.0
2379,0.0
2380,0.0
2381,0.0
2382,0.0
2383,0.0
2384,0.0
2385,0.0
2386,0.0
2387,0.0
2388,0.0
2389,0.0
2390,0.0
2391,0.0
2392,0.0
2393,0.0
2394,0.0
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_gcn_400.csv <==
Sno,node
0,43768.47218322754
1,43763.77146148682
2,38157.754959106445
3,35913.50524139404
4,24692.3550491333
5,23570.246589660645
6,22448.13813018799
7,22448.11626434326
8,22024.50938796997
9,21976.797912597656
10,20203.86654663086
11,19081.758087158203
12,19081.74715423584
13,17959.649627685547
14,17959.62776184082
15,17954.50612258911
16,16837.54116821289
17,16837.54116821289
18,16837.530235290527
19,16832.222736358643
20,16832.1462059021
21,15715.388977050781
22,14593.302383422852
23,14593.291450500488
24,14593.291450500488
25,14593.291450500488
26,14593.269584655762
27,14186.516201019287
28,13471.193923950195
29,13471.182991027832
30,13471.182991027832
31,13471.182991027832
32,13471.161125183105
33,13471.161125183105
34,13471.161125183105
35,13412.261363983154
36,13011.10758972168
37,12349.063598632812
38,12349.063598632812
39,12349.063598632812
40,12349.05266571045
41,12349.05266571045
42,12349.05266571045
43,12349.05266571045
44,12349.05266571045
45,12349.05266571045
46,12349.05266571045
47,12349.05266571045
48,12349.041732788086
49,12349.041732788086
50,12349.041732788086
51,12349.041732788086
52,12349.041732788086
53,12343.49917602539
54,11226.955139160156
55,11226.955139160156
56,11226.944206237793
57,11226.944206237793
58,11226.944206237793
59,11226.944206237793
60,11226.944206237793
61,11226.944206237793
62,11226.944206237793
63,11226.93327331543
64,11226.93327331543
65,11226.93327331543
66,11226.93327331543
67,11226.93327331543
68,11226.922340393066
69,11226.922340393066
70,11226.922340393066
71,11226.911407470703
72,11182.059867858887
73,10758.452991485596
74,10104.835746765137
75,10104.835746765137
76,10104.835746765137
77,10104.835746765137
78,10104.835746765137
79,10104.835746765137
80,10104.835746765137
81,10104.835746765137
82,10104.824813842773
83,10104.824813842773
84,10104.824813842773
85,10104.824813842773
86,10104.824813842773
87,10104.824813842773
88,10104.824813842773
89,10104.824813842773
90,10104.824813842773
91,10104.824813842773
92,10104.824813842773
93,10104.81388092041
94,10104.81388092041
95,10104.81388092041
96,10104.81388092041
97,10104.81388092041
98,10104.81388092041
99,10104.81388092041
100,10104.81388092041
101,10104.81388092041
102,10104.81388092041
103,10104.81388092041
104,10104.81388092041
105,10104.81388092041
106,10104.81388092041
107,10104.802947998047
108,10104.802947998047
109,9611.086158752441
110,9608.269954681396
111,8982.716354370117
112,8982.716354370117
113,8982.716354370117
114,8982.716354370117
115,8982.716354370117
116,8982.716354370117
117,8982.716354370117
118,8982.716354370117
119,8982.716354370117
120,8982.705421447754
121,8982.705421447754
122,8982.705421447754
123,8982.705421447754
124,8982.705421447754
125,8982.705421447754
126,8982.705421447754
127,8982.705421447754
128,8982.705421447754
129,8982.705421447754
130,8982.705421447754
131,8982.705421447754
132,8982.69448852539
133,8982.69448852539
134,8982.69448852539
135,8982.69448852539
136,8982.69448852539
137,8982.69448852539
138,8982.69448852539
139,8982.69448852539
140,8982.69448852539
141,8982.69448852539
142,8982.69448852539
143,8982.683555603027
144,8982.683555603027
145,8977.228462219238
146,8977.179264068604
147,8977.10273361206
148,8977.026203155518
149,8937.810150146484
150,8929.39433670044
151,8926.589065551758
152,8525.435291290283
153,7860.596961975098
154,7860.596961975098
155,7860.596961975098
156,7860.596961975098
157,7860.596961975098
158,7860.596961975098
159,7860.596961975098
160,7860.596961975098
161,7860.596961975098
162,7860.596961975098
163,7860.596961975098
164,7860.596961975098
165,7860.596961975098
166,7860.596961975098
167,7860.596961975098
168,7860.596961975098
169,7860.596961975098
170,7860.596961975098
171,7860.596961975098
172,7860.596961975098
173,7860.596961975098
174,7860.596961975098
175,7860.596961975098
176,7860.586029052734
177,7860.586029052734
178,7860.586029052734
179,7860.586029052734
180,7860.586029052734
181,7860.586029052734
182,7860.586029052734
183,7860.586029052734
184,7860.586029052734
185,7860.586029052734
186,7860.586029052734
187,7860.586029052734
188,7860.586029052734
189,7860.586029052734
190,7860.586029052734
191,7860.586029052734
192,7860.586029052734
193,7860.586029052734
194,7860.586029052734
195,7860.586029052734
196,7860.586029052734
197,7860.586029052734
198,7860.586029052734
199,7860.586029052734
200,7860.586029052734
201,7860.586029052734
202,7860.586029052734
203,7860.586029052734
204,7860.575096130371
205,7860.575096130371
206,7860.575096130371
207,7860.575096130371
208,7860.575096130371
209,7860.575096130371
210,7860.575096130371
211,7860.575096130371
212,7860.575096130371
213,7860.575096130371
214,7860.575096130371
215,7855.130935668945
216,7855.081737518311
217,7855.059871673584
218,7855.010673522949
219,7807.27494430542
220,7487.484966278076
221,7389.2895431518555
222,6738.477569580078
223,6738.477569580078
224,6738.477569580078
225,6738.477569580078
226,6738.477569580078
227,6738.477569580078
228,6738.477569580078
229,6738.477569580078
230,6738.477569580078
231,6738.477569580078
232,6738.477569580078
233,6738.477569580078
234,6738.477569580078
235,6738.477569580078
236,6738.477569580078
237,6738.477569580078
238,6738.477569580078
239,6738.477569580078
240,6738.477569580078
241,6738.477569580078
242,6738.477569580078
243,6738.477569580078
244,6738.477569580078
245,6738.477569580078
246,6738.477569580078
247,6738.477569580078
248,6738.477569580078
249,6738.477569580078
250,6738.477569580078
251,6738.477569580078
252,6738.477569580078
253,6738.477569580078
254,6738.477569580078
255,6738.477569580078
256,6738.477569580078
257,6738.477569580078
258,6738.477569580078
259,6738.477569580078
260,6738.466636657715
261,6738.466636657715
262,6738.466636657715
263,6738.466636657715
264,6738.466636657715
265,6738.466636657715
266,6738.466636657715
267,6738.466636657715
268,6738.466636657715
269,6738.466636657715
270,6738.466636657715
271,6738.466636657715
272,6738.466636657715
273,6738.466636657715
274,6738.466636657715
275,6738.466636657715
276,6738.466636657715
277,6738.466636657715
278,6738.466636657715
279,6738.466636657715
280,6738.466636657715
281,6738.466636657715
282,6738.466636657715
283,6738.466636657715
284,6738.466636657715
285,6738.466636657715
286,6738.466636657715
287,6738.466636657715
288,6738.466636657715
289,6738.466636657715
290,6738.466636657715
291,6738.466636657715
292,6738.466636657715
293,6738.466636657715
294,6738.466636657715
295,6738.466636657715
296,6738.466636657715
297,6738.466636657715
298,6738.466636657715
299,6738.466636657715
300,6738.466636657715
301,6738.466636657715
302,6738.466636657715
303,6738.466636657715
304,6738.455703735352
305,6738.455703735352
306,6738.455703735352
307,6738.455703735352
308,6738.455703735352
309,6738.455703735352
310,6732.967811584473
311,6732.935012817383
312,6732.929546356201
313,6732.749153137207
314,6699.151496887207
315,6693.582298278809
316,6267.181083679199
317,5616.358177185059
318,5616.358177185059
319,5616.358177185059
320,5616.358177185059
321,5616.358177185059
322,5616.358177185059
323,5616.358177185059
324,5616.358177185059
325,5616.358177185059
326,5616.358177185059
327,5616.358177185059
328,5616.358177185059
329,5616.358177185059
330,5616.358177185059
331,5616.358177185059
332,5616.358177185059
333,5616.358177185059
334,5616.358177185059
335,5616.358177185059
336,5616.358177185059
337,5616.358177185059
338,5616.358177185059
339,5616.358177185059
340,5616.358177185059
341,5616.358177185059
342,5616.358177185059
343,5616.358177185059
344,5616.358177185059
345,5616.358177185059
346,5616.358177185059
347,5616.358177185059
348,5616.358177185059
349,5616.358177185059
350,5616.358177185059
351,5616.358177185059
352,5616.358177185059
353,5616.358177185059
354,5616.358177185059
355,5616.358177185059
356,5616.358177185059
357,5616.358177185059
358,5616.358177185059
359,5616.358177185059
360,5616.358177185059
361,5616.358177185059
362,5616.358177185059
363,5616.358177185059
364,5616.358177185059
365,5616.347244262695
366,5616.347244262695
367,5616.347244262695
368,5616.347244262695
369,5616.347244262695
370,5616.347244262695
371,5616.347244262695
372,5616.347244262695
373,5616.347244262695
374,5616.347244262695
375,5616.347244262695
376,5616.347244262695
377,5616.347244262695
378,5616.347244262695
379,5616.347244262695
380,5616.347244262695
381,5616.347244262695
382,5616.347244262695
383,5616.347244262695
384,5616.347244262695
385,5616.347244262695
386,5616.347244262695
387,5616.347244262695
388,5616.347244262695
389,5616.347244262695
390,5616.347244262695
391,5616.347244262695
392,5610.722690582275
393,5610.711757659912
394,5610.700824737549
395,5610.689891815186
396,5610.684425354004
397,5610.684425354004
398,5610.646160125732
399,5610.6297607421875
400,5610.6297607421875
401,5610.607894897461
402,5167.380519866943
403,4494.238784790039
404,4494.238784790039
405,4494.238784790039
406,4494.238784790039
407,4494.238784790039
408,4494.238784790039
409,4494.238784790039
410,4494.238784790039
411,4494.238784790039
412,4494.238784790039
413,4494.238784790039
414,4494.238784790039
415,4494.238784790039
416,4494.238784790039
417,4494.238784790039
418,4494.238784790039
419,4494.238784790039
420,4494.238784790039
421,4494.238784790039
422,4494.238784790039
423,4494.238784790039
424,4494.238784790039
425,4494.238784790039
426,4494.238784790039
427,4494.238784790039
428,4494.238784790039
429,4494.238784790039
430,4494.238784790039
431,4494.238784790039
432,4494.238784790039
433,4494.238784790039
434,4494.238784790039
435,4494.238784790039
436,4494.238784790039
437,4494.238784790039
438,4494.238784790039
439,4494.238784790039
440,4494.238784790039
441,4494.238784790039
442,4494.238784790039
443,4494.238784790039
444,4494.238784790039
445,4494.238784790039
446,4494.238784790039
447,4494.238784790039
448,4494.238784790039
449,4494.238784790039
450,4494.238784790039
451,4494.238784790039
452,4494.238784790039
453,4494.238784790039
454,4494.238784790039
455,4494.238784790039
456,4494.238784790039
457,4494.238784790039
458,4494.238784790039
459,4494.238784790039
460,4494.238784790039
461,4494.238784790039
462,4494.238784790039
463,4494.238784790039
464,4494.238784790039
465,4494.238784790039
466,4494.238784790039
467,4494.238784790039
468,4494.238784790039
469,4494.238784790039
470,4494.238784790039
471,4494.238784790039
472,4494.238784790039
473,4494.238784790039
474,4494.238784790039
475,4494.238784790039
476,4494.238784790039
477,4494.238784790039
478,4494.238784790039
479,4494.238784790039
480,4494.238784790039
481,4494.238784790039
482,4494.238784790039
483,4494.238784790039
484,4494.238784790039
485,4494.238784790039
486,4494.238784790039
487,4494.238784790039
488,4494.238784790039
489,4494.238784790039
490,4494.238784790039
491,4494.238784790039
492,4494.227851867676
493,4494.227851867676
494,4494.227851867676
495,4494.227851867676
496,4494.227851867676
497,4494.227851867676
498,4494.227851867676
499,4494.227851867676
500,4494.227851867676
501,4494.227851867676
502,4494.227851867676
503,4494.227851867676
504,4494.227851867676
505,4494.227851867676
506,4494.227851867676
507,4494.227851867676
508,4494.227851867676
509,4494.227851867676
510,4488.657962799072
511,4488.614231109619
512,4488.586898803711
513,4488.581432342529
514,4488.570499420166
515,4488.543167114258
516,4488.537700653076
517,4488.537700653076
518,4488.5322341918945
519,4488.521301269531
520,4488.51583480835
521,4488.504901885986
522,4488.499435424805
523,4488.488502502441
524,4449.247505187988
525,4432.3994789123535
526,4429.62154006958
527,3986.473773956299
528,3983.5451622009277
529,3372.1193923950195
530,3372.1193923950195
531,3372.1193923950195
532,3372.1193923950195
533,3372.1193923950195
534,3372.1193923950195
535,3372.1193923950195
536,3372.1193923950195
537,3372.1193923950195
538,3372.1193923950195
539,3372.1193923950195
540,3372.1193923950195
541,3372.1193923950195
542,3372.1193923950195
543,3372.1193923950195
544,3372.1193923950195
545,3372.1193923950195
546,3372.1193923950195
547,3372.1193923950195
548,3372.1193923950195
549,3372.1193923950195
550,3372.1193923950195
551,3372.1193923950195
552,3372.1193923950195
553,3372.1193923950195
554,3372.1193923950195
555,3372.1193923950195
556,3372.1193923950195
557,3372.1193923950195
558,3372.1193923950195
559,3372.1193923950195
560,3372.1193923950195
561,3372.1193923950195
562,3372.1193923950195
563,3372.1193923950195
564,3372.1193923950195
565,3372.1193923950195
566,3372.1193923950195
567,3372.1193923950195
568,3372.1193923950195
569,3372.1193923950195
570,3372.1193923950195
571,3372.1193923950195
572,3372.1193923950195
573,3372.1193923950195
574,3372.1193923950195
575,3372.1193923950195
576,3372.1193923950195
577,3372.1193923950195
578,3372.1193923950195
579,3372.1193923950195
580,3372.1193923950195
581,3372.1193923950195
582,3372.1193923950195
583,3372.1193923950195
584,3372.1193923950195
585,3372.1193923950195
586,3372.1193923950195
587,3372.1193923950195
588,3372.1193923950195
589,3372.1193923950195
590,3372.1193923950195
591,3372.1193923950195
592,3372.1193923950195
593,3372.1193923950195
594,3372.1193923950195
595,3372.1193923950195
596,3372.1193923950195
597,3372.1193923950195
598,3372.1193923950195
599,3372.1193923950195
600,3372.1193923950195
601,3372.1193923950195
602,3372.1193923950195
603,3372.1193923950195
604,3372.1193923950195
605,3372.1193923950195
606,3372.1193923950195
607,3366.5549697875977
608,3366.4839057922363
609,3366.4784393310547
610,3366.4784393310547
611,3366.4675064086914
612,3366.456573486328
613,3366.445640563965
614,3366.4347076416016
615,3366.4347076416016
616,3366.4237747192383
617,3366.4237747192383
618,3366.4237747192383
619,3366.4183082580566
620,3366.4183082580566
621,3366.412841796875
622,3366.4073753356934
623,3366.4073753356934
624,3366.4073753356934
625,3366.4073753356934
626,3366.4073753356934
627,3366.4073753356934
628,3366.4073753356934
629,3366.4073753356934
630,3366.4019088745117
631,3366.4019088745117
632,3366.4019088745117
633,3366.4019088745117
634,3366.4019088745117
635,3366.39644241333
636,3366.39644241333
637,3366.3909759521484
638,3366.3909759521484
639,3366.3909759521484
640,3366.3909759521484
641,3366.385509490967
642,3366.385509490967
643,3366.385509490967
644,3366.385509490967
645,3366.385509490967
646,3366.380043029785
647,3366.380043029785
648,3366.380043029785
649,3366.380043029785
650,3366.3745765686035
651,3366.3745765686035
652,3366.3745765686035
653,3366.3745765686035
654,3366.369110107422
655,3366.369110107422
656,3366.369110107422
657,3366.369110107422
658,3366.369110107422
659,3366.3636436462402
660,3366.3636436462402
661,3366.3636436462402
662,3366.3636436462402
663,3366.3581771850586
664,3366.3581771850586
665,3366.3581771850586
666,3335.675121307373
667,3321.506637573242
668,3313.063491821289
669,3304.6422119140625
670,2889.4839477539062
671,2244.4465103149414
672,2244.40824508667
673,2244.37544631958
674,2244.3699798583984
675,2244.3699798583984
676,2244.3535804748535
677,2244.348114013672
678,2244.3426475524902
679,2244.331714630127
680,2244.331714630127
681,2244.3207817077637
682,2244.3207817077637
683,2244.3207817077637
684,2244.3207817077637
685,2244.315315246582
686,2244.315315246582
687,2244.3098487854004
688,2244.3098487854004
689,2244.3098487854004
690,2244.3098487854004
691,2244.3098487854004
692,2244.3043823242188
693,2244.3043823242188
694,2244.3043823242188
695,2244.3043823242188
696,2244.3043823242188
697,2244.298915863037
698,2244.2934494018555
699,2244.2934494018555
700,2244.2934494018555
701,2244.2934494018555
702,2244.287982940674
703,2244.287982940674
704,2244.287982940674
705,2244.287982940674
706,2244.287982940674
707,2244.282516479492
708,2244.282516479492
709,2244.282516479492
710,2244.282516479492
711,2244.282516479492
712,2244.282516479492
713,2244.282516479492
714,2244.282516479492
715,2244.282516479492
716,2244.282516479492
717,2244.282516479492
718,2244.282516479492
719,2244.2770500183105
720,2244.2770500183105
721,2244.2770500183105
722,2244.2770500183105
723,2244.2770500183105
724,2244.2770500183105
725,2244.2770500183105
726,2244.2770500183105
727,2244.2770500183105
728,2244.2770500183105
729,2244.2770500183105
730,2244.2770500183105
731,2244.2770500183105
732,2244.2770500183105
733,2244.271583557129
734,2244.271583557129
735,2244.271583557129
736,2244.271583557129
737,2244.271583557129
738,2244.271583557129
739,2244.271583557129
740,2244.271583557129
741,2244.271583557129
742,2244.271583557129
743,2244.271583557129
744,2244.271583557129
745,2244.271583557129
746,2244.271583557129
747,2244.271583557129
748,2244.271583557129
749,2244.271583557129
750,2244.271583557129
751,2244.271583557129
752,2244.271583557129
753,2244.271583557129
754,2244.271583557129
755,2244.271583557129
756,2244.271583557129
757,2244.271583557129
758,2244.271583557129
759,2244.2661170959473
760,2244.2661170959473
761,2244.2661170959473
762,2244.2661170959473
763,2244.2661170959473
764,2244.2661170959473
765,2244.2661170959473
766,2244.2661170959473
767,2244.2661170959473
768,2244.2661170959473
769,2244.2661170959473
770,2244.2661170959473
771,2244.2661170959473
772,2244.2661170959473
773,2244.2661170959473
774,2244.2606506347656
775,2244.2606506347656
776,2244.2606506347656
777,2244.2606506347656
778,2244.2606506347656
779,2244.2606506347656
780,2244.2606506347656
781,2244.2606506347656
782,2244.2606506347656
783,2244.2606506347656
784,2244.2606506347656
785,2244.2606506347656
786,2244.2606506347656
787,2244.2606506347656
788,2244.2606506347656
789,2244.2606506347656
790,2244.2606506347656
791,2244.2606506347656
792,2244.2606506347656
793,2244.2606506347656
794,2244.2606506347656
795,2244.2606506347656
796,2244.2606506347656
797,2244.2606506347656
798,2244.2606506347656
799,2244.2606506347656
800,2244.2606506347656
801,2244.2606506347656
802,2244.2606506347656
803,2244.2606506347656
804,2244.2606506347656
805,2244.2606506347656
806,2244.2606506347656
807,2244.2606506347656
808,2244.255184173584
809,2244.255184173584
810,2244.255184173584
811,2244.255184173584
812,2244.255184173584
813,2244.255184173584
814,2244.255184173584
815,2244.255184173584
816,2244.255184173584
817,2244.255184173584
818,2244.255184173584
819,2244.255184173584
820,2244.255184173584
821,2244.255184173584
822,2244.255184173584
823,2244.2497177124023
824,2244.2497177124023
825,2244.2497177124023
826,2244.2497177124023
827,2244.2497177124023
828,2244.2497177124023
829,2244.2497177124023
830,2244.2497177124023
831,2244.2497177124023
832,2244.2497177124023
833,2244.2497177124023
834,2244.2497177124023
835,2244.2497177124023
836,2244.2497177124023
837,2244.2497177124023
838,2244.2497177124023
839,2244.2497177124023
840,2244.2497177124023
841,2244.2497177124023
842,2244.2497177124023
843,2244.2497177124023
844,2244.2497177124023
845,2244.2497177124023
846,2244.2497177124023
847,2244.2497177124023
848,2244.2497177124023
849,2244.2497177124023
850,2244.2497177124023
851,2244.2497177124023
852,2244.2497177124023
853,2244.2497177124023
854,2244.2497177124023
855,2244.2497177124023
856,2244.2442512512207
857,2244.2442512512207
858,2244.2442512512207
859,2244.2442512512207
860,2244.2442512512207
861,2244.2442512512207
862,2244.2442512512207
863,2244.238784790039
864,2244.238784790039
865,2244.238784790039
866,2244.238784790039
867,2244.238784790039
868,2244.238784790039
869,2244.238784790039
870,2244.238784790039
871,2244.238784790039
872,2244.238784790039
873,2244.238784790039
874,2244.238784790039
875,2244.238784790039
876,2244.238784790039
877,2244.238784790039
878,2219.0022773742676
879,2216.2188720703125
880,2210.608329772949
881,2207.7702598571777
882,2196.5929069519043
883,2196.581974029541
884,1848.722885131836
885,1823.5137100219727
886,1812.265293121338
887,1806.6164855957031
888,1803.8112144470215
889,1801.0059432983398
890,1792.6229286193848
891,1787.0397186279297
892,1784.17431640625
893,1781.4018440246582
894,1772.9860305786133
895,1767.37548828125
896,1122.2560539245605
897,1122.250587463379
898,1122.2396545410156
899,1122.234188079834
900,1122.2287216186523
901,1122.2287216186523
902,1122.2287216186523
903,1122.2232551574707
904,1122.217788696289
905,1122.2123222351074
906,1122.2123222351074
907,1122.2068557739258
908,1122.2068557739258
909,1122.2013893127441
910,1122.1959228515625
911,1122.1959228515625
912,1122.1959228515625
913,1122.1959228515625
914,1122.1959228515625
915,1122.1959228515625
916,1122.1904563903809
917,1122.1904563903809
918,1122.1904563903809
919,1122.1904563903809
920,1122.1904563903809
921,1122.1904563903809
922,1122.1904563903809
923,1122.1904563903809
924,1122.1904563903809
925,1122.1849899291992
926,1122.1849899291992
927,1122.1849899291992
928,1122.1849899291992
929,1122.1849899291992
930,1122.1849899291992
931,1122.1795234680176
932,1122.1795234680176
933,1122.1795234680176
934,1122.1795234680176
935,1122.1795234680176
936,1122.1795234680176
937,1122.1795234680176
938,1122.1795234680176
939,1122.1795234680176
940,1122.174057006836
941,1122.174057006836
942,1122.174057006836
943,1122.174057006836
944,1122.174057006836
945,1122.174057006836
946,1122.174057006836
947,1122.174057006836
948,1122.174057006836
949,1122.174057006836
950,1122.174057006836
951,1122.1685905456543
952,1122.1685905456543
953,1122.1685905456543
954,1122.1685905456543
955,1122.1685905456543
956,1122.1685905456543
957,1122.1685905456543
958,1122.1685905456543
959,1122.1685905456543
960,1122.1685905456543
961,1122.1685905456543
962,1122.1685905456543
963,1122.1685905456543
964,1122.1685905456543
965,1122.1685905456543
966,1122.1685905456543
967,1122.1685905456543
968,1122.1685905456543
969,1122.1685905456543
970,1122.1685905456543
971,1122.1685905456543
972,1122.1631240844727
973,1122.1631240844727
974,1122.1631240844727
975,1122.1631240844727
976,1122.1631240844727
977,1122.1631240844727
978,1122.1631240844727
979,1122.1631240844727
980,1122.1631240844727
981,1122.1631240844727
982,1122.1631240844727
983,1122.1631240844727
984,1122.1631240844727
985,1122.1631240844727
986,1122.1631240844727
987,1122.1631240844727
988,1122.1631240844727
989,1122.1631240844727
990,1122.1631240844727
991,1122.1631240844727
992,1122.1631240844727
993,1122.1631240844727
994,1122.1631240844727
995,1122.1631240844727
996,1122.1631240844727
997,1122.1631240844727
998,1122.1631240844727
999,1122.1631240844727
1000,1122.1631240844727
1001,1122.1631240844727
1002,1122.1631240844727
1003,1122.157657623291
1004,1122.157657623291
1005,1122.157657623291
1006,1122.157657623291
1007,1122.157657623291
1008,1122.157657623291
1009,1122.157657623291
1010,1122.157657623291
1011,1122.157657623291
1012,1122.157657623291
1013,1122.157657623291
1014,1122.157657623291
1015,1122.157657623291
1016,1122.157657623291
1017,1122.157657623291
1018,1122.157657623291
1019,1122.157657623291
1020,1122.157657623291
1021,1122.157657623291
1022,1122.157657623291
1023,1122.157657623291
1024,1122.157657623291
1025,1122.157657623291
1026,1122.157657623291
1027,1122.157657623291
1028,1122.157657623291
1029,1122.157657623291
1030,1122.157657623291
1031,1122.157657623291
1032,1122.157657623291
1033,1122.157657623291
1034,1122.157657623291
1035,1122.157657623291
1036,1122.157657623291
1037,1122.157657623291
1038,1122.157657623291
1039,1122.157657623291
1040,1122.157657623291
1041,1122.157657623291
1042,1122.1521911621094
1043,1122.1521911621094
1044,1122.1521911621094
1045,1122.1521911621094
1046,1122.1521911621094
1047,1122.1521911621094
1048,1122.1521911621094
1049,1122.1521911621094
1050,1122.1521911621094
1051,1122.1521911621094
1052,1122.1521911621094
1053,1122.1521911621094
1054,1122.1521911621094
1055,1122.1521911621094
1056,1122.1521911621094
1057,1122.1521911621094
1058,1122.1521911621094
1059,1122.1521911621094
1060,1122.1521911621094
1061,1122.1521911621094
1062,1122.1521911621094
1063,1122.1521911621094
1064,1122.1521911621094
1065,1122.1521911621094
1066,1122.1521911621094
1067,1122.1521911621094
1068,1122.1521911621094
1069,1122.1521911621094
1070,1122.1521911621094
1071,1122.1521911621094
1072,1122.1521911621094
1073,1122.1521911621094
1074,1122.1521911621094
1075,1122.1521911621094
1076,1122.1521911621094
1077,1122.1521911621094
1078,1122.1521911621094
1079,1122.1521911621094
1080,1122.1521911621094
1081,1122.1521911621094
1082,1122.1521911621094
1083,1122.1521911621094
1084,1122.1521911621094
1085,1122.1521911621094
1086,1122.1521911621094
1087,1122.1521911621094
1088,1122.1521911621094
1089,1122.1521911621094
1090,1122.1521911621094
1091,1122.1521911621094
1092,1122.1521911621094
1093,1122.1521911621094
1094,1122.1521911621094
1095,1122.1521911621094
1096,1122.1521911621094
1097,1122.1521911621094
1098,1122.1521911621094
1099,1122.1521911621094
1100,1122.1521911621094
1101,1122.1521911621094
1102,1122.1521911621094
1103,1122.1521911621094
1104,1122.1521911621094
1105,1122.1521911621094
1106,1122.1521911621094
1107,1122.1521911621094
1108,1122.1521911621094
1109,1122.1521911621094
1110,1122.1521911621094
1111,1122.1521911621094
1112,1122.1521911621094
1113,1122.1521911621094
1114,1122.1521911621094
1115,1122.1467247009277
1116,1122.1467247009277
1117,1122.1467247009277
1118,1122.1467247009277
1119,1122.1467247009277
1120,1122.1467247009277
1121,1122.1467247009277
1122,1122.1467247009277
1123,1122.1467247009277
1124,1122.1467247009277
1125,1122.1467247009277
1126,1122.1467247009277
1127,1122.1467247009277
1128,1122.1467247009277
1129,1122.1467247009277
1130,1122.1467247009277
1131,1122.1467247009277
1132,1122.1467247009277
1133,1122.1467247009277
1134,1122.1467247009277
1135,1122.1467247009277
1136,1122.1467247009277
1137,1122.1467247009277
1138,1122.1467247009277
1139,1122.1467247009277
1140,1122.1467247009277
1141,1122.1467247009277
1142,1122.1467247009277
1143,1122.1467247009277
1144,1122.1467247009277
1145,1122.1467247009277
1146,1122.1467247009277
1147,1122.1467247009277
1148,1122.1467247009277
1149,1122.1467247009277
1150,1122.1467247009277
1151,1122.1467247009277
1152,1122.1467247009277
1153,1122.1467247009277
1154,1122.1467247009277
1155,1122.1467247009277
1156,1122.1467247009277
1157,1122.1467247009277
1158,1122.1467247009277
1159,1122.1467247009277
1160,1122.1467247009277
1161,1122.1467247009277
1162,1122.1467247009277
1163,1122.1467247009277
1164,1122.1467247009277
1165,1122.1467247009277
1166,1122.1467247009277
1167,1122.1467247009277
1168,1122.1467247009277
1169,1122.1467247009277
1170,1122.1467247009277
1171,1122.1467247009277
1172,1122.1467247009277
1173,1122.1467247009277
1174,1122.1467247009277
1175,1122.1467247009277
1176,1122.1467247009277
1177,1122.1467247009277
1178,1122.1467247009277
1179,1122.1467247009277
1180,1122.141258239746
1181,1122.141258239746
1182,1122.141258239746
1183,1122.141258239746
1184,1122.141258239746
1185,1122.141258239746
1186,1122.141258239746
1187,1122.141258239746
1188,1122.141258239746
1189,1122.141258239746
1190,1122.141258239746
1191,1122.141258239746
1192,1122.141258239746
1193,1122.141258239746
1194,1122.141258239746
1195,1122.141258239746
1196,1122.141258239746
1197,1122.141258239746
1198,1122.141258239746
1199,1122.141258239746
1200,1122.141258239746
1201,1122.141258239746
1202,1122.141258239746
1203,1122.141258239746
1204,1122.141258239746
1205,1122.141258239746
1206,1122.141258239746
1207,1122.141258239746
1208,1122.141258239746
1209,1122.141258239746
1210,1122.141258239746
1211,1122.141258239746
1212,1122.141258239746
1213,1122.141258239746
1214,1122.141258239746
1215,1122.141258239746
1216,1122.141258239746
1217,1122.141258239746
1218,1122.141258239746
1219,1122.141258239746
1220,1122.141258239746
1221,1122.141258239746
1222,1122.141258239746
1223,1122.141258239746
1224,1122.141258239746
1225,1122.141258239746
1226,1122.141258239746
1227,1122.141258239746
1228,1122.141258239746
1229,1122.141258239746
1230,1122.141258239746
1231,1122.141258239746
1232,1122.141258239746
1233,1122.141258239746
1234,1122.141258239746
1235,1122.141258239746
1236,1122.141258239746
1237,1122.141258239746
1238,1122.141258239746
1239,1122.141258239746
1240,1122.141258239746
1241,1122.141258239746
1242,1122.141258239746
1243,1122.141258239746
1244,1122.141258239746
1245,1122.141258239746
1246,1122.141258239746
1247,1122.141258239746
1248,1122.141258239746
1249,1122.141258239746
1250,1122.141258239746
1251,1122.141258239746
1252,1122.141258239746
1253,1122.141258239746
1254,1122.141258239746
1255,1122.141258239746
1256,1122.141258239746
1257,1122.141258239746
1258,1122.141258239746
1259,1122.141258239746
1260,1122.141258239746
1261,1122.141258239746
1262,1122.141258239746
1263,1122.141258239746
1264,1122.141258239746
1265,1122.141258239746
1266,1122.141258239746
1267,1122.141258239746
1268,1122.141258239746
1269,1122.141258239746
1270,1122.141258239746
1271,1122.141258239746
1272,1122.141258239746
1273,1122.141258239746
1274,1122.141258239746
1275,1122.141258239746
1276,1122.141258239746
1277,1122.141258239746
1278,1122.141258239746
1279,1122.141258239746
1280,1122.141258239746
1281,1122.141258239746
1282,1122.141258239746
1283,1122.141258239746
1284,1122.141258239746
1285,1122.141258239746
1286,1122.141258239746
1287,1122.141258239746
1288,1122.141258239746
1289,1122.1357917785645
1290,1122.1357917785645
1291,1122.1357917785645
1292,1122.1357917785645
1293,1122.1357917785645
1294,1122.1357917785645
1295,1122.1357917785645
1296,1122.1357917785645
1297,1122.1357917785645
1298,1122.1357917785645
1299,1122.1357917785645
1300,1122.1357917785645
1301,1122.1357917785645
1302,1122.1357917785645
1303,1122.1357917785645
1304,1122.1357917785645
1305,1122.1357917785645
1306,1122.1357917785645
1307,1122.1357917785645
1308,1122.1357917785645
1309,1122.1357917785645
1310,1122.1357917785645
1311,1122.1357917785645
1312,1122.1357917785645
1313,1122.1357917785645
1314,1122.1357917785645
1315,1122.1357917785645
1316,1122.1357917785645
1317,1122.1357917785645
1318,1122.1357917785645
1319,1122.1357917785645
1320,1122.1357917785645
1321,1122.1357917785645
1322,1122.1357917785645
1323,1122.1357917785645
1324,1122.1357917785645
1325,1122.1357917785645
1326,1122.1357917785645
1327,1122.1357917785645
1328,1122.1357917785645
1329,1122.1357917785645
1330,1122.1357917785645
1331,1122.1357917785645
1332,1122.1357917785645
1333,1122.1357917785645
1334,1122.1357917785645
1335,1122.1357917785645
1336,1122.1357917785645
1337,1122.1357917785645
1338,1122.1357917785645
1339,1122.1357917785645
1340,1122.1357917785645
1341,1122.1357917785645
1342,1122.1357917785645
1343,1122.1357917785645
1344,1122.1357917785645
1345,1122.1357917785645
1346,1122.1357917785645
1347,1122.1357917785645
1348,1122.1357917785645
1349,1122.1357917785645
1350,1122.1357917785645
1351,1122.1357917785645
1352,1122.1357917785645
1353,1122.1357917785645
1354,1122.1357917785645
1355,1122.1357917785645
1356,1122.1357917785645
1357,1122.1303253173828
1358,1122.1303253173828
1359,1122.1303253173828
1360,1122.1303253173828
1361,1122.1303253173828
1362,1122.1303253173828
1363,1122.1303253173828
1364,1122.1303253173828
1365,1122.1303253173828
1366,1122.1303253173828
1367,1122.1303253173828
1368,1122.1303253173828
1369,1122.1303253173828
1370,1122.1303253173828
1371,1122.1303253173828
1372,1122.1303253173828
1373,1122.1303253173828
1374,1122.1303253173828
1375,1122.1303253173828
1376,1122.1303253173828
1377,1122.1303253173828
1378,1122.1303253173828
1379,1122.1303253173828
1380,1122.1303253173828
1381,1122.1303253173828
1382,1122.1303253173828
1383,1122.1303253173828
1384,1122.1303253173828
1385,1122.1303253173828
1386,1122.1303253173828
1387,1122.1303253173828
1388,1122.1303253173828
1389,1122.1303253173828
1390,1122.1303253173828
1391,1122.1303253173828
1392,1122.1303253173828
1393,1122.1303253173828
1394,1122.1303253173828
1395,1122.1303253173828
1396,1122.1303253173828
1397,1122.1303253173828
1398,1122.1303253173828
1399,1122.1303253173828
1400,1122.1303253173828
1401,1122.1303253173828
1402,1122.1303253173828
1403,1122.1303253173828
1404,1122.1303253173828
1405,1122.1303253173828
1406,1122.1303253173828
1407,1122.1303253173828
1408,1122.1303253173828
1409,1122.1303253173828
1410,1122.1303253173828
1411,1122.1303253173828
1412,1122.1303253173828
1413,1122.1303253173828
1414,1122.1303253173828
1415,1122.1303253173828
1416,1122.1303253173828
1417,1122.1303253173828
1418,1122.1303253173828
1419,1122.1303253173828
1420,1122.1303253173828
1421,1122.1303253173828
1422,1122.1303253173828
1423,1122.1303253173828
1424,1122.1303253173828
1425,1122.1303253173828
1426,1122.1303253173828
1427,1122.1303253173828
1428,1122.1303253173828
1429,1122.1303253173828
1430,1122.1303253173828
1431,1122.1303253173828
1432,1122.1303253173828
1433,1122.1303253173828
1434,1122.1303253173828
1435,1122.1303253173828
1436,1122.1303253173828
1437,1122.1303253173828
1438,1122.1303253173828
1439,1122.1303253173828
1440,1122.1303253173828
1441,1122.1303253173828
1442,1122.1303253173828
1443,1122.1303253173828
1444,1122.1303253173828
1445,1122.1303253173828
1446,1122.1303253173828
1447,1122.1303253173828
1448,1122.1303253173828
1449,1122.1303253173828
1450,1122.1303253173828
1451,1122.1303253173828
1452,1122.1303253173828
1453,1122.1303253173828
1454,1122.1303253173828
1455,1122.1303253173828
1456,1122.1303253173828
1457,1122.1303253173828
1458,1122.1248588562012
1459,1122.1248588562012
1460,1122.1248588562012
1461,1122.1248588562012
1462,1122.1248588562012
1463,1122.1248588562012
1464,1122.1248588562012
1465,1122.1248588562012
1466,1122.1248588562012
1467,1122.1248588562012
1468,1122.1248588562012
1469,1122.1248588562012
1470,1122.1248588562012
1471,1122.1248588562012
1472,1122.1248588562012
1473,1122.1248588562012
1474,1122.1248588562012
1475,1122.1248588562012
1476,1122.1248588562012
1477,1122.1248588562012
1478,1122.1248588562012
1479,1122.1248588562012
1480,1122.1248588562012
1481,1122.1248588562012
1482,1122.1248588562012
1483,1122.1248588562012
1484,1122.1248588562012
1485,1122.1248588562012
1486,1122.1248588562012
1487,1122.1248588562012
1488,1122.1248588562012
1489,1122.1248588562012
1490,1122.1248588562012
1491,1122.1248588562012
1492,1122.1248588562012
1493,1122.1248588562012
1494,1122.1248588562012
1495,1122.1248588562012
1496,1122.1193923950195
1497,1122.1193923950195
1498,1122.1193923950195
1499,1122.1193923950195
1500,1122.1193923950195
1501,1122.1193923950195
1502,1122.1193923950195
1503,1122.1193923950195
1504,1122.1193923950195
1505,1122.1193923950195
1506,1122.1193923950195
1507,1122.1193923950195
1508,1122.1193923950195
1509,1122.1193923950195
1510,1122.1193923950195
1511,1122.1193923950195
1512,1122.1193923950195
1513,1122.1193923950195
1514,1122.1193923950195
1515,1122.1193923950195
1516,1122.1193923950195
1517,1122.1193923950195
1518,1122.1193923950195
1519,1122.1193923950195
1520,1122.1193923950195
1521,1122.1193923950195
1522,1122.1193923950195
1523,1122.1193923950195
1524,1122.1193923950195
1525,1122.1193923950195
1526,1122.1193923950195
1527,1122.1193923950195
1528,1122.1193923950195
1529,1122.1193923950195
1530,1122.1193923950195
1531,1122.1193923950195
1532,1122.1193923950195
1533,1122.1193923950195
1534,1122.1193923950195
1535,1122.1193923950195
1536,1122.1193923950195
1537,1122.1193923950195
1538,1122.1193923950195
1539,1122.1193923950195
1540,1122.1193923950195
1541,1122.1193923950195
1542,1122.1193923950195
1543,1122.1193923950195
1544,1122.1193923950195
1545,1122.1193923950195
1546,1122.1193923950195
1547,1122.1193923950195
1548,1122.1193923950195
1549,1122.1193923950195
1550,1122.1193923950195
1551,1122.1193923950195
1552,1122.1193923950195
1553,1122.1193923950195
1554,1122.1193923950195
1555,1122.1193923950195
1556,1122.1193923950195
1557,1122.1193923950195
1558,1122.1193923950195
1559,1122.1193923950195
1560,1122.1193923950195
1561,1122.1193923950195
1562,1122.1193923950195
1563,1122.1193923950195
1564,1122.1193923950195
1565,1122.1193923950195
1566,1122.1193923950195
1567,1122.1193923950195
1568,1122.1193923950195
1569,1122.1193923950195
1570,1122.1193923950195
1571,1122.1193923950195
1572,1122.1193923950195
1573,1122.1193923950195
1574,1122.1193923950195
1575,1122.1193923950195
1576,1122.1193923950195
1577,1122.1193923950195
1578,1085.6727333068848
1579,1085.6563339233398
1580,1077.2459869384766
1581,1071.6354446411133
1582,723.825553894043
1583,709.7554664611816
1584,706.9829940795898
1585,701.3615188598633
1586,692.9894371032715
1587,684.5244255065918
1588,678.8974838256836
1589,673.3306732177734
1590,667.6709327697754
1591,659.2715187072754
1592,639.6400871276855
1593,639.6236877441406
1594,634.0295448303223
1595,611.5983085632324
1596,608.7821044921875
1597,0.038265228271484375
1598,0.03279876708984375
1599,0.027332305908203125
1600,0.027332305908203125
1601,0.027332305908203125
1602,0.027332305908203125
1603,0.027332305908203125
1604,0.027332305908203125
1605,0.027332305908203125
1606,0.027332305908203125
1607,0.027332305908203125
1608,0.027332305908203125
1609,0.027332305908203125
1610,0.027332305908203125
1611,0.0218658447265625
1612,0.0218658447265625
1613,0.0218658447265625
1614,0.0218658447265625
1615,0.0218658447265625
1616,0.0218658447265625
1617,0.0218658447265625
1618,0.0218658447265625
1619,0.0218658447265625
1620,0.0218658447265625
1621,0.0218658447265625
1622,0.0218658447265625
1623,0.0218658447265625
1624,0.0218658447265625
1625,0.0218658447265625
1626,0.0218658447265625
1627,0.0218658447265625
1628,0.0218658447265625
1629,0.0218658447265625
1630,0.0218658447265625
1631,0.0218658447265625
1632,0.0218658447265625
1633,0.0218658447265625
1634,0.0218658447265625
1635,0.0218658447265625
1636,0.0218658447265625
1637,0.0218658447265625
1638,0.0218658447265625
1639,0.0218658447265625
1640,0.0218658447265625
1641,0.0218658447265625
1642,0.0218658447265625
1643,0.0218658447265625
1644,0.0218658447265625
1645,0.0218658447265625
1646,0.0218658447265625
1647,0.0218658447265625
1648,0.0218658447265625
1649,0.0218658447265625
1650,0.0218658447265625
1651,0.0218658447265625
1652,0.0218658447265625
1653,0.0218658447265625
1654,0.0218658447265625
1655,0.0218658447265625
1656,0.0218658447265625
1657,0.016399383544921875
1658,0.016399383544921875
1659,0.016399383544921875
1660,0.016399383544921875
1661,0.016399383544921875
1662,0.016399383544921875
1663,0.016399383544921875
1664,0.016399383544921875
1665,0.016399383544921875
1666,0.016399383544921875
1667,0.016399383544921875
1668,0.016399383544921875
1669,0.016399383544921875
1670,0.016399383544921875
1671,0.016399383544921875
1672,0.016399383544921875
1673,0.016399383544921875
1674,0.016399383544921875
1675,0.016399383544921875
1676,0.016399383544921875
1677,0.016399383544921875
1678,0.016399383544921875
1679,0.016399383544921875
1680,0.016399383544921875
1681,0.016399383544921875
1682,0.016399383544921875
1683,0.016399383544921875
1684,0.016399383544921875
1685,0.016399383544921875
1686,0.016399383544921875
1687,0.016399383544921875
1688,0.016399383544921875
1689,0.016399383544921875
1690,0.016399383544921875
1691,0.016399383544921875
1692,0.016399383544921875
1693,0.016399383544921875
1694,0.016399383544921875
1695,0.016399383544921875
1696,0.016399383544921875
1697,0.016399383544921875
1698,0.016399383544921875
1699,0.016399383544921875
1700,0.016399383544921875
1701,0.016399383544921875
1702,0.016399383544921875
1703,0.016399383544921875
1704,0.016399383544921875
1705,0.016399383544921875
1706,0.016399383544921875
1707,0.016399383544921875
1708,0.016399383544921875
1709,0.016399383544921875
1710,0.016399383544921875
1711,0.016399383544921875
1712,0.016399383544921875
1713,0.016399383544921875
1714,0.016399383544921875
1715,0.016399383544921875
1716,0.016399383544921875
1717,0.016399383544921875
1718,0.016399383544921875
1719,0.016399383544921875
1720,0.016399383544921875
1721,0.016399383544921875
1722,0.016399383544921875
1723,0.016399383544921875
1724,0.016399383544921875
1725,0.016399383544921875
1726,0.016399383544921875
1727,0.016399383544921875
1728,0.016399383544921875
1729,0.016399383544921875
1730,0.016399383544921875
1731,0.016399383544921875
1732,0.016399383544921875
1733,0.016399383544921875
1734,0.016399383544921875
1735,0.016399383544921875
1736,0.016399383544921875
1737,0.016399383544921875
1738,0.016399383544921875
1739,0.016399383544921875
1740,0.016399383544921875
1741,0.016399383544921875
1742,0.016399383544921875
1743,0.016399383544921875
1744,0.016399383544921875
1745,0.016399383544921875
1746,0.016399383544921875
1747,0.016399383544921875
1748,0.016399383544921875
1749,0.016399383544921875
1750,0.016399383544921875
1751,0.016399383544921875
1752,0.016399383544921875
1753,0.016399383544921875
1754,0.016399383544921875
1755,0.016399383544921875
1756,0.016399383544921875
1757,0.016399383544921875
1758,0.016399383544921875
1759,0.016399383544921875
1760,0.016399383544921875
1761,0.016399383544921875
1762,0.016399383544921875
1763,0.016399383544921875
1764,0.016399383544921875
1765,0.016399383544921875
1766,0.016399383544921875
1767,0.016399383544921875
1768,0.016399383544921875
1769,0.016399383544921875
1770,0.016399383544921875
1771,0.016399383544921875
1772,0.016399383544921875
1773,0.016399383544921875
1774,0.016399383544921875
1775,0.016399383544921875
1776,0.016399383544921875
1777,0.016399383544921875
1778,0.016399383544921875
1779,0.016399383544921875
1780,0.01093292236328125
1781,0.01093292236328125
1782,0.01093292236328125
1783,0.01093292236328125
1784,0.01093292236328125
1785,0.01093292236328125
1786,0.01093292236328125
1787,0.01093292236328125
1788,0.01093292236328125
1789,0.01093292236328125
1790,0.01093292236328125
1791,0.01093292236328125
1792,0.01093292236328125
1793,0.01093292236328125
1794,0.01093292236328125
1795,0.01093292236328125
1796,0.01093292236328125
1797,0.01093292236328125
1798,0.01093292236328125
1799,0.01093292236328125
1800,0.01093292236328125
1801,0.01093292236328125
1802,0.01093292236328125
1803,0.01093292236328125
1804,0.01093292236328125
1805,0.01093292236328125
1806,0.01093292236328125
1807,0.01093292236328125
1808,0.01093292236328125
1809,0.01093292236328125
1810,0.01093292236328125
1811,0.01093292236328125
1812,0.01093292236328125
1813,0.01093292236328125
1814,0.01093292236328125
1815,0.01093292236328125
1816,0.01093292236328125
1817,0.01093292236328125
1818,0.01093292236328125
1819,0.01093292236328125
1820,0.01093292236328125
1821,0.01093292236328125
1822,0.01093292236328125
1823,0.01093292236328125
1824,0.01093292236328125
1825,0.01093292236328125
1826,0.01093292236328125
1827,0.01093292236328125
1828,0.01093292236328125
1829,0.01093292236328125
1830,0.01093292236328125
1831,0.01093292236328125
1832,0.01093292236328125
1833,0.01093292236328125
1834,0.01093292236328125
1835,0.01093292236328125
1836,0.01093292236328125
1837,0.01093292236328125
1838,0.01093292236328125
1839,0.01093292236328125
1840,0.01093292236328125
1841,0.01093292236328125
1842,0.01093292236328125
1843,0.01093292236328125
1844,0.01093292236328125
1845,0.01093292236328125
1846,0.01093292236328125
1847,0.01093292236328125
1848,0.01093292236328125
1849,0.01093292236328125
1850,0.01093292236328125
1851,0.01093292236328125
1852,0.01093292236328125
1853,0.01093292236328125
1854,0.01093292236328125
1855,0.01093292236328125
1856,0.01093292236328125
1857,0.01093292236328125
1858,0.01093292236328125
1859,0.01093292236328125
1860,0.01093292236328125
1861,0.01093292236328125
1862,0.01093292236328125
1863,0.01093292236328125
1864,0.01093292236328125
1865,0.01093292236328125
1866,0.01093292236328125
1867,0.01093292236328125
1868,0.01093292236328125
1869,0.01093292236328125
1870,0.01093292236328125
1871,0.01093292236328125
1872,0.01093292236328125
1873,0.01093292236328125
1874,0.01093292236328125
1875,0.01093292236328125
1876,0.01093292236328125
1877,0.01093292236328125
1878,0.01093292236328125
1879,0.01093292236328125
1880,0.01093292236328125
1881,0.01093292236328125
1882,0.01093292236328125
1883,0.01093292236328125
1884,0.01093292236328125
1885,0.01093292236328125
1886,0.01093292236328125
1887,0.01093292236328125
1888,0.01093292236328125
1889,0.01093292236328125
1890,0.01093292236328125
1891,0.01093292236328125
1892,0.01093292236328125
1893,0.01093292236328125
1894,0.01093292236328125
1895,0.01093292236328125
1896,0.01093292236328125
1897,0.01093292236328125
1898,0.01093292236328125
1899,0.01093292236328125
1900,0.01093292236328125
1901,0.01093292236328125
1902,0.01093292236328125
1903,0.01093292236328125
1904,0.01093292236328125
1905,0.01093292236328125
1906,0.01093292236328125
1907,0.01093292236328125
1908,0.01093292236328125
1909,0.01093292236328125
1910,0.01093292236328125
1911,0.01093292236328125
1912,0.01093292236328125
1913,0.01093292236328125
1914,0.01093292236328125
1915,0.01093292236328125
1916,0.01093292236328125
1917,0.01093292236328125
1918,0.01093292236328125
1919,0.01093292236328125
1920,0.01093292236328125
1921,0.01093292236328125
1922,0.01093292236328125
1923,0.01093292236328125
1924,0.01093292236328125
1925,0.01093292236328125
1926,0.01093292236328125
1927,0.01093292236328125
1928,0.01093292236328125
1929,0.01093292236328125
1930,0.01093292236328125
1931,0.01093292236328125
1932,0.01093292236328125
1933,0.01093292236328125
1934,0.01093292236328125
1935,0.01093292236328125
1936,0.01093292236328125
1937,0.01093292236328125
1938,0.01093292236328125
1939,0.01093292236328125
1940,0.01093292236328125
1941,0.01093292236328125
1942,0.01093292236328125
1943,0.01093292236328125
1944,0.01093292236328125
1945,0.01093292236328125
1946,0.01093292236328125
1947,0.01093292236328125
1948,0.01093292236328125
1949,0.01093292236328125
1950,0.01093292236328125
1951,0.01093292236328125
1952,0.01093292236328125
1953,0.01093292236328125
1954,0.01093292236328125
1955,0.01093292236328125
1956,0.01093292236328125
1957,0.01093292236328125
1958,0.01093292236328125
1959,0.01093292236328125
1960,0.01093292236328125
1961,0.01093292236328125
1962,0.01093292236328125
1963,0.01093292236328125
1964,0.01093292236328125
1965,0.01093292236328125
1966,0.01093292236328125
1967,0.01093292236328125
1968,0.01093292236328125
1969,0.01093292236328125
1970,0.01093292236328125
1971,0.01093292236328125
1972,0.01093292236328125
1973,0.01093292236328125
1974,0.01093292236328125
1975,0.01093292236328125
1976,0.01093292236328125
1977,0.01093292236328125
1978,0.01093292236328125
1979,0.01093292236328125
1980,0.01093292236328125
1981,0.01093292236328125
1982,0.01093292236328125
1983,0.01093292236328125
1984,0.01093292236328125
1985,0.01093292236328125
1986,0.01093292236328125
1987,0.01093292236328125
1988,0.01093292236328125
1989,0.01093292236328125
1990,0.01093292236328125
1991,0.01093292236328125
1992,0.01093292236328125
1993,0.01093292236328125
1994,0.01093292236328125
1995,0.01093292236328125
1996,0.01093292236328125
1997,0.01093292236328125
1998,0.01093292236328125
1999,0.01093292236328125
2000,0.01093292236328125
2001,0.01093292236328125
2002,0.01093292236328125
2003,0.01093292236328125
2004,0.01093292236328125
2005,0.01093292236328125
2006,0.01093292236328125
2007,0.01093292236328125
2008,0.01093292236328125
2009,0.01093292236328125
2010,0.01093292236328125
2011,0.01093292236328125
2012,0.01093292236328125
2013,0.01093292236328125
2014,0.01093292236328125
2015,0.01093292236328125
2016,0.01093292236328125
2017,0.01093292236328125
2018,0.01093292236328125
2019,0.01093292236328125
2020,0.01093292236328125
2021,0.01093292236328125
2022,0.01093292236328125
2023,0.005466461181640625
2024,0.005466461181640625
2025,0.005466461181640625
2026,0.005466461181640625
2027,0.005466461181640625
2028,0.005466461181640625
2029,0.005466461181640625
2030,0.005466461181640625
2031,0.005466461181640625
2032,0.005466461181640625
2033,0.005466461181640625
2034,0.005466461181640625
2035,0.005466461181640625
2036,0.005466461181640625
2037,0.005466461181640625
2038,0.005466461181640625
2039,0.005466461181640625
2040,0.005466461181640625
2041,0.005466461181640625
2042,0.005466461181640625
2043,0.005466461181640625
2044,0.005466461181640625
2045,0.005466461181640625
2046,0.005466461181640625
2047,0.005466461181640625
2048,0.005466461181640625
2049,0.005466461181640625
2050,0.005466461181640625
2051,0.005466461181640625
2052,0.005466461181640625
2053,0.005466461181640625
2054,0.005466461181640625
2055,0.005466461181640625
2056,0.005466461181640625
2057,0.005466461181640625
2058,0.005466461181640625
2059,0.005466461181640625
2060,0.005466461181640625
2061,0.005466461181640625
2062,0.005466461181640625
2063,0.005466461181640625
2064,0.005466461181640625
2065,0.005466461181640625
2066,0.005466461181640625
2067,0.005466461181640625
2068,0.005466461181640625
2069,0.005466461181640625
2070,0.005466461181640625
2071,0.005466461181640625
2072,0.005466461181640625
2073,0.005466461181640625
2074,0.005466461181640625
2075,0.005466461181640625
2076,0.005466461181640625
2077,0.005466461181640625
2078,0.005466461181640625
2079,0.005466461181640625
2080,0.005466461181640625
2081,0.005466461181640625
2082,0.005466461181640625
2083,0.005466461181640625
2084,0.005466461181640625
2085,0.005466461181640625
2086,0.005466461181640625
2087,0.005466461181640625
2088,0.005466461181640625
2089,0.005466461181640625
2090,0.005466461181640625
2091,0.005466461181640625
2092,0.005466461181640625
2093,0.005466461181640625
2094,0.005466461181640625
2095,0.005466461181640625
2096,0.005466461181640625
2097,0.005466461181640625
2098,0.005466461181640625
2099,0.005466461181640625
2100,0.005466461181640625
2101,0.005466461181640625
2102,0.005466461181640625
2103,0.005466461181640625
2104,0.005466461181640625
2105,0.005466461181640625
2106,0.005466461181640625
2107,0.005466461181640625
2108,0.005466461181640625
2109,0.005466461181640625
2110,0.005466461181640625
2111,0.005466461181640625
2112,0.005466461181640625
2113,0.005466461181640625
2114,0.005466461181640625
2115,0.005466461181640625
2116,0.005466461181640625
2117,0.005466461181640625
2118,0.005466461181640625
2119,0.005466461181640625
2120,0.005466461181640625
2121,0.005466461181640625
2122,0.005466461181640625
2123,0.005466461181640625
2124,0.005466461181640625
2125,0.005466461181640625
2126,0.005466461181640625
2127,0.005466461181640625
2128,0.005466461181640625
2129,0.005466461181640625
2130,0.005466461181640625
2131,0.005466461181640625
2132,0.005466461181640625
2133,0.005466461181640625
2134,0.005466461181640625
2135,0.005466461181640625
2136,0.005466461181640625
2137,0.005466461181640625
2138,0.005466461181640625
2139,0.005466461181640625
2140,0.005466461181640625
2141,0.005466461181640625
2142,0.005466461181640625
2143,0.005466461181640625
2144,0.005466461181640625
2145,0.005466461181640625
2146,0.005466461181640625
2147,0.005466461181640625
2148,0.005466461181640625
2149,0.005466461181640625
2150,0.005466461181640625
2151,0.005466461181640625
2152,0.005466461181640625
2153,0.005466461181640625
2154,0.005466461181640625
2155,0.005466461181640625
2156,0.005466461181640625
2157,0.005466461181640625
2158,0.005466461181640625
2159,0.005466461181640625
2160,0.005466461181640625
2161,0.005466461181640625
2162,0.005466461181640625
2163,0.005466461181640625
2164,0.005466461181640625
2165,0.005466461181640625
2166,0.005466461181640625
2167,0.005466461181640625
2168,0.005466461181640625
2169,0.005466461181640625
2170,0.005466461181640625
2171,0.005466461181640625
2172,0.005466461181640625
2173,0.005466461181640625
2174,0.005466461181640625
2175,0.005466461181640625
2176,0.005466461181640625
2177,0.005466461181640625
2178,0.005466461181640625
2179,0.005466461181640625
2180,0.005466461181640625
2181,0.005466461181640625
2182,0.005466461181640625
2183,0.005466461181640625
2184,0.005466461181640625
2185,0.005466461181640625
2186,0.005466461181640625
2187,0.005466461181640625
2188,0.005466461181640625
2189,0.005466461181640625
2190,0.005466461181640625
2191,0.005466461181640625
2192,0.005466461181640625
2193,0.005466461181640625
2194,0.005466461181640625
2195,0.005466461181640625
2196,0.005466461181640625
2197,0.005466461181640625
2198,0.005466461181640625
2199,0.005466461181640625
2200,0.005466461181640625
2201,0.005466461181640625
2202,0.005466461181640625
2203,0.005466461181640625
2204,0.005466461181640625
2205,0.005466461181640625
2206,0.005466461181640625
2207,0.005466461181640625
2208,0.005466461181640625
2209,0.005466461181640625
2210,0.005466461181640625
2211,0.005466461181640625
2212,0.005466461181640625
2213,0.005466461181640625
2214,0.005466461181640625
2215,0.005466461181640625
2216,0.005466461181640625
2217,0.005466461181640625
2218,0.005466461181640625
2219,0.005466461181640625
2220,0.005466461181640625
2221,0.005466461181640625
2222,0.005466461181640625
2223,0.005466461181640625
2224,0.005466461181640625
2225,0.005466461181640625
2226,0.005466461181640625
2227,0.005466461181640625
2228,0.005466461181640625
2229,0.005466461181640625
2230,0.005466461181640625
2231,0.005466461181640625
2232,0.005466461181640625
2233,0.005466461181640625
2234,0.005466461181640625
2235,0.005466461181640625
2236,0.005466461181640625
2237,0.005466461181640625
2238,0.005466461181640625
2239,0.005466461181640625
2240,0.005466461181640625
2241,0.005466461181640625
2242,0.005466461181640625
2243,0.005466461181640625
2244,0.005466461181640625
2245,0.005466461181640625
2246,0.005466461181640625
2247,0.005466461181640625
2248,0.005466461181640625
2249,0.005466461181640625
2250,0.005466461181640625
2251,0.005466461181640625
2252,0.005466461181640625
2253,0.005466461181640625
2254,0.005466461181640625
2255,0.005466461181640625
2256,0.005466461181640625
2257,0.005466461181640625
2258,0.005466461181640625
2259,0.005466461181640625
2260,0.005466461181640625
2261,0.005466461181640625
2262,0.005466461181640625
2263,0.005466461181640625
2264,0.005466461181640625
2265,0.005466461181640625
2266,0.005466461181640625
2267,0.005466461181640625
2268,0.005466461181640625
2269,0.005466461181640625
2270,0.005466461181640625
2271,0.005466461181640625
2272,0.005466461181640625
2273,0.005466461181640625
2274,0.005466461181640625
2275,0.005466461181640625
2276,0.005466461181640625
2277,0.005466461181640625
2278,0.005466461181640625
2279,0.005466461181640625
2280,0.005466461181640625
2281,0.005466461181640625
2282,0.005466461181640625
2283,0.005466461181640625
2284,0.005466461181640625
2285,0.005466461181640625
2286,0.005466461181640625
2287,0.005466461181640625
2288,0.005466461181640625
2289,0.005466461181640625
2290,0.005466461181640625
2291,0.005466461181640625
2292,0.005466461181640625
2293,0.005466461181640625
2294,0.005466461181640625
2295,0.005466461181640625
2296,0.005466461181640625
2297,0.005466461181640625
2298,0.005466461181640625
2299,0.005466461181640625
2300,0.005466461181640625
2301,0.005466461181640625
2302,0.005466461181640625
2303,0.005466461181640625
2304,0.005466461181640625
2305,0.005466461181640625
2306,0.005466461181640625
2307,0.005466461181640625
2308,0.005466461181640625
2309,0.005466461181640625
2310,0.005466461181640625
2311,0.005466461181640625
2312,0.005466461181640625
2313,0.005466461181640625
2314,0.005466461181640625
2315,0.005466461181640625
2316,0.005466461181640625
2317,0.005466461181640625
2318,0.005466461181640625
2319,0.005466461181640625
2320,0.005466461181640625
2321,0.005466461181640625
2322,0.005466461181640625
2323,0.005466461181640625
2324,0.005466461181640625
2325,0.005466461181640625
2326,0.005466461181640625
2327,0.005466461181640625
2328,0.005466461181640625
2329,0.005466461181640625
2330,0.005466461181640625
2331,0.005466461181640625
2332,0.005466461181640625
2333,0.005466461181640625
2334,0.005466461181640625
2335,0.005466461181640625
2336,0.005466461181640625
2337,0.005466461181640625
2338,0.005466461181640625
2339,0.005466461181640625
2340,0.005466461181640625
2341,0.005466461181640625
2342,0.005466461181640625
2343,0.005466461181640625
2344,0.005466461181640625
2345,0.005466461181640625
2346,0.005466461181640625
2347,0.005466461181640625
2348,0.005466461181640625
2349,0.005466461181640625
2350,0.005466461181640625
2351,0.005466461181640625
2352,0.005466461181640625
2353,0.005466461181640625
2354,0.005466461181640625
2355,0.005466461181640625
2356,0.005466461181640625
2357,0.005466461181640625
2358,0.005466461181640625
2359,0.005466461181640625
2360,0.005466461181640625
2361,0.005466461181640625
2362,0.005466461181640625
2363,0.005466461181640625
2364,0.005466461181640625
2365,0.005466461181640625
2366,0.005466461181640625
2367,0.005466461181640625
2368,0.005466461181640625
2369,0.005466461181640625
2370,0.005466461181640625
2371,0.005466461181640625
2372,0.005466461181640625
2373,0.005466461181640625
2374,0.005466461181640625
2375,0.005466461181640625
2376,0.005466461181640625
2377,0.005466461181640625
2378,0.005466461181640625
2379,0.005466461181640625
2380,0.005466461181640625
2381,0.005466461181640625
2382,0.005466461181640625
2383,0.005466461181640625
2384,0.005466461181640625
2385,0.005466461181640625
2386,0.0
2387,0.0
2388,0.0
2389,0.0
2390,0.0
2391,0.0
2392,0.0
2393,0.0
2394,0.0
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_gcn_es.csv <==
Sno,node
0,9663.392135620117
1,8512.695941925049
2,7592.533515930176
3,7592.500717163086
4,7132.436248779297
5,5746.566703796387
6,4602.016075134277
7,4141.918807983398
8,3911.8647079467773
9,3911.8647079467773
10,3737.916030883789
11,3681.832473754883
12,3681.832473754883
13,3451.8002395629883
14,3451.789306640625
15,3451.7783737182617
16,3221.7570724487305
17,3221.735206604004
18,2991.7139053344727
19,2991.692039489746
20,2991.692039489746
21,2991.681106567383
22,2817.7761611938477
23,2761.681671142578
24,2761.670738220215
25,2761.670738220215
26,2761.670738220215
27,2761.670738220215
28,2761.6598052978516
29,2761.6598052978516
30,2761.6598052978516
31,2761.6598052978516
32,2761.6488723754883
33,2761.6488723754883
34,2761.6488723754883
35,2761.6488723754883
36,2761.6488723754883
37,2531.6385040283203
38,2531.627571105957
39,2531.627571105957
40,2531.627571105957
41,2531.627571105957
42,2531.627571105957
43,2531.6166381835938
44,2531.6166381835938
45,2531.6057052612305
46,2531.6057052612305
47,2531.6057052612305
48,2301.5953369140625
49,2301.5953369140625
50,2301.584403991699
51,2301.584403991699
52,2301.573471069336
53,2301.573471069336
54,2301.573471069336
55,2301.573471069336
56,2301.573471069336
57,2301.573471069336
58,2301.573471069336
59,2301.573471069336
60,2301.573471069336
61,2301.573471069336
62,2301.573471069336
63,2301.5625381469727
64,2301.5625381469727
65,2300.8689880371094
66,2300.781524658203
67,2158.493709564209
68,2071.5521697998047
69,2071.5521697998047
70,2071.5521697998047
71,2071.5521697998047
72,2071.5521697998047
73,2071.5521697998047
74,2071.5412368774414
75,2071.5412368774414
76,2071.5412368774414
77,2071.5412368774414
78,2071.5412368774414
79,2071.5412368774414
80,2071.5412368774414
81,2071.5412368774414
82,2071.5412368774414
83,2071.5412368774414
84,2071.530303955078
85,2071.530303955078
86,2071.530303955078
87,2071.530303955078
88,2071.530303955078
89,2071.530303955078
90,2071.530303955078
91,2071.530303955078
92,2071.530303955078
93,2071.530303955078
94,2071.530303955078
95,2071.519371032715
96,2071.519371032715
97,2071.519371032715
98,2070.7055587768555
99,2070.6016960144043
100,1936.866355895996
101,1903.224967956543
102,1903.2140350341797
103,1841.5090026855469
104,1841.5090026855469
105,1841.5090026855469
106,1841.4980697631836
107,1841.4980697631836
108,1841.4980697631836
109,1841.4980697631836
110,1841.4980697631836
111,1841.4980697631836
112,1841.4980697631836
113,1841.4980697631836
114,1841.4980697631836
115,1841.4980697631836
116,1841.4980697631836
117,1841.4980697631836
118,1841.4980697631836
119,1841.4980697631836
120,1841.4980697631836
121,1841.4980697631836
122,1841.4980697631836
123,1841.4980697631836
124,1841.4980697631836
125,1841.4871368408203
126,1841.4871368408203
127,1841.4871368408203
128,1841.4871368408203
129,1841.4871368408203
130,1841.4871368408203
131,1841.4871368408203
132,1841.4871368408203
133,1841.4871368408203
134,1841.4871368408203
135,1841.4871368408203
136,1841.476203918457
137,1840.6186599731445
138,1840.5913276672363
139,1832.044319152832
140,1706.8341217041016
141,1690.0024948120117
142,1689.101219177246
143,1687.2081565856934
144,1678.7923431396484
145,1611.465835571289
146,1611.465835571289
147,1611.465835571289
148,1611.465835571289
149,1611.465835571289
150,1611.465835571289
151,1611.465835571289
152,1611.465835571289
153,1611.465835571289
154,1611.465835571289
155,1611.465835571289
156,1611.465835571289
157,1611.465835571289
158,1611.465835571289
159,1611.465835571289
160,1611.465835571289
161,1611.465835571289
162,1611.465835571289
163,1611.465835571289
164,1611.4549026489258
165,1611.4549026489258
166,1611.4549026489258
167,1611.4549026489258
168,1611.4549026489258
169,1611.4549026489258
170,1611.4549026489258
171,1611.4549026489258
172,1611.4549026489258
173,1611.4549026489258
174,1611.4549026489258
175,1611.4549026489258
176,1611.4549026489258
177,1611.4549026489258
178,1611.4549026489258
179,1611.4549026489258
180,1611.4549026489258
181,1611.4549026489258
182,1611.4549026489258
183,1611.4549026489258
184,1611.4549026489258
185,1611.4549026489258
186,1611.4549026489258
187,1611.4549026489258
188,1611.4549026489258
189,1611.4549026489258
190,1611.4549026489258
191,1611.4549026489258
192,1611.4549026489258
193,1611.4439697265625
194,1611.4439697265625
195,1611.4439697265625
196,1611.4439697265625
197,1611.4439697265625
198,1611.4439697265625
199,1611.4439697265625
200,1611.4439697265625
201,1611.4439697265625
202,1611.4439697265625
203,1611.4439697265625
204,1611.4439697265625
205,1611.4439697265625
206,1611.4439697265625
207,1610.5153617858887
208,1610.4770965576172
209,1610.389633178711
210,1605.8334274291992
211,1597.4176139831543
212,1597.4176139831543
213,1467.3809356689453
214,1465.5698699951172
215,1381.4226684570312
216,1381.4226684570312
217,1381.4226684570312
218,1381.4226684570312
219,1381.4226684570312
220,1381.4226684570312
221,1381.4226684570312
222,1381.4226684570312
223,1381.4226684570312
224,1381.4226684570312
225,1381.4226684570312
226,1381.4226684570312
227,1381.4226684570312
228,1381.4226684570312
229,1381.4226684570312
230,1381.4226684570312
231,1381.4226684570312
232,1381.4226684570312
233,1381.4226684570312
234,1381.4226684570312
235,1381.4226684570312
236,1381.4226684570312
237,1381.4226684570312
238,1381.4226684570312
239,1381.4226684570312
240,1381.4226684570312
241,1381.4226684570312
242,1381.4226684570312
243,1381.4226684570312
244,1381.4226684570312
245,1381.4226684570312
246,1381.4226684570312
247,1381.4226684570312
248,1381.4226684570312
249,1381.4226684570312
250,1381.4226684570312
251,1381.4226684570312
252,1381.4226684570312
253,1381.4226684570312
254,1381.4226684570312
255,1381.411735534668
256,1381.411735534668
257,1381.411735534668
258,1381.411735534668
259,1381.411735534668
260,1381.411735534668
261,1381.411735534668
262,1381.411735534668
263,1381.411735534668
264,1381.411735534668
265,1381.411735534668
266,1381.411735534668
267,1381.411735534668
268,1381.411735534668
269,1381.411735534668
270,1381.411735534668
271,1381.411735534668
272,1381.411735534668
273,1381.411735534668
274,1381.411735534668
275,1381.411735534668
276,1381.411735534668
277,1381.411735534668
278,1381.411735534668
279,1381.411735534668
280,1381.411735534668
281,1381.411735534668
282,1381.411735534668
283,1381.411735534668
284,1381.411735534668
285,1381.411735534668
286,1381.4008026123047
287,1381.4008026123047
288,1381.4008026123047
289,1381.4008026123047
290,1381.4008026123047
291,1380.4776611328125
292,1380.4011306762695
293,1380.3355331420898
294,1235.5376358032227
295,1207.4849243164062
296,1207.473991394043
297,1204.6796531677246
298,1151.3795013427734
299,1151.3795013427734
300,1151.3795013427734
301,1151.3795013427734
302,1151.3795013427734
303,1151.3795013427734
304,1151.3795013427734
305,1151.3795013427734
306,1151.3795013427734
307,1151.3795013427734
308,1151.3795013427734
309,1151.3795013427734
310,1151.3795013427734
311,1151.3795013427734
312,1151.3795013427734
313,1151.3795013427734
314,1151.3795013427734
315,1151.3795013427734
316,1151.3795013427734
317,1151.3795013427734
318,1151.3795013427734
319,1151.3795013427734
320,1151.3795013427734
321,1151.3795013427734
322,1151.3795013427734
323,1151.3795013427734
324,1151.3795013427734
325,1151.3795013427734
326,1151.3795013427734
327,1151.3795013427734
328,1151.3795013427734
329,1151.3795013427734
330,1151.3795013427734
331,1151.3795013427734
332,1151.3795013427734
333,1151.3795013427734
334,1151.3795013427734
335,1151.3795013427734
336,1151.3795013427734
337,1151.3795013427734
338,1151.3795013427734
339,1151.3795013427734
340,1151.3795013427734
341,1151.3795013427734
342,1151.3795013427734
343,1151.3795013427734
344,1151.3795013427734
345,1151.3795013427734
346,1151.3795013427734
347,1151.3795013427734
348,1151.3795013427734
349,1151.3795013427734
350,1151.3795013427734
351,1151.3795013427734
352,1151.3795013427734
353,1151.3795013427734
354,1151.3685684204102
355,1151.3685684204102
356,1151.3685684204102
357,1151.3685684204102
358,1151.3685684204102
359,1151.3685684204102
360,1151.3685684204102
361,1151.3685684204102
362,1151.3685684204102
363,1151.3685684204102
364,1151.3685684204102
365,1151.3685684204102
366,1151.3685684204102
367,1151.3685684204102
368,1151.3685684204102
369,1151.3685684204102
370,1151.3685684204102
371,1151.3685684204102
372,1151.3685684204102
373,1151.3685684204102
374,1151.3685684204102
375,1151.3685684204102
376,1151.3685684204102
377,1151.3685684204102
378,1151.3685684204102
379,1151.3685684204102
380,1151.3685684204102
381,1151.3685684204102
382,1151.3685684204102
383,1150.4071617126465
384,1150.3579635620117
385,1150.3306312561035
386,1150.3196983337402
387,1150.3142318725586
388,1150.308765411377
389,1150.2978324890137
390,1150.2267684936523
391,1140.1474838256836
392,1137.342212677002
393,1015.8033447265625
394,1007.2016716003418
395,993.3721084594727
396,921.3363342285156
397,921.3363342285156
398,921.3363342285156
399,921.3363342285156
400,921.3363342285156
401,921.3363342285156
402,921.3363342285156
403,921.3363342285156
404,921.3363342285156
405,921.3363342285156
406,921.3363342285156
407,921.3363342285156
408,921.3363342285156
409,921.3363342285156
410,921.3363342285156
411,921.3363342285156
412,921.3363342285156
413,921.3363342285156
414,921.3363342285156
415,921.3363342285156
416,921.3363342285156
417,921.3363342285156
418,921.3363342285156
419,921.3363342285156
420,921.3363342285156
421,921.3363342285156
422,921.3363342285156
423,921.3363342285156
424,921.3363342285156
425,921.3363342285156
426,921.3363342285156
427,921.3363342285156
428,921.3363342285156
429,921.3363342285156
430,921.3363342285156
431,921.3363342285156
432,921.3363342285156
433,921.3363342285156
434,921.3363342285156
435,921.3363342285156
436,921.3363342285156
437,921.3363342285156
438,921.3363342285156
439,921.3363342285156
440,921.3363342285156
441,921.3363342285156
442,921.3363342285156
443,921.3363342285156
444,921.3363342285156
445,921.3363342285156
446,921.3363342285156
447,921.3363342285156
448,921.3363342285156
449,921.3363342285156
450,921.3363342285156
451,921.3363342285156
452,921.3363342285156
453,921.3363342285156
454,921.3363342285156
455,921.3363342285156
456,921.3363342285156
457,921.3363342285156
458,921.3363342285156
459,921.3363342285156
460,921.3363342285156
461,921.3363342285156
462,921.3363342285156
463,921.3363342285156
464,921.3363342285156
465,921.3363342285156
466,921.3363342285156
467,921.3363342285156
468,921.3254013061523
469,921.3254013061523
470,921.3254013061523
471,921.3254013061523
472,921.3254013061523
473,921.3254013061523
474,921.3254013061523
475,921.3254013061523
476,921.3254013061523
477,921.3254013061523
478,921.3254013061523
479,921.3254013061523
480,921.3254013061523
481,921.3254013061523
482,921.3254013061523
483,921.3254013061523
484,921.3254013061523
485,921.3254013061523
486,921.3254013061523
487,921.3254013061523
488,921.3254013061523
489,921.3254013061523
490,921.3254013061523
491,920.2874641418457
492,920.2710647583008
493,920.2655982971191
494,920.2546653747559
495,920.2546653747559
496,920.2437324523926
497,920.2327995300293
498,920.2327995300293
499,920.2273330688477
500,920.2164001464844
501,920.2109336853027
502,920.2109336853027
503,920.2054672241211
504,920.2000007629395
505,920.1890678405762
506,920.1890678405762
507,911.7568550109863
508,774.4078979492188
509,749.0729942321777
510,691.2931671142578
511,691.2931671142578
512,691.2931671142578
513,691.2931671142578
514,691.2931671142578
515,691.2931671142578
516,691.2931671142578
517,691.2931671142578
518,691.2931671142578
519,691.2931671142578
520,691.2931671142578
521,691.2931671142578
522,691.2931671142578
523,691.2931671142578
524,691.2931671142578
525,691.2931671142578
526,691.2931671142578
527,691.2931671142578
528,691.2931671142578
529,691.2931671142578
530,691.2931671142578
531,691.2931671142578
532,691.2931671142578
533,691.2931671142578
534,691.2931671142578
535,691.2931671142578
536,691.2931671142578
537,691.2931671142578
538,691.2931671142578
539,691.2931671142578
540,691.2931671142578
541,691.2931671142578
542,691.2931671142578
543,691.2931671142578
544,691.2931671142578
545,691.2931671142578
546,691.2931671142578
547,691.2931671142578
548,691.2931671142578
549,691.2931671142578
550,691.2931671142578
551,691.2931671142578
552,691.2931671142578
553,691.2931671142578
554,691.2931671142578
555,691.2931671142578
556,691.2931671142578
557,691.2931671142578
558,691.2931671142578
559,691.2931671142578
560,691.2931671142578
561,691.2931671142578
562,691.2931671142578
563,691.2931671142578
564,691.2931671142578
565,691.2931671142578
566,691.2931671142578
567,691.2931671142578
568,691.2931671142578
569,691.2931671142578
570,691.2931671142578
571,691.2931671142578
572,691.2931671142578
573,691.2931671142578
574,691.2931671142578
575,691.2931671142578
576,691.2931671142578
577,691.2931671142578
578,691.2931671142578
579,691.2931671142578
580,691.2931671142578
581,691.2931671142578
582,691.2931671142578
583,691.2931671142578
584,691.2931671142578
585,691.2931671142578
586,691.2931671142578
587,691.2931671142578
588,691.2931671142578
589,691.2931671142578
590,691.2931671142578
591,691.2931671142578
592,691.2931671142578
593,691.2931671142578
594,691.2931671142578
595,691.2931671142578
596,691.2931671142578
597,691.2931671142578
598,691.2931671142578
599,691.2931671142578
600,691.2931671142578
601,691.2931671142578
602,691.2931671142578
603,691.2931671142578
604,691.2931671142578
605,691.2931671142578
606,690.3372268676758
607,690.2716293334961
608,690.2606964111328
609,690.2552299499512
610,690.2442970275879
611,690.2442970275879
612,690.2333641052246
613,690.227897644043
614,690.2224311828613
615,690.2224311828613
616,690.2224311828613
617,690.2169647216797
618,690.211498260498
619,690.211498260498
620,690.211498260498
621,690.2060317993164
622,690.2060317993164
623,690.2005653381348
624,690.1950988769531
625,690.1896324157715
626,690.1896324157715
627,690.1896324157715
628,690.1841659545898
629,690.1841659545898
630,690.1841659545898
631,690.1841659545898
632,690.1841659545898
633,690.1841659545898
634,690.1786994934082
635,690.1786994934082
636,690.1732330322266
637,690.1732330322266
638,690.1732330322266
639,690.1677665710449
640,690.1623001098633
641,690.1623001098633
642,690.1623001098633
643,690.1623001098633
644,690.1623001098633
645,690.1623001098633
646,690.1568336486816
647,690.1568336486816
648,690.1568336486816
649,690.1568336486816
650,690.1568336486816
651,690.1568336486816
652,690.1513671875
653,690.1513671875
654,690.1513671875
655,690.1513671875
656,690.1513671875
657,690.1513671875
658,690.1513671875
659,690.1513671875
660,690.1513671875
661,690.1513671875
662,690.1513671875
663,690.1459007263184
664,690.1459007263184
665,690.1459007263184
666,690.1459007263184
667,690.1459007263184
668,690.1404342651367
669,690.1404342651367
670,690.1404342651367
671,690.1404342651367
672,690.1404342651367
673,690.1404342651367
674,690.1295013427734
675,690.1295013427734
676,690.1295013427734
677,690.1295013427734
678,690.1295013427734
679,690.1295013427734
680,558.3746871948242
681,558.3692207336426
682,549.947940826416
683,530.2509117126465
684,530.2399787902832
685,527.4784393310547
686,524.6458358764648
687,524.6349029541016
688,521.8514976501465
689,519.0243606567383
690,507.80874252319336
691,460.2339286804199
692,460.21206283569336
693,460.2065963745117
694,460.19566345214844
695,460.1901969909668
696,460.18473052978516
697,460.1792640686035
698,460.1792640686035
699,460.16833114624023
700,460.16833114624023
701,460.16833114624023
702,460.1628646850586
703,460.1628646850586
704,460.15739822387695
705,460.15739822387695
706,460.15739822387695
707,460.15739822387695
708,460.15739822387695
709,460.15739822387695
710,460.1519317626953
711,460.1519317626953
712,460.1464653015137
713,460.1464653015137
714,460.1464653015137
715,460.1464653015137
716,460.1464653015137
717,460.1464653015137
718,460.14099884033203
719,460.14099884033203
720,460.14099884033203
721,460.14099884033203
722,460.14099884033203
723,460.14099884033203
724,460.14099884033203
725,460.1355323791504
726,460.1355323791504
727,460.1355323791504
728,460.1355323791504
729,460.1355323791504
730,460.1355323791504
731,460.13006591796875
732,460.13006591796875
733,460.13006591796875
734,460.13006591796875
735,460.13006591796875
736,460.13006591796875
737,460.13006591796875
738,460.13006591796875
739,460.13006591796875
740,460.13006591796875
741,460.1245994567871
742,460.1245994567871
743,460.1245994567871
744,460.1245994567871
745,460.1245994567871
746,460.1245994567871
747,460.1245994567871
748,460.1245994567871
749,460.1245994567871
750,460.1245994567871
751,460.1245994567871
752,460.1245994567871
753,460.1245994567871
754,460.1245994567871
755,460.11913299560547
756,460.11913299560547
757,460.11913299560547
758,460.11913299560547
759,460.11913299560547
760,460.11913299560547
761,460.11913299560547
762,460.11913299560547
763,460.11913299560547
764,460.11913299560547
765,460.11913299560547
766,460.11913299560547
767,460.11913299560547
768,460.11913299560547
769,460.11913299560547
770,460.11913299560547
771,460.11913299560547
772,460.11913299560547
773,460.11913299560547
774,460.11913299560547
775,460.11913299560547
776,460.11913299560547
777,460.11913299560547
778,460.11913299560547
779,460.11913299560547
780,460.11913299560547
781,460.11913299560547
782,460.1136665344238
783,460.1136665344238
784,460.1136665344238
785,460.1136665344238
786,460.1136665344238
787,460.1136665344238
788,460.1136665344238
789,460.1136665344238
790,460.1136665344238
791,460.1136665344238
792,460.1136665344238
793,460.1136665344238
794,460.1136665344238
795,460.1136665344238
796,460.1082000732422
797,460.1082000732422
798,460.1082000732422
799,460.1082000732422
800,460.1082000732422
801,460.1082000732422
802,460.1082000732422
803,460.1082000732422
804,460.1082000732422
805,460.1082000732422
806,460.1082000732422
807,460.1082000732422
808,460.1082000732422
809,460.1082000732422
810,460.1082000732422
811,460.1082000732422
812,460.1082000732422
813,460.1082000732422
814,460.1082000732422
815,460.1082000732422
816,460.1082000732422
817,460.1082000732422
818,460.1082000732422
819,460.1082000732422
820,460.1082000732422
821,460.1082000732422
822,460.1082000732422
823,460.1082000732422
824,460.10273361206055
825,460.10273361206055
826,460.10273361206055
827,460.10273361206055
828,460.10273361206055
829,460.10273361206055
830,460.10273361206055
831,460.10273361206055
832,460.10273361206055
833,460.10273361206055
834,460.10273361206055
835,460.10273361206055
836,460.10273361206055
837,460.0972671508789
838,460.0972671508789
839,460.0972671508789
840,460.0972671508789
841,460.0972671508789
842,460.0972671508789
843,460.0972671508789
844,460.0972671508789
845,460.0972671508789
846,460.0972671508789
847,460.0972671508789
848,460.0972671508789
849,460.0972671508789
850,460.0972671508789
851,460.0972671508789
852,460.0972671508789
853,460.0972671508789
854,460.0972671508789
855,460.0972671508789
856,460.09180068969727
857,460.09180068969727
858,460.09180068969727
859,460.09180068969727
860,460.09180068969727
861,460.09180068969727
862,460.09180068969727
863,460.09180068969727
864,460.09180068969727
865,460.0863342285156
866,460.0863342285156
867,460.0863342285156
868,460.0863342285156
869,460.0863342285156
870,460.0863342285156
871,460.0863342285156
872,460.0863342285156
873,460.0863342285156
874,460.0863342285156
875,460.0863342285156
876,460.0863342285156
877,454.481258392334
878,448.93084716796875
879,448.8980484008789
880,333.88193130493164
881,319.85557556152344
882,317.04483795166016
883,314.27236557006836
884,311.42882919311523
885,311.4069633483887
886,308.7164878845215
887,308.62902450561523
888,308.6235580444336
889,308.6126251220703
890,305.82921981811523
891,305.8073539733887
892,305.8073539733887
893,305.8073539733887
894,300.2132110595703
895,300.2077445983887
896,300.2077445983887
897,297.39154052734375
898,294.61906814575195
899,294.5753364562988
900,291.7973976135254
901,289.00305938720703
902,230.17982864379883
903,230.17982864379883
904,230.16889572143555
905,230.1634292602539
906,230.15249633789062
907,230.1360969543457
908,230.1360969543457
909,230.13063049316406
910,230.13063049316406
911,230.12516403198242
912,230.12516403198242
913,230.11969757080078
914,230.11423110961914
915,230.11423110961914
916,230.11423110961914
917,230.1087646484375
918,230.1087646484375
919,230.10329818725586
920,230.10329818725586
921,230.10329818725586
922,230.10329818725586
923,230.10329818725586
924,230.10329818725586
925,230.10329818725586
926,230.09783172607422
927,230.09783172607422
928,230.09783172607422
929,230.09783172607422
930,230.09783172607422
931,230.09783172607422
932,230.09783172607422
933,230.09783172607422
934,230.09783172607422
935,230.09783172607422
936,230.09783172607422
937,230.09783172607422
938,230.09783172607422
939,230.09236526489258
940,230.09236526489258
941,230.09236526489258
942,230.09236526489258
943,230.09236526489258
944,230.09236526489258
945,230.09236526489258
946,230.09236526489258
947,230.09236526489258
948,230.09236526489258
949,230.09236526489258
950,230.09236526489258
951,230.09236526489258
952,230.09236526489258
953,230.08689880371094
954,230.08689880371094
955,230.08689880371094
956,230.08689880371094
957,230.08689880371094
958,230.08689880371094
959,230.08689880371094
960,230.08689880371094
961,230.08689880371094
962,230.08689880371094
963,230.08689880371094
964,230.08689880371094
965,230.08689880371094
966,230.08689880371094
967,230.08689880371094
968,230.08689880371094
969,230.08689880371094
970,230.08689880371094
971,230.08689880371094
972,230.08689880371094
973,230.08689880371094
974,230.08689880371094
975,230.08689880371094
976,230.08689880371094
977,230.08689880371094
978,230.08689880371094
979,230.08689880371094
980,230.08689880371094
981,230.08689880371094
982,230.08689880371094
983,230.08689880371094
984,230.08689880371094
985,230.08689880371094
986,230.08689880371094
987,230.08689880371094
988,230.0814323425293
989,230.0814323425293
990,230.0814323425293
991,230.0814323425293
992,230.0814323425293
993,230.0814323425293
994,230.0814323425293
995,230.0814323425293
996,230.0814323425293
997,230.0814323425293
998,230.0814323425293
999,230.0814323425293
1000,230.0814323425293
1001,230.0814323425293
1002,230.0814323425293
1003,230.0814323425293
1004,230.0814323425293
1005,230.0814323425293
1006,230.0814323425293
1007,230.0814323425293
1008,230.0814323425293
1009,230.0814323425293
1010,230.0814323425293
1011,230.0814323425293
1012,230.0814323425293
1013,230.0814323425293
1014,230.0814323425293
1015,230.0814323425293
1016,230.0814323425293
1017,230.0814323425293
1018,230.0814323425293
1019,230.0814323425293
1020,230.0814323425293
1021,230.0814323425293
1022,230.0814323425293
1023,230.0814323425293
1024,230.0814323425293
1025,230.0814323425293
1026,230.0814323425293
1027,230.0814323425293
1028,230.0814323425293
1029,230.07596588134766
1030,230.07596588134766
1031,230.07596588134766
1032,230.07596588134766
1033,230.07596588134766
1034,230.07596588134766
1035,230.07596588134766
1036,230.07596588134766
1037,230.07596588134766
1038,230.07596588134766
1039,230.07596588134766
1040,230.07596588134766
1041,230.07596588134766
1042,230.07596588134766
1043,230.07596588134766
1044,230.07596588134766
1045,230.07596588134766
1046,230.07596588134766
1047,230.07596588134766
1048,230.07596588134766
1049,230.07596588134766
1050,230.07596588134766
1051,230.07596588134766
1052,230.07596588134766
1053,230.07596588134766
1054,230.07596588134766
1055,230.07596588134766
1056,230.07596588134766
1057,230.07596588134766
1058,230.07596588134766
1059,230.07596588134766
1060,230.07596588134766
1061,230.07596588134766
1062,230.07596588134766
1063,230.07596588134766
1064,230.07596588134766
1065,230.07596588134766
1066,230.07596588134766
1067,230.07596588134766
1068,230.07596588134766
1069,230.07596588134766
1070,230.07596588134766
1071,230.07596588134766
1072,230.07596588134766
1073,230.07596588134766
1074,230.07596588134766
1075,230.07596588134766
1076,230.07596588134766
1077,230.07596588134766
1078,230.07596588134766
1079,230.07596588134766
1080,230.07596588134766
1081,230.07596588134766
1082,230.07596588134766
1083,230.07596588134766
1084,230.07596588134766
1085,230.07596588134766
1086,230.07596588134766
1087,230.07596588134766
1088,230.07596588134766
1089,230.07596588134766
1090,230.07596588134766
1091,230.07596588134766
1092,230.07596588134766
1093,230.07596588134766
1094,230.07596588134766
1095,230.07596588134766
1096,230.07596588134766
1097,230.07596588134766
1098,230.07596588134766
1099,230.07596588134766
1100,230.07049942016602
1101,230.07049942016602
1102,230.07049942016602
1103,230.07049942016602
1104,230.07049942016602
1105,230.07049942016602
1106,230.07049942016602
1107,230.07049942016602
1108,230.07049942016602
1109,230.07049942016602
1110,230.07049942016602
1111,230.07049942016602
1112,230.07049942016602
1113,230.07049942016602
1114,230.07049942016602
1115,230.07049942016602
1116,230.07049942016602
1117,230.07049942016602
1118,230.07049942016602
1119,230.07049942016602
1120,230.07049942016602
1121,230.07049942016602
1122,230.07049942016602
1123,230.07049942016602
1124,230.07049942016602
1125,230.07049942016602
1126,230.07049942016602
1127,230.07049942016602
1128,230.07049942016602
1129,230.07049942016602
1130,230.07049942016602
1131,230.07049942016602
1132,230.07049942016602
1133,230.07049942016602
1134,230.07049942016602
1135,230.07049942016602
1136,230.07049942016602
1137,230.07049942016602
1138,230.07049942016602
1139,230.07049942016602
1140,230.07049942016602
1141,230.07049942016602
1142,230.07049942016602
1143,230.07049942016602
1144,230.07049942016602
1145,230.07049942016602
1146,230.07049942016602
1147,230.07049942016602
1148,230.07049942016602
1149,230.07049942016602
1150,230.07049942016602
1151,230.07049942016602
1152,230.07049942016602
1153,230.07049942016602
1154,230.07049942016602
1155,230.07049942016602
1156,230.07049942016602
1157,230.07049942016602
1158,230.07049942016602
1159,230.07049942016602
1160,230.07049942016602
1161,230.07049942016602
1162,230.07049942016602
1163,230.07049942016602
1164,230.06503295898438
1165,230.06503295898438
1166,230.06503295898438
1167,230.06503295898438
1168,230.06503295898438
1169,230.06503295898438
1170,230.06503295898438
1171,230.06503295898438
1172,230.06503295898438
1173,230.06503295898438
1174,230.06503295898438
1175,230.06503295898438
1176,230.06503295898438
1177,230.06503295898438
1178,230.06503295898438
1179,230.06503295898438
1180,230.06503295898438
1181,230.06503295898438
1182,230.06503295898438
1183,230.06503295898438
1184,230.06503295898438
1185,230.06503295898438
1186,230.06503295898438
1187,230.06503295898438
1188,230.06503295898438
1189,230.06503295898438
1190,230.06503295898438
1191,230.06503295898438
1192,230.06503295898438
1193,230.06503295898438
1194,230.06503295898438
1195,230.06503295898438
1196,230.06503295898438
1197,230.06503295898438
1198,230.06503295898438
1199,230.06503295898438
1200,230.06503295898438
1201,230.06503295898438
1202,230.06503295898438
1203,230.06503295898438
1204,230.06503295898438
1205,230.06503295898438
1206,230.06503295898438
1207,230.06503295898438
1208,230.06503295898438
1209,230.06503295898438
1210,230.06503295898438
1211,230.06503295898438
1212,230.06503295898438
1213,230.06503295898438
1214,230.06503295898438
1215,230.06503295898438
1216,230.06503295898438
1217,230.06503295898438
1218,230.06503295898438
1219,230.06503295898438
1220,230.06503295898438
1221,230.06503295898438
1222,230.06503295898438
1223,230.06503295898438
1224,230.06503295898438
1225,230.06503295898438
1226,230.06503295898438
1227,230.06503295898438
1228,230.06503295898438
1229,230.06503295898438
1230,230.06503295898438
1231,230.06503295898438
1232,230.06503295898438
1233,230.06503295898438
1234,230.06503295898438
1235,230.06503295898438
1236,230.06503295898438
1237,230.06503295898438
1238,230.06503295898438
1239,230.06503295898438
1240,230.06503295898438
1241,230.06503295898438
1242,230.06503295898438
1243,230.06503295898438
1244,230.06503295898438
1245,230.06503295898438
1246,230.06503295898438
1247,230.06503295898438
1248,230.06503295898438
1249,230.06503295898438
1250,230.06503295898438
1251,230.06503295898438
1252,230.06503295898438
1253,230.06503295898438
1254,230.06503295898438
1255,230.06503295898438
1256,230.06503295898438
1257,230.06503295898438
1258,230.06503295898438
1259,230.06503295898438
1260,230.06503295898438
1261,230.06503295898438
1262,230.05956649780273
1263,230.05956649780273
1264,230.05956649780273
1265,230.05956649780273
1266,230.05956649780273
1267,230.05956649780273
1268,230.05956649780273
1269,230.05956649780273
1270,230.05956649780273
1271,230.05956649780273
1272,230.05956649780273
1273,230.05956649780273
1274,230.05956649780273
1275,230.05956649780273
1276,230.05956649780273
1277,230.05956649780273
1278,230.05956649780273
1279,230.05956649780273
1280,230.05956649780273
1281,230.05956649780273
1282,230.05956649780273
1283,230.05956649780273
1284,230.05956649780273
1285,230.05956649780273
1286,230.05956649780273
1287,230.05956649780273
1288,230.05956649780273
1289,230.05956649780273
1290,230.05956649780273
1291,230.05956649780273
1292,230.05956649780273
1293,230.05956649780273
1294,230.05956649780273
1295,230.05956649780273
1296,230.05956649780273
1297,230.05956649780273
1298,230.05956649780273
1299,230.05956649780273
1300,230.05956649780273
1301,230.05956649780273
1302,230.05956649780273
1303,230.05956649780273
1304,230.05956649780273
1305,230.05956649780273
1306,230.05956649780273
1307,230.05956649780273
1308,230.05956649780273
1309,230.05956649780273
1310,230.05956649780273
1311,230.05956649780273
1312,230.05956649780273
1313,230.05956649780273
1314,230.05956649780273
1315,230.05956649780273
1316,230.05956649780273
1317,230.05956649780273
1318,230.05956649780273
1319,230.05956649780273
1320,230.05956649780273
1321,230.05956649780273
1322,230.05956649780273
1323,230.05956649780273
1324,230.0541000366211
1325,230.0541000366211
1326,230.0541000366211
1327,230.0541000366211
1328,230.0541000366211
1329,230.0541000366211
1330,230.0541000366211
1331,230.0541000366211
1332,230.0541000366211
1333,230.0541000366211
1334,230.0541000366211
1335,230.0541000366211
1336,230.0541000366211
1337,230.0541000366211
1338,230.0541000366211
1339,230.0541000366211
1340,230.0541000366211
1341,230.0541000366211
1342,230.0541000366211
1343,230.0541000366211
1344,230.0541000366211
1345,230.0541000366211
1346,230.0541000366211
1347,230.0541000366211
1348,230.0541000366211
1349,230.0541000366211
1350,230.0541000366211
1351,230.0541000366211
1352,230.0541000366211
1353,230.0541000366211
1354,230.0541000366211
1355,230.0541000366211
1356,230.0541000366211
1357,230.0541000366211
1358,230.0541000366211
1359,230.0541000366211
1360,230.0541000366211
1361,230.0541000366211
1362,230.0541000366211
1363,230.0541000366211
1364,230.0541000366211
1365,230.0541000366211
1366,230.0541000366211
1367,230.0541000366211
1368,230.0541000366211
1369,230.0541000366211
1370,230.0541000366211
1371,230.0541000366211
1372,230.0541000366211
1373,230.0541000366211
1374,230.0541000366211
1375,230.0541000366211
1376,230.0541000366211
1377,230.0541000366211
1378,230.0541000366211
1379,230.0541000366211
1380,230.0541000366211
1381,230.0541000366211
1382,230.0541000366211
1383,230.0541000366211
1384,230.0541000366211
1385,230.0541000366211
1386,230.0541000366211
1387,230.0541000366211
1388,230.0541000366211
1389,230.0541000366211
1390,230.0541000366211
1391,230.0541000366211
1392,230.0541000366211
1393,230.0541000366211
1394,230.0541000366211
1395,230.0541000366211
1396,230.0541000366211
1397,230.0541000366211
1398,230.0541000366211
1399,230.0541000366211
1400,230.0541000366211
1401,230.0541000366211
1402,230.0541000366211
1403,230.0541000366211
1404,230.0541000366211
1405,230.0541000366211
1406,230.0541000366211
1407,230.0541000366211
1408,230.0541000366211
1409,230.0541000366211
1410,230.0541000366211
1411,230.0541000366211
1412,230.0541000366211
1413,230.0541000366211
1414,230.0541000366211
1415,230.0541000366211
1416,230.0541000366211
1417,230.0541000366211
1418,230.0541000366211
1419,230.0541000366211
1420,230.0541000366211
1421,230.0541000366211
1422,230.0541000366211
1423,230.0541000366211
1424,230.0541000366211
1425,230.0541000366211
1426,230.0541000366211
1427,230.0541000366211
1428,230.0541000366211
1429,230.0541000366211
1430,230.0541000366211
1431,230.0541000366211
1432,230.0541000366211
1433,230.04863357543945
1434,230.04863357543945
1435,230.04863357543945
1436,230.04863357543945
1437,230.04863357543945
1438,230.04863357543945
1439,230.04863357543945
1440,230.04863357543945
1441,230.04863357543945
1442,230.04863357543945
1443,230.04863357543945
1444,230.04863357543945
1445,230.04863357543945
1446,230.04863357543945
1447,230.04863357543945
1448,230.04863357543945
1449,230.04863357543945
1450,230.04863357543945
1451,230.04863357543945
1452,230.04863357543945
1453,230.04863357543945
1454,230.04863357543945
1455,230.04863357543945
1456,230.04863357543945
1457,230.04863357543945
1458,230.04863357543945
1459,230.04863357543945
1460,230.04863357543945
1461,230.04863357543945
1462,230.04863357543945
1463,230.04863357543945
1464,230.04863357543945
1465,230.04863357543945
1466,230.04863357543945
1467,230.04863357543945
1468,230.04863357543945
1469,230.04863357543945
1470,230.04863357543945
1471,230.04863357543945
1472,230.04863357543945
1473,230.0431671142578
1474,230.0431671142578
1475,230.0431671142578
1476,230.0431671142578
1477,230.0431671142578
1478,230.0431671142578
1479,230.0431671142578
1480,230.0431671142578
1481,230.0431671142578
1482,230.0431671142578
1483,230.0431671142578
1484,230.0431671142578
1485,230.0431671142578
1486,230.0431671142578
1487,230.0431671142578
1488,230.0431671142578
1489,230.0431671142578
1490,230.0431671142578
1491,230.0431671142578
1492,230.0431671142578
1493,230.0431671142578
1494,230.0431671142578
1495,230.0431671142578
1496,230.0431671142578
1497,230.0431671142578
1498,230.0431671142578
1499,230.0431671142578
1500,230.0431671142578
1501,230.0431671142578
1502,230.0431671142578
1503,230.0431671142578
1504,230.0431671142578
1505,230.0431671142578
1506,230.0431671142578
1507,230.0431671142578
1508,230.0431671142578
1509,230.0431671142578
1510,230.0431671142578
1511,230.0431671142578
1512,230.0431671142578
1513,230.0431671142578
1514,230.0431671142578
1515,230.0431671142578
1516,230.0431671142578
1517,230.0431671142578
1518,230.0431671142578
1519,230.0431671142578
1520,230.0431671142578
1521,230.0431671142578
1522,230.0431671142578
1523,230.0431671142578
1524,230.0431671142578
1525,230.0431671142578
1526,230.0431671142578
1527,230.0431671142578
1528,230.0431671142578
1529,230.0431671142578
1530,230.0431671142578
1531,230.0431671142578
1532,230.0431671142578
1533,227.2816276550293
1534,224.50368881225586
1535,224.48728942871094
1536,224.47635650634766
1537,224.46542358398438
1538,224.43809127807617
1539,221.69841766357422
1540,221.66561889648438
1541,221.66015243530273
1542,221.63828659057617
1543,216.07694244384766
1544,216.0277442932129
1545,202.02325439453125
1546,101.03349304199219
1547,98.24462127685547
1548,89.81787490844727
1549,89.7960090637207
1550,84.17453384399414
1551,81.38019561767578
1552,78.60772323608398
1553,75.77511978149414
1554,72.9698486328125
1555,72.95891571044922
1556,72.95891571044922
1557,70.21377563476562
1558,70.1700439453125
1559,70.16457748413086
1560,67.37570571899414
1561,64.5704345703125
1562,64.55403518676758
1563,61.76516342163086
1564,58.99269104003906
1565,58.9434928894043
1566,56.138221740722656
1567,53.3438835144043
1568,42.16106414794922
1569,0.03279876708984375
1570,0.03279876708984375
1571,0.03279876708984375
1572,0.027332305908203125
1573,0.027332305908203125
1574,0.027332305908203125
1575,0.027332305908203125
1576,0.027332305908203125
1577,0.027332305908203125
1578,0.027332305908203125
1579,0.027332305908203125
1580,0.027332305908203125
1581,0.027332305908203125
1582,0.0218658447265625
1583,0.0218658447265625
1584,0.0218658447265625
1585,0.0218658447265625
1586,0.0218658447265625
1587,0.0218658447265625
1588,0.0218658447265625
1589,0.0218658447265625
1590,0.0218658447265625
1591,0.0218658447265625
1592,0.0218658447265625
1593,0.0218658447265625
1594,0.0218658447265625
1595,0.0218658447265625
1596,0.0218658447265625
1597,0.0218658447265625
1598,0.0218658447265625
1599,0.0218658447265625
1600,0.0218658447265625
1601,0.0218658447265625
1602,0.0218658447265625
1603,0.0218658447265625
1604,0.0218658447265625
1605,0.0218658447265625
1606,0.0218658447265625
1607,0.0218658447265625
1608,0.0218658447265625
1609,0.0218658447265625
1610,0.0218658447265625
1611,0.0218658447265625
1612,0.0218658447265625
1613,0.0218658447265625
1614,0.0218658447265625
1615,0.0218658447265625
1616,0.0218658447265625
1617,0.0218658447265625
1618,0.0218658447265625
1619,0.0218658447265625
1620,0.0218658447265625
1621,0.0218658447265625
1622,0.0218658447265625
1623,0.016399383544921875
1624,0.016399383544921875
1625,0.016399383544921875
1626,0.016399383544921875
1627,0.016399383544921875
1628,0.016399383544921875
1629,0.016399383544921875
1630,0.016399383544921875
1631,0.016399383544921875
1632,0.016399383544921875
1633,0.016399383544921875
1634,0.016399383544921875
1635,0.016399383544921875
1636,0.016399383544921875
1637,0.016399383544921875
1638,0.016399383544921875
1639,0.016399383544921875
1640,0.016399383544921875
1641,0.016399383544921875
1642,0.016399383544921875
1643,0.016399383544921875
1644,0.016399383544921875
1645,0.016399383544921875
1646,0.016399383544921875
1647,0.016399383544921875
1648,0.016399383544921875
1649,0.016399383544921875
1650,0.016399383544921875
1651,0.016399383544921875
1652,0.016399383544921875
1653,0.016399383544921875
1654,0.016399383544921875
1655,0.016399383544921875
1656,0.016399383544921875
1657,0.016399383544921875
1658,0.016399383544921875
1659,0.016399383544921875
1660,0.016399383544921875
1661,0.016399383544921875
1662,0.016399383544921875
1663,0.016399383544921875
1664,0.016399383544921875
1665,0.016399383544921875
1666,0.016399383544921875
1667,0.016399383544921875
1668,0.016399383544921875
1669,0.016399383544921875
1670,0.016399383544921875
1671,0.016399383544921875
1672,0.016399383544921875
1673,0.016399383544921875
1674,0.016399383544921875
1675,0.016399383544921875
1676,0.016399383544921875
1677,0.016399383544921875
1678,0.016399383544921875
1679,0.016399383544921875
1680,0.016399383544921875
1681,0.016399383544921875
1682,0.016399383544921875
1683,0.016399383544921875
1684,0.016399383544921875
1685,0.016399383544921875
1686,0.016399383544921875
1687,0.016399383544921875
1688,0.016399383544921875
1689,0.016399383544921875
1690,0.016399383544921875
1691,0.016399383544921875
1692,0.016399383544921875
1693,0.016399383544921875
1694,0.016399383544921875
1695,0.016399383544921875
1696,0.016399383544921875
1697,0.016399383544921875
1698,0.016399383544921875
1699,0.016399383544921875
1700,0.016399383544921875
1701,0.016399383544921875
1702,0.016399383544921875
1703,0.016399383544921875
1704,0.016399383544921875
1705,0.016399383544921875
1706,0.016399383544921875
1707,0.016399383544921875
1708,0.016399383544921875
1709,0.016399383544921875
1710,0.016399383544921875
1711,0.016399383544921875
1712,0.016399383544921875
1713,0.016399383544921875
1714,0.016399383544921875
1715,0.016399383544921875
1716,0.016399383544921875
1717,0.016399383544921875
1718,0.016399383544921875
1719,0.016399383544921875
1720,0.016399383544921875
1721,0.016399383544921875
1722,0.016399383544921875
1723,0.016399383544921875
1724,0.016399383544921875
1725,0.016399383544921875
1726,0.016399383544921875
1727,0.016399383544921875
1728,0.016399383544921875
1729,0.016399383544921875
1730,0.016399383544921875
1731,0.016399383544921875
1732,0.016399383544921875
1733,0.016399383544921875
1734,0.016399383544921875
1735,0.016399383544921875
1736,0.016399383544921875
1737,0.016399383544921875
1738,0.016399383544921875
1739,0.016399383544921875
1740,0.016399383544921875
1741,0.016399383544921875
1742,0.016399383544921875
1743,0.016399383544921875
1744,0.016399383544921875
1745,0.016399383544921875
1746,0.01093292236328125
1747,0.01093292236328125
1748,0.01093292236328125
1749,0.01093292236328125
1750,0.01093292236328125
1751,0.01093292236328125
1752,0.01093292236328125
1753,0.01093292236328125
1754,0.01093292236328125
1755,0.01093292236328125
1756,0.01093292236328125
1757,0.01093292236328125
1758,0.01093292236328125
1759,0.01093292236328125
1760,0.01093292236328125
1761,0.01093292236328125
1762,0.01093292236328125
1763,0.01093292236328125
1764,0.01093292236328125
1765,0.01093292236328125
1766,0.01093292236328125
1767,0.01093292236328125
1768,0.01093292236328125
1769,0.01093292236328125
1770,0.01093292236328125
1771,0.01093292236328125
1772,0.01093292236328125
1773,0.01093292236328125
1774,0.01093292236328125
1775,0.01093292236328125
1776,0.01093292236328125
1777,0.01093292236328125
1778,0.01093292236328125
1779,0.01093292236328125
1780,0.01093292236328125
1781,0.01093292236328125
1782,0.01093292236328125
1783,0.01093292236328125
1784,0.01093292236328125
1785,0.01093292236328125
1786,0.01093292236328125
1787,0.01093292236328125
1788,0.01093292236328125
1789,0.01093292236328125
1790,0.01093292236328125
1791,0.01093292236328125
1792,0.01093292236328125
1793,0.01093292236328125
1794,0.01093292236328125
1795,0.01093292236328125
1796,0.01093292236328125
1797,0.01093292236328125
1798,0.01093292236328125
1799,0.01093292236328125
1800,0.01093292236328125
1801,0.01093292236328125
1802,0.01093292236328125
1803,0.01093292236328125
1804,0.01093292236328125
1805,0.01093292236328125
1806,0.01093292236328125
1807,0.01093292236328125
1808,0.01093292236328125
1809,0.01093292236328125
1810,0.01093292236328125
1811,0.01093292236328125
1812,0.01093292236328125
1813,0.01093292236328125
1814,0.01093292236328125
1815,0.01093292236328125
1816,0.01093292236328125
1817,0.01093292236328125
1818,0.01093292236328125
1819,0.01093292236328125
1820,0.01093292236328125
1821,0.01093292236328125
1822,0.01093292236328125
1823,0.01093292236328125
1824,0.01093292236328125
1825,0.01093292236328125
1826,0.01093292236328125
1827,0.01093292236328125
1828,0.01093292236328125
1829,0.01093292236328125
1830,0.01093292236328125
1831,0.01093292236328125
1832,0.01093292236328125
1833,0.01093292236328125
1834,0.01093292236328125
1835,0.01093292236328125
1836,0.01093292236328125
1837,0.01093292236328125
1838,0.01093292236328125
1839,0.01093292236328125
1840,0.01093292236328125
1841,0.01093292236328125
1842,0.01093292236328125
1843,0.01093292236328125
1844,0.01093292236328125
1845,0.01093292236328125
1846,0.01093292236328125
1847,0.01093292236328125
1848,0.01093292236328125
1849,0.01093292236328125
1850,0.01093292236328125
1851,0.01093292236328125
1852,0.01093292236328125
1853,0.01093292236328125
1854,0.01093292236328125
1855,0.01093292236328125
1856,0.01093292236328125
1857,0.01093292236328125
1858,0.01093292236328125
1859,0.01093292236328125
1860,0.01093292236328125
1861,0.01093292236328125
1862,0.01093292236328125
1863,0.01093292236328125
1864,0.01093292236328125
1865,0.01093292236328125
1866,0.01093292236328125
1867,0.01093292236328125
1868,0.01093292236328125
1869,0.01093292236328125
1870,0.01093292236328125
1871,0.01093292236328125
1872,0.01093292236328125
1873,0.01093292236328125
1874,0.01093292236328125
1875,0.01093292236328125
1876,0.01093292236328125
1877,0.01093292236328125
1878,0.01093292236328125
1879,0.01093292236328125
1880,0.01093292236328125
1881,0.01093292236328125
1882,0.01093292236328125
1883,0.01093292236328125
1884,0.01093292236328125
1885,0.01093292236328125
1886,0.01093292236328125
1887,0.01093292236328125
1888,0.01093292236328125
1889,0.01093292236328125
1890,0.01093292236328125
1891,0.01093292236328125
1892,0.01093292236328125
1893,0.01093292236328125
1894,0.01093292236328125
1895,0.01093292236328125
1896,0.01093292236328125
1897,0.01093292236328125
1898,0.01093292236328125
1899,0.01093292236328125
1900,0.01093292236328125
1901,0.01093292236328125
1902,0.01093292236328125
1903,0.01093292236328125
1904,0.01093292236328125
1905,0.01093292236328125
1906,0.01093292236328125
1907,0.01093292236328125
1908,0.01093292236328125
1909,0.01093292236328125
1910,0.01093292236328125
1911,0.01093292236328125
1912,0.01093292236328125
1913,0.01093292236328125
1914,0.01093292236328125
1915,0.01093292236328125
1916,0.01093292236328125
1917,0.01093292236328125
1918,0.01093292236328125
1919,0.01093292236328125
1920,0.01093292236328125
1921,0.01093292236328125
1922,0.01093292236328125
1923,0.01093292236328125
1924,0.01093292236328125
1925,0.01093292236328125
1926,0.01093292236328125
1927,0.01093292236328125
1928,0.01093292236328125
1929,0.01093292236328125
1930,0.01093292236328125
1931,0.01093292236328125
1932,0.01093292236328125
1933,0.01093292236328125
1934,0.01093292236328125
1935,0.01093292236328125
1936,0.01093292236328125
1937,0.01093292236328125
1938,0.01093292236328125
1939,0.01093292236328125
1940,0.01093292236328125
1941,0.01093292236328125
1942,0.01093292236328125
1943,0.01093292236328125
1944,0.01093292236328125
1945,0.01093292236328125
1946,0.01093292236328125
1947,0.01093292236328125
1948,0.01093292236328125
1949,0.01093292236328125
1950,0.01093292236328125
1951,0.01093292236328125
1952,0.01093292236328125
1953,0.01093292236328125
1954,0.01093292236328125
1955,0.01093292236328125
1956,0.01093292236328125
1957,0.01093292236328125
1958,0.01093292236328125
1959,0.01093292236328125
1960,0.01093292236328125
1961,0.01093292236328125
1962,0.01093292236328125
1963,0.01093292236328125
1964,0.01093292236328125
1965,0.01093292236328125
1966,0.01093292236328125
1967,0.01093292236328125
1968,0.01093292236328125
1969,0.01093292236328125
1970,0.01093292236328125
1971,0.01093292236328125
1972,0.01093292236328125
1973,0.01093292236328125
1974,0.01093292236328125
1975,0.01093292236328125
1976,0.01093292236328125
1977,0.01093292236328125
1978,0.01093292236328125
1979,0.01093292236328125
1980,0.01093292236328125
1981,0.01093292236328125
1982,0.01093292236328125
1983,0.01093292236328125
1984,0.01093292236328125
1985,0.01093292236328125
1986,0.01093292236328125
1987,0.01093292236328125
1988,0.01093292236328125
1989,0.01093292236328125
1990,0.01093292236328125
1991,0.01093292236328125
1992,0.01093292236328125
1993,0.01093292236328125
1994,0.01093292236328125
1995,0.01093292236328125
1996,0.01093292236328125
1997,0.01093292236328125
1998,0.01093292236328125
1999,0.01093292236328125
2000,0.01093292236328125
2001,0.005466461181640625
2002,0.005466461181640625
2003,0.005466461181640625
2004,0.005466461181640625
2005,0.005466461181640625
2006,0.005466461181640625
2007,0.005466461181640625
2008,0.005466461181640625
2009,0.005466461181640625
2010,0.005466461181640625
2011,0.005466461181640625
2012,0.005466461181640625
2013,0.005466461181640625
2014,0.005466461181640625
2015,0.005466461181640625
2016,0.005466461181640625
2017,0.005466461181640625
2018,0.005466461181640625
2019,0.005466461181640625
2020,0.005466461181640625
2021,0.005466461181640625
2022,0.005466461181640625
2023,0.005466461181640625
2024,0.005466461181640625
2025,0.005466461181640625
2026,0.005466461181640625
2027,0.005466461181640625
2028,0.005466461181640625
2029,0.005466461181640625
2030,0.005466461181640625
2031,0.005466461181640625
2032,0.005466461181640625
2033,0.005466461181640625
2034,0.005466461181640625
2035,0.005466461181640625
2036,0.005466461181640625
2037,0.005466461181640625
2038,0.005466461181640625
2039,0.005466461181640625
2040,0.005466461181640625
2041,0.005466461181640625
2042,0.005466461181640625
2043,0.005466461181640625
2044,0.005466461181640625
2045,0.005466461181640625
2046,0.005466461181640625
2047,0.005466461181640625
2048,0.005466461181640625
2049,0.005466461181640625
2050,0.005466461181640625
2051,0.005466461181640625
2052,0.005466461181640625
2053,0.005466461181640625
2054,0.005466461181640625
2055,0.005466461181640625
2056,0.005466461181640625
2057,0.005466461181640625
2058,0.005466461181640625
2059,0.005466461181640625
2060,0.005466461181640625
2061,0.005466461181640625
2062,0.005466461181640625
2063,0.005466461181640625
2064,0.005466461181640625
2065,0.005466461181640625
2066,0.005466461181640625
2067,0.005466461181640625
2068,0.005466461181640625
2069,0.005466461181640625
2070,0.005466461181640625
2071,0.005466461181640625
2072,0.005466461181640625
2073,0.005466461181640625
2074,0.005466461181640625
2075,0.005466461181640625
2076,0.005466461181640625
2077,0.005466461181640625
2078,0.005466461181640625
2079,0.005466461181640625
2080,0.005466461181640625
2081,0.005466461181640625
2082,0.005466461181640625
2083,0.005466461181640625
2084,0.005466461181640625
2085,0.005466461181640625
2086,0.005466461181640625
2087,0.005466461181640625
2088,0.005466461181640625
2089,0.005466461181640625
2090,0.005466461181640625
2091,0.005466461181640625
2092,0.005466461181640625
2093,0.005466461181640625
2094,0.005466461181640625
2095,0.005466461181640625
2096,0.005466461181640625
2097,0.005466461181640625
2098,0.005466461181640625
2099,0.005466461181640625
2100,0.005466461181640625
2101,0.005466461181640625
2102,0.005466461181640625
2103,0.005466461181640625
2104,0.005466461181640625
2105,0.005466461181640625
2106,0.005466461181640625
2107,0.005466461181640625
2108,0.005466461181640625
2109,0.005466461181640625
2110,0.005466461181640625
2111,0.005466461181640625
2112,0.005466461181640625
2113,0.005466461181640625
2114,0.005466461181640625
2115,0.005466461181640625
2116,0.005466461181640625
2117,0.005466461181640625
2118,0.005466461181640625
2119,0.005466461181640625
2120,0.005466461181640625
2121,0.005466461181640625
2122,0.005466461181640625
2123,0.005466461181640625
2124,0.005466461181640625
2125,0.005466461181640625
2126,0.005466461181640625
2127,0.005466461181640625
2128,0.005466461181640625
2129,0.005466461181640625
2130,0.005466461181640625
2131,0.005466461181640625
2132,0.005466461181640625
2133,0.005466461181640625
2134,0.005466461181640625
2135,0.005466461181640625
2136,0.005466461181640625
2137,0.005466461181640625
2138,0.005466461181640625
2139,0.005466461181640625
2140,0.005466461181640625
2141,0.005466461181640625
2142,0.005466461181640625
2143,0.005466461181640625
2144,0.005466461181640625
2145,0.005466461181640625
2146,0.005466461181640625
2147,0.005466461181640625
2148,0.005466461181640625
2149,0.005466461181640625
2150,0.005466461181640625
2151,0.005466461181640625
2152,0.005466461181640625
2153,0.005466461181640625
2154,0.005466461181640625
2155,0.005466461181640625
2156,0.005466461181640625
2157,0.005466461181640625
2158,0.005466461181640625
2159,0.005466461181640625
2160,0.005466461181640625
2161,0.005466461181640625
2162,0.005466461181640625
2163,0.005466461181640625
2164,0.005466461181640625
2165,0.005466461181640625
2166,0.005466461181640625
2167,0.005466461181640625
2168,0.005466461181640625
2169,0.005466461181640625
2170,0.005466461181640625
2171,0.005466461181640625
2172,0.005466461181640625
2173,0.005466461181640625
2174,0.005466461181640625
2175,0.005466461181640625
2176,0.005466461181640625
2177,0.005466461181640625
2178,0.005466461181640625
2179,0.005466461181640625
2180,0.005466461181640625
2181,0.005466461181640625
2182,0.005466461181640625
2183,0.005466461181640625
2184,0.005466461181640625
2185,0.005466461181640625
2186,0.005466461181640625
2187,0.005466461181640625
2188,0.005466461181640625
2189,0.005466461181640625
2190,0.005466461181640625
2191,0.005466461181640625
2192,0.005466461181640625
2193,0.005466461181640625
2194,0.005466461181640625
2195,0.005466461181640625
2196,0.005466461181640625
2197,0.005466461181640625
2198,0.005466461181640625
2199,0.005466461181640625
2200,0.005466461181640625
2201,0.005466461181640625
2202,0.005466461181640625
2203,0.005466461181640625
2204,0.005466461181640625
2205,0.005466461181640625
2206,0.005466461181640625
2207,0.005466461181640625
2208,0.005466461181640625
2209,0.005466461181640625
2210,0.005466461181640625
2211,0.005466461181640625
2212,0.005466461181640625
2213,0.005466461181640625
2214,0.005466461181640625
2215,0.005466461181640625
2216,0.005466461181640625
2217,0.005466461181640625
2218,0.005466461181640625
2219,0.005466461181640625
2220,0.005466461181640625
2221,0.005466461181640625
2222,0.005466461181640625
2223,0.005466461181640625
2224,0.005466461181640625
2225,0.005466461181640625
2226,0.005466461181640625
2227,0.005466461181640625
2228,0.005466461181640625
2229,0.005466461181640625
2230,0.005466461181640625
2231,0.005466461181640625
2232,0.005466461181640625
2233,0.005466461181640625
2234,0.005466461181640625
2235,0.005466461181640625
2236,0.005466461181640625
2237,0.005466461181640625
2238,0.005466461181640625
2239,0.005466461181640625
2240,0.005466461181640625
2241,0.005466461181640625
2242,0.005466461181640625
2243,0.005466461181640625
2244,0.005466461181640625
2245,0.005466461181640625
2246,0.005466461181640625
2247,0.005466461181640625
2248,0.005466461181640625
2249,0.005466461181640625
2250,0.005466461181640625
2251,0.005466461181640625
2252,0.005466461181640625
2253,0.005466461181640625
2254,0.005466461181640625
2255,0.005466461181640625
2256,0.005466461181640625
2257,0.005466461181640625
2258,0.005466461181640625
2259,0.005466461181640625
2260,0.005466461181640625
2261,0.005466461181640625
2262,0.005466461181640625
2263,0.005466461181640625
2264,0.005466461181640625
2265,0.005466461181640625
2266,0.005466461181640625
2267,0.005466461181640625
2268,0.005466461181640625
2269,0.005466461181640625
2270,0.005466461181640625
2271,0.005466461181640625
2272,0.005466461181640625
2273,0.005466461181640625
2274,0.005466461181640625
2275,0.005466461181640625
2276,0.005466461181640625
2277,0.005466461181640625
2278,0.005466461181640625
2279,0.005466461181640625
2280,0.005466461181640625
2281,0.005466461181640625
2282,0.005466461181640625
2283,0.005466461181640625
2284,0.005466461181640625
2285,0.005466461181640625
2286,0.005466461181640625
2287,0.005466461181640625
2288,0.005466461181640625
2289,0.005466461181640625
2290,0.005466461181640625
2291,0.005466461181640625
2292,0.005466461181640625
2293,0.005466461181640625
2294,0.005466461181640625
2295,0.005466461181640625
2296,0.005466461181640625
2297,0.005466461181640625
2298,0.005466461181640625
2299,0.005466461181640625
2300,0.005466461181640625
2301,0.005466461181640625
2302,0.005466461181640625
2303,0.005466461181640625
2304,0.005466461181640625
2305,0.005466461181640625
2306,0.005466461181640625
2307,0.005466461181640625
2308,0.005466461181640625
2309,0.005466461181640625
2310,0.005466461181640625
2311,0.005466461181640625
2312,0.005466461181640625
2313,0.005466461181640625
2314,0.005466461181640625
2315,0.005466461181640625
2316,0.005466461181640625
2317,0.005466461181640625
2318,0.005466461181640625
2319,0.005466461181640625
2320,0.005466461181640625
2321,0.005466461181640625
2322,0.005466461181640625
2323,0.005466461181640625
2324,0.005466461181640625
2325,0.005466461181640625
2326,0.005466461181640625
2327,0.005466461181640625
2328,0.005466461181640625
2329,0.005466461181640625
2330,0.005466461181640625
2331,0.005466461181640625
2332,0.005466461181640625
2333,0.005466461181640625
2334,0.005466461181640625
2335,0.005466461181640625
2336,0.005466461181640625
2337,0.005466461181640625
2338,0.005466461181640625
2339,0.005466461181640625
2340,0.005466461181640625
2341,0.005466461181640625
2342,0.005466461181640625
2343,0.005466461181640625
2344,0.005466461181640625
2345,0.005466461181640625
2346,0.005466461181640625
2347,0.005466461181640625
2348,0.005466461181640625
2349,0.005466461181640625
2350,0.005466461181640625
2351,0.005466461181640625
2352,0.005466461181640625
2353,0.005466461181640625
2354,0.005466461181640625
2355,0.005466461181640625
2356,0.005466461181640625
2357,0.005466461181640625
2358,0.005466461181640625
2359,0.005466461181640625
2360,0.005466461181640625
2361,0.005466461181640625
2362,0.005466461181640625
2363,0.005466461181640625
2364,0.005466461181640625
2365,0.005466461181640625
2366,0.005466461181640625
2367,0.005466461181640625
2368,0.005466461181640625
2369,0.005466461181640625
2370,0.005466461181640625
2371,0.005466461181640625
2372,0.005466461181640625
2373,0.005466461181640625
2374,0.005466461181640625
2375,0.005466461181640625
2376,0.005466461181640625
2377,0.005466461181640625
2378,0.005466461181640625
2379,0.005466461181640625
2380,0.005466461181640625
2381,0.005466461181640625
2382,0.005466461181640625
2383,0.005466461181640625
2384,0.005466461181640625
2385,0.005466461181640625
2386,0.005466461181640625
2387,0.005466461181640625
2388,0.005466461181640625
2389,0.005466461181640625
2390,0.005466461181640625
2391,0.005466461181640625
2392,0.005466461181640625
2393,0.005466461181640625
2394,0.005466461181640625
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_gcn_with_server_400.csv <==
Sno,node
0,2250.0
1,2250.0
2,2250.0
3,2250.0
4,2250.0
5,2250.0
6,2250.0
7,2250.0
8,2250.0
9,2250.0
10,2250.0
11,2250.0
12,2250.0
13,2250.0
14,2250.0
15,2250.0
16,2250.0
17,2250.0
18,2250.0
19,2250.0
20,2250.0
21,2250.0
22,2250.0
23,2250.0
24,2250.0
25,2250.0
26,2250.0
27,2250.0
28,2250.0
29,2250.0
30,2250.0
31,2250.0
32,2250.0
33,2250.0
34,2250.0
35,2250.0
36,2250.0
37,2250.0
38,2250.0
39,2250.0
40,2250.0
41,2250.0
42,2250.0
43,2250.0
44,2250.0
45,2250.0
46,2250.0
47,2250.0
48,2250.0
49,2250.0
50,2250.0
51,2250.0
52,2250.0
53,2250.0
54,2250.0
55,2250.0
56,2250.0
57,2250.0
58,2250.0
59,2250.0
60,2250.0
61,2250.0
62,2250.0
63,2250.0
64,2250.0
65,2250.0
66,2250.0
67,2250.0
68,2250.0
69,2250.0
70,2250.0
71,2250.0
72,2250.0
73,2250.0
74,2250.0
75,2250.0
76,2250.0
77,2250.0
78,2250.0
79,2250.0
80,2250.0
81,2250.0
82,2250.0
83,2250.0
84,2250.0
85,2250.0
86,2250.0
87,2250.0
88,2250.0
89,2250.0
90,2250.0
91,2250.0
92,2250.0
93,2250.0
94,2250.0
95,2250.0
96,2250.0
97,2250.0
98,2250.0
99,2250.0
100,2250.0
101,2250.0
102,2250.0
103,2250.0
104,2250.0
105,2250.0
106,2250.0
107,2250.0
108,2250.0
109,2250.0
110,2250.0
111,2250.0
112,2250.0
113,2250.0
114,2250.0
115,2250.0
116,2250.0
117,2250.0
118,2250.0
119,2250.0
120,2250.0
121,2250.0
122,2250.0
123,2250.0
124,2250.0
125,2250.0
126,2250.0
127,2250.0
128,2250.0
129,2250.0
130,2250.0
131,2250.0
132,2250.0
133,2250.0
134,2250.0
135,2250.0
136,2250.0
137,2250.0
138,2250.0
139,2250.0
140,2250.0
141,2250.0
142,2250.0
143,2250.0
144,2250.0
145,2250.0
146,2250.0
147,2250.0
148,2250.0
149,2250.0
150,2250.0
151,2250.0
152,2250.0
153,2250.0
154,2250.0
155,2250.0
156,2250.0
157,2250.0
158,2250.0
159,2250.0
160,2250.0
161,2250.0
162,2250.0
163,2250.0
164,2250.0
165,2250.0
166,2250.0
167,2250.0
168,2250.0
169,2250.0
170,2250.0
171,2250.0
172,2250.0
173,2250.0
174,2250.0
175,2250.0
176,2250.0
177,2250.0
178,2250.0
179,2250.0
180,2250.0
181,2250.0
182,2250.0
183,2250.0
184,2250.0
185,2250.0
186,2250.0
187,2250.0
188,2250.0
189,2250.0
190,2250.0
191,2250.0
192,2250.0
193,2250.0
194,2250.0
195,2250.0
196,2250.0
197,2250.0
198,2250.0
199,2250.0
200,2250.0
201,2250.0
202,2250.0
203,2250.0
204,2250.0
205,2250.0
206,2250.0
207,2250.0
208,2250.0
209,2250.0
210,2250.0
211,2250.0
212,2250.0
213,2250.0
214,2250.0
215,2250.0
216,2250.0
217,2250.0
218,2250.0
219,2250.0
220,2250.0
221,2250.0
222,2250.0
223,2250.0
224,2250.0
225,2250.0
226,2250.0
227,2250.0
228,2250.0
229,2250.0
230,2250.0
231,2250.0
232,2250.0
233,2250.0
234,2250.0
235,2250.0
236,2250.0
237,2250.0
238,2250.0
239,2250.0
240,2250.0
241,2250.0
242,2250.0
243,2250.0
244,2250.0
245,2250.0
246,2250.0
247,2250.0
248,2250.0
249,2250.0
250,2250.0
251,2250.0
252,2250.0
253,2250.0
254,2250.0
255,2250.0
256,2250.0
257,2250.0
258,2250.0
259,2250.0
260,2250.0
261,2250.0
262,2250.0
263,2250.0
264,2250.0
265,2250.0
266,2250.0
267,2250.0
268,2250.0
269,2250.0
270,2250.0
271,2250.0
272,2250.0
273,2250.0
274,2250.0
275,2250.0
276,2250.0
277,2250.0
278,2250.0
279,2250.0
280,2250.0
281,2250.0
282,2250.0
283,2250.0
284,2250.0
285,2250.0
286,2250.0
287,2250.0
288,2250.0
289,2250.0
290,2250.0
291,2250.0
292,2250.0
293,2250.0
294,2250.0
295,2250.0
296,2250.0
297,2250.0
298,2250.0
299,2250.0
300,2250.0
301,2250.0
302,2250.0
303,2250.0
304,2250.0
305,2250.0
306,2250.0
307,2250.0
308,2250.0
309,2250.0
310,2250.0
311,2250.0
312,2250.0
313,2250.0
314,2250.0
315,2250.0
316,2250.0
317,2250.0
318,2250.0
319,2250.0
320,2250.0
321,2250.0
322,2250.0
323,2250.0
324,2250.0
325,2250.0
326,2250.0
327,2250.0
328,2250.0
329,2250.0
330,2250.0
331,2250.0
332,2250.0
333,2250.0
334,2250.0
335,2250.0
336,2250.0
337,2250.0
338,2250.0
339,2250.0
340,2250.0
341,2250.0
342,2250.0
343,2250.0
344,2250.0
345,2250.0
346,2250.0
347,2250.0
348,2250.0
349,2250.0
350,2250.0
351,2250.0
352,2250.0
353,2250.0
354,2250.0
355,2250.0
356,2250.0
357,2250.0
358,2250.0
359,2250.0
360,2250.0
361,2250.0
362,2250.0
363,2250.0
364,2250.0
365,2250.0
366,2250.0
367,2250.0
368,2250.0
369,2250.0
370,2250.0
371,2250.0
372,2250.0
373,2250.0
374,2250.0
375,2250.0
376,2250.0
377,2250.0
378,2250.0
379,2250.0
380,2250.0
381,2250.0
382,2250.0
383,2250.0
384,2250.0
385,2250.0
386,2250.0
387,2250.0
388,2250.0
389,2250.0
390,2250.0
391,2250.0
392,2250.0
393,2250.0
394,2250.0
395,2250.0
396,2250.0
397,2250.0
398,2250.0
399,2250.0
400,2250.0
401,2250.0
402,2250.0
403,2250.0
404,2250.0
405,2250.0
406,2250.0
407,2250.0
408,2250.0
409,2250.0
410,2250.0
411,2250.0
412,2250.0
413,2250.0
414,2250.0
415,2250.0
416,2250.0
417,2250.0
418,2250.0
419,2250.0
420,2250.0
421,2250.0
422,2250.0
423,2250.0
424,2250.0
425,2250.0
426,2250.0
427,2250.0
428,2250.0
429,2250.0
430,2250.0
431,2250.0
432,2250.0
433,2250.0
434,2250.0
435,2250.0
436,2250.0
437,2250.0
438,2250.0
439,2250.0
440,2250.0
441,2250.0
442,2250.0
443,2250.0
444,2250.0
445,2250.0
446,2250.0
447,2250.0
448,2250.0
449,2250.0
450,2250.0
451,2250.0
452,2250.0
453,2250.0
454,2250.0
455,2250.0
456,2250.0
457,2250.0
458,2250.0
459,2250.0
460,2250.0
461,2250.0
462,2250.0
463,2250.0
464,2250.0
465,2250.0
466,2250.0
467,2250.0
468,2250.0
469,2250.0
470,2250.0
471,2250.0
472,2250.0
473,2250.0
474,2250.0
475,2250.0
476,2250.0
477,2250.0
478,2250.0
479,2250.0
480,2250.0
481,2250.0
482,2250.0
483,2250.0
484,2250.0
485,2250.0
486,2250.0
487,2250.0
488,2250.0
489,2250.0
490,2250.0
491,2250.0
492,2250.0
493,2250.0
494,2250.0
495,2250.0
496,2250.0
497,2250.0
498,2250.0
499,2250.0
500,2250.0
501,2250.0
502,2250.0
503,2250.0
504,2250.0
505,2250.0
506,2250.0
507,2250.0
508,2250.0
509,2250.0
510,2250.0
511,2250.0
512,2250.0
513,2250.0
514,2250.0
515,2250.0
516,2250.0
517,2250.0
518,2250.0
519,2250.0
520,2250.0
521,2250.0
522,2250.0
523,2250.0
524,2250.0
525,2250.0
526,2250.0
527,2250.0
528,2250.0
529,2250.0
530,2250.0
531,2250.0
532,2250.0
533,2250.0
534,2250.0
535,2250.0
536,2250.0
537,2250.0
538,2250.0
539,2250.0
540,2250.0
541,2250.0
542,2250.0
543,2250.0
544,2250.0
545,2250.0
546,2250.0
547,2250.0
548,2250.0
549,2250.0
550,2250.0
551,2250.0
552,2250.0
553,2250.0
554,2250.0
555,2250.0
556,2250.0
557,2250.0
558,2250.0
559,2250.0
560,0.0
561,0.0
562,0.0
563,0.0
564,0.0
565,0.0
566,0.0
567,0.0
568,0.0
569,0.0
570,0.0
571,0.0
572,0.0
573,0.0
574,0.0
575,0.0
576,0.0
577,0.0
578,0.0
579,0.0
580,0.0
581,0.0
582,0.0
583,0.0
584,0.0
585,0.0
586,0.0
587,0.0
588,0.0
589,0.0
590,0.0
591,0.0
592,0.0
593,0.0
594,0.0
595,0.0
596,0.0
597,0.0
598,0.0
599,0.0
600,0.0
601,0.0
602,0.0
603,0.0
604,0.0
605,0.0
606,0.0
607,0.0
608,0.0
609,0.0
610,0.0
611,0.0
612,0.0
613,0.0
614,0.0
615,0.0
616,0.0
617,0.0
618,0.0
619,0.0
620,0.0
621,0.0
622,0.0
623,0.0
624,0.0
625,0.0
626,0.0
627,0.0
628,0.0
629,0.0
630,0.0
631,0.0
632,0.0
633,0.0
634,0.0
635,0.0
636,0.0
637,0.0
638,0.0
639,0.0
640,0.0
641,0.0
642,0.0
643,0.0
644,0.0
645,0.0
646,0.0
647,0.0
648,0.0
649,0.0
650,0.0
651,0.0
652,0.0
653,0.0
654,0.0
655,0.0
656,0.0
657,0.0
658,0.0
659,0.0
660,0.0
661,0.0
662,0.0
663,0.0
664,0.0
665,0.0
666,0.0
667,0.0
668,0.0
669,0.0
670,0.0
671,0.0
672,0.0
673,0.0
674,0.0
675,0.0
676,0.0
677,0.0
678,0.0
679,0.0
680,0.0
681,0.0
682,0.0
683,0.0
684,0.0
685,0.0
686,0.0
687,0.0
688,0.0
689,0.0
690,0.0
691,0.0
692,0.0
693,0.0
694,0.0
695,0.0
696,0.0
697,0.0
698,0.0
699,0.0
700,0.0
701,0.0
702,0.0
703,0.0
704,0.0
705,0.0
706,0.0
707,0.0
708,0.0
709,0.0
710,0.0
711,0.0
712,0.0
713,0.0
714,0.0
715,0.0
716,0.0
717,0.0
718,0.0
719,0.0
720,0.0
721,0.0
722,0.0
723,0.0
724,0.0
725,0.0
726,0.0
727,0.0
728,0.0
729,0.0
730,0.0
731,0.0
732,0.0
733,0.0
734,0.0
735,0.0
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.0
742,0.0
743,0.0
744,0.0
745,0.0
746,0.0
747,0.0
748,0.0
749,0.0
750,0.0
751,0.0
752,0.0
753,0.0
754,0.0
755,0.0
756,0.0
757,0.0
758,0.0
759,0.0
760,0.0
761,0.0
762,0.0
763,0.0
764,0.0
765,0.0
766,0.0
767,0.0
768,0.0
769,0.0
770,0.0
771,0.0
772,0.0
773,0.0
774,0.0
775,0.0
776,0.0
777,0.0
778,0.0
779,0.0
780,0.0
781,0.0
782,0.0
783,0.0
784,0.0
785,0.0
786,0.0
787,0.0
788,0.0
789,0.0
790,0.0
791,0.0
792,0.0
793,0.0
794,0.0
795,0.0
796,0.0
797,0.0
798,0.0
799,0.0
800,0.0
801,0.0
802,0.0
803,0.0
804,0.0
805,0.0
806,0.0
807,0.0
808,0.0
809,0.0
810,0.0
811,0.0
812,0.0
813,0.0
814,0.0
815,0.0
816,0.0
817,0.0
818,0.0
819,0.0
820,0.0
821,0.0
822,0.0
823,0.0
824,0.0
825,0.0
826,0.0
827,0.0
828,0.0
829,0.0
830,0.0
831,0.0
832,0.0
833,0.0
834,0.0
835,0.0
836,0.0
837,0.0
838,0.0
839,0.0
840,0.0
841,0.0
842,0.0
843,0.0
844,0.0
845,0.0
846,0.0
847,0.0
848,0.0
849,0.0
850,0.0
851,0.0
852,0.0
853,0.0
854,0.0
855,0.0
856,0.0
857,0.0
858,0.0
859,0.0
860,0.0
861,0.0
862,0.0
863,0.0
864,0.0
865,0.0
866,0.0
867,0.0
868,0.0
869,0.0
870,0.0
871,0.0
872,0.0
873,0.0
874,0.0
875,0.0
876,0.0
877,0.0
878,0.0
879,0.0
880,0.0
881,0.0
882,0.0
883,0.0
884,0.0
885,0.0
886,0.0
887,0.0
888,0.0
889,0.0
890,0.0
891,0.0
892,0.0
893,0.0
894,0.0
895,0.0
896,0.0
897,0.0
898,0.0
899,0.0
900,0.0
901,0.0
902,0.0
903,0.0
904,0.0
905,0.0
906,0.0
907,0.0
908,0.0
909,0.0
910,0.0
911,0.0
912,0.0
913,0.0
914,0.0
915,0.0
916,0.0
917,0.0
918,0.0
919,0.0
920,0.0
921,0.0
922,0.0
923,0.0
924,0.0
925,0.0
926,0.0
927,0.0
928,0.0
929,0.0
930,0.0
931,0.0
932,0.0
933,0.0
934,0.0
935,0.0
936,0.0
937,0.0
938,0.0
939,0.0
940,0.0
941,0.0
942,0.0
943,0.0
944,0.0
945,0.0
946,0.0
947,0.0
948,0.0
949,0.0
950,0.0
951,0.0
952,0.0
953,0.0
954,0.0
955,0.0
956,0.0
957,0.0
958,0.0
959,0.0
960,0.0
961,0.0
962,0.0
963,0.0
964,0.0
965,0.0
966,0.0
967,0.0
968,0.0
969,0.0
970,0.0
971,0.0
972,0.0
973,0.0
974,0.0
975,0.0
976,0.0
977,0.0
978,0.0
979,0.0
980,0.0
981,0.0
982,0.0
983,0.0
984,0.0
985,0.0
986,0.0
987,0.0
988,0.0
989,0.0
990,0.0
991,0.0
992,0.0
993,0.0
994,0.0
995,0.0
996,0.0
997,0.0
998,0.0
999,0.0
1000,0.0
1001,0.0
1002,0.0
1003,0.0
1004,0.0
1005,0.0
1006,0.0
1007,0.0
1008,0.0
1009,0.0
1010,0.0
1011,0.0
1012,0.0
1013,0.0
1014,0.0
1015,0.0
1016,0.0
1017,0.0
1018,0.0
1019,0.0
1020,0.0
1021,0.0
1022,0.0
1023,0.0
1024,0.0
1025,0.0
1026,0.0
1027,0.0
1028,0.0
1029,0.0
1030,0.0
1031,0.0
1032,0.0
1033,0.0
1034,0.0
1035,0.0
1036,0.0
1037,0.0
1038,0.0
1039,0.0
1040,0.0
1041,0.0
1042,0.0
1043,0.0
1044,0.0
1045,0.0
1046,0.0
1047,0.0
1048,0.0
1049,0.0
1050,0.0
1051,0.0
1052,0.0
1053,0.0
1054,0.0
1055,0.0
1056,0.0
1057,0.0
1058,0.0
1059,0.0
1060,0.0
1061,0.0
1062,0.0
1063,0.0
1064,0.0
1065,0.0
1066,0.0
1067,0.0
1068,0.0
1069,0.0
1070,0.0
1071,0.0
1072,0.0
1073,0.0
1074,0.0
1075,0.0
1076,0.0
1077,0.0
1078,0.0
1079,0.0
1080,0.0
1081,0.0
1082,0.0
1083,0.0
1084,0.0
1085,0.0
1086,0.0
1087,0.0
1088,0.0
1089,0.0
1090,0.0
1091,0.0
1092,0.0
1093,0.0
1094,0.0
1095,0.0
1096,0.0
1097,0.0
1098,0.0
1099,0.0
1100,0.0
1101,0.0
1102,0.0
1103,0.0
1104,0.0
1105,0.0
1106,0.0
1107,0.0
1108,0.0
1109,0.0
1110,0.0
1111,0.0
1112,0.0
1113,0.0
1114,0.0
1115,0.0
1116,0.0
1117,0.0
1118,0.0
1119,0.0
1120,0.0
1121,0.0
1122,0.0
1123,0.0
1124,0.0
1125,0.0
1126,0.0
1127,0.0
1128,0.0
1129,0.0
1130,0.0
1131,0.0
1132,0.0
1133,0.0
1134,0.0
1135,0.0
1136,0.0
1137,0.0
1138,0.0
1139,0.0
1140,0.0
1141,0.0
1142,0.0
1143,0.0
1144,0.0
1145,0.0
1146,0.0
1147,0.0
1148,0.0
1149,0.0
1150,0.0
1151,0.0
1152,0.0
1153,0.0
1154,0.0
1155,0.0
1156,0.0
1157,0.0
1158,0.0
1159,0.0
1160,0.0
1161,0.0
1162,0.0
1163,0.0
1164,0.0
1165,0.0
1166,0.0
1167,0.0
1168,0.0
1169,0.0
1170,0.0
1171,0.0
1172,0.0
1173,0.0
1174,0.0
1175,0.0
1176,0.0
1177,0.0
1178,0.0
1179,0.0
1180,0.0
1181,0.0
1182,0.0
1183,0.0
1184,0.0
1185,0.0
1186,0.0
1187,0.0
1188,0.0
1189,0.0
1190,0.0
1191,0.0
1192,0.0
1193,0.0
1194,0.0
1195,0.0
1196,0.0
1197,0.0
1198,0.0
1199,0.0
1200,0.0
1201,0.0
1202,0.0
1203,0.0
1204,0.0
1205,0.0
1206,0.0
1207,0.0
1208,0.0
1209,0.0
1210,0.0
1211,0.0
1212,0.0
1213,0.0
1214,0.0
1215,0.0
1216,0.0
1217,0.0
1218,0.0
1219,0.0
1220,0.0
1221,0.0
1222,0.0
1223,0.0
1224,0.0
1225,0.0
1226,0.0
1227,0.0
1228,0.0
1229,0.0
1230,0.0
1231,0.0
1232,0.0
1233,0.0
1234,0.0
1235,0.0
1236,0.0
1237,0.0
1238,0.0
1239,0.0
1240,0.0
1241,0.0
1242,0.0
1243,0.0
1244,0.0
1245,0.0
1246,0.0
1247,0.0
1248,0.0
1249,0.0
1250,0.0
1251,0.0
1252,0.0
1253,0.0
1254,0.0
1255,0.0
1256,0.0
1257,0.0
1258,0.0
1259,0.0
1260,0.0
1261,0.0
1262,0.0
1263,0.0
1264,0.0
1265,0.0
1266,0.0
1267,0.0
1268,0.0
1269,0.0
1270,0.0
1271,0.0
1272,0.0
1273,0.0
1274,0.0
1275,0.0
1276,0.0
1277,0.0
1278,0.0
1279,0.0
1280,0.0
1281,0.0
1282,0.0
1283,0.0
1284,0.0
1285,0.0
1286,0.0
1287,0.0
1288,0.0
1289,0.0
1290,0.0
1291,0.0
1292,0.0
1293,0.0
1294,0.0
1295,0.0
1296,0.0
1297,0.0
1298,0.0
1299,0.0
1300,0.0
1301,0.0
1302,0.0
1303,0.0
1304,0.0
1305,0.0
1306,0.0
1307,0.0
1308,0.0
1309,0.0
1310,0.0
1311,0.0
1312,0.0
1313,0.0
1314,0.0
1315,0.0
1316,0.0
1317,0.0
1318,0.0
1319,0.0
1320,0.0
1321,0.0
1322,0.0
1323,0.0
1324,0.0
1325,0.0
1326,0.0
1327,0.0
1328,0.0
1329,0.0
1330,0.0
1331,0.0
1332,0.0
1333,0.0
1334,0.0
1335,0.0
1336,0.0
1337,0.0
1338,0.0
1339,0.0
1340,0.0
1341,0.0
1342,0.0
1343,0.0
1344,0.0
1345,0.0
1346,0.0
1347,0.0
1348,0.0
1349,0.0
1350,0.0
1351,0.0
1352,0.0
1353,0.0
1354,0.0
1355,0.0
1356,0.0
1357,0.0
1358,0.0
1359,0.0
1360,0.0
1361,0.0
1362,0.0
1363,0.0
1364,0.0
1365,0.0
1366,0.0
1367,0.0
1368,0.0
1369,0.0
1370,0.0
1371,0.0
1372,0.0
1373,0.0
1374,0.0
1375,0.0
1376,0.0
1377,0.0
1378,0.0
1379,0.0
1380,0.0
1381,0.0
1382,0.0
1383,0.0
1384,0.0
1385,0.0
1386,0.0
1387,0.0
1388,0.0
1389,0.0
1390,0.0
1391,0.0
1392,0.0
1393,0.0
1394,0.0
1395,0.0
1396,0.0
1397,0.0
1398,0.0
1399,0.0
1400,0.0
1401,0.0
1402,0.0
1403,0.0
1404,0.0
1405,0.0
1406,0.0
1407,0.0
1408,0.0
1409,0.0
1410,0.0
1411,0.0
1412,0.0
1413,0.0
1414,0.0
1415,0.0
1416,0.0
1417,0.0
1418,0.0
1419,0.0
1420,0.0
1421,0.0
1422,0.0
1423,0.0
1424,0.0
1425,0.0
1426,0.0
1427,0.0
1428,0.0
1429,0.0
1430,0.0
1431,0.0
1432,0.0
1433,0.0
1434,0.0
1435,0.0
1436,0.0
1437,0.0
1438,0.0
1439,0.0
1440,0.0
1441,0.0
1442,0.0
1443,0.0
1444,0.0
1445,0.0
1446,0.0
1447,0.0
1448,0.0
1449,0.0
1450,0.0
1451,0.0
1452,0.0
1453,0.0
1454,0.0
1455,0.0
1456,0.0
1457,0.0
1458,0.0
1459,0.0
1460,0.0
1461,0.0
1462,0.0
1463,0.0
1464,0.0
1465,0.0
1466,0.0
1467,0.0
1468,0.0
1469,0.0
1470,0.0
1471,0.0
1472,0.0
1473,0.0
1474,0.0
1475,0.0
1476,0.0
1477,0.0
1478,0.0
1479,0.0
1480,0.0
1481,0.0
1482,0.0
1483,0.0
1484,0.0
1485,0.0
1486,0.0
1487,0.0
1488,0.0
1489,0.0
1490,0.0
1491,0.0
1492,0.0
1493,0.0
1494,0.0
1495,0.0
1496,0.0
1497,0.0
1498,0.0
1499,0.0
1500,0.0
1501,0.0
1502,0.0
1503,0.0
1504,0.0
1505,0.0
1506,0.0
1507,0.0
1508,0.0
1509,0.0
1510,0.0
1511,0.0
1512,0.0
1513,0.0
1514,0.0
1515,0.0
1516,0.0
1517,0.0
1518,0.0
1519,0.0
1520,0.0
1521,0.0
1522,0.0
1523,0.0
1524,0.0
1525,0.0
1526,0.0
1527,0.0
1528,0.0
1529,0.0
1530,0.0
1531,0.0
1532,0.0
1533,0.0
1534,0.0
1535,0.0
1536,0.0
1537,0.0
1538,0.0
1539,0.0
1540,0.0
1541,0.0
1542,0.0
1543,0.0
1544,0.0
1545,0.0
1546,0.0
1547,0.0
1548,0.0
1549,0.0
1550,0.0
1551,0.0
1552,0.0
1553,0.0
1554,0.0
1555,0.0
1556,0.0
1557,0.0
1558,0.0
1559,0.0
1560,0.0
1561,0.0
1562,0.0
1563,0.0
1564,0.0
1565,0.0
1566,0.0
1567,0.0
1568,0.0
1569,0.0
1570,0.0
1571,0.0
1572,0.0
1573,0.0
1574,0.0
1575,0.0
1576,0.0
1577,0.0
1578,0.0
1579,0.0
1580,0.0
1581,0.0
1582,0.0
1583,0.0
1584,0.0
1585,0.0
1586,0.0
1587,0.0
1588,0.0
1589,0.0
1590,0.0
1591,0.0
1592,0.0
1593,0.0
1594,0.0
1595,0.0
1596,0.0
1597,0.0
1598,0.0
1599,0.0
1600,0.0
1601,0.0
1602,0.0
1603,0.0
1604,0.0
1605,0.0
1606,0.0
1607,0.0
1608,0.0
1609,0.0
1610,0.0
1611,0.0
1612,0.0
1613,0.0
1614,0.0
1615,0.0
1616,0.0
1617,0.0
1618,0.0
1619,0.0
1620,0.0
1621,0.0
1622,0.0
1623,0.0
1624,0.0
1625,0.0
1626,0.0
1627,0.0
1628,0.0
1629,0.0
1630,0.0
1631,0.0
1632,0.0
1633,0.0
1634,0.0
1635,0.0
1636,0.0
1637,0.0
1638,0.0
1639,0.0
1640,0.0
1641,0.0
1642,0.0
1643,0.0
1644,0.0
1645,0.0
1646,0.0
1647,0.0
1648,0.0
1649,0.0
1650,0.0
1651,0.0
1652,0.0
1653,0.0
1654,0.0
1655,0.0
1656,0.0
1657,0.0
1658,0.0
1659,0.0
1660,0.0
1661,0.0
1662,0.0
1663,0.0
1664,0.0
1665,0.0
1666,0.0
1667,0.0
1668,0.0
1669,0.0
1670,0.0
1671,0.0
1672,0.0
1673,0.0
1674,0.0
1675,0.0
1676,0.0
1677,0.0
1678,0.0
1679,0.0
1680,0.0
1681,0.0
1682,0.0
1683,0.0
1684,0.0
1685,0.0
1686,0.0
1687,0.0
1688,0.0
1689,0.0
1690,0.0
1691,0.0
1692,0.0
1693,0.0
1694,0.0
1695,0.0
1696,0.0
1697,0.0
1698,0.0
1699,0.0
1700,0.0
1701,0.0
1702,0.0
1703,0.0
1704,0.0
1705,0.0
1706,0.0
1707,0.0
1708,0.0
1709,0.0
1710,0.0
1711,0.0
1712,0.0
1713,0.0
1714,0.0
1715,0.0
1716,0.0
1717,0.0
1718,0.0
1719,0.0
1720,0.0
1721,0.0
1722,0.0
1723,0.0
1724,0.0
1725,0.0
1726,0.0
1727,0.0
1728,0.0
1729,0.0
1730,0.0
1731,0.0
1732,0.0
1733,0.0
1734,0.0
1735,0.0
1736,0.0
1737,0.0
1738,0.0
1739,0.0
1740,0.0
1741,0.0
1742,0.0
1743,0.0
1744,0.0
1745,0.0
1746,0.0
1747,0.0
1748,0.0
1749,0.0
1750,0.0
1751,0.0
1752,0.0
1753,0.0
1754,0.0
1755,0.0
1756,0.0
1757,0.0
1758,0.0
1759,0.0
1760,0.0
1761,0.0
1762,0.0
1763,0.0
1764,0.0
1765,0.0
1766,0.0
1767,0.0
1768,0.0
1769,0.0
1770,0.0
1771,0.0
1772,0.0
1773,0.0
1774,0.0
1775,0.0
1776,0.0
1777,0.0
1778,0.0
1779,0.0
1780,0.0
1781,0.0
1782,0.0
1783,0.0
1784,0.0
1785,0.0
1786,0.0
1787,0.0
1788,0.0
1789,0.0
1790,0.0
1791,0.0
1792,0.0
1793,0.0
1794,0.0
1795,0.0
1796,0.0
1797,0.0
1798,0.0
1799,0.0
1800,0.0
1801,0.0
1802,0.0
1803,0.0
1804,0.0
1805,0.0
1806,0.0
1807,0.0
1808,0.0
1809,0.0
1810,0.0
1811,0.0
1812,0.0
1813,0.0
1814,0.0
1815,0.0
1816,0.0
1817,0.0
1818,0.0
1819,0.0
1820,0.0
1821,0.0
1822,0.0
1823,0.0
1824,0.0
1825,0.0
1826,0.0
1827,0.0
1828,0.0
1829,0.0
1830,0.0
1831,0.0
1832,0.0
1833,0.0
1834,0.0
1835,0.0
1836,0.0
1837,0.0
1838,0.0
1839,0.0
1840,0.0
1841,0.0
1842,0.0
1843,0.0
1844,0.0
1845,0.0
1846,0.0
1847,0.0
1848,0.0
1849,0.0
1850,0.0
1851,0.0
1852,0.0
1853,0.0
1854,0.0
1855,0.0
1856,0.0
1857,0.0
1858,0.0
1859,0.0
1860,0.0
1861,0.0
1862,0.0
1863,0.0
1864,0.0
1865,0.0
1866,0.0
1867,0.0
1868,0.0
1869,0.0
1870,0.0
1871,0.0
1872,0.0
1873,0.0
1874,0.0
1875,0.0
1876,0.0
1877,0.0
1878,0.0
1879,0.0
1880,0.0
1881,0.0
1882,0.0
1883,0.0
1884,0.0
1885,0.0
1886,0.0
1887,0.0
1888,0.0
1889,0.0
1890,0.0
1891,0.0
1892,0.0
1893,0.0
1894,0.0
1895,0.0
1896,0.0
1897,0.0
1898,0.0
1899,0.0
1900,0.0
1901,0.0
1902,0.0
1903,0.0
1904,0.0
1905,0.0
1906,0.0
1907,0.0
1908,0.0
1909,0.0
1910,0.0
1911,0.0
1912,0.0
1913,0.0
1914,0.0
1915,0.0
1916,0.0
1917,0.0
1918,0.0
1919,0.0
1920,0.0
1921,0.0
1922,0.0
1923,0.0
1924,0.0
1925,0.0
1926,0.0
1927,0.0
1928,0.0
1929,0.0
1930,0.0
1931,0.0
1932,0.0
1933,0.0
1934,0.0
1935,0.0
1936,0.0
1937,0.0
1938,0.0
1939,0.0
1940,0.0
1941,0.0
1942,0.0
1943,0.0
1944,0.0
1945,0.0
1946,0.0
1947,0.0
1948,0.0
1949,0.0
1950,0.0
1951,0.0
1952,0.0
1953,0.0
1954,0.0
1955,0.0
1956,0.0
1957,0.0
1958,0.0
1959,0.0
1960,0.0
1961,0.0
1962,0.0
1963,0.0
1964,0.0
1965,0.0
1966,0.0
1967,0.0
1968,0.0
1969,0.0
1970,0.0
1971,0.0
1972,0.0
1973,0.0
1974,0.0
1975,0.0
1976,0.0
1977,0.0
1978,0.0
1979,0.0
1980,0.0
1981,0.0
1982,0.0
1983,0.0
1984,0.0
1985,0.0
1986,0.0
1987,0.0
1988,0.0
1989,0.0
1990,0.0
1991,0.0
1992,0.0
1993,0.0
1994,0.0
1995,0.0
1996,0.0
1997,0.0
1998,0.0
1999,0.0
2000,0.0
2001,0.0
2002,0.0
2003,0.0
2004,0.0
2005,0.0
2006,0.0
2007,0.0
2008,0.0
2009,0.0
2010,0.0
2011,0.0
2012,0.0
2013,0.0
2014,0.0
2015,0.0
2016,0.0
2017,0.0
2018,0.0
2019,0.0
2020,0.0
2021,0.0
2022,0.0
2023,0.0
2024,0.0
2025,0.0
2026,0.0
2027,0.0
2028,0.0
2029,0.0
2030,0.0
2031,0.0
2032,0.0
2033,0.0
2034,0.0
2035,0.0
2036,0.0
2037,0.0
2038,0.0
2039,0.0
2040,0.0
2041,0.0
2042,0.0
2043,0.0
2044,0.0
2045,0.0
2046,0.0
2047,0.0
2048,0.0
2049,0.0
2050,0.0
2051,0.0
2052,0.0
2053,0.0
2054,0.0
2055,0.0
2056,0.0
2057,0.0
2058,0.0
2059,0.0
2060,0.0
2061,0.0
2062,0.0
2063,0.0
2064,0.0
2065,0.0
2066,0.0
2067,0.0
2068,0.0
2069,0.0
2070,0.0
2071,0.0
2072,0.0
2073,0.0
2074,0.0
2075,0.0
2076,0.0
2077,0.0
2078,0.0
2079,0.0
2080,0.0
2081,0.0
2082,0.0
2083,0.0
2084,0.0
2085,0.0
2086,0.0
2087,0.0
2088,0.0
2089,0.0
2090,0.0
2091,0.0
2092,0.0
2093,0.0
2094,0.0
2095,0.0
2096,0.0
2097,0.0
2098,0.0
2099,0.0
2100,0.0
2101,0.0
2102,0.0
2103,0.0
2104,0.0
2105,0.0
2106,0.0
2107,0.0
2108,0.0
2109,0.0
2110,0.0
2111,0.0
2112,0.0
2113,0.0
2114,0.0
2115,0.0
2116,0.0
2117,0.0
2118,0.0
2119,0.0
2120,0.0
2121,0.0
2122,0.0
2123,0.0
2124,0.0
2125,0.0
2126,0.0
2127,0.0
2128,0.0
2129,0.0
2130,0.0
2131,0.0
2132,0.0
2133,0.0
2134,0.0
2135,0.0
2136,0.0
2137,0.0
2138,0.0
2139,0.0
2140,0.0
2141,0.0
2142,0.0
2143,0.0
2144,0.0
2145,0.0
2146,0.0
2147,0.0
2148,0.0
2149,0.0
2150,0.0
2151,0.0
2152,0.0
2153,0.0
2154,0.0
2155,0.0
2156,0.0
2157,0.0
2158,0.0
2159,0.0
2160,0.0
2161,0.0
2162,0.0
2163,0.0
2164,0.0
2165,0.0
2166,0.0
2167,0.0
2168,0.0
2169,0.0
2170,0.0
2171,0.0
2172,0.0
2173,0.0
2174,0.0
2175,0.0
2176,0.0
2177,0.0
2178,0.0
2179,0.0
2180,0.0
2181,0.0
2182,0.0
2183,0.0
2184,0.0
2185,0.0
2186,0.0
2187,0.0
2188,0.0
2189,0.0
2190,0.0
2191,0.0
2192,0.0
2193,0.0
2194,0.0
2195,0.0
2196,0.0
2197,0.0
2198,0.0
2199,0.0
2200,0.0
2201,0.0
2202,0.0
2203,0.0
2204,0.0
2205,0.0
2206,0.0
2207,0.0
2208,0.0
2209,0.0
2210,0.0
2211,0.0
2212,0.0
2213,0.0
2214,0.0
2215,0.0
2216,0.0
2217,0.0
2218,0.0
2219,0.0
2220,0.0
2221,0.0
2222,0.0
2223,0.0
2224,0.0
2225,0.0
2226,0.0
2227,0.0
2228,0.0
2229,0.0
2230,0.0
2231,0.0
2232,0.0
2233,0.0
2234,0.0
2235,0.0
2236,0.0
2237,0.0
2238,0.0
2239,0.0
2240,0.0
2241,0.0
2242,0.0
2243,0.0
2244,0.0
2245,0.0
2246,0.0
2247,0.0
2248,0.0
2249,0.0
2250,0.0
2251,0.0
2252,0.0
2253,0.0
2254,0.0
2255,0.0
2256,0.0
2257,0.0
2258,0.0
2259,0.0
2260,0.0
2261,0.0
2262,0.0
2263,0.0
2264,0.0
2265,0.0
2266,0.0
2267,0.0
2268,0.0
2269,0.0
2270,0.0
2271,0.0
2272,0.0
2273,0.0
2274,0.0
2275,0.0
2276,0.0
2277,0.0
2278,0.0
2279,0.0
2280,0.0
2281,0.0
2282,0.0
2283,0.0
2284,0.0
2285,0.0
2286,0.0
2287,0.0
2288,0.0
2289,0.0
2290,0.0
2291,0.0
2292,0.0
2293,0.0
2294,0.0
2295,0.0
2296,0.0
2297,0.0
2298,0.0
2299,0.0
2300,0.0
2301,0.0
2302,0.0
2303,0.0
2304,0.0
2305,0.0
2306,0.0
2307,0.0
2308,0.0
2309,0.0
2310,0.0
2311,0.0
2312,0.0
2313,0.0
2314,0.0
2315,0.0
2316,0.0
2317,0.0
2318,0.0
2319,0.0
2320,0.0
2321,0.0
2322,0.0
2323,0.0
2324,0.0
2325,0.0
2326,0.0
2327,0.0
2328,0.0
2329,0.0
2330,0.0
2331,0.0
2332,0.0
2333,0.0
2334,0.0
2335,0.0
2336,0.0
2337,0.0
2338,0.0
2339,0.0
2340,0.0
2341,0.0
2342,0.0
2343,0.0
2344,0.0
2345,0.0
2346,0.0
2347,0.0
2348,0.0
2349,0.0
2350,0.0
2351,0.0
2352,0.0
2353,0.0
2354,0.0
2355,0.0
2356,0.0
2357,0.0
2358,0.0
2359,0.0
2360,0.0
2361,0.0
2362,0.0
2363,0.0
2364,0.0
2365,0.0
2366,0.0
2367,0.0
2368,0.0
2369,0.0
2370,0.0
2371,0.0
2372,0.0
2373,0.0
2374,0.0
2375,0.0
2376,0.0
2377,0.0
2378,0.0
2379,0.0
2380,0.0
2381,0.0
2382,0.0
2383,0.0
2384,0.0
2385,0.0
2386,0.0
2387,0.0
2388,0.0
2389,0.0
2390,0.0
2391,0.0
2392,0.0
2393,0.0
2394,0.0
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_mmlp_gat_400.csv <==
Sno,node
0,1.4398193359375
1,1151.4263610839844
2,1151.4246520996094
3,1151.424331665039
4,1151.4236907958984
5,1151.4236907958984
6,1151.4236907958984
7,1151.4234771728516
8,1151.4233703613281
9,1151.4231567382812
10,1151.4231567382812
11,1151.4231567382812
12,1151.4230499267578
13,1.430206298828125
14,1151.4231567382812
15,1151.4229431152344
16,1.429779052734375
17,1.4288177490234375
18,1151.4231567382812
19,1151.4231567382812
20,1151.4230499267578
21,1151.4227294921875
22,1151.4229431152344
23,1151.422836303711
24,1151.422836303711
25,1151.422836303711
26,1151.422622680664
27,1151.4227294921875
28,1151.4229431152344
29,1151.422836303711
30,1151.422836303711
31,1151.422836303711
32,1151.422622680664
33,1151.422622680664
34,1151.422622680664
35,1151.4227294921875
36,1151.4227294921875
37,1151.4227294921875
38,1151.4227294921875
39,1151.4227294921875
40,1151.422622680664
41,1151.422622680664
42,1151.422622680664
43,1151.422622680664
44,1151.422622680664
45,1151.422622680664
46,1151.422622680664
47,1151.422622680664
48,1151.4225158691406
49,1151.4225158691406
50,1151.4225158691406
51,1151.4225158691406
52,1151.4225158691406
53,1.4251861572265625
54,1151.4227294921875
55,1151.4227294921875
56,1151.422622680664
57,1151.422622680664
58,1151.422622680664
59,1151.422622680664
60,1151.422622680664
61,1151.422622680664
62,1151.422622680664
63,1151.4225158691406
64,1151.4225158691406
65,1151.4225158691406
66,1151.4225158691406
67,1151.4225158691406
68,1151.4224090576172
69,1151.4224090576172
70,1151.4224090576172
71,1151.4223022460938
72,1151.422622680664
73,1151.4225158691406
74,1151.422622680664
75,1151.422622680664
76,1151.422622680664
77,1151.422622680664
78,1151.422622680664
79,1151.422622680664
80,1151.422622680664
81,1151.422622680664
82,1151.4225158691406
83,1151.4225158691406
84,1151.4225158691406
85,1151.4225158691406
86,1151.4225158691406
87,1151.4225158691406
88,1151.4225158691406
89,1151.4225158691406
90,1151.4225158691406
91,1151.4225158691406
92,1151.4225158691406
93,1151.4224090576172
94,1151.4224090576172
95,1151.4224090576172
96,1151.4224090576172
97,1151.4224090576172
98,1151.4224090576172
99,1151.4224090576172
100,1151.4224090576172
101,1151.4224090576172
102,1151.4224090576172
103,1151.4224090576172
104,1151.4224090576172
105,1151.4224090576172
106,1151.4224090576172
107,1151.4223022460938
108,1151.4223022460938
109,1151.4224090576172
110,1151.4223022460938
111,1151.4225158691406
112,1151.4225158691406
113,1151.4225158691406
114,1151.4225158691406
115,1151.4225158691406
116,1151.4225158691406
117,1151.4225158691406
118,1151.4225158691406
119,1151.4225158691406
120,1151.4224090576172
121,1151.4224090576172
122,1151.4224090576172
123,1151.4224090576172
124,1151.4224090576172
125,1151.4224090576172
126,1151.4224090576172
127,1151.4224090576172
128,1151.4224090576172
129,1151.4224090576172
130,1151.4224090576172
131,1151.4224090576172
132,1151.4223022460938
133,1151.4223022460938
134,1151.4223022460938
135,1151.4223022460938
136,1151.4223022460938
137,1151.4223022460938
138,1151.4223022460938
139,1151.4223022460938
140,1151.4223022460938
141,1151.4223022460938
142,1151.4223022460938
143,1151.4221954345703
144,1151.4221954345703
145,1.4261474609375
146,1.42572021484375
147,1.4243316650390625
148,1.423583984375
149,1151.4223022460938
150,1151.4223022460938
151,1151.4223022460938
152,1151.4223022460938
153,1151.4224090576172
154,1151.4224090576172
155,1151.4224090576172
156,1151.4224090576172
157,1151.4224090576172
158,1151.4224090576172
159,1151.4224090576172
160,1151.4224090576172
161,1151.4224090576172
162,1151.4224090576172
163,1151.4224090576172
164,1151.4224090576172
165,1151.4224090576172
166,1151.4224090576172
167,1151.4224090576172
168,1151.4224090576172
169,1151.4224090576172
170,1151.4224090576172
171,1151.4224090576172
172,1151.4224090576172
173,1151.4224090576172
174,1151.4224090576172
175,1151.4224090576172
176,1151.4223022460938
177,1151.4223022460938
178,1151.4223022460938
179,1151.4223022460938
180,1151.4223022460938
181,1151.4223022460938
182,1151.4223022460938
183,1151.4223022460938
184,1151.4223022460938
185,1151.4223022460938
186,1151.4223022460938
187,1151.4223022460938
188,1151.4223022460938
189,1151.4223022460938
190,1151.4223022460938
191,1151.4223022460938
192,1151.4223022460938
193,1151.4223022460938
194,1151.4223022460938
195,1151.4223022460938
196,1151.4223022460938
197,1151.4223022460938
198,1151.4223022460938
199,1151.4223022460938
200,1151.4223022460938
201,1151.4223022460938
202,1151.4223022460938
203,1151.4223022460938
204,1151.4221954345703
205,1151.4221954345703
206,1151.4221954345703
207,1151.4221954345703
208,1151.4221954345703
209,1151.4221954345703
210,1151.4221954345703
211,1151.4221954345703
212,1151.4221954345703
213,1151.4221954345703
214,1151.4221954345703
215,1.42657470703125
216,1.42529296875
217,1.425506591796875
218,1.425079345703125
219,1151.4221954345703
220,1151.4223022460938
221,1151.4221954345703
222,1151.4223022460938
223,1151.4223022460938
224,1151.4223022460938
225,1151.4223022460938
226,1151.4223022460938
227,1151.4223022460938
228,1151.4223022460938
229,1151.4223022460938
230,1151.4223022460938
231,1151.4223022460938
232,1151.4223022460938
233,1151.4223022460938
234,1151.4223022460938
235,1151.4223022460938
236,1151.4223022460938
237,1151.4223022460938
238,1151.4223022460938
239,1151.4223022460938
240,1151.4223022460938
241,1151.4223022460938
242,1151.4223022460938
243,1151.4223022460938
244,1151.4223022460938
245,1151.4223022460938
246,1151.4223022460938
247,1151.4223022460938
248,1151.4223022460938
249,1151.4223022460938
250,1151.4223022460938
251,1151.4223022460938
252,1151.4223022460938
253,1151.4223022460938
254,1151.4223022460938
255,1151.4223022460938
256,1151.4223022460938
257,1151.4223022460938
258,1151.4223022460938
259,1151.4223022460938
260,1151.4221954345703
261,1151.4221954345703
262,1151.4221954345703
263,1151.4221954345703
264,1151.4221954345703
265,1151.4221954345703
266,1151.4221954345703
267,1151.4221954345703
268,1151.4221954345703
269,1151.4221954345703
270,1151.4221954345703
271,1151.4221954345703
272,1151.4221954345703
273,1151.4221954345703
274,1151.4221954345703
275,1151.4221954345703
276,1151.4221954345703
277,1151.4221954345703
278,1151.4221954345703
279,1151.4221954345703
280,1151.4221954345703
281,1151.4221954345703
282,1151.4221954345703
283,1151.4221954345703
284,1151.4221954345703
285,1151.4221954345703
286,1151.4221954345703
287,1151.4221954345703
288,1151.4221954345703
289,1151.4221954345703
290,1151.4221954345703
291,1151.4221954345703
292,1151.4221954345703
293,1151.4221954345703
294,1151.4221954345703
295,1151.4221954345703
296,1151.4221954345703
297,1151.4221954345703
298,1151.4221954345703
299,1151.4221954345703
300,1151.4221954345703
301,1151.4221954345703
302,1151.4221954345703
303,1151.4221954345703
304,1151.4220886230469
305,1151.4220886230469
306,1151.4220886230469
307,1151.4220886230469
308,1151.4220886230469
309,1151.4220886230469
310,1.42529296875
311,1.4253997802734375
312,1.425079345703125
313,1.4228363037109375
314,1.4236907958984375
315,1151.4221954345703
316,1151.4221954345703
317,1151.4221954345703
318,1151.4221954345703
319,1151.4221954345703
320,1151.4221954345703
321,1151.4221954345703
322,1151.4221954345703
323,1151.4221954345703
324,1151.4221954345703
325,1151.4221954345703
326,1151.4221954345703
327,1151.4221954345703
328,1151.4221954345703
329,1151.4221954345703
330,1151.4221954345703
331,1151.4221954345703
332,1151.4221954345703
333,1151.4221954345703
334,1151.4221954345703
335,1151.4221954345703
336,1151.4221954345703
337,1151.4221954345703
338,1151.4221954345703
339,1151.4221954345703
340,1151.4221954345703
341,1151.4221954345703
342,1151.4221954345703
343,1151.4221954345703
344,1151.4221954345703
345,1151.4221954345703
346,1151.4221954345703
347,1151.4221954345703
348,1151.4221954345703
349,1151.4221954345703
350,1151.4221954345703
351,1151.4221954345703
352,1151.4221954345703
353,1151.4221954345703
354,1151.4221954345703
355,1151.4221954345703
356,1151.4221954345703
357,1151.4221954345703
358,1151.4221954345703
359,1151.4221954345703
360,1151.4221954345703
361,1151.4221954345703
362,1151.4221954345703
363,1151.4221954345703
364,1151.4221954345703
365,1151.4220886230469
366,1151.4220886230469
367,1151.4220886230469
368,1151.4220886230469
369,1151.4220886230469
370,1151.4220886230469
371,1151.4220886230469
372,1151.4220886230469
373,1151.4220886230469
374,1151.4220886230469
375,1151.4220886230469
376,1151.4220886230469
377,1151.4220886230469
378,1151.4220886230469
379,1151.4220886230469
380,1151.4220886230469
381,1151.4220886230469
382,1151.4220886230469
383,1151.4220886230469
384,1151.4220886230469
385,1151.4220886230469
386,1151.4220886230469
387,1151.4220886230469
388,1151.4220886230469
389,1151.4220886230469
390,1151.4220886230469
391,1151.4220886230469
392,1.4241180419921875
393,1.4239044189453125
394,1.423797607421875
395,1.4236907958984375
396,1.423583984375
397,1.423583984375
398,1.422943115234375
399,1.4227294921875
400,1.422943115234375
401,1.422515869140625
402,1.4226226806640625
403,1151.4220886230469
404,1151.4220886230469
405,1151.4220886230469
406,1151.4220886230469
407,1151.4220886230469
408,1151.4220886230469
409,1151.4220886230469
410,1151.4220886230469
411,1151.4220886230469
412,1151.4220886230469
413,1151.4220886230469
414,1151.4220886230469
415,1151.4220886230469
416,1151.4220886230469
417,1151.4220886230469
418,1151.4220886230469
419,1151.4220886230469
420,1151.4220886230469
421,1151.4220886230469
422,1151.4220886230469
423,1151.4220886230469
424,1151.4220886230469
425,1151.4220886230469
426,1151.4220886230469
427,1151.4220886230469
428,1151.4220886230469
429,1151.4220886230469
430,1151.4220886230469
431,1151.4220886230469
432,1151.4220886230469
433,1151.4220886230469
434,1151.4220886230469
435,1151.4220886230469
436,1151.4220886230469
437,1151.4220886230469
438,1151.4220886230469
439,1151.4220886230469
440,1151.4220886230469
441,1151.4220886230469
442,1151.4220886230469
443,1151.4220886230469
444,1151.4220886230469
445,1151.4220886230469
446,1151.4220886230469
447,1151.4220886230469
448,1151.4220886230469
449,1151.4220886230469
450,1151.4220886230469
451,1151.4220886230469
452,1151.4220886230469
453,1151.4220886230469
454,1151.4220886230469
455,1151.4220886230469
456,1151.4220886230469
457,1151.4220886230469
458,1151.4220886230469
459,1151.4220886230469
460,1151.4220886230469
461,1151.4220886230469
462,1151.4220886230469
463,1151.4220886230469
464,1151.4220886230469
465,1151.4220886230469
466,1151.4220886230469
467,1151.4220886230469
468,1151.4220886230469
469,1151.4220886230469
470,1151.4220886230469
471,1151.4220886230469
472,1151.4220886230469
473,1151.4220886230469
474,1151.4220886230469
475,1151.4220886230469
476,1151.4220886230469
477,1151.4220886230469
478,1151.4220886230469
479,1151.4220886230469
480,1151.4220886230469
481,1151.4220886230469
482,1151.4220886230469
483,1151.4220886230469
484,1151.4220886230469
485,1151.4220886230469
486,1151.4220886230469
487,1151.4220886230469
488,1151.4220886230469
489,1151.4220886230469
490,1151.4220886230469
491,1151.4220886230469
492,1151.4219818115234
493,1151.4219818115234
494,1151.4219818115234
495,1151.4219818115234
496,1151.4219818115234
497,1151.4219818115234
498,1151.4219818115234
499,1151.4219818115234
500,1151.4219818115234
501,1151.4219818115234
502,1151.4219818115234
503,1151.4219818115234
504,1151.4219818115234
505,1151.4219818115234
506,1151.4219818115234
507,1151.4219818115234
508,1151.4219818115234
509,1151.4219818115234
510,1.4243316650390625
511,1.4239044189453125
512,1.423583984375
513,1.423583984375
514,1.423370361328125
515,1.4232635498046875
516,1.4230499267578125
517,1.422943115234375
518,1.422943115234375
519,1.422943115234375
520,1.4227294921875
521,1.4226226806640625
522,1.422515869140625
523,1.4224090576171875
524,1.4227294921875
525,1.4226226806640625
526,1.422943115234375
527,1.422515869140625
528,1151.4219818115234
529,1151.4219818115234
530,1151.4219818115234
531,1151.4219818115234
532,1151.4219818115234
533,1151.4219818115234
534,1151.4219818115234
535,1151.4219818115234
536,1151.4219818115234
537,1151.4219818115234
538,1151.4219818115234
539,1151.4219818115234
540,1151.4219818115234
541,1151.4219818115234
542,1151.4219818115234
543,1151.4219818115234
544,1151.4219818115234
545,1151.4219818115234
546,1151.4219818115234
547,1151.4219818115234
548,1151.4219818115234
549,1151.4219818115234
550,1151.4219818115234
551,1151.4219818115234
552,1151.4219818115234
553,1151.4219818115234
554,1151.4219818115234
555,1151.4219818115234
556,1151.4219818115234
557,1151.4219818115234
558,1151.4219818115234
559,1151.4219818115234
560,1151.4219818115234
561,1151.4219818115234
562,1151.4219818115234
563,1151.4219818115234
564,1151.4219818115234
565,1151.4219818115234
566,1151.4219818115234
567,1151.4219818115234
568,1151.4219818115234
569,1151.4219818115234
570,1151.4219818115234
571,1151.4219818115234
572,1151.4219818115234
573,1151.4219818115234
574,1151.4219818115234
575,1151.4219818115234
576,1151.4219818115234
577,1151.4219818115234
578,1151.4219818115234
579,1151.4219818115234
580,1151.4219818115234
581,1151.4219818115234
582,1151.4219818115234
583,1151.4219818115234
584,1151.4219818115234
585,1151.4219818115234
586,1151.4219818115234
587,1151.4219818115234
588,1151.4219818115234
589,1151.4219818115234
590,1151.4219818115234
591,1151.4219818115234
592,1151.4219818115234
593,1151.4219818115234
594,1151.4219818115234
595,1151.4219818115234
596,1151.4219818115234
597,1151.4219818115234
598,1151.4219818115234
599,1151.4219818115234
600,1151.4219818115234
601,1151.4219818115234
602,1151.4219818115234
603,1151.4219818115234
604,1151.4219818115234
605,1151.4219818115234
606,1151.4219818115234
607,1.4249725341796875
608,1.4239044189453125
609,1.4239044189453125
610,1.4239044189453125
611,1.4232635498046875
612,1.4234771728515625
613,1.423370361328125
614,1.42315673828125
615,1.42315673828125
616,1.42315673828125
617,1.422943115234375
618,1.422943115234375
619,1.4230499267578125
620,1.4228363037109375
621,1.4227294921875
622,1.4227294921875
623,1.4227294921875
624,1.4228363037109375
625,1.4228363037109375
626,1.4227294921875
627,1.4227294921875
628,1.4227294921875
629,1.4227294921875
630,1.4227294921875
631,1.4227294921875
632,1.4227294921875
633,1.4227294921875
634,1.4226226806640625
635,1.4226226806640625
636,1.4226226806640625
637,1.422515869140625
638,1.4226226806640625
639,1.422515869140625
640,1.4226226806640625
641,1.422515869140625
642,1.4226226806640625
643,1.4226226806640625
644,1.422515869140625
645,1.4226226806640625
646,1.4224090576171875
647,1.4224090576171875
648,1.4224090576171875
649,1.4224090576171875
650,1.4224090576171875
651,1.422515869140625
652,1.4224090576171875
653,1.4224090576171875
654,1.42230224609375
655,1.42230224609375
656,1.42230224609375
657,1.4224090576171875
658,1.42230224609375
659,1.42230224609375
660,1.42230224609375
661,1.42230224609375
662,1.42230224609375
663,1.4221954345703125
664,1.4221954345703125
665,1.4221954345703125
666,1.4241180419921875
667,1.4226226806640625
668,1.42230224609375
669,1.4221954345703125
670,1.4224090576171875
671,1.424224853515625
672,1.4241180419921875
673,1.4236907958984375
674,1.423797607421875
675,1.4234771728515625
676,1.423583984375
677,1.4234771728515625
678,1.42315673828125
679,1.4230499267578125
680,1.42315673828125
681,1.4230499267578125
682,1.4232635498046875
683,1.422943115234375
684,1.42315673828125
685,1.4230499267578125
686,1.422943115234375
687,1.42315673828125
688,1.4230499267578125
689,1.4228363037109375
690,1.4228363037109375
691,1.422943115234375
692,1.4228363037109375
693,1.4227294921875
694,1.422943115234375
695,1.4228363037109375
696,1.4230499267578125
697,1.422943115234375
698,1.422943115234375
699,1.4227294921875
700,1.4227294921875
701,1.4228363037109375
702,1.4227294921875
703,1.4227294921875
704,1.4226226806640625
705,1.4227294921875
706,1.4227294921875
707,1.422515869140625
708,1.422515869140625
709,1.4226226806640625
710,1.422515869140625
711,1.4226226806640625
712,1.422515869140625
713,1.422515869140625
714,1.4227294921875
715,1.4227294921875
716,1.4226226806640625
717,1.4226226806640625
718,1.4227294921875
719,1.422515869140625
720,1.422515869140625
721,1.422515869140625
722,1.422515869140625
723,1.4227294921875
724,1.4226226806640625
725,1.422515869140625
726,1.422515869140625
727,1.4226226806640625
728,1.4226226806640625
729,1.422515869140625
730,1.422515869140625
731,1.4226226806640625
732,1.422515869140625
733,1.4224090576171875
734,1.4226226806640625
735,1.4226226806640625
736,1.4224090576171875
737,1.4224090576171875
738,1.4226226806640625
739,1.4224090576171875
740,1.4224090576171875
741,1.4224090576171875
742,1.422515869140625
743,1.4224090576171875
744,1.422515869140625
745,1.422515869140625
746,1.4224090576171875
747,1.4224090576171875
748,1.4224090576171875
749,1.4224090576171875
750,1.4224090576171875
751,1.4224090576171875
752,1.4224090576171875
753,1.4224090576171875
754,1.4224090576171875
755,1.4224090576171875
756,1.422515869140625
757,1.4226226806640625
758,1.422515869140625
759,1.4224090576171875
760,1.422515869140625
761,1.4224090576171875
762,1.4224090576171875
763,1.4224090576171875
764,1.4224090576171875
765,1.4224090576171875
766,1.4224090576171875
767,1.4224090576171875
768,1.4224090576171875
769,1.4224090576171875
770,1.4224090576171875
771,1.422515869140625
772,1.4224090576171875
773,1.4224090576171875
774,1.42230224609375
775,1.42230224609375
776,1.42230224609375
777,1.42230224609375
778,1.42230224609375
779,1.42230224609375
780,1.42230224609375
781,1.42230224609375
782,1.4224090576171875
783,1.42230224609375
784,1.42230224609375
785,1.42230224609375
786,1.42230224609375
787,1.4224090576171875
788,1.42230224609375
789,1.42230224609375
790,1.42230224609375
791,1.42230224609375
792,1.42230224609375
793,1.4224090576171875
794,1.42230224609375
795,1.42230224609375
796,1.42230224609375
797,1.42230224609375
798,1.42230224609375
799,1.42230224609375
800,1.42230224609375
801,1.42230224609375
802,1.42230224609375
803,1.42230224609375
804,1.4224090576171875
805,1.42230224609375
806,1.4224090576171875
807,1.4224090576171875
808,1.4224090576171875
809,1.42230224609375
810,1.4224090576171875
811,1.42230224609375
812,1.42230224609375
813,1.42230224609375
814,1.42230224609375
815,1.4224090576171875
816,1.42230224609375
817,1.42230224609375
818,1.42230224609375
819,1.42230224609375
820,1.42230224609375
821,1.4224090576171875
822,1.4224090576171875
823,1.4221954345703125
824,1.4221954345703125
825,1.4221954345703125
826,1.4221954345703125
827,1.4221954345703125
828,1.4221954345703125
829,1.4221954345703125
830,1.4221954345703125
831,1.4221954345703125
832,1.4221954345703125
833,1.4221954345703125
834,1.4221954345703125
835,1.4221954345703125
836,1.4221954345703125
837,1.4221954345703125
838,1.4221954345703125
839,1.4221954345703125
840,1.4221954345703125
841,1.4221954345703125
842,1.4221954345703125
843,1.4221954345703125
844,1.42230224609375
845,1.4221954345703125
846,1.4221954345703125
847,1.4221954345703125
848,1.4221954345703125
849,1.4221954345703125
850,1.4221954345703125
851,1.4221954345703125
852,1.4221954345703125
853,1.4221954345703125
854,1.4221954345703125
855,1.4221954345703125
856,1.4221954345703125
857,1.4221954345703125
858,1.4221954345703125
859,1.4221954345703125
860,1.4221954345703125
861,1.4221954345703125
862,1.4221954345703125
863,1.422088623046875
864,1.422088623046875
865,1.422088623046875
866,1.422088623046875
867,1.422088623046875
868,1.422088623046875
869,1.422088623046875
870,1.422088623046875
871,1.422088623046875
872,1.422088623046875
873,1.422088623046875
874,1.422088623046875
875,1.422088623046875
876,1.422088623046875
877,1.422088623046875
878,1.4221954345703125
879,1.4224090576171875
880,1.422515869140625
881,1.422088623046875
882,1.422515869140625
883,1.4224090576171875
884,1.4224090576171875
885,1.4228363037109375
886,1.422515869140625
887,1.422088623046875
888,1.422088623046875
889,1.422088623046875
890,1.4224090576171875
891,1.4227294921875
892,1.422088623046875
893,1.4224090576171875
894,1.4224090576171875
895,1.4224090576171875
896,1.4236907958984375
897,1.4236907958984375
898,1.423797607421875
899,1.423370361328125
900,1.42315673828125
901,1.4234771728515625
902,1.423583984375
903,1.42315673828125
904,1.4232635498046875
905,1.4230499267578125
906,1.423370361328125
907,1.42315673828125
908,1.4228363037109375
909,1.4232635498046875
910,1.4230499267578125
911,1.4227294921875
912,1.4227294921875
913,1.4228363037109375
914,1.4230499267578125
915,1.423370361328125
916,1.422943115234375
917,1.42315673828125
918,1.4228363037109375
919,1.4228363037109375
920,1.4230499267578125
921,1.4227294921875
922,1.4227294921875
923,1.4230499267578125
924,1.422943115234375
925,1.4227294921875
926,1.4227294921875
927,1.422943115234375
928,1.4227294921875
929,1.422943115234375
930,1.422943115234375
931,1.4226226806640625
932,1.4227294921875
933,1.4228363037109375
934,1.4227294921875
935,1.4227294921875
936,1.4228363037109375
937,1.4226226806640625
938,1.4226226806640625
939,1.4226226806640625
940,1.422515869140625
941,1.4226226806640625
942,1.4226226806640625
943,1.422515869140625
944,1.4226226806640625
945,1.4226226806640625
946,1.4226226806640625
947,1.422515869140625
948,1.4227294921875
949,1.422515869140625
950,1.4227294921875
951,1.4228363037109375
952,1.4226226806640625
953,1.4227294921875
954,1.4226226806640625
955,1.4226226806640625
956,1.4226226806640625
957,1.422515869140625
958,1.4227294921875
959,1.4227294921875
960,1.422515869140625
961,1.422515869140625
962,1.422515869140625
963,1.4227294921875
964,1.422515869140625
965,1.4226226806640625
966,1.422515869140625
967,1.422515869140625
968,1.422515869140625
969,1.422515869140625
970,1.4226226806640625
971,1.422515869140625
972,1.422515869140625
973,1.4224090576171875
974,1.4226226806640625
975,1.4224090576171875
976,1.4226226806640625
977,1.4227294921875
978,1.4224090576171875
979,1.4224090576171875
980,1.422515869140625
981,1.422515869140625
982,1.4224090576171875
983,1.4224090576171875
984,1.4224090576171875
985,1.4224090576171875
986,1.4226226806640625
987,1.4224090576171875
988,1.4224090576171875
989,1.4224090576171875
990,1.4224090576171875
991,1.4224090576171875
992,1.4224090576171875
993,1.422515869140625
994,1.4224090576171875
995,1.422515869140625
996,1.422515869140625
997,1.422515869140625
998,1.4224090576171875
999,1.4224090576171875
1000,1.4224090576171875
1001,1.422515869140625
1002,1.422515869140625
1003,1.4224090576171875
1004,1.4224090576171875
1005,1.4224090576171875
1006,1.4224090576171875
1007,1.422515869140625
1008,1.4224090576171875
1009,1.4224090576171875
1010,1.4224090576171875
1011,1.4224090576171875
1012,1.4224090576171875
1013,1.4224090576171875
1014,1.4224090576171875
1015,1.422515869140625
1016,1.4224090576171875
1017,1.4224090576171875
1018,1.4224090576171875
1019,1.422515869140625
1020,1.4224090576171875
1021,1.4224090576171875
1022,1.4224090576171875
1023,1.422515869140625
1024,1.4224090576171875
1025,1.4224090576171875
1026,1.4224090576171875
1027,1.422515869140625
1028,1.4224090576171875
1029,1.422515869140625
1030,1.4224090576171875
1031,1.4224090576171875
1032,1.4224090576171875
1033,1.4224090576171875
1034,1.4224090576171875
1035,1.4224090576171875
1036,1.4224090576171875
1037,1.422515869140625
1038,1.4224090576171875
1039,1.4224090576171875
1040,1.4224090576171875
1041,1.4224090576171875
1042,1.4224090576171875
1043,1.422515869140625
1044,1.42230224609375
1045,1.42230224609375
1046,1.42230224609375
1047,1.42230224609375
1048,1.42230224609375
1049,1.42230224609375
1050,1.4224090576171875
1051,1.42230224609375
1052,1.42230224609375
1053,1.42230224609375
1054,1.42230224609375
1055,1.42230224609375
1056,1.4224090576171875
1057,1.42230224609375
1058,1.4224090576171875
1059,1.42230224609375
1060,1.42230224609375
1061,1.4224090576171875
1062,1.42230224609375
1063,1.42230224609375
1064,1.42230224609375
1065,1.4224090576171875
1066,1.4224090576171875
1067,1.42230224609375
1068,1.422515869140625
1069,1.4224090576171875
1070,1.42230224609375
1071,1.42230224609375
1072,1.4224090576171875
1073,1.42230224609375
1074,1.42230224609375
1075,1.42230224609375
1076,1.42230224609375
1077,1.42230224609375
1078,1.4224090576171875
1079,1.4224090576171875
1080,1.42230224609375
1081,1.42230224609375
1082,1.42230224609375
1083,1.42230224609375
1084,1.42230224609375
1085,1.42230224609375
1086,1.422515869140625
1087,1.42230224609375
1088,1.422515869140625
1089,1.42230224609375
1090,1.42230224609375
1091,1.42230224609375
1092,1.42230224609375
1093,1.4224090576171875
1094,1.42230224609375
1095,1.42230224609375
1096,1.4224090576171875
1097,1.4224090576171875
1098,1.4224090576171875
1099,1.42230224609375
1100,1.42230224609375
1101,1.4224090576171875
1102,1.42230224609375
1103,1.42230224609375
1104,1.42230224609375
1105,1.42230224609375
1106,1.42230224609375
1107,1.4224090576171875
1108,1.42230224609375
1109,1.4224090576171875
1110,1.42230224609375
1111,1.42230224609375
1112,1.4224090576171875
1113,1.4224090576171875
1114,1.42230224609375
1115,1.42230224609375
1116,1.42230224609375
1117,1.42230224609375
1118,1.42230224609375
1119,1.42230224609375
1120,1.42230224609375
1121,1.42230224609375
1122,1.42230224609375
1123,1.4224090576171875
1124,1.42230224609375
1125,1.42230224609375
1126,1.42230224609375
1127,1.42230224609375
1128,1.422515869140625
1129,1.42230224609375
1130,1.4224090576171875
1131,1.42230224609375
1132,1.4224090576171875
1133,1.42230224609375
1134,1.42230224609375
1135,1.42230224609375
1136,1.42230224609375
1137,1.42230224609375
1138,1.4224090576171875
1139,1.42230224609375
1140,1.42230224609375
1141,1.4224090576171875
1142,1.42230224609375
1143,1.42230224609375
1144,1.42230224609375
1145,1.42230224609375
1146,1.42230224609375
1147,1.42230224609375
1148,1.42230224609375
1149,1.4224090576171875
1150,1.42230224609375
1151,1.42230224609375
1152,1.42230224609375
1153,1.42230224609375
1154,1.42230224609375
1155,1.42230224609375
1156,1.42230224609375
1157,1.42230224609375
1158,1.4224090576171875
1159,1.42230224609375
1160,1.42230224609375
1161,1.42230224609375
1162,1.42230224609375
1163,1.42230224609375
1164,1.42230224609375
1165,1.42230224609375
1166,1.42230224609375
1167,1.42230224609375
1168,1.42230224609375
1169,1.42230224609375
1170,1.4224090576171875
1171,1.42230224609375
1172,1.42230224609375
1173,1.4224090576171875
1174,1.4224090576171875
1175,1.42230224609375
1176,1.42230224609375
1177,1.42230224609375
1178,1.42230224609375
1179,1.4224090576171875
1180,1.4221954345703125
1181,1.4221954345703125
1182,1.4221954345703125
1183,1.4221954345703125
1184,1.4221954345703125
1185,1.4221954345703125
1186,1.4221954345703125
1187,1.4221954345703125
1188,1.42230224609375
1189,1.4221954345703125
1190,1.42230224609375
1191,1.4221954345703125
1192,1.4221954345703125
1193,1.4221954345703125
1194,1.4221954345703125
1195,1.4221954345703125
1196,1.42230224609375
1197,1.4221954345703125
1198,1.4221954345703125
1199,1.4221954345703125
1200,1.4221954345703125
1201,1.4221954345703125
1202,1.4221954345703125
1203,1.4221954345703125
1204,1.4221954345703125
1205,1.42230224609375
1206,1.4221954345703125
1207,1.4221954345703125
1208,1.4221954345703125
1209,1.4221954345703125
1210,1.4221954345703125
1211,1.4221954345703125
1212,1.42230224609375
1213,1.4221954345703125
1214,1.4221954345703125
1215,1.42230224609375
1216,1.4221954345703125
1217,1.4221954345703125
1218,1.4221954345703125
1219,1.4221954345703125
1220,1.4221954345703125
1221,1.4221954345703125
1222,1.4221954345703125
1223,1.4221954345703125
1224,1.4221954345703125
1225,1.4221954345703125
1226,1.4221954345703125
1227,1.4224090576171875
1228,1.4224090576171875
1229,1.4221954345703125
1230,1.4221954345703125
1231,1.4224090576171875
1232,1.4221954345703125
1233,1.4221954345703125
1234,1.4221954345703125
1235,1.4221954345703125
1236,1.4221954345703125
1237,1.4221954345703125
1238,1.42230224609375
1239,1.4221954345703125
1240,1.4221954345703125
1241,1.4221954345703125
1242,1.4221954345703125
1243,1.4221954345703125
1244,1.4221954345703125
1245,1.4221954345703125
1246,1.4221954345703125
1247,1.4221954345703125
1248,1.4221954345703125
1249,1.4221954345703125
1250,1.42230224609375
1251,1.4221954345703125
1252,1.4221954345703125
1253,1.42230224609375
1254,1.4221954345703125
1255,1.4221954345703125
1256,1.4221954345703125
1257,1.4221954345703125
1258,1.4221954345703125
1259,1.4221954345703125
1260,1.4221954345703125
1261,1.4221954345703125
1262,1.4221954345703125
1263,1.42230224609375
1264,1.4221954345703125
1265,1.4221954345703125
1266,1.4221954345703125
1267,1.4221954345703125
1268,1.42230224609375
1269,1.4221954345703125
1270,1.42230224609375
1271,1.42230224609375
1272,1.4221954345703125
1273,1.4221954345703125
1274,1.42230224609375
1275,1.4221954345703125
1276,1.4221954345703125
1277,1.4221954345703125
1278,1.4221954345703125
1279,1.4221954345703125
1280,1.4221954345703125
1281,1.4221954345703125
1282,1.42230224609375
1283,1.4221954345703125
1284,1.4221954345703125
1285,1.4221954345703125
1286,1.4221954345703125
1287,1.4221954345703125
1288,1.42230224609375
1289,1.4221954345703125
1290,1.4221954345703125
1291,1.4221954345703125
1292,1.42230224609375
1293,1.4221954345703125
1294,1.4221954345703125
1295,1.4221954345703125
1296,1.4221954345703125
1297,1.4221954345703125
1298,1.4221954345703125
1299,1.4221954345703125
1300,1.4221954345703125
1301,1.4221954345703125
1302,1.4221954345703125
1303,1.4221954345703125
1304,1.4221954345703125
1305,1.4221954345703125
1306,1.4221954345703125
1307,1.4221954345703125
1308,1.4221954345703125
1309,1.4221954345703125
1310,1.4221954345703125
1311,1.4221954345703125
1312,1.4221954345703125
1313,1.4221954345703125
1314,1.4221954345703125
1315,1.4221954345703125
1316,1.4221954345703125
1317,1.4221954345703125
1318,1.4221954345703125
1319,1.4221954345703125
1320,1.4221954345703125
1321,1.4221954345703125
1322,1.4221954345703125
1323,1.4221954345703125
1324,1.4221954345703125
1325,1.4221954345703125
1326,1.4221954345703125
1327,1.4221954345703125
1328,1.4221954345703125
1329,1.4221954345703125
1330,1.4221954345703125
1331,1.4221954345703125
1332,1.4221954345703125
1333,1.4221954345703125
1334,1.4221954345703125
1335,1.4221954345703125
1336,1.4221954345703125
1337,1.4221954345703125
1338,1.4221954345703125
1339,1.4221954345703125
1340,1.4221954345703125
1341,1.4221954345703125
1342,1.4221954345703125
1343,1.4221954345703125
1344,1.4221954345703125
1345,1.4221954345703125
1346,1.4221954345703125
1347,1.4221954345703125
1348,1.4221954345703125
1349,1.4221954345703125
1350,1.4221954345703125
1351,1.4221954345703125
1352,1.4221954345703125
1353,1.42230224609375
1354,1.4221954345703125
1355,1.4221954345703125
1356,1.4221954345703125
1357,1.4221954345703125
1358,1.422088623046875
1359,1.422088623046875
1360,1.422088623046875
1361,1.422088623046875
1362,1.422088623046875
1363,1.422088623046875
1364,1.422088623046875
1365,1.422088623046875
1366,1.422088623046875
1367,1.422088623046875
1368,1.422088623046875
1369,1.4221954345703125
1370,1.422088623046875
1371,1.422088623046875
1372,1.422088623046875
1373,1.422088623046875
1374,1.422088623046875
1375,1.4221954345703125
1376,1.4221954345703125
1377,1.422088623046875
1378,1.422088623046875
1379,1.422088623046875
1380,1.4221954345703125
1381,1.422088623046875
1382,1.422088623046875
1383,1.422088623046875
1384,1.422088623046875
1385,1.422088623046875
1386,1.4221954345703125
1387,1.422088623046875
1388,1.4221954345703125
1389,1.422088623046875
1390,1.422088623046875
1391,1.422088623046875
1392,1.422088623046875
1393,1.422088623046875
1394,1.422088623046875
1395,1.422088623046875
1396,1.4221954345703125
1397,1.422088623046875
1398,1.422088623046875
1399,1.422088623046875
1400,1.4221954345703125
1401,1.422088623046875
1402,1.422088623046875
1403,1.422088623046875
1404,1.422088623046875
1405,1.4221954345703125
1406,1.422088623046875
1407,1.4221954345703125
1408,1.422088623046875
1409,1.422088623046875
1410,1.422088623046875
1411,1.422088623046875
1412,1.422088623046875
1413,1.422088623046875
1414,1.422088623046875
1415,1.422088623046875
1416,1.422088623046875
1417,1.422088623046875
1418,1.422088623046875
1419,1.422088623046875
1420,1.422088623046875
1421,1.4221954345703125
1422,1.422088623046875
1423,1.422088623046875
1424,1.422088623046875
1425,1.422088623046875
1426,1.422088623046875
1427,1.422088623046875
1428,1.422088623046875
1429,1.422088623046875
1430,1.422088623046875
1431,1.422088623046875
1432,1.422088623046875
1433,1.422088623046875
1434,1.4221954345703125
1435,1.422088623046875
1436,1.422088623046875
1437,1.422088623046875
1438,1.422088623046875
1439,1.422088623046875
1440,1.4221954345703125
1441,1.422088623046875
1442,1.422088623046875
1443,1.422088623046875
1444,1.422088623046875
1445,1.4221954345703125
1446,1.422088623046875
1447,1.4221954345703125
1448,1.422088623046875
1449,1.422088623046875
1450,1.422088623046875
1451,1.422088623046875
1452,1.422088623046875
1453,1.422088623046875
1454,1.422088623046875
1455,1.422088623046875
1456,1.422088623046875
1457,1.422088623046875
1458,1.422088623046875
1459,1.422088623046875
1460,1.422088623046875
1461,1.422088623046875
1462,1.422088623046875
1463,1.422088623046875
1464,1.422088623046875
1465,1.422088623046875
1466,1.422088623046875
1467,1.422088623046875
1468,1.422088623046875
1469,1.422088623046875
1470,1.422088623046875
1471,1.422088623046875
1472,1.422088623046875
1473,1.422088623046875
1474,1.422088623046875
1475,1.422088623046875
1476,1.422088623046875
1477,1.422088623046875
1478,1.422088623046875
1479,1.422088623046875
1480,1.422088623046875
1481,1.422088623046875
1482,1.422088623046875
1483,1.422088623046875
1484,1.422088623046875
1485,1.422088623046875
1486,1.422088623046875
1487,1.422088623046875
1488,1.422088623046875
1489,1.422088623046875
1490,1.422088623046875
1491,1.422088623046875
1492,1.422088623046875
1493,1.422088623046875
1494,1.422088623046875
1495,1.422088623046875
1496,1.4219818115234375
1497,1.4219818115234375
1498,1.4219818115234375
1499,1.4219818115234375
1500,1.4219818115234375
1501,1.4219818115234375
1502,1.4219818115234375
1503,1.4219818115234375
1504,1.4219818115234375
1505,1.4219818115234375
1506,1.4219818115234375
1507,1.4219818115234375
1508,1.4219818115234375
1509,1.4219818115234375
1510,1.4219818115234375
1511,1.4219818115234375
1512,1.4219818115234375
1513,1.4219818115234375
1514,1.4219818115234375
1515,1.4219818115234375
1516,1.4219818115234375
1517,1.4219818115234375
1518,1.4219818115234375
1519,1.4219818115234375
1520,1.4219818115234375
1521,1.4219818115234375
1522,1.4219818115234375
1523,1.4219818115234375
1524,1.4219818115234375
1525,1.4219818115234375
1526,1.4219818115234375
1527,1.4219818115234375
1528,1.4219818115234375
1529,1.4219818115234375
1530,1.4219818115234375
1531,1.4219818115234375
1532,1.4219818115234375
1533,1.4219818115234375
1534,1.4219818115234375
1535,1.4219818115234375
1536,1.4219818115234375
1537,1.4219818115234375
1538,1.4219818115234375
1539,1.4219818115234375
1540,1.4219818115234375
1541,1.4219818115234375
1542,1.4219818115234375
1543,1.4219818115234375
1544,1.4219818115234375
1545,1.4219818115234375
1546,1.4219818115234375
1547,1.4219818115234375
1548,1.4219818115234375
1549,1.4219818115234375
1550,1.4219818115234375
1551,1.4219818115234375
1552,1.4219818115234375
1553,1.4219818115234375
1554,1.4219818115234375
1555,1.4219818115234375
1556,1.4219818115234375
1557,1.4219818115234375
1558,1.4219818115234375
1559,1.4219818115234375
1560,1.4219818115234375
1561,1.4219818115234375
1562,1.4219818115234375
1563,1.4219818115234375
1564,1.4219818115234375
1565,1.4219818115234375
1566,1.4219818115234375
1567,1.4219818115234375
1568,1.4219818115234375
1569,1.4219818115234375
1570,1.4219818115234375
1571,1.4219818115234375
1572,1.4219818115234375
1573,1.4219818115234375
1574,1.4219818115234375
1575,1.4219818115234375
1576,1.4219818115234375
1577,1.4219818115234375
1578,1.4221954345703125
1579,1.422088623046875
1580,1.422088623046875
1581,1.422088623046875
1582,1.422515869140625
1583,1.422088623046875
1584,1.422515869140625
1585,1.42230224609375
1586,1.4227294921875
1587,1.42230224609375
1588,1.422088623046875
1589,1.422515869140625
1590,1.422088623046875
1591,1.4221954345703125
1592,1.42230224609375
1593,1.422088623046875
1594,1.42230224609375
1595,1.4224090576171875
1596,1.42230224609375
1597,1.422943115234375
1598,1.4226226806640625
1599,1.4224090576171875
1600,1.422515869140625
1601,1.42315673828125
1602,1.422515869140625
1603,1.4224090576171875
1604,1.4224090576171875
1605,1.422515869140625
1606,1.422515869140625
1607,1.4224090576171875
1608,1.4226226806640625
1609,1.422515869140625
1610,1.4227294921875
1611,1.42230224609375
1612,1.4226226806640625
1613,1.42230224609375
1614,1.422943115234375
1615,1.4224090576171875
1616,1.4224090576171875
1617,1.42230224609375
1618,1.4224090576171875
1619,1.4224090576171875
1620,1.4227294921875
1621,1.422515869140625
1622,1.422943115234375
1623,1.4224090576171875
1624,1.42230224609375
1625,1.4224090576171875
1626,1.42230224609375
1627,1.4224090576171875
1628,1.4226226806640625
1629,1.4224090576171875
1630,1.42230224609375
1631,1.422515869140625
1632,1.4234771728515625
1633,1.422515869140625
1634,1.42230224609375
1635,1.4224090576171875
1636,1.42230224609375
1637,1.42230224609375
1638,1.4224090576171875
1639,1.4224090576171875
1640,1.422515869140625
1641,1.4224090576171875
1642,1.4224090576171875
1643,1.4224090576171875
1644,1.4227294921875
1645,1.4224090576171875
1646,1.42230224609375
1647,1.4224090576171875
1648,1.42230224609375
1649,1.4224090576171875
1650,1.4224090576171875
1651,1.4224090576171875
1652,1.42230224609375
1653,1.4224090576171875
1654,1.4228363037109375
1655,1.4224090576171875
1656,1.4224090576171875
1657,1.4224090576171875
1658,1.422515869140625
1659,1.4224090576171875
1660,1.4221954345703125
1661,1.42230224609375
1662,1.42230224609375
1663,1.4221954345703125
1664,1.4221954345703125
1665,1.4221954345703125
1666,1.4221954345703125
1667,1.4221954345703125
1668,1.4221954345703125
1669,1.4221954345703125
1670,1.4224090576171875
1671,1.4224090576171875
1672,1.42230224609375
1673,1.4224090576171875
1674,1.42230224609375
1675,1.4221954345703125
1676,1.4221954345703125
1677,1.42230224609375
1678,1.4224090576171875
1679,1.422515869140625
1680,1.4221954345703125
1681,1.42230224609375
1682,1.4221954345703125
1683,1.4221954345703125
1684,1.42230224609375
1685,1.42230224609375
1686,1.42230224609375
1687,1.42230224609375
1688,1.4224090576171875
1689,1.4224090576171875
1690,1.4224090576171875
1691,1.4224090576171875
1692,1.42230224609375
1693,1.4224090576171875
1694,1.42230224609375
1695,1.42230224609375
1696,1.4221954345703125
1697,1.422515869140625
1698,1.4221954345703125
1699,1.422515869140625
1700,1.4221954345703125
1701,1.4221954345703125
1702,1.42230224609375
1703,1.4221954345703125
1704,1.42230224609375
1705,1.4221954345703125
1706,1.422515869140625
1707,1.4224090576171875
1708,1.42230224609375
1709,1.4226226806640625
1710,1.42230224609375
1711,1.42230224609375
1712,1.4226226806640625
1713,1.42230224609375
1714,1.42230224609375
1715,1.4226226806640625
1716,1.4221954345703125
1717,1.422515869140625
1718,1.4221954345703125
1719,1.4221954345703125
1720,1.4221954345703125
1721,1.4221954345703125
1722,1.4221954345703125
1723,1.4224090576171875
1724,1.422515869140625
1725,1.42230224609375
1726,1.4221954345703125
1727,1.422515869140625
1728,1.42230224609375
1729,1.4221954345703125
1730,1.42230224609375
1731,1.4224090576171875
1732,1.4221954345703125
1733,1.4224090576171875
1734,1.42230224609375
1735,1.4221954345703125
1736,1.4224090576171875
1737,1.4221954345703125
1738,1.42230224609375
1739,1.4224090576171875
1740,1.4221954345703125
1741,1.42230224609375
1742,1.42230224609375
1743,1.42230224609375
1744,1.42230224609375
1745,1.4221954345703125
1746,1.42230224609375
1747,1.42230224609375
1748,1.42230224609375
1749,1.4221954345703125
1750,1.4221954345703125
1751,1.42230224609375
1752,1.4224090576171875
1753,1.4221954345703125
1754,1.4221954345703125
1755,1.4224090576171875
1756,1.422515869140625
1757,1.42230224609375
1758,1.4221954345703125
1759,1.42230224609375
1760,1.42230224609375
1761,1.4221954345703125
1762,1.4221954345703125
1763,1.42230224609375
1764,1.4221954345703125
1765,1.4221954345703125
1766,1.42230224609375
1767,1.4221954345703125
1768,1.42230224609375
1769,1.4224090576171875
1770,1.4227294921875
1771,1.4221954345703125
1772,1.42230224609375
1773,1.4221954345703125
1774,1.4221954345703125
1775,1.4221954345703125
1776,1.4221954345703125
1777,1.4221954345703125
1778,1.422515869140625
1779,1.42230224609375
1780,1.4221954345703125
1781,1.422088623046875
1782,1.422088623046875
1783,1.422515869140625
1784,1.422088623046875
1785,1.4221954345703125
1786,1.422943115234375
1787,1.4224090576171875
1788,1.42230224609375
1789,1.422088623046875
1790,1.4224090576171875
1791,1.42230224609375
1792,1.42230224609375
1793,1.42230224609375
1794,1.422088623046875
1795,1.422088623046875
1796,1.422088623046875
1797,1.4224090576171875
1798,1.4221954345703125
1799,1.422088623046875
1800,1.422088623046875
1801,1.422088623046875
1802,1.4221954345703125
1803,1.422088623046875
1804,1.4224090576171875
1805,1.4221954345703125
1806,1.4221954345703125
1807,1.422088623046875
1808,1.422088623046875
1809,1.42230224609375
1810,1.422088623046875
1811,1.42230224609375
1812,1.42230224609375
1813,1.42230224609375
1814,1.422515869140625
1815,1.4224090576171875
1816,1.422088623046875
1817,1.422088623046875
1818,1.4224090576171875
1819,1.42230224609375
1820,1.422088623046875
1821,1.4221954345703125
1822,1.4221954345703125
1823,1.422088623046875
1824,1.4224090576171875
1825,1.4221954345703125
1826,1.422088623046875
1827,1.422088623046875
1828,1.42230224609375
1829,1.4221954345703125
1830,1.422088623046875
1831,1.42230224609375
1832,1.4221954345703125
1833,1.422515869140625
1834,1.4221954345703125
1835,1.4226226806640625
1836,1.422088623046875
1837,1.422088623046875
1838,1.422088623046875
1839,1.422088623046875
1840,1.4221954345703125
1841,1.42230224609375
1842,1.422088623046875
1843,1.422088623046875
1844,1.4224090576171875
1845,1.422088623046875
1846,1.4221954345703125
1847,1.422088623046875
1848,1.422088623046875
1849,1.42230224609375
1850,1.422088623046875
1851,1.422088623046875
1852,1.4221954345703125
1853,1.42230224609375
1854,1.42230224609375
1855,1.4221954345703125
1856,1.4221954345703125
1857,1.42230224609375
1858,1.4221954345703125
1859,1.4221954345703125
1860,1.4228363037109375
1861,1.4221954345703125
1862,1.422088623046875
1863,1.422088623046875
1864,1.422088623046875
1865,1.422088623046875
1866,1.422088623046875
1867,1.4224090576171875
1868,1.42230224609375
1869,1.42230224609375
1870,1.422088623046875
1871,1.4224090576171875
1872,1.4221954345703125
1873,1.4221954345703125
1874,1.4221954345703125
1875,1.42230224609375
1876,1.4226226806640625
1877,1.422088623046875
1878,1.422088623046875
1879,1.42230224609375
1880,1.422088623046875
1881,1.422088623046875
1882,1.4224090576171875
1883,1.422088623046875
1884,1.4221954345703125
1885,1.422088623046875
1886,1.422088623046875
1887,1.42230224609375
1888,1.422088623046875
1889,1.422088623046875
1890,1.4221954345703125
1891,1.4221954345703125
1892,1.422088623046875
1893,1.422088623046875
1894,1.4221954345703125
1895,1.422088623046875
1896,1.4221954345703125
1897,1.4221954345703125
1898,1.42230224609375
1899,1.4221954345703125
1900,1.4221954345703125
1901,1.42230224609375
1902,1.422088623046875
1903,1.422088623046875
1904,1.4221954345703125
1905,1.4221954345703125
1906,1.422088623046875
1907,1.422088623046875
1908,1.42230224609375
1909,1.422088623046875
1910,1.422088623046875
1911,1.422088623046875
1912,1.4221954345703125
1913,1.422088623046875
1914,1.4224090576171875
1915,1.422088623046875
1916,1.4221954345703125
1917,1.422088623046875
1918,1.422088623046875
1919,1.422088623046875
1920,1.4221954345703125
1921,1.4221954345703125
1922,1.422088623046875
1923,1.422088623046875
1924,1.4221954345703125
1925,1.42230224609375
1926,1.42230224609375
1927,1.422088623046875
1928,1.42230224609375
1929,1.422088623046875
1930,1.42230224609375
1931,1.422088623046875
1932,1.4221954345703125
1933,1.4221954345703125
1934,1.4221954345703125
1935,1.422088623046875
1936,1.4221954345703125
1937,1.422088623046875
1938,1.4221954345703125
1939,1.4221954345703125
1940,1.42230224609375
1941,1.4221954345703125
1942,1.4221954345703125
1943,1.4221954345703125
1944,1.422088623046875
1945,1.4221954345703125
1946,1.42230224609375
1947,1.4224090576171875
1948,1.422088623046875
1949,1.422088623046875
1950,1.422088623046875
1951,1.4221954345703125
1952,1.422088623046875
1953,1.4221954345703125
1954,1.4221954345703125
1955,1.422088623046875
1956,1.422088623046875
1957,1.4221954345703125
1958,1.422088623046875
1959,1.422088623046875
1960,1.4221954345703125
1961,1.4224090576171875
1962,1.42230224609375
1963,1.4221954345703125
1964,1.422088623046875
1965,1.422088623046875
1966,1.4224090576171875
1967,1.4221954345703125
1968,1.42230224609375
1969,1.4221954345703125
1970,1.4221954345703125
1971,1.422088623046875
1972,1.422088623046875
1973,1.4221954345703125
1974,1.422088623046875
1975,1.4221954345703125
1976,1.422088623046875
1977,1.4221954345703125
1978,1.422088623046875
1979,1.422088623046875
1980,1.422088623046875
1981,1.422088623046875
1982,1.422088623046875
1983,1.4221954345703125
1984,1.42230224609375
1985,1.422515869140625
1986,1.4221954345703125
1987,1.42230224609375
1988,1.4221954345703125
1989,1.4221954345703125
1990,1.4221954345703125
1991,1.4221954345703125
1992,1.422088623046875
1993,1.422088623046875
1994,1.4221954345703125
1995,1.4221954345703125
1996,1.422088623046875
1997,1.42230224609375
1998,1.422088623046875
1999,1.422088623046875
2000,1.422088623046875
2001,1.42230224609375
2002,1.4221954345703125
2003,1.4221954345703125
2004,1.4221954345703125
2005,1.4221954345703125
2006,1.422088623046875
2007,1.4221954345703125
2008,1.422088623046875
2009,1.422088623046875
2010,1.42230224609375
2011,1.4221954345703125
2012,1.42230224609375
2013,1.422088623046875
2014,1.422088623046875
2015,1.422088623046875
2016,1.4221954345703125
2017,1.4221954345703125
2018,1.4226226806640625
2019,1.4224090576171875
2020,1.422088623046875
2021,1.42230224609375
2022,1.4221954345703125
2023,1.4221954345703125
2024,1.42230224609375
2025,1.42230224609375
2026,1.42230224609375
2027,1.422088623046875
2028,1.4219818115234375
2029,1.422088623046875
2030,1.4224090576171875
2031,1.422088623046875
2032,1.422088623046875
2033,1.4219818115234375
2034,1.422088623046875
2035,1.4219818115234375
2036,1.422088623046875
2037,1.422088623046875
2038,1.4219818115234375
2039,1.4224090576171875
2040,1.4219818115234375
2041,1.422088623046875
2042,1.4221954345703125
2043,1.422088623046875
2044,1.422515869140625
2045,1.422088623046875
2046,1.4219818115234375
2047,1.422088623046875
2048,1.4219818115234375
2049,1.4219818115234375
2050,1.4221954345703125
2051,1.4219818115234375
2052,1.4219818115234375
2053,1.4219818115234375
2054,1.4219818115234375
2055,1.42230224609375
2056,1.422088623046875
2057,1.4219818115234375
2058,1.42230224609375
2059,1.4219818115234375
2060,1.4219818115234375
2061,1.422088623046875
2062,1.422088623046875
2063,1.422088623046875
2064,1.422088623046875
2065,1.422088623046875
2066,1.42230224609375
2067,1.4221954345703125
2068,1.4219818115234375
2069,1.4224090576171875
2070,1.4219818115234375
2071,1.4219818115234375
2072,1.4219818115234375
2073,1.4221954345703125
2074,1.4219818115234375
2075,1.4221954345703125
2076,1.4219818115234375
2077,1.4219818115234375
2078,1.4219818115234375
2079,1.422088623046875
2080,1.422088623046875
2081,1.422088623046875
2082,1.4221954345703125
2083,1.4221954345703125
2084,1.4224090576171875
2085,1.4221954345703125
2086,1.42230224609375
2087,1.42230224609375
2088,1.422088623046875
2089,1.4219818115234375
2090,1.4221954345703125
2091,1.422088623046875
2092,1.4221954345703125
2093,1.422088623046875
2094,1.4224090576171875
2095,1.422088623046875
2096,1.4219818115234375
2097,1.4219818115234375
2098,1.4221954345703125
2099,1.422088623046875
2100,1.422088623046875
2101,1.4221954345703125
2102,1.4219818115234375
2103,1.4219818115234375
2104,1.422088623046875
2105,1.4219818115234375
2106,1.4221954345703125
2107,1.422088623046875
2108,1.4219818115234375
2109,1.4221954345703125
2110,1.4219818115234375
2111,1.422088623046875
2112,1.422088623046875
2113,1.4219818115234375
2114,1.4221954345703125
2115,1.4219818115234375
2116,1.422088623046875
2117,1.4219818115234375
2118,1.422088623046875
2119,1.422088623046875
2120,1.4219818115234375
2121,1.422088623046875
2122,1.4224090576171875
2123,1.4221954345703125
2124,1.4219818115234375
2125,1.4219818115234375
2126,1.42230224609375
2127,1.422088623046875
2128,1.422088623046875
2129,1.4219818115234375
2130,1.4221954345703125
2131,1.4221954345703125
2132,1.422088623046875
2133,1.422088623046875
2134,1.4221954345703125
2135,1.422088623046875
2136,1.4224090576171875
2137,1.4219818115234375
2138,1.4219818115234375
2139,1.422088623046875
2140,1.4221954345703125
2141,1.422088623046875
2142,1.4221954345703125
2143,1.4219818115234375
2144,1.422088623046875
2145,1.4219818115234375
2146,1.4224090576171875
2147,1.4219818115234375
2148,1.4219818115234375
2149,1.422088623046875
2150,1.422088623046875
2151,1.422088623046875
2152,1.42230224609375
2153,1.42230224609375
2154,1.4219818115234375
2155,1.4221954345703125
2156,1.422088623046875
2157,1.422088623046875
2158,1.4219818115234375
2159,1.4219818115234375
2160,1.4219818115234375
2161,1.4219818115234375
2162,1.4221954345703125
2163,1.42230224609375
2164,1.4219818115234375
2165,1.4221954345703125
2166,1.422088623046875
2167,1.4219818115234375
2168,1.422088623046875
2169,1.4219818115234375
2170,1.422088623046875
2171,1.422088623046875
2172,1.4226226806640625
2173,1.4221954345703125
2174,1.422515869140625
2175,1.4219818115234375
2176,1.4221954345703125
2177,1.4219818115234375
2178,1.4219818115234375
2179,1.422088623046875
2180,1.422088623046875
2181,1.4219818115234375
2182,1.422088623046875
2183,1.422088623046875
2184,1.42230224609375
2185,1.422088623046875
2186,1.422088623046875
2187,1.4221954345703125
2188,1.4221954345703125
2189,1.422088623046875
2190,1.4219818115234375
2191,1.4219818115234375
2192,1.4221954345703125
2193,1.422088623046875
2194,1.4221954345703125
2195,1.4219818115234375
2196,1.4224090576171875
2197,1.4221954345703125
2198,1.422088623046875
2199,1.422088623046875
2200,1.4224090576171875
2201,1.4219818115234375
2202,1.4219818115234375
2203,1.42230224609375
2204,1.422088623046875
2205,1.4221954345703125
2206,1.422088623046875
2207,1.4219818115234375
2208,1.4219818115234375
2209,1.4221954345703125
2210,1.422088623046875
2211,1.422088623046875
2212,1.4219818115234375
2213,1.4219818115234375
2214,1.422088623046875
2215,1.422088623046875
2216,1.4221954345703125
2217,1.422088623046875
2218,1.422088623046875
2219,1.4221954345703125
2220,1.4219818115234375
2221,1.422088623046875
2222,1.4219818115234375
2223,1.4219818115234375
2224,1.422088623046875
2225,1.4221954345703125
2226,1.4221954345703125
2227,1.422088623046875
2228,1.4219818115234375
2229,1.422088623046875
2230,1.42230224609375
2231,1.422088623046875
2232,1.4219818115234375
2233,1.422088623046875
2234,1.4221954345703125
2235,1.4224090576171875
2236,1.42230224609375
2237,1.4219818115234375
2238,1.4221954345703125
2239,1.42230224609375
2240,1.422088623046875
2241,1.4219818115234375
2242,1.4221954345703125
2243,1.4221954345703125
2244,1.4219818115234375
2245,1.422088623046875
2246,1.4224090576171875
2247,1.4221954345703125
2248,1.4221954345703125
2249,1.4221954345703125
2250,1.4221954345703125
2251,1.4219818115234375
2252,1.4224090576171875
2253,1.42230224609375
2254,1.422088623046875
2255,1.422515869140625
2256,1.4221954345703125
2257,1.4224090576171875
2258,1.4221954345703125
2259,1.422515869140625
2260,1.422088623046875
2261,1.422088623046875
2262,1.422088623046875
2263,1.42230224609375
2264,1.422088623046875
2265,1.4219818115234375
2266,1.4219818115234375
2267,1.4219818115234375
2268,1.4219818115234375
2269,1.422088623046875
2270,1.4219818115234375
2271,1.422088623046875
2272,1.4219818115234375
2273,1.422088623046875
2274,1.422088623046875
2275,1.422088623046875
2276,1.4221954345703125
2277,1.4219818115234375
2278,1.4221954345703125
2279,1.4221954345703125
2280,1.422088623046875
2281,1.422088623046875
2282,1.422088623046875
2283,1.4219818115234375
2284,1.422088623046875
2285,1.4219818115234375
2286,1.4221954345703125
2287,1.4219818115234375
2288,1.422088623046875
2289,1.422088623046875
2290,1.4219818115234375
2291,1.422088623046875
2292,1.422088623046875
2293,1.422088623046875
2294,1.4221954345703125
2295,1.4219818115234375
2296,1.422088623046875
2297,1.422088623046875
2298,1.4221954345703125
2299,1.4219818115234375
2300,1.4219818115234375
2301,1.422088623046875
2302,1.4224090576171875
2303,1.422088623046875
2304,1.4219818115234375
2305,1.422088623046875
2306,1.4219818115234375
2307,1.422088623046875
2308,1.4219818115234375
2309,1.4221954345703125
2310,1.4219818115234375
2311,1.4221954345703125
2312,1.422088623046875
2313,1.42230224609375
2314,1.4221954345703125
2315,1.4219818115234375
2316,1.4221954345703125
2317,1.42230224609375
2318,1.422088623046875
2319,1.422088623046875
2320,1.422088623046875
2321,1.4221954345703125
2322,1.422088623046875
2323,1.422088623046875
2324,1.4219818115234375
2325,1.42230224609375
2326,1.4219818115234375
2327,1.4221954345703125
2328,1.422088623046875
2329,1.422088623046875
2330,1.4221954345703125
2331,1.4219818115234375
2332,1.4219818115234375
2333,1.422088623046875
2334,1.4219818115234375
2335,1.4219818115234375
2336,1.4219818115234375
2337,1.422088623046875
2338,1.422088623046875
2339,1.4219818115234375
2340,1.422088623046875
2341,1.4219818115234375
2342,1.4219818115234375
2343,1.422088623046875
2344,1.42230224609375
2345,1.422088623046875
2346,1.422088623046875
2347,1.422088623046875
2348,1.42230224609375
2349,1.4219818115234375
2350,1.422088623046875
2351,1.4221954345703125
2352,1.422088623046875
2353,1.4221954345703125
2354,1.422088623046875
2355,1.4219818115234375
2356,1.4221954345703125
2357,1.422088623046875
2358,1.4224090576171875
2359,1.4221954345703125
2360,1.422088623046875
2361,1.422515869140625
2362,1.4219818115234375
2363,1.4224090576171875
2364,1.4219818115234375
2365,1.4224090576171875
2366,1.422088623046875
2367,1.4224090576171875
2368,1.422088623046875
2369,1.4221954345703125
2370,1.4219818115234375
2371,1.422088623046875
2372,1.4221954345703125
2373,1.4221954345703125
2374,1.4219818115234375
2375,1.4219818115234375
2376,1.4219818115234375
2377,1.4219818115234375
2378,1.42230224609375
2379,1.422088623046875
2380,1.4219818115234375
2381,1.4219818115234375
2382,1.4219818115234375
2383,1.422088623046875
2384,1.422088623046875
2385,1.4219818115234375
2386,1.4219818115234375
2387,1.4221954345703125
2388,1.4219818115234375
2389,1.4219818115234375
2390,1.4219818115234375
2391,1.4219818115234375
2392,1.4219818115234375
2393,1.4219818115234375
2394,1.4219818115234375
2395,1.4221954345703125
2396,1.422088623046875
2397,1.4221954345703125
2398,1.4221954345703125
2399,1.4219818115234375
2400,1.4221954345703125
2401,1.4219818115234375
2402,1.42230224609375
2403,1.422515869140625
2404,1.422088623046875
2405,1.422088623046875
2406,1.422088623046875
2407,1.4219818115234375
2408,1.4219818115234375
2409,1.4219818115234375
2410,1.42230224609375
2411,1.4219818115234375
2412,1.4224090576171875
2413,1.42230224609375
2414,1.4221954345703125
2415,1.4219818115234375
2416,1.422088623046875
2417,1.4219818115234375
2418,1.4224090576171875
2419,1.4219818115234375
2420,1.4219818115234375
2421,1.4219818115234375
2422,1.4219818115234375
2423,1.422088623046875
2424,1.4219818115234375
2425,1.422088623046875
2426,1.4221954345703125
2427,1.42230224609375
2428,1.4219818115234375
2429,1.4219818115234375
2430,1.422088623046875
2431,1.422088623046875
2432,1.4221954345703125
2433,1.4221954345703125
2434,1.4221954345703125
2435,1.4219818115234375
2436,1.4219818115234375
2437,1.4219818115234375
2438,1.422088623046875
2439,1.422088623046875
2440,1.422088623046875
2441,1.4219818115234375
2442,1.4219818115234375
2443,1.4219818115234375
2444,1.4221954345703125
2445,1.4221954345703125
2446,1.4219818115234375
2447,1.4219818115234375
2448,1.422088623046875
2449,1.4219818115234375
2450,1.4219818115234375
2451,1.4219818115234375
2452,1.422088623046875
2453,1.4219818115234375
2454,1.422088623046875
2455,1.422088623046875
2456,1.4219818115234375
2457,1.4221954345703125
2458,1.4219818115234375
2459,1.4219818115234375
2460,1.4219818115234375
2461,1.4219818115234375
2462,1.4219818115234375
2463,1.422515869140625
2464,1.4219818115234375
2465,1.4219818115234375
2466,1.422088623046875
2467,1.4219818115234375
2468,1.4219818115234375
2469,1.422088623046875
2470,1.4219818115234375
2471,1.4219818115234375
2472,1.4219818115234375
2473,1.4219818115234375
2474,1.4219818115234375
2475,1.42230224609375
2476,1.4219818115234375
2477,1.422088623046875
2478,1.4219818115234375
2479,1.42230224609375
2480,1.4219818115234375
2481,1.4219818115234375
2482,1.422088623046875
2483,1.422088623046875
2484,1.4219818115234375
2485,1.422088623046875
2486,1.4219818115234375
2487,1.4219818115234375
2488,1.4219818115234375
2489,1.4219818115234375
2490,1.4221954345703125
2491,1.4219818115234375
2492,1.4219818115234375
2493,1.4219818115234375
2494,1.4219818115234375
2495,1.4221954345703125
2496,1.422088623046875
2497,1.4219818115234375
2498,1.4219818115234375
2499,1.4219818115234375
2500,1.4219818115234375
2501,1.4219818115234375
2502,1.4219818115234375
2503,1.4221954345703125
2504,1.4219818115234375
2505,1.4219818115234375
2506,1.4219818115234375
2507,1.4219818115234375
2508,1.4219818115234375
2509,1.4219818115234375
2510,1.4219818115234375
2511,1.4219818115234375
2512,1.4219818115234375
2513,1.4219818115234375
2514,1.42230224609375
2515,1.4219818115234375
2516,1.4219818115234375
2517,1.422088623046875
2518,1.4219818115234375
2519,1.422088623046875
2520,1.422088623046875
2521,1.4219818115234375
2522,1.4221954345703125
2523,1.4221954345703125
2524,1.4219818115234375
2525,1.422088623046875
2526,1.4219818115234375
2527,1.4221954345703125
2528,1.4219818115234375
2529,1.4221954345703125
2530,1.422088623046875
2531,1.4219818115234375
2532,1.4219818115234375
2533,1.4219818115234375
2534,1.422088623046875
2535,1.422088623046875
2536,1.4219818115234375
2537,1.4219818115234375
2538,1.4219818115234375
2539,1.4219818115234375
2540,1.422088623046875
2541,1.4219818115234375
2542,1.4221954345703125
2543,1.4219818115234375
2544,1.4219818115234375
2545,1.422088623046875
2546,1.4219818115234375
2547,1.4219818115234375
2548,1.422088623046875
2549,1.4219818115234375
2550,1.4219818115234375
2551,1.4219818115234375
2552,1.4221954345703125
2553,1.422088623046875
2554,1.422088623046875
2555,1.4219818115234375
2556,1.4219818115234375
2557,1.4219818115234375
2558,1.422088623046875
2559,1.422088623046875
2560,1.4219818115234375
2561,1.4219818115234375
2562,1.422088623046875
2563,1.422088623046875
2564,1.42230224609375
2565,1.4219818115234375
2566,1.4219818115234375
2567,1.422088623046875
2568,1.422088623046875
2569,1.4219818115234375
2570,1.4219818115234375
2571,1.4219818115234375
2572,1.4219818115234375
2573,1.4219818115234375
2574,1.4224090576171875
2575,1.4219818115234375
2576,1.4219818115234375
2577,1.4219818115234375
2578,1.4219818115234375
2579,1.4219818115234375
2580,1.422088623046875
2581,1.4219818115234375
2582,1.4219818115234375
2583,1.4219818115234375
2584,1.422088623046875
2585,1.4219818115234375
2586,1.4219818115234375
2587,1.422088623046875
2588,1.4219818115234375
2589,1.4219818115234375
2590,1.4219818115234375
2591,1.4219818115234375
2592,1.42230224609375
2593,1.4221954345703125
2594,1.422088623046875
2595,1.422088623046875
2596,1.42230224609375
2597,1.422088623046875
2598,1.4224090576171875
2599,1.4219818115234375
2600,1.4219818115234375
2601,1.42230224609375
2602,1.422088623046875
2603,1.4219818115234375
2604,1.42230224609375
2605,1.422088623046875
2606,1.422088623046875
2607,1.4221954345703125
2608,1.4221954345703125
2609,1.4221954345703125
2610,1.4221954345703125
2611,1.4219818115234375
2612,1.422088623046875
2613,1.4219818115234375
2614,1.4219818115234375
2615,1.4219818115234375
2616,1.422088623046875
2617,1.422088623046875
2618,1.422088623046875
2619,1.422088623046875
2620,1.4219818115234375
2621,1.4219818115234375
2622,1.4219818115234375
2623,1.4219818115234375
2624,1.4219818115234375
2625,1.422088623046875
2626,1.42230224609375
2627,1.4219818115234375
2628,1.422088623046875
2629,1.422088623046875
2630,1.4219818115234375
2631,1.422088623046875
2632,1.4221954345703125
2633,1.4219818115234375
2634,1.4219818115234375
2635,1.4219818115234375
2636,1.4219818115234375
2637,1.4219818115234375
2638,1.4219818115234375
2639,1.4219818115234375
2640,1.4219818115234375
2641,1.4219818115234375
2642,1.4219818115234375
2643,1.4219818115234375
2644,1.422088623046875
2645,1.422088623046875
2646,1.4219818115234375
2647,1.4219818115234375
2648,1.4219818115234375
2649,1.4219818115234375
2650,1.422088623046875
2651,1.422088623046875
2652,1.4221954345703125
2653,1.422088623046875
2654,1.422088623046875
2655,1.4219818115234375
2656,1.4221954345703125
2657,1.4219818115234375
2658,1.422088623046875
2659,1.4219818115234375
2660,1.422088623046875
2661,1.4219818115234375
2662,1.4219818115234375
2663,1.4219818115234375
2664,1.4219818115234375
2665,1.422088623046875
2666,1.4219818115234375
2667,1.4219818115234375
2668,1.4219818115234375
2669,1.4219818115234375
2670,1.4219818115234375
2671,1.4219818115234375
2672,1.4219818115234375
2673,1.422088623046875
2674,1.4219818115234375
2675,1.4219818115234375
2676,1.4219818115234375
2677,1.4219818115234375
2678,1.4219818115234375
2679,1.4219818115234375
2680,1.4219818115234375
2681,1.422088623046875
2682,1.4219818115234375
2683,1.422088623046875
2684,1.4219818115234375
2685,1.422088623046875
2686,1.4219818115234375
2687,1.4221954345703125
2688,1.4221954345703125
2689,1.4221954345703125
2690,1.422088623046875
2691,1.4219818115234375
2692,1.4219818115234375
2693,1.422088623046875
2694,1.4219818115234375
2695,1.4219818115234375
2696,1.422088623046875
2697,1.422088623046875
2698,1.4219818115234375
2699,1.4219818115234375
2700,1.422088623046875
2701,1.422088623046875
2702,1.4219818115234375
2703,1.422088623046875
2704,1.4219818115234375
2705,1.422088623046875
2706,1.4219818115234375
2707,1.4219818115234375


==> communication_costs/cora/cora_mmlp_gat_es.csv <==
Sno,node
0,291.8364562988281
1,1.4398193359375
2,291.8309020996094
3,291.83058166503906
4,291.83058166503906
5,291.82994079589844
6,291.82994079589844
7,291.8296203613281
8,291.82940673828125
9,291.82940673828125
10,291.8291931152344
11,291.82940673828125
12,291.82940673828125
13,291.82940673828125
14,291.8292999267578
15,291.8291931152344
16,291.8292999267578
17,291.82908630371094
18,291.8291931152344
19,291.8289794921875
20,291.8289794921875
21,291.82887268066406
22,291.82908630371094
23,291.8291931152344
24,291.82908630371094
25,291.82908630371094
26,291.82908630371094
27,291.82908630371094
28,291.8289794921875
29,291.8289794921875
30,291.8289794921875
31,291.8289794921875
32,291.82887268066406
33,291.82887268066406
34,291.82887268066406
35,291.82887268066406
36,291.82887268066406
37,291.82908630371094
38,291.8289794921875
39,291.8289794921875
40,291.8289794921875
41,291.8289794921875
42,291.8289794921875
43,291.82887268066406
44,291.82887268066406
45,291.8287658691406
46,291.8287658691406
47,291.8287658691406
48,1.429779052734375
49,1.4288177490234375
50,291.8289794921875
51,291.8289794921875
52,291.82887268066406
53,291.82887268066406
54,291.8287658691406
55,291.8287658691406
56,291.8287658691406
57,291.8287658691406
58,291.8287658691406
59,291.8287658691406
60,291.8287658691406
61,291.8287658691406
62,291.8287658691406
63,291.8287658691406
64,291.8287658691406
65,291.8286590576172
66,291.8286590576172
67,291.8286590576172
68,1.426361083984375
69,1.425506591796875
70,291.82887268066406
71,291.82887268066406
72,291.82887268066406
73,291.82887268066406
74,291.82887268066406
75,291.82887268066406
76,291.8287658691406
77,291.8287658691406
78,291.8287658691406
79,291.8287658691406
80,291.8287658691406
81,291.8287658691406
82,291.8287658691406
83,291.8287658691406
84,291.8287658691406
85,291.8287658691406
86,291.8286590576172
87,291.8286590576172
88,291.8286590576172
89,291.8286590576172
90,291.8286590576172
91,291.8286590576172
92,291.8286590576172
93,291.8286590576172
94,291.8286590576172
95,291.8286590576172
96,291.8286590576172
97,291.82855224609375
98,291.82855224609375
99,291.82855224609375
100,291.82855224609375
101,291.8287658691406
102,291.8286590576172
103,1.42657470703125
104,1.4261474609375
105,291.8287658691406
106,291.8287658691406
107,291.8287658691406
108,291.8286590576172
109,291.8286590576172
110,291.8286590576172
111,291.8286590576172
112,291.8286590576172
113,291.8286590576172
114,291.8286590576172
115,291.8286590576172
116,291.8286590576172
117,291.8286590576172
118,291.8286590576172
119,291.8286590576172
120,291.8286590576172
121,291.8286590576172
122,291.8286590576172
123,291.8286590576172
124,291.8286590576172
125,291.8286590576172
126,291.8286590576172
127,291.82855224609375
128,291.82855224609375
129,291.82855224609375
130,291.82855224609375
131,291.82855224609375
132,291.82855224609375
133,291.82855224609375
134,291.82855224609375
135,291.82855224609375
136,291.82855224609375
137,291.82855224609375
138,291.8284454345703
139,1.4241180419921875
140,291.82855224609375
141,1.42529296875
142,291.8286590576172
143,291.82855224609375
144,291.8286590576172
145,1.4251861572265625
146,1.4249725341796875
147,1.4236907958984375
148,291.8286590576172
149,291.8286590576172
150,291.8286590576172
151,291.8286590576172
152,291.8286590576172
153,291.8286590576172
154,291.8286590576172
155,291.8286590576172
156,291.8286590576172
157,291.8286590576172
158,291.8286590576172
159,291.8286590576172
160,291.8286590576172
161,291.8286590576172
162,291.8286590576172
163,291.8286590576172
164,291.8286590576172
165,291.8286590576172
166,291.8286590576172
167,291.82855224609375
168,291.82855224609375
169,291.82855224609375
170,291.82855224609375
171,291.82855224609375
172,291.82855224609375
173,291.82855224609375
174,291.82855224609375
175,291.82855224609375
176,291.82855224609375
177,291.82855224609375
178,291.82855224609375
179,291.82855224609375
180,291.82855224609375
181,291.82855224609375
182,291.82855224609375
183,291.82855224609375
184,291.82855224609375
185,291.82855224609375
186,291.82855224609375
187,291.82855224609375
188,291.82855224609375
189,291.82855224609375
190,291.82855224609375
191,291.82855224609375
192,291.82855224609375
193,291.82855224609375
194,291.82855224609375
195,291.82855224609375
196,291.8284454345703
197,291.8284454345703
198,291.8284454345703
199,291.8284454345703
200,291.8284454345703
201,291.8284454345703
202,291.8284454345703
203,291.8284454345703
204,291.8284454345703
205,291.8284454345703
206,291.8284454345703
207,291.8284454345703
208,291.8284454345703
209,291.8284454345703
210,291.8284454345703
211,291.8284454345703
212,291.8284454345703
213,291.8284454345703
214,1.424224853515625
215,1.42572021484375
216,1.4241180419921875
217,1.423583984375
218,291.82855224609375
219,291.82855224609375
220,291.82855224609375
221,291.82855224609375
222,291.82855224609375
223,291.82855224609375
224,291.82855224609375
225,291.82855224609375
226,291.82855224609375
227,291.82855224609375
228,291.82855224609375
229,291.82855224609375
230,291.82855224609375
231,291.82855224609375
232,291.82855224609375
233,291.82855224609375
234,291.82855224609375
235,291.82855224609375
236,291.82855224609375
237,291.82855224609375
238,291.82855224609375
239,291.82855224609375
240,291.82855224609375
241,291.82855224609375
242,291.82855224609375
243,291.82855224609375
244,291.82855224609375
245,291.82855224609375
246,291.82855224609375
247,291.82855224609375
248,291.82855224609375
249,291.82855224609375
250,291.82855224609375
251,291.82855224609375
252,291.82855224609375
253,291.82855224609375
254,291.82855224609375
255,291.82855224609375
256,291.82855224609375
257,291.82855224609375
258,291.8284454345703
259,291.8284454345703
260,291.8284454345703
261,291.8284454345703
262,291.8284454345703
263,291.8284454345703
264,291.8284454345703
265,291.8284454345703
266,291.8284454345703
267,291.8284454345703
268,291.8284454345703
269,291.8284454345703
270,291.8284454345703
271,291.8284454345703
272,291.8284454345703
273,291.8284454345703
274,291.8284454345703
275,291.8284454345703
276,291.8284454345703
277,291.8284454345703
278,291.8284454345703
279,291.8284454345703
280,291.8284454345703
281,291.8284454345703
282,291.8284454345703
283,291.8284454345703
284,291.8284454345703
285,291.8284454345703
286,291.8284454345703
287,291.8284454345703
288,291.8284454345703
289,291.8283386230469
290,291.8283386230469
291,291.8283386230469
292,291.8283386230469
293,291.8283386230469
294,291.8284454345703
295,291.8284454345703
296,291.8284454345703
297,291.8283386230469
298,1.425079345703125
299,1.4243316650390625
300,1.423797607421875
301,1.423583984375
302,1.423583984375
303,1.4236907958984375
304,1.423583984375
305,291.8284454345703
306,291.8284454345703
307,291.8284454345703
308,291.8284454345703
309,291.8284454345703
310,291.8284454345703
311,291.8284454345703
312,291.8284454345703
313,291.8284454345703
314,291.8284454345703
315,291.8284454345703
316,291.8284454345703
317,291.8284454345703
318,291.8284454345703
319,291.8284454345703
320,291.8284454345703
321,291.8284454345703
322,291.8284454345703
323,291.8284454345703
324,291.8284454345703
325,291.8284454345703
326,291.8284454345703
327,291.8284454345703
328,291.8284454345703
329,291.8284454345703
330,291.8284454345703
331,291.8284454345703
332,291.8284454345703
333,291.8284454345703
334,291.8284454345703
335,291.8284454345703
336,291.8284454345703
337,291.8284454345703
338,291.8284454345703
339,291.8284454345703
340,291.8284454345703
341,291.8284454345703
342,291.8284454345703
343,291.8284454345703
344,291.8284454345703
345,291.8284454345703
346,291.8284454345703
347,291.8284454345703
348,291.8284454345703
349,291.8284454345703
350,291.8284454345703
351,291.8284454345703
352,291.8284454345703
353,291.8284454345703
354,291.8284454345703
355,291.8284454345703
356,291.8284454345703
357,291.8284454345703
358,291.8284454345703
359,291.8284454345703
360,291.8284454345703
361,291.8283386230469
362,291.8283386230469
363,291.8283386230469
364,291.8283386230469
365,291.8283386230469
366,291.8283386230469
367,291.8283386230469
368,291.8283386230469
369,291.8283386230469
370,291.8283386230469
371,291.8283386230469
372,291.8283386230469
373,291.8283386230469
374,291.8283386230469
375,291.8283386230469
376,291.8283386230469
377,291.8283386230469
378,291.8283386230469
379,291.8283386230469
380,291.8283386230469
381,291.8283386230469
382,291.8283386230469
383,291.8283386230469
384,291.8283386230469
385,291.8283386230469
386,291.8283386230469
387,291.8283386230469
388,291.8283386230469
389,291.8283386230469
390,1.422515869140625
391,291.8283386230469
392,291.8283386230469
393,1.42529296875
394,1.425079345703125
395,1.422943115234375
396,1.4236907958984375
397,1.4236907958984375
398,1.423583984375
399,1.4232635498046875
400,1.4232635498046875
401,1.4230499267578125
402,1.42315673828125
403,1.422943115234375
404,1.422943115234375
405,1.4227294921875
406,1.422943115234375
407,1.422943115234375
408,1.4227294921875
409,1.4227294921875
410,291.8283386230469
411,291.8283386230469
412,291.8283386230469
413,291.8283386230469
414,291.8283386230469
415,291.8283386230469
416,291.8283386230469
417,291.8283386230469
418,291.8283386230469
419,291.8283386230469
420,291.8283386230469
421,291.8283386230469
422,291.8283386230469
423,291.8283386230469
424,291.8283386230469
425,291.8283386230469
426,291.8283386230469
427,291.8283386230469
428,291.8283386230469
429,291.8283386230469
430,291.8283386230469
431,291.8283386230469
432,291.8283386230469
433,291.8283386230469
434,291.8283386230469
435,291.8283386230469
436,291.8283386230469
437,291.8283386230469
438,291.8283386230469
439,291.8283386230469
440,291.8283386230469
441,291.8283386230469
442,291.8283386230469
443,291.8283386230469
444,291.8283386230469
445,291.8283386230469
446,291.8283386230469
447,291.8283386230469
448,291.8283386230469
449,291.8283386230469
450,291.8283386230469
451,291.8283386230469
452,291.8283386230469
453,291.8283386230469
454,291.8283386230469
455,291.8283386230469
456,291.8283386230469
457,291.8283386230469
458,291.8283386230469
459,291.8283386230469
460,291.8283386230469
461,291.8283386230469
462,291.8283386230469
463,291.8283386230469
464,291.8283386230469
465,291.8283386230469
466,291.8283386230469
467,291.8283386230469
468,291.8283386230469
469,291.8283386230469
470,291.8283386230469
471,291.8283386230469
472,291.8283386230469
473,291.8283386230469
474,291.8283386230469
475,291.8283386230469
476,291.8283386230469
477,291.8283386230469
478,291.8283386230469
479,291.8283386230469
480,291.8283386230469
481,291.8283386230469
482,1.422515869140625
483,1.4226226806640625
484,291.82823181152344
485,291.82823181152344
486,291.82823181152344
487,291.82823181152344
488,291.82823181152344
489,291.82823181152344
490,291.82823181152344
491,291.82823181152344
492,291.82823181152344
493,291.82823181152344
494,291.82823181152344
495,291.82823181152344
496,291.82823181152344
497,291.82823181152344
498,291.82823181152344
499,291.82823181152344
500,291.82823181152344
501,291.82823181152344
502,291.82823181152344
503,291.82823181152344
504,291.82823181152344
505,291.82823181152344
506,291.82823181152344
507,1.42230224609375
508,1.423370361328125
509,1.422515869140625
510,1.4253997802734375
511,1.4241180419921875
512,1.4239044189453125
513,1.4239044189453125
514,1.4239044189453125
515,1.4234771728515625
516,1.423797607421875
517,1.4234771728515625
518,1.42315673828125
519,1.4236907958984375
520,1.42315673828125
521,1.42315673828125
522,1.42315673828125
523,1.42315673828125
524,1.42315673828125
525,1.42315673828125
526,1.4232635498046875
527,1.4230499267578125
528,1.422943115234375
529,1.4228363037109375
530,1.4230499267578125
531,1.4228363037109375
532,1.422943115234375
533,1.4228363037109375
534,1.4227294921875
535,1.4228363037109375
536,1.4227294921875
537,1.4228363037109375
538,1.4227294921875
539,1.4227294921875
540,1.4228363037109375
541,1.4226226806640625
542,1.4226226806640625
543,1.4226226806640625
544,1.422515869140625
545,1.422515869140625
546,1.422515869140625
547,1.422515869140625
548,1.4226226806640625
549,1.4226226806640625
550,1.422515869140625
551,1.4226226806640625
552,1.4226226806640625
553,1.4226226806640625
554,1.422515869140625
555,1.422515869140625
556,291.82823181152344
557,291.82823181152344
558,291.82823181152344
559,291.82823181152344
560,291.82823181152344
561,291.82823181152344
562,291.82823181152344
563,291.82823181152344
564,291.82823181152344
565,291.82823181152344
566,291.82823181152344
567,291.82823181152344
568,291.82823181152344
569,291.82823181152344
570,291.82823181152344
571,291.82823181152344
572,291.82823181152344
573,291.82823181152344
574,291.82823181152344
575,291.82823181152344
576,291.82823181152344
577,291.82823181152344
578,291.82823181152344
579,291.82823181152344
580,291.82823181152344
581,291.82823181152344
582,291.82823181152344
583,291.82823181152344
584,291.82823181152344
585,291.82823181152344
586,291.82823181152344
587,291.82823181152344
588,291.82823181152344
589,291.82823181152344
590,291.82823181152344
591,291.82823181152344
592,291.82823181152344
593,291.82823181152344
594,291.82823181152344
595,291.82823181152344
596,291.82823181152344
597,291.82823181152344
598,291.82823181152344
599,291.82823181152344
600,291.82823181152344
601,291.82823181152344
602,291.82823181152344
603,291.82823181152344
604,291.82823181152344
605,291.82823181152344
606,291.82823181152344
607,291.82823181152344
608,291.82823181152344
609,291.82823181152344
610,291.82823181152344
611,291.82823181152344
612,291.82823181152344
613,291.82823181152344
614,291.82823181152344
615,291.82823181152344
616,291.82823181152344
617,291.82823181152344
618,291.82823181152344
619,291.82823181152344
620,291.82823181152344
621,291.82823181152344
622,291.82823181152344
623,291.82823181152344
624,291.82823181152344
625,291.82823181152344
626,291.82823181152344
627,291.82823181152344
628,291.82823181152344
629,291.82823181152344
630,291.82823181152344
631,291.82823181152344
632,291.82823181152344
633,291.82823181152344
634,291.82823181152344
635,291.82823181152344
636,291.82823181152344
637,291.82823181152344
638,291.82823181152344
639,291.82823181152344
640,291.82823181152344
641,291.82823181152344
642,291.82823181152344
643,291.82823181152344
644,291.82823181152344
645,291.82823181152344
646,291.82823181152344
647,291.82823181152344
648,291.82823181152344
649,291.82823181152344
650,291.82823181152344
651,291.82823181152344
652,1.4224090576171875
653,1.4224090576171875
654,1.4224090576171875
655,1.4226226806640625
656,1.4224090576171875
657,1.4224090576171875
658,1.4224090576171875
659,1.4224090576171875
660,1.4224090576171875
661,1.4224090576171875
662,1.4224090576171875
663,1.4224090576171875
664,1.4224090576171875
665,1.4224090576171875
666,1.4224090576171875
667,1.4224090576171875
668,1.4224090576171875
669,1.42230224609375
670,1.42230224609375
671,1.42230224609375
672,1.42230224609375
673,1.42230224609375
674,1.4221954345703125
675,1.4221954345703125
676,1.4221954345703125
677,1.4221954345703125
678,1.4221954345703125
679,1.4221954345703125
680,1.4227294921875
681,1.4224090576171875
682,1.42315673828125
683,1.42315673828125
684,1.4224090576171875
685,1.4224090576171875
686,1.42230224609375
687,1.422515869140625
688,1.4230499267578125
689,1.4226226806640625
690,1.4224090576171875
691,1.4239044189453125
692,1.423797607421875
693,1.4234771728515625
694,1.4234771728515625
695,1.423370361328125
696,1.423583984375
697,1.4232635498046875
698,1.423370361328125
699,1.4230499267578125
700,1.422943115234375
701,1.422943115234375
702,1.4230499267578125
703,1.4230499267578125
704,1.42315673828125
705,1.4230499267578125
706,1.4228363037109375
707,1.42315673828125
708,1.422943115234375
709,1.4230499267578125
710,1.4228363037109375
711,1.4228363037109375
712,1.422943115234375
713,1.4227294921875
714,1.4227294921875
715,1.4228363037109375
716,1.422943115234375
717,1.4230499267578125
718,1.4226226806640625
719,1.4227294921875
720,1.4227294921875
721,1.4227294921875
722,1.4226226806640625
723,1.4227294921875
724,1.4226226806640625
725,1.4226226806640625
726,1.4228363037109375
727,1.4226226806640625
728,1.4226226806640625
729,1.4226226806640625
730,1.422943115234375
731,1.422515869140625
732,1.422515869140625
733,1.4226226806640625
734,1.4226226806640625
735,1.4226226806640625
736,1.4226226806640625
737,1.422515869140625
738,1.422515869140625
739,1.4227294921875
740,1.422515869140625
741,1.422515869140625
742,1.422515869140625
743,1.422515869140625
744,1.4226226806640625
745,1.4228363037109375
746,1.422515869140625
747,1.422515869140625
748,1.4226226806640625
749,1.4226226806640625
750,1.4226226806640625
751,1.422515869140625
752,1.422515869140625
753,1.4226226806640625
754,1.422515869140625
755,1.4224090576171875
756,1.422515869140625
757,1.4224090576171875
758,1.4224090576171875
759,1.4224090576171875
760,1.422515869140625
761,1.4224090576171875
762,1.422515869140625
763,1.4224090576171875
764,1.4224090576171875
765,1.4224090576171875
766,1.422515869140625
767,1.4224090576171875
768,1.422515869140625
769,1.4224090576171875
770,1.4224090576171875
771,1.4226226806640625
772,1.422515869140625
773,1.422515869140625
774,1.422515869140625
775,1.4224090576171875
776,1.422515869140625
777,1.4224090576171875
778,1.4224090576171875
779,1.422515869140625
780,1.422515869140625
781,1.4226226806640625
782,1.422515869140625
783,1.4224090576171875
784,1.4224090576171875
785,1.4224090576171875
786,1.4224090576171875
787,1.4224090576171875
788,1.4224090576171875
789,1.4224090576171875
790,1.422515869140625
791,1.4224090576171875
792,1.4224090576171875
793,1.4224090576171875
794,1.4224090576171875
795,1.4224090576171875
796,1.4224090576171875
797,1.42230224609375
798,1.42230224609375
799,1.42230224609375
800,1.42230224609375
801,1.42230224609375
802,1.4224090576171875
803,1.4224090576171875
804,1.4224090576171875
805,1.42230224609375
806,1.42230224609375
807,1.4224090576171875
808,1.42230224609375
809,1.42230224609375
810,1.42230224609375
811,1.42230224609375
812,1.4224090576171875
813,1.4224090576171875
814,1.42230224609375
815,1.4224090576171875
816,1.42230224609375
817,1.4224090576171875
818,1.42230224609375
819,1.42230224609375
820,1.42230224609375
821,1.42230224609375
822,1.42230224609375
823,1.42230224609375
824,1.4224090576171875
825,1.42230224609375
826,1.42230224609375
827,1.42230224609375
828,1.42230224609375
829,1.42230224609375
830,1.42230224609375
831,1.42230224609375
832,1.42230224609375
833,1.42230224609375
834,1.4224090576171875
835,1.42230224609375
836,1.42230224609375
837,1.42230224609375
838,1.4221954345703125
839,1.4221954345703125
840,1.4221954345703125
841,1.4221954345703125
842,1.4221954345703125
843,1.42230224609375
844,1.4221954345703125
845,1.4221954345703125
846,1.4221954345703125
847,1.4221954345703125
848,1.4221954345703125
849,1.42230224609375
850,1.4221954345703125
851,1.4221954345703125
852,1.4221954345703125
853,1.4221954345703125
854,1.42230224609375
855,1.4221954345703125
856,1.42230224609375
857,1.4221954345703125
858,1.4221954345703125
859,1.4221954345703125
860,1.4221954345703125
861,1.4221954345703125
862,1.4221954345703125
863,1.4221954345703125
864,1.4221954345703125
865,1.4221954345703125
866,1.422088623046875
867,1.422088623046875
868,1.422088623046875
869,1.422088623046875
870,1.422088623046875
871,1.422088623046875
872,1.422088623046875
873,1.422088623046875
874,1.422088623046875
875,1.422088623046875
876,1.422088623046875
877,1.422088623046875
878,1.4227294921875
879,1.4221954345703125
880,1.4236907958984375
881,1.422515869140625
882,1.4224090576171875
883,1.42230224609375
884,1.42230224609375
885,1.4224090576171875
886,1.4227294921875
887,1.42230224609375
888,1.4221954345703125
889,1.4221954345703125
890,1.4221954345703125
891,1.4224090576171875
892,1.4221954345703125
893,1.422088623046875
894,1.422515869140625
895,1.422088623046875
896,1.42230224609375
897,1.4224090576171875
898,1.4224090576171875
899,1.4221954345703125
900,1.4224090576171875
901,1.4224090576171875
902,1.4239044189453125
903,1.423583984375
904,1.423370361328125
905,1.4234771728515625
906,1.423370361328125
907,1.4234771728515625
908,1.4230499267578125
909,1.422943115234375
910,1.4228363037109375
911,1.4230499267578125
912,1.42315673828125
913,1.4227294921875
914,1.4227294921875
915,1.422943115234375
916,1.4227294921875
917,1.4227294921875
918,1.4226226806640625
919,1.4226226806640625
920,1.4227294921875
921,1.4227294921875
922,1.4227294921875
923,1.4226226806640625
924,1.4227294921875
925,1.4226226806640625
926,1.4227294921875
927,1.4228363037109375
928,1.4226226806640625
929,1.4228363037109375
930,1.4226226806640625
931,1.4226226806640625
932,1.4227294921875
933,1.422515869140625
934,1.422515869140625
935,1.422943115234375
936,1.4226226806640625
937,1.422515869140625
938,1.4227294921875
939,1.4227294921875
940,1.4227294921875
941,1.422515869140625
942,1.422515869140625
943,1.422515869140625
944,1.422515869140625
945,1.422515869140625
946,1.422515869140625
947,1.422515869140625
948,1.4228363037109375
949,1.4227294921875
950,1.4226226806640625
951,1.422515869140625
952,1.422515869140625
953,1.422515869140625
954,1.422515869140625
955,1.4224090576171875
956,1.4224090576171875
957,1.422515869140625
958,1.422515869140625
959,1.4224090576171875
960,1.4226226806640625
961,1.4224090576171875
962,1.4224090576171875
963,1.4224090576171875
964,1.4226226806640625
965,1.4224090576171875
966,1.422515869140625
967,1.4224090576171875
968,1.4224090576171875
969,1.422515869140625
970,1.4224090576171875
971,1.4224090576171875
972,1.4224090576171875
973,1.4224090576171875
974,1.422515869140625
975,1.4224090576171875
976,1.4224090576171875
977,1.4224090576171875
978,1.4224090576171875
979,1.422515869140625
980,1.4227294921875
981,1.422515869140625
982,1.4226226806640625
983,1.4224090576171875
984,1.4224090576171875
985,1.4226226806640625
986,1.422515869140625
987,1.4224090576171875
988,1.4224090576171875
989,1.4224090576171875
990,1.422515869140625
991,1.4224090576171875
992,1.4224090576171875
993,1.4224090576171875
994,1.4224090576171875
995,1.4224090576171875
996,1.4224090576171875
997,1.4224090576171875
998,1.4224090576171875
999,1.4224090576171875
1000,1.4224090576171875
1001,1.4224090576171875
1002,1.4226226806640625
1003,1.4224090576171875
1004,1.4224090576171875
1005,1.422515869140625
1006,1.4224090576171875
1007,1.4224090576171875
1008,1.4224090576171875
1009,1.4224090576171875
1010,1.4224090576171875
1011,1.4224090576171875
1012,1.4224090576171875
1013,1.4226226806640625
1014,1.4226226806640625
1015,1.4224090576171875
1016,1.4224090576171875
1017,1.422515869140625
1018,1.422515869140625
1019,1.422515869140625
1020,1.422515869140625
1021,1.4224090576171875
1022,1.4224090576171875
1023,1.422515869140625
1024,1.4224090576171875
1025,1.4224090576171875
1026,1.422515869140625
1027,1.4224090576171875
1028,1.4224090576171875
1029,1.4224090576171875
1030,1.422515869140625
1031,1.422515869140625
1032,1.4224090576171875
1033,1.42230224609375
1034,1.42230224609375
1035,1.42230224609375
1036,1.42230224609375
1037,1.42230224609375
1038,1.4224090576171875
1039,1.4224090576171875
1040,1.4224090576171875
1041,1.4224090576171875
1042,1.42230224609375
1043,1.42230224609375
1044,1.42230224609375
1045,1.42230224609375
1046,1.4224090576171875
1047,1.42230224609375
1048,1.42230224609375
1049,1.42230224609375
1050,1.4224090576171875
1051,1.4224090576171875
1052,1.42230224609375
1053,1.42230224609375
1054,1.42230224609375
1055,1.42230224609375
1056,1.42230224609375
1057,1.4224090576171875
1058,1.42230224609375
1059,1.4224090576171875
1060,1.42230224609375
1061,1.42230224609375
1062,1.42230224609375
1063,1.42230224609375
1064,1.42230224609375
1065,1.42230224609375
1066,1.4224090576171875
1067,1.4224090576171875
1068,1.42230224609375
1069,1.422515869140625
1070,1.42230224609375
1071,1.42230224609375
1072,1.42230224609375
1073,1.42230224609375
1074,1.42230224609375
1075,1.4224090576171875
1076,1.42230224609375
1077,1.42230224609375
1078,1.42230224609375
1079,1.42230224609375
1080,1.42230224609375
1081,1.42230224609375
1082,1.4224090576171875
1083,1.42230224609375
1084,1.42230224609375
1085,1.42230224609375
1086,1.42230224609375
1087,1.42230224609375
1088,1.4224090576171875
1089,1.42230224609375
1090,1.42230224609375
1091,1.42230224609375
1092,1.4224090576171875
1093,1.42230224609375
1094,1.4224090576171875
1095,1.4224090576171875
1096,1.4224090576171875
1097,1.4224090576171875
1098,1.4224090576171875
1099,1.4224090576171875
1100,1.42230224609375
1101,1.42230224609375
1102,1.42230224609375
1103,1.42230224609375
1104,1.42230224609375
1105,1.4224090576171875
1106,1.42230224609375
1107,1.42230224609375
1108,1.4224090576171875
1109,1.42230224609375
1110,1.4224090576171875
1111,1.42230224609375
1112,1.42230224609375
1113,1.42230224609375
1114,1.42230224609375
1115,1.42230224609375
1116,1.42230224609375
1117,1.42230224609375
1118,1.42230224609375
1119,1.42230224609375
1120,1.42230224609375
1121,1.42230224609375
1122,1.42230224609375
1123,1.42230224609375
1124,1.42230224609375
1125,1.42230224609375
1126,1.42230224609375
1127,1.42230224609375
1128,1.42230224609375
1129,1.4224090576171875
1130,1.42230224609375
1131,1.42230224609375
1132,1.4224090576171875
1133,1.4224090576171875
1134,1.42230224609375
1135,1.42230224609375
1136,1.42230224609375
1137,1.42230224609375
1138,1.42230224609375
1139,1.42230224609375
1140,1.42230224609375
1141,1.42230224609375
1142,1.42230224609375
1143,1.42230224609375
1144,1.42230224609375
1145,1.42230224609375
1146,1.42230224609375
1147,1.42230224609375
1148,1.42230224609375
1149,1.42230224609375
1150,1.42230224609375
1151,1.4224090576171875
1152,1.42230224609375
1153,1.42230224609375
1154,1.42230224609375
1155,1.42230224609375
1156,1.42230224609375
1157,1.42230224609375
1158,1.42230224609375
1159,1.42230224609375
1160,1.42230224609375
1161,1.42230224609375
1162,1.42230224609375
1163,1.42230224609375
1164,1.4221954345703125
1165,1.4221954345703125
1166,1.4221954345703125
1167,1.4221954345703125
1168,1.4221954345703125
1169,1.42230224609375
1170,1.4221954345703125
1171,1.4221954345703125
1172,1.4221954345703125
1173,1.42230224609375
1174,1.4221954345703125
1175,1.42230224609375
1176,1.4221954345703125
1177,1.4221954345703125
1178,1.4221954345703125
1179,1.4221954345703125
1180,1.4221954345703125
1181,1.4221954345703125
1182,1.4221954345703125
1183,1.4221954345703125
1184,1.4221954345703125
1185,1.4221954345703125
1186,1.4221954345703125
1187,1.4221954345703125
1188,1.42230224609375
1189,1.4221954345703125
1190,1.42230224609375
1191,1.4221954345703125
1192,1.4224090576171875
1193,1.4221954345703125
1194,1.4221954345703125
1195,1.4221954345703125
1196,1.4221954345703125
1197,1.4221954345703125
1198,1.4221954345703125
1199,1.4221954345703125
1200,1.42230224609375
1201,1.4221954345703125
1202,1.42230224609375
1203,1.4221954345703125
1204,1.4221954345703125
1205,1.4221954345703125
1206,1.4221954345703125
1207,1.4224090576171875
1208,1.4221954345703125
1209,1.4221954345703125
1210,1.4221954345703125
1211,1.42230224609375
1212,1.42230224609375
1213,1.4221954345703125
1214,1.4221954345703125
1215,1.4221954345703125
1216,1.4221954345703125
1217,1.4221954345703125
1218,1.42230224609375
1219,1.4221954345703125
1220,1.42230224609375
1221,1.4221954345703125
1222,1.4221954345703125
1223,1.42230224609375
1224,1.4221954345703125
1225,1.4221954345703125
1226,1.4221954345703125
1227,1.4221954345703125
1228,1.4221954345703125
1229,1.4221954345703125
1230,1.4221954345703125
1231,1.4221954345703125
1232,1.4221954345703125
1233,1.4221954345703125
1234,1.4221954345703125
1235,1.42230224609375
1236,1.42230224609375
1237,1.4221954345703125
1238,1.4221954345703125
1239,1.4221954345703125
1240,1.4221954345703125
1241,1.4221954345703125
1242,1.4221954345703125
1243,1.4224090576171875
1244,1.4221954345703125
1245,1.4221954345703125
1246,1.4221954345703125
1247,1.4221954345703125
1248,1.4221954345703125
1249,1.4221954345703125
1250,1.4221954345703125
1251,1.4221954345703125
1252,1.4221954345703125
1253,1.4221954345703125
1254,1.4221954345703125
1255,1.4221954345703125
1256,1.4221954345703125
1257,1.4221954345703125
1258,1.4221954345703125
1259,1.4221954345703125
1260,1.4221954345703125
1261,1.4221954345703125
1262,1.4221954345703125
1263,1.4221954345703125
1264,1.4221954345703125
1265,1.4221954345703125
1266,1.4221954345703125
1267,1.4221954345703125
1268,1.4221954345703125
1269,1.4221954345703125
1270,1.4221954345703125
1271,1.4221954345703125
1272,1.4221954345703125
1273,1.4221954345703125
1274,1.4221954345703125
1275,1.4221954345703125
1276,1.4221954345703125
1277,1.4221954345703125
1278,1.4221954345703125
1279,1.4221954345703125
1280,1.4221954345703125
1281,1.4221954345703125
1282,1.4221954345703125
1283,1.4221954345703125
1284,1.4221954345703125
1285,1.4221954345703125
1286,1.4221954345703125
1287,1.42230224609375
1288,1.4221954345703125
1289,1.4221954345703125
1290,1.4221954345703125
1291,1.4221954345703125
1292,1.4221954345703125
1293,1.4221954345703125
1294,1.4221954345703125
1295,1.4221954345703125
1296,1.4221954345703125
1297,1.42230224609375
1298,1.4221954345703125
1299,1.42230224609375
1300,1.4221954345703125
1301,1.4221954345703125
1302,1.4221954345703125
1303,1.4221954345703125
1304,1.4221954345703125
1305,1.4221954345703125
1306,1.42230224609375
1307,1.4221954345703125
1308,1.4221954345703125
1309,1.4221954345703125
1310,1.4221954345703125
1311,1.42230224609375
1312,1.4221954345703125
1313,1.4221954345703125
1314,1.4221954345703125
1315,1.4221954345703125
1316,1.4221954345703125
1317,1.42230224609375
1318,1.4221954345703125
1319,1.4221954345703125
1320,1.4221954345703125
1321,1.4221954345703125
1322,1.4221954345703125
1323,1.4221954345703125
1324,1.4221954345703125
1325,1.422088623046875
1326,1.422088623046875
1327,1.422088623046875
1328,1.4221954345703125
1329,1.422088623046875
1330,1.422088623046875
1331,1.422088623046875
1332,1.422088623046875
1333,1.422088623046875
1334,1.422088623046875
1335,1.422088623046875
1336,1.4221954345703125
1337,1.422088623046875
1338,1.422088623046875
1339,1.4221954345703125
1340,1.422088623046875
1341,1.4221954345703125
1342,1.422088623046875
1343,1.422088623046875
1344,1.422088623046875
1345,1.422088623046875
1346,1.422088623046875
1347,1.422088623046875
1348,1.422088623046875
1349,1.422088623046875
1350,1.422088623046875
1351,1.422088623046875
1352,1.422088623046875
1353,1.4221954345703125
1354,1.422088623046875
1355,1.422088623046875
1356,1.422088623046875
1357,1.422088623046875
1358,1.4221954345703125
1359,1.422088623046875
1360,1.4221954345703125
1361,1.422088623046875
1362,1.422088623046875
1363,1.4221954345703125
1364,1.422088623046875
1365,1.422088623046875
1366,1.422088623046875
1367,1.422088623046875
1368,1.4221954345703125
1369,1.422088623046875
1370,1.422088623046875
1371,1.422088623046875
1372,1.422088623046875
1373,1.422088623046875
1374,1.4221954345703125
1375,1.422088623046875
1376,1.422088623046875
1377,1.422088623046875
1378,1.4221954345703125
1379,1.422088623046875
1380,1.422088623046875
1381,1.422088623046875
1382,1.422088623046875
1383,1.422088623046875
1384,1.422088623046875
1385,1.422088623046875
1386,1.422088623046875
1387,1.422088623046875
1388,1.422088623046875
1389,1.422088623046875
1390,1.4221954345703125
1391,1.422088623046875
1392,1.4221954345703125
1393,1.422088623046875
1394,1.422088623046875
1395,1.4221954345703125
1396,1.422088623046875
1397,1.422088623046875
1398,1.422088623046875
1399,1.422088623046875
1400,1.422088623046875
1401,1.422088623046875
1402,1.422088623046875
1403,1.422088623046875
1404,1.422088623046875
1405,1.422088623046875
1406,1.422088623046875
1407,1.422088623046875
1408,1.422088623046875
1409,1.422088623046875
1410,1.4221954345703125
1411,1.422088623046875
1412,1.422088623046875
1413,1.422088623046875
1414,1.422088623046875
1415,1.4221954345703125
1416,1.4221954345703125
1417,1.422088623046875
1418,1.422088623046875
1419,1.422088623046875
1420,1.4221954345703125
1421,1.422088623046875
1422,1.422088623046875
1423,1.422088623046875
1424,1.422088623046875
1425,1.422088623046875
1426,1.422088623046875
1427,1.422088623046875
1428,1.4221954345703125
1429,1.422088623046875
1430,1.422088623046875
1431,1.422088623046875
1432,1.422088623046875
1433,1.422088623046875
1434,1.422088623046875
1435,1.422088623046875
1436,1.422088623046875
1437,1.422088623046875
1438,1.422088623046875
1439,1.422088623046875
1440,1.422088623046875
1441,1.422088623046875
1442,1.422088623046875
1443,1.422088623046875
1444,1.422088623046875
1445,1.422088623046875
1446,1.422088623046875
1447,1.422088623046875
1448,1.422088623046875
1449,1.422088623046875
1450,1.422088623046875
1451,1.422088623046875
1452,1.422088623046875
1453,1.422088623046875
1454,1.422088623046875
1455,1.422088623046875
1456,1.422088623046875
1457,1.422088623046875
1458,1.422088623046875
1459,1.422088623046875
1460,1.422088623046875
1461,1.422088623046875
1462,1.422088623046875
1463,1.422088623046875
1464,1.422088623046875
1465,1.422088623046875
1466,1.422088623046875
1467,1.422088623046875
1468,1.422088623046875
1469,1.422088623046875
1470,1.422088623046875
1471,1.422088623046875
1472,1.422088623046875
1473,1.4219818115234375
1474,1.4219818115234375
1475,1.4219818115234375
1476,1.4219818115234375
1477,1.4219818115234375
1478,1.4219818115234375
1479,1.4219818115234375
1480,1.4219818115234375
1481,1.4219818115234375
1482,1.4219818115234375
1483,1.4219818115234375
1484,1.4219818115234375
1485,1.4219818115234375
1486,1.4219818115234375
1487,1.4219818115234375
1488,1.4219818115234375
1489,1.4219818115234375
1490,1.4219818115234375
1491,1.4219818115234375
1492,1.4219818115234375
1493,1.4219818115234375
1494,1.4219818115234375
1495,1.4219818115234375
1496,1.4219818115234375
1497,1.4219818115234375
1498,1.4219818115234375
1499,1.4219818115234375
1500,1.4219818115234375
1501,1.4219818115234375
1502,1.4219818115234375
1503,1.4219818115234375
1504,1.4219818115234375
1505,1.4219818115234375
1506,1.4219818115234375
1507,1.4219818115234375
1508,1.4219818115234375
1509,1.4219818115234375
1510,1.4219818115234375
1511,1.4219818115234375
1512,1.4219818115234375
1513,1.4219818115234375
1514,1.4219818115234375
1515,1.4219818115234375
1516,1.4219818115234375
1517,1.4219818115234375
1518,1.4219818115234375
1519,1.4219818115234375
1520,1.4219818115234375
1521,1.4219818115234375
1522,1.4219818115234375
1523,1.4219818115234375
1524,1.4219818115234375
1525,1.4219818115234375
1526,1.4219818115234375
1527,1.4219818115234375
1528,1.4219818115234375
1529,1.4219818115234375
1530,1.4219818115234375
1531,1.4219818115234375
1532,1.4219818115234375
1533,1.42230224609375
1534,1.422088623046875
1535,1.422088623046875
1536,1.422515869140625
1537,1.4226226806640625
1538,1.42230224609375
1539,1.4221954345703125
1540,1.4227294921875
1541,1.4224090576171875
1542,1.4224090576171875
1543,1.42230224609375
1544,1.422515869140625
1545,1.422943115234375
1546,1.422515869140625
1547,1.4224090576171875
1548,1.4221954345703125
1549,1.422088623046875
1550,1.422088623046875
1551,1.4224090576171875
1552,1.4221954345703125
1553,1.4227294921875
1554,1.42230224609375
1555,1.4221954345703125
1556,1.4221954345703125
1557,1.422088623046875
1558,1.4224090576171875
1559,1.42230224609375
1560,1.4224090576171875
1561,1.4224090576171875
1562,1.4221954345703125
1563,1.4227294921875
1564,1.4221954345703125
1565,1.4221954345703125
1566,1.4221954345703125
1567,1.4227294921875
1568,1.422515869140625
1569,1.422943115234375
1570,1.422515869140625
1571,1.4227294921875
1572,1.4224090576171875
1573,1.422515869140625
1574,1.4226226806640625
1575,1.4224090576171875
1576,1.4224090576171875
1577,1.422515869140625
1578,1.4224090576171875
1579,1.4224090576171875
1580,1.4224090576171875
1581,1.4227294921875
1582,1.42230224609375
1583,1.42230224609375
1584,1.4226226806640625
1585,1.422943115234375
1586,1.4226226806640625
1587,1.42230224609375
1588,1.422515869140625
1589,1.42230224609375
1590,1.4226226806640625
1591,1.4232635498046875
1592,1.4227294921875
1593,1.4224090576171875
1594,1.4226226806640625
1595,1.4226226806640625
1596,1.42230224609375
1597,1.4226226806640625
1598,1.422515869140625
1599,1.4224090576171875
1600,1.4227294921875
1601,1.4224090576171875
1602,1.4224090576171875
1603,1.4224090576171875
1604,1.422515869140625
1605,1.4224090576171875
1606,1.4226226806640625
1607,1.4224090576171875
1608,1.42230224609375
1609,1.4224090576171875
1610,1.42230224609375
1611,1.42230224609375
1612,1.4226226806640625
1613,1.42230224609375
1614,1.4224090576171875
1615,1.4224090576171875
1616,1.4224090576171875
1617,1.42230224609375
1618,1.4224090576171875
1619,1.42230224609375
1620,1.4226226806640625
1621,1.4228363037109375
1622,1.422515869140625
1623,1.42230224609375
1624,1.4221954345703125
1625,1.42230224609375
1626,1.42230224609375
1627,1.4224090576171875
1628,1.4221954345703125
1629,1.4221954345703125
1630,1.4221954345703125
1631,1.4221954345703125
1632,1.4221954345703125
1633,1.42230224609375
1634,1.4221954345703125
1635,1.4221954345703125
1636,1.42230224609375
1637,1.4221954345703125
1638,1.42230224609375
1639,1.42230224609375
1640,1.4221954345703125
1641,1.4224090576171875
1642,1.4221954345703125
1643,1.4221954345703125
1644,1.4221954345703125
1645,1.4224090576171875
1646,1.422515869140625
1647,1.42230224609375
1648,1.42230224609375
1649,1.4228363037109375
1650,1.4221954345703125
1651,1.4221954345703125
1652,1.4224090576171875
1653,1.4224090576171875
1654,1.4221954345703125
1655,1.4221954345703125
1656,1.42230224609375
1657,1.42230224609375
1658,1.42230224609375
1659,1.42230224609375
1660,1.4221954345703125
1661,1.4224090576171875
1662,1.422515869140625
1663,1.4221954345703125
1664,1.4224090576171875
1665,1.42230224609375
1666,1.42230224609375
1667,1.42230224609375
1668,1.4224090576171875
1669,1.422515869140625
1670,1.42230224609375
1671,1.42230224609375
1672,1.422943115234375
1673,1.4224090576171875
1674,1.4221954345703125
1675,1.42230224609375
1676,1.4221954345703125
1677,1.4221954345703125
1678,1.4221954345703125
1679,1.4221954345703125
1680,1.4221954345703125
1681,1.4221954345703125
1682,1.42230224609375
1683,1.4221954345703125
1684,1.42230224609375
1685,1.42230224609375
1686,1.4221954345703125
1687,1.42230224609375
1688,1.4221954345703125
1689,1.4221954345703125
1690,1.4221954345703125
1691,1.4224090576171875
1692,1.4224090576171875
1693,1.4221954345703125
1694,1.4224090576171875
1695,1.4221954345703125
1696,1.4221954345703125
1697,1.42230224609375
1698,1.4221954345703125
1699,1.4221954345703125
1700,1.4224090576171875
1701,1.4221954345703125
1702,1.4221954345703125
1703,1.42230224609375
1704,1.4221954345703125
1705,1.4221954345703125
1706,1.4221954345703125
1707,1.42230224609375
1708,1.4221954345703125
1709,1.4221954345703125
1710,1.4224090576171875
1711,1.4221954345703125
1712,1.422515869140625
1713,1.4221954345703125
1714,1.4224090576171875
1715,1.4221954345703125
1716,1.4224090576171875
1717,1.422515869140625
1718,1.42230224609375
1719,1.4221954345703125
1720,1.4221954345703125
1721,1.4221954345703125
1722,1.4224090576171875
1723,1.42230224609375
1724,1.4221954345703125
1725,1.4221954345703125
1726,1.42230224609375
1727,1.4221954345703125
1728,1.42230224609375
1729,1.4226226806640625
1730,1.42230224609375
1731,1.4224090576171875
1732,1.422515869140625
1733,1.4226226806640625
1734,1.422515869140625
1735,1.4221954345703125
1736,1.4221954345703125
1737,1.4221954345703125
1738,1.4221954345703125
1739,1.4221954345703125
1740,1.4224090576171875
1741,1.4224090576171875
1742,1.42230224609375
1743,1.4224090576171875
1744,1.422515869140625
1745,1.4221954345703125
1746,1.422088623046875
1747,1.42230224609375
1748,1.4221954345703125
1749,1.422088623046875
1750,1.4221954345703125
1751,1.422088623046875
1752,1.4224090576171875
1753,1.4221954345703125
1754,1.42230224609375
1755,1.42230224609375
1756,1.4226226806640625
1757,1.42230224609375
1758,1.422943115234375
1759,1.422088623046875
1760,1.4224090576171875
1761,1.422088623046875
1762,1.422088623046875
1763,1.422088623046875
1764,1.4221954345703125
1765,1.4221954345703125
1766,1.4221954345703125
1767,1.422088623046875
1768,1.422943115234375
1769,1.4221954345703125
1770,1.422088623046875
1771,1.4221954345703125
1772,1.4221954345703125
1773,1.42230224609375
1774,1.42230224609375
1775,1.422088623046875
1776,1.4226226806640625
1777,1.4221954345703125
1778,1.42230224609375
1779,1.4224090576171875
1780,1.422088623046875
1781,1.4224090576171875
1782,1.422088623046875
1783,1.422088623046875
1784,1.422088623046875
1785,1.4224090576171875
1786,1.4221954345703125
1787,1.422088623046875
1788,1.4221954345703125
1789,1.42230224609375
1790,1.4221954345703125
1791,1.42230224609375
1792,1.422088623046875
1793,1.422088623046875
1794,1.42230224609375
1795,1.4227294921875
1796,1.422088623046875
1797,1.422088623046875
1798,1.4226226806640625
1799,1.4221954345703125
1800,1.4221954345703125
1801,1.4221954345703125
1802,1.422088623046875
1803,1.422088623046875
1804,1.422088623046875
1805,1.4221954345703125
1806,1.422088623046875
1807,1.422088623046875
1808,1.422088623046875
1809,1.422088623046875
1810,1.4224090576171875
1811,1.422088623046875
1812,1.4221954345703125
1813,1.4221954345703125
1814,1.4224090576171875
1815,1.4221954345703125
1816,1.422088623046875
1817,1.422088623046875
1818,1.422088623046875
1819,1.422088623046875
1820,1.422088623046875
1821,1.4221954345703125
1822,1.4224090576171875
1823,1.4224090576171875
1824,1.4224090576171875
1825,1.422088623046875
1826,1.42230224609375
1827,1.422088623046875
1828,1.42230224609375
1829,1.42230224609375
1830,1.4221954345703125
1831,1.422088623046875
1832,1.422088623046875
1833,1.422088623046875
1834,1.42230224609375
1835,1.42230224609375
1836,1.4221954345703125
1837,1.4221954345703125
1838,1.422088623046875
1839,1.422515869140625
1840,1.42230224609375
1841,1.4221954345703125
1842,1.4221954345703125
1843,1.422088623046875
1844,1.422088623046875
1845,1.42230224609375
1846,1.4221954345703125
1847,1.422088623046875
1848,1.422088623046875
1849,1.422088623046875
1850,1.42230224609375
1851,1.422088623046875
1852,1.422088623046875
1853,1.422088623046875
1854,1.422088623046875
1855,1.4221954345703125
1856,1.422088623046875
1857,1.422088623046875
1858,1.422088623046875
1859,1.422088623046875
1860,1.4221954345703125
1861,1.422088623046875
1862,1.4221954345703125
1863,1.422088623046875
1864,1.42230224609375
1865,1.422088623046875
1866,1.422088623046875
1867,1.4221954345703125
1868,1.4221954345703125
1869,1.422088623046875
1870,1.422088623046875
1871,1.422088623046875
1872,1.422088623046875
1873,1.422088623046875
1874,1.4226226806640625
1875,1.42230224609375
1876,1.4221954345703125
1877,1.422088623046875
1878,1.422515869140625
1879,1.4221954345703125
1880,1.422088623046875
1881,1.422088623046875
1882,1.422088623046875
1883,1.42230224609375
1884,1.422088623046875
1885,1.4221954345703125
1886,1.4221954345703125
1887,1.4221954345703125
1888,1.4221954345703125
1889,1.42230224609375
1890,1.422088623046875
1891,1.422088623046875
1892,1.42230224609375
1893,1.42230224609375
1894,1.422088623046875
1895,1.4221954345703125
1896,1.4221954345703125
1897,1.422515869140625
1898,1.422088623046875
1899,1.4224090576171875
1900,1.4221954345703125
1901,1.4221954345703125
1902,1.422088623046875
1903,1.4221954345703125
1904,1.42230224609375
1905,1.4221954345703125
1906,1.42230224609375
1907,1.422088623046875
1908,1.422088623046875
1909,1.4221954345703125
1910,1.42230224609375
1911,1.422088623046875
1912,1.4221954345703125
1913,1.4221954345703125
1914,1.4221954345703125
1915,1.422088623046875
1916,1.4221954345703125
1917,1.422515869140625
1918,1.422088623046875
1919,1.422088623046875
1920,1.42230224609375
1921,1.422088623046875
1922,1.42230224609375
1923,1.4221954345703125
1924,1.422088623046875
1925,1.422088623046875
1926,1.422088623046875
1927,1.422515869140625
1928,1.42230224609375
1929,1.422088623046875
1930,1.422088623046875
1931,1.4221954345703125
1932,1.42230224609375
1933,1.4221954345703125
1934,1.4221954345703125
1935,1.4221954345703125
1936,1.422088623046875
1937,1.422088623046875
1938,1.42230224609375
1939,1.42230224609375
1940,1.42230224609375
1941,1.4221954345703125
1942,1.4221954345703125
1943,1.4224090576171875
1944,1.42230224609375
1945,1.422088623046875
1946,1.422088623046875
1947,1.422088623046875
1948,1.422088623046875
1949,1.422088623046875
1950,1.422088623046875
1951,1.422088623046875
1952,1.422088623046875
1953,1.4221954345703125
1954,1.4221954345703125
1955,1.4221954345703125
1956,1.422088623046875
1957,1.4221954345703125
1958,1.42230224609375
1959,1.422088623046875
1960,1.4221954345703125
1961,1.4221954345703125
1962,1.4221954345703125
1963,1.4221954345703125
1964,1.4221954345703125
1965,1.4221954345703125
1966,1.42230224609375
1967,1.42230224609375
1968,1.4221954345703125
1969,1.4221954345703125
1970,1.4221954345703125
1971,1.4221954345703125
1972,1.4221954345703125
1973,1.42230224609375
1974,1.4221954345703125
1975,1.422088623046875
1976,1.4221954345703125
1977,1.422088623046875
1978,1.422088623046875
1979,1.42230224609375
1980,1.4221954345703125
1981,1.4221954345703125
1982,1.422088623046875
1983,1.42230224609375
1984,1.4221954345703125
1985,1.422088623046875
1986,1.42230224609375
1987,1.422088623046875
1988,1.42230224609375
1989,1.422088623046875
1990,1.422088623046875
1991,1.4221954345703125
1992,1.4221954345703125
1993,1.4224090576171875
1994,1.422088623046875
1995,1.4221954345703125
1996,1.42230224609375
1997,1.4224090576171875
1998,1.4221954345703125
1999,1.422088623046875
2000,1.422088623046875
2001,1.4221954345703125
2002,1.4221954345703125
2003,1.422088623046875
2004,1.4219818115234375
2005,1.4221954345703125
2006,1.422088623046875
2007,1.422088623046875
2008,1.4219818115234375
2009,1.4219818115234375
2010,1.4221954345703125
2011,1.422088623046875
2012,1.422515869140625
2013,1.4221954345703125
2014,1.42230224609375
2015,1.4221954345703125
2016,1.4219818115234375
2017,1.42230224609375
2018,1.422088623046875
2019,1.4219818115234375
2020,1.4219818115234375
2021,1.422088623046875
2022,1.4221954345703125
2023,1.422088623046875
2024,1.42230224609375
2025,1.42230224609375
2026,1.4219818115234375
2027,1.4219818115234375
2028,1.422088623046875
2029,1.422088623046875
2030,1.4219818115234375
2031,1.4219818115234375
2032,1.4221954345703125
2033,1.422088623046875
2034,1.4219818115234375
2035,1.4219818115234375
2036,1.42230224609375
2037,1.422088623046875
2038,1.4219818115234375
2039,1.4219818115234375
2040,1.4224090576171875
2041,1.4221954345703125
2042,1.422088623046875
2043,1.4219818115234375
2044,1.42230224609375
2045,1.422088623046875
2046,1.422088623046875
2047,1.422088623046875
2048,1.422088623046875
2049,1.422088623046875
2050,1.4219818115234375
2051,1.4219818115234375
2052,1.4221954345703125
2053,1.4219818115234375
2054,1.4219818115234375
2055,1.42230224609375
2056,1.4221954345703125
2057,1.4219818115234375
2058,1.422088623046875
2059,1.42230224609375
2060,1.422515869140625
2061,1.4221954345703125
2062,1.4221954345703125
2063,1.4221954345703125
2064,1.4219818115234375
2065,1.422088623046875
2066,1.4221954345703125
2067,1.422088623046875
2068,1.4219818115234375
2069,1.4221954345703125
2070,1.422088623046875
2071,1.42230224609375
2072,1.422088623046875
2073,1.422088623046875
2074,1.4219818115234375
2075,1.4219818115234375
2076,1.422088623046875
2077,1.4219818115234375
2078,1.4219818115234375
2079,1.422088623046875
2080,1.422088623046875
2081,1.4219818115234375
2082,1.4221954345703125
2083,1.422088623046875
2084,1.4219818115234375
2085,1.4219818115234375
2086,1.422088623046875
2087,1.4219818115234375
2088,1.422088623046875
2089,1.4219818115234375
2090,1.4219818115234375
2091,1.4219818115234375
2092,1.4219818115234375
2093,1.42230224609375
2094,1.422088623046875
2095,1.4219818115234375
2096,1.422088623046875
2097,1.422088623046875
2098,1.4219818115234375
2099,1.4227294921875
2100,1.4219818115234375
2101,1.422515869140625
2102,1.4221954345703125
2103,1.4224090576171875
2104,1.4219818115234375
2105,1.4219818115234375
2106,1.4221954345703125
2107,1.422088623046875
2108,1.422088623046875
2109,1.4219818115234375
2110,1.422088623046875
2111,1.422088623046875
2112,1.422088623046875
2113,1.422088623046875
2114,1.4219818115234375
2115,1.4221954345703125
2116,1.4221954345703125
2117,1.4221954345703125
2118,1.4219818115234375
2119,1.4221954345703125
2120,1.422088623046875
2121,1.4219818115234375
2122,1.42230224609375
2123,1.422088623046875
2124,1.4221954345703125
2125,1.4224090576171875
2126,1.4219818115234375
2127,1.4219818115234375
2128,1.422088623046875
2129,1.4219818115234375
2130,1.4224090576171875
2131,1.4219818115234375
2132,1.4219818115234375
2133,1.4219818115234375
2134,1.4221954345703125
2135,1.4219818115234375
2136,1.422088623046875
2137,1.422088623046875
2138,1.4224090576171875
2139,1.422088623046875
2140,1.422088623046875
2141,1.4219818115234375
2142,1.422088623046875
2143,1.4219818115234375
2144,1.422088623046875
2145,1.42230224609375
2146,1.4219818115234375
2147,1.422515869140625
2148,1.422088623046875
2149,1.4221954345703125
2150,1.4221954345703125
2151,1.4221954345703125
2152,1.4221954345703125
2153,1.422088623046875
2154,1.422088623046875
2155,1.422088623046875
2156,1.4219818115234375
2157,1.422088623046875
2158,1.422088623046875
2159,1.4219818115234375
2160,1.422088623046875
2161,1.422088623046875
2162,1.4221954345703125
2163,1.4224090576171875
2164,1.422088623046875
2165,1.4219818115234375
2166,1.4221954345703125
2167,1.4219818115234375
2168,1.4219818115234375
2169,1.422088623046875
2170,1.4221954345703125
2171,1.4227294921875
2172,1.42230224609375
2173,1.4221954345703125
2174,1.422088623046875
2175,1.4221954345703125
2176,1.4219818115234375
2177,1.4221954345703125
2178,1.4221954345703125
2179,1.4219818115234375
2180,1.422088623046875
2181,1.4221954345703125
2182,1.4221954345703125
2183,1.4219818115234375
2184,1.4221954345703125
2185,1.4221954345703125
2186,1.422515869140625
2187,1.4219818115234375
2188,1.422088623046875
2189,1.4221954345703125
2190,1.422088623046875
2191,1.42230224609375
2192,1.422088623046875
2193,1.4219818115234375
2194,1.4219818115234375
2195,1.4219818115234375
2196,1.422088623046875
2197,1.42230224609375
2198,1.4219818115234375
2199,1.422088623046875
2200,1.42230224609375
2201,1.4219818115234375
2202,1.422088623046875
2203,1.422088623046875
2204,1.422088623046875
2205,1.4224090576171875
2206,1.4219818115234375
2207,1.422088623046875
2208,1.42230224609375
2209,1.4219818115234375
2210,1.4227294921875
2211,1.4219818115234375
2212,1.4221954345703125
2213,1.4219818115234375
2214,1.4219818115234375
2215,1.42230224609375
2216,1.4221954345703125
2217,1.4221954345703125
2218,1.4219818115234375
2219,1.4219818115234375
2220,1.4221954345703125
2221,1.4221954345703125
2222,1.4221954345703125
2223,1.4219818115234375
2224,1.422088623046875
2225,1.4224090576171875
2226,1.422088623046875
2227,1.422088623046875
2228,1.42230224609375
2229,1.4221954345703125
2230,1.4219818115234375
2231,1.422088623046875
2232,1.4221954345703125
2233,1.422088623046875
2234,1.422088623046875
2235,1.422088623046875
2236,1.4221954345703125
2237,1.4219818115234375
2238,1.42230224609375
2239,1.422088623046875
2240,1.422088623046875
2241,1.4221954345703125
2242,1.422088623046875
2243,1.4219818115234375
2244,1.4221954345703125
2245,1.4219818115234375
2246,1.4219818115234375
2247,1.422088623046875
2248,1.4219818115234375
2249,1.4219818115234375
2250,1.42230224609375
2251,1.422088623046875
2252,1.422088623046875
2253,1.4219818115234375
2254,1.422088623046875
2255,1.422088623046875
2256,1.422088623046875
2257,1.422088623046875
2258,1.4221954345703125
2259,1.422088623046875
2260,1.4219818115234375
2261,1.422088623046875
2262,1.4221954345703125
2263,1.4221954345703125
2264,1.4221954345703125
2265,1.42230224609375
2266,1.422088623046875
2267,1.4219818115234375
2268,1.422088623046875
2269,1.422088623046875
2270,1.422088623046875
2271,1.422088623046875
2272,1.4221954345703125
2273,1.42230224609375
2274,1.4219818115234375
2275,1.4219818115234375
2276,1.422088623046875
2277,1.4219818115234375
2278,1.422088623046875
2279,1.422088623046875
2280,1.422088623046875
2281,1.422088623046875
2282,1.4219818115234375
2283,1.42230224609375
2284,1.422088623046875
2285,1.4221954345703125
2286,1.422088623046875
2287,1.42230224609375
2288,1.42230224609375
2289,1.422515869140625
2290,1.4219818115234375
2291,1.422088623046875
2292,1.4219818115234375
2293,1.4224090576171875
2294,1.4219818115234375
2295,1.422088623046875
2296,1.4221954345703125
2297,1.4219818115234375
2298,1.4221954345703125
2299,1.422088623046875
2300,1.42230224609375
2301,1.4224090576171875
2302,1.42230224609375
2303,1.42230224609375
2304,1.422088623046875
2305,1.4219818115234375
2306,1.4219818115234375
2307,1.4221954345703125
2308,1.4221954345703125
2309,1.4221954345703125
2310,1.422088623046875
2311,1.422088623046875
2312,1.422088623046875
2313,1.4219818115234375
2314,1.4219818115234375
2315,1.42230224609375
2316,1.422088623046875
2317,1.4224090576171875
2318,1.422088623046875
2319,1.42230224609375
2320,1.422088623046875
2321,1.4219818115234375
2322,1.4221954345703125
2323,1.4226226806640625
2324,1.4219818115234375
2325,1.422088623046875
2326,1.422088623046875
2327,1.4221954345703125
2328,1.4219818115234375
2329,1.4226226806640625
2330,1.422088623046875
2331,1.4219818115234375
2332,1.4219818115234375
2333,1.42230224609375
2334,1.422088623046875
2335,1.4219818115234375
2336,1.422088623046875
2337,1.4221954345703125
2338,1.4221954345703125
2339,1.422515869140625
2340,1.4221954345703125
2341,1.4224090576171875
2342,1.42230224609375
2343,1.422088623046875
2344,1.4219818115234375
2345,1.422088623046875
2346,1.422088623046875
2347,1.422088623046875
2348,1.422088623046875
2349,1.422088623046875
2350,1.4221954345703125
2351,1.4219818115234375
2352,1.4219818115234375
2353,1.422088623046875
2354,1.422088623046875
2355,1.42230224609375
2356,1.4219818115234375
2357,1.4219818115234375
2358,1.422088623046875
2359,1.4224090576171875
2360,1.42230224609375
2361,1.4221954345703125
2362,1.4219818115234375
2363,1.4219818115234375
2364,1.422088623046875
2365,1.4219818115234375
2366,1.4219818115234375
2367,1.422088623046875
2368,1.4219818115234375
2369,1.422088623046875
2370,1.422088623046875
2371,1.4219818115234375
2372,1.4219818115234375
2373,1.422088623046875
2374,1.422088623046875
2375,1.4219818115234375
2376,1.4219818115234375
2377,1.4219818115234375
2378,1.4219818115234375
2379,1.422088623046875
2380,1.422088623046875
2381,1.4219818115234375
2382,1.4219818115234375
2383,1.422088623046875
2384,1.422088623046875
2385,1.4219818115234375
2386,1.4219818115234375
2387,1.4219818115234375
2388,1.4221954345703125
2389,1.4221954345703125
2390,1.4219818115234375
2391,1.4221954345703125
2392,1.4224090576171875
2393,1.422088623046875
2394,1.42230224609375
2395,1.4221954345703125
2396,1.4219818115234375
2397,1.422088623046875
2398,1.4219818115234375
2399,1.422088623046875
2400,1.4224090576171875
2401,1.4219818115234375
2402,1.4219818115234375
2403,1.4219818115234375
2404,1.4219818115234375
2405,1.4219818115234375
2406,1.4219818115234375
2407,1.422088623046875
2408,1.42230224609375
2409,1.4219818115234375
2410,1.4219818115234375
2411,1.422088623046875
2412,1.42230224609375
2413,1.422088623046875
2414,1.422088623046875
2415,1.422088623046875
2416,1.4221954345703125
2417,1.4219818115234375
2418,1.4219818115234375
2419,1.422088623046875
2420,1.4219818115234375
2421,1.422088623046875
2422,1.4219818115234375
2423,1.422088623046875
2424,1.4219818115234375
2425,1.4219818115234375
2426,1.422088623046875
2427,1.4219818115234375
2428,1.422088623046875
2429,1.4219818115234375
2430,1.422088623046875
2431,1.422088623046875
2432,1.4219818115234375
2433,1.4219818115234375
2434,1.4219818115234375
2435,1.4219818115234375
2436,1.4219818115234375
2437,1.4221954345703125
2438,1.4219818115234375
2439,1.422088623046875
2440,1.4221954345703125
2441,1.4219818115234375
2442,1.422088623046875
2443,1.422088623046875
2444,1.422088623046875
2445,1.4219818115234375
2446,1.4219818115234375
2447,1.422088623046875
2448,1.422088623046875
2449,1.4221954345703125
2450,1.4221954345703125
2451,1.4219818115234375
2452,1.4221954345703125
2453,1.4219818115234375
2454,1.4219818115234375
2455,1.4219818115234375
2456,1.4219818115234375
2457,1.422088623046875
2458,1.4219818115234375
2459,1.4219818115234375
2460,1.422088623046875
2461,1.4219818115234375
2462,1.422088623046875
2463,1.4219818115234375
2464,1.4219818115234375
2465,1.422088623046875
2466,1.4219818115234375
2467,1.422088623046875
2468,1.4221954345703125
2469,1.422088623046875
2470,1.422088623046875
2471,1.4221954345703125
2472,1.4219818115234375
2473,1.4221954345703125
2474,1.422088623046875
2475,1.4219818115234375
2476,1.4219818115234375
2477,1.422088623046875
2478,1.4219818115234375
2479,1.4219818115234375
2480,1.4221954345703125
2481,1.422088623046875
2482,1.4219818115234375
2483,1.4219818115234375
2484,1.4219818115234375
2485,1.4219818115234375
2486,1.4219818115234375
2487,1.4219818115234375
2488,1.4219818115234375
2489,1.422088623046875
2490,1.422088623046875
2491,1.4219818115234375
2492,1.422088623046875
2493,1.4219818115234375
2494,1.4219818115234375
2495,1.4219818115234375
2496,1.422088623046875
2497,1.4219818115234375
2498,1.4219818115234375
2499,1.422088623046875
2500,1.4219818115234375
2501,1.4219818115234375
2502,1.422088623046875
2503,1.422088623046875
2504,1.4219818115234375
2505,1.4219818115234375
2506,1.422088623046875
2507,1.4219818115234375
2508,1.422088623046875
2509,1.4219818115234375
2510,1.4219818115234375
2511,1.4221954345703125
2512,1.4219818115234375
2513,1.422088623046875
2514,1.4219818115234375
2515,1.4219818115234375
2516,1.422088623046875
2517,1.4219818115234375
2518,1.4219818115234375
2519,1.4219818115234375
2520,1.42230224609375
2521,1.4219818115234375
2522,1.4219818115234375
2523,1.4219818115234375
2524,1.4219818115234375
2525,1.4219818115234375
2526,1.4219818115234375
2527,1.4219818115234375
2528,1.4219818115234375
2529,1.4219818115234375
2530,1.4219818115234375
2531,1.4219818115234375
2532,1.4219818115234375
2533,1.4219818115234375
2534,1.4221954345703125
2535,1.4221954345703125
2536,1.4219818115234375
2537,1.4219818115234375
2538,1.4219818115234375
2539,1.4219818115234375
2540,1.4219818115234375
2541,1.4219818115234375
2542,1.422088623046875
2543,1.4221954345703125
2544,1.4219818115234375
2545,1.422088623046875
2546,1.4226226806640625
2547,1.422088623046875
2548,1.4221954345703125
2549,1.4221954345703125
2550,1.422088623046875
2551,1.4221954345703125
2552,1.4219818115234375
2553,1.4219818115234375
2554,1.4219818115234375
2555,1.4219818115234375
2556,1.4219818115234375
2557,1.4219818115234375
2558,1.422088623046875
2559,1.4219818115234375
2560,1.4219818115234375
2561,1.4219818115234375
2562,1.422088623046875
2563,1.4219818115234375
2564,1.4224090576171875
2565,1.4219818115234375
2566,1.422088623046875
2567,1.422088623046875
2568,1.4219818115234375
2569,1.4219818115234375
2570,1.4219818115234375
2571,1.422088623046875
2572,1.4221954345703125
2573,1.4219818115234375
2574,1.4219818115234375
2575,1.4219818115234375
2576,1.422088623046875
2577,1.4226226806640625
2578,1.4221954345703125
2579,1.422088623046875
2580,1.4219818115234375
2581,1.422088623046875
2582,1.422088623046875
2583,1.422088623046875
2584,1.422088623046875
2585,1.4219818115234375
2586,1.4219818115234375
2587,1.4221954345703125
2588,1.4221954345703125
2589,1.422088623046875
2590,1.4219818115234375
2591,1.4219818115234375
2592,1.4219818115234375
2593,1.4219818115234375
2594,1.422088623046875
2595,1.42230224609375
2596,1.422088623046875
2597,1.4219818115234375
2598,1.4219818115234375
2599,1.4219818115234375
2600,1.4219818115234375
2601,1.4219818115234375
2602,1.4219818115234375
2603,1.4219818115234375
2604,1.422088623046875
2605,1.4221954345703125
2606,1.4221954345703125
2607,1.422088623046875
2608,1.42230224609375
2609,1.4219818115234375
2610,1.4219818115234375
2611,1.4219818115234375
2612,1.4219818115234375
2613,1.4219818115234375
2614,1.4219818115234375
2615,1.4219818115234375
2616,1.4219818115234375
2617,1.422088623046875
2618,1.422088623046875
2619,1.4219818115234375
2620,1.4219818115234375
2621,1.4219818115234375
2622,1.422088623046875
2623,1.4221954345703125
2624,1.422088623046875
2625,1.4219818115234375
2626,1.4224090576171875
2627,1.4219818115234375
2628,1.422088623046875
2629,1.422088623046875
2630,1.422088623046875
2631,1.422088623046875
2632,1.422088623046875
2633,1.4219818115234375
2634,1.4219818115234375
2635,1.4219818115234375
2636,1.422088623046875
2637,1.4219818115234375
2638,1.4219818115234375
2639,1.422088623046875
2640,1.422088623046875
2641,1.4221954345703125
2642,1.42230224609375
2643,1.422088623046875
2644,1.4219818115234375
2645,1.4219818115234375
2646,1.422088623046875
2647,1.4219818115234375
2648,1.4219818115234375
2649,1.422088623046875
2650,1.4221954345703125
2651,1.4219818115234375
2652,1.4219818115234375
2653,1.4219818115234375
2654,1.4221954345703125
2655,1.4219818115234375
2656,1.4219818115234375
2657,1.4224090576171875
2658,1.422088623046875
2659,1.4219818115234375
2660,1.422088623046875
2661,1.4219818115234375
2662,1.4219818115234375
2663,1.4219818115234375
2664,1.4224090576171875
2665,1.4219818115234375
2666,1.4219818115234375
2667,1.422088623046875
2668,1.4219818115234375
2669,1.4219818115234375
2670,1.4221954345703125
2671,1.4219818115234375
2672,1.4219818115234375
2673,1.4221954345703125
2674,1.4219818115234375
2675,1.4219818115234375
2676,1.4219818115234375
2677,1.4219818115234375
2678,1.4219818115234375
2679,1.4219818115234375
2680,1.4219818115234375
2681,1.4219818115234375
2682,1.4219818115234375
2683,1.4219818115234375
2684,1.422088623046875
2685,1.4219818115234375
2686,1.422088623046875
2687,1.4219818115234375
2688,1.422088623046875
2689,1.4219818115234375
2690,1.4219818115234375
2691,1.4219818115234375
2692,1.422088623046875
2693,1.422088623046875
2694,1.422088623046875
2695,1.422088623046875
2696,1.4221954345703125
2697,1.422088623046875
2698,1.4219818115234375
2699,1.4219818115234375
2700,1.4219818115234375
2701,1.4219818115234375
2702,1.4219818115234375
2703,1.4219818115234375
2704,1.4219818115234375
2705,1.4219818115234375
2706,1.4219818115234375
2707,1.42230224609375


==> communication_costs/cora/cora_mmlp_gat_with_server_400.csv <==
Sno,node
0,1151.421875
1,1151.421875
2,1151.421875
3,1151.421875
4,1151.421875
5,1151.421875
6,1151.421875
7,1151.421875
8,1151.421875
9,1151.421875
10,1151.421875
11,1151.421875
12,1151.421875
13,1151.421875
14,1151.421875
15,1151.421875
16,1151.421875
17,1151.421875
18,1151.421875
19,1151.421875
20,1151.421875
21,1151.421875
22,1151.421875
23,1151.421875
24,1151.421875
25,1151.421875
26,1151.421875
27,1151.421875
28,1151.421875
29,1151.421875
30,1151.421875
31,1151.421875
32,1151.421875
33,1151.421875
34,1151.421875
35,1151.421875
36,1151.421875
37,1151.421875
38,1151.421875
39,1151.421875
40,1151.421875
41,1151.421875
42,1151.421875
43,1151.421875
44,1151.421875
45,1151.421875
46,1151.421875
47,1151.421875
48,1151.421875
49,1151.421875
50,1151.421875
51,1151.421875
52,1151.421875
53,1151.421875
54,1151.421875
55,1151.421875
56,1151.421875
57,1151.421875
58,1151.421875
59,1151.421875
60,1151.421875
61,1151.421875
62,1151.421875
63,1151.421875
64,1151.421875
65,1151.421875
66,1151.421875
67,1151.421875
68,1151.421875
69,1151.421875
70,1151.421875
71,1151.421875
72,1151.421875
73,1151.421875
74,1151.421875
75,1151.421875
76,1151.421875
77,1151.421875
78,1151.421875
79,1151.421875
80,1151.421875
81,1151.421875
82,1151.421875
83,1151.421875
84,1151.421875
85,1151.421875
86,1151.421875
87,1151.421875
88,1151.421875
89,1151.421875
90,1151.421875
91,1151.421875
92,1151.421875
93,1151.421875
94,1151.421875
95,1151.421875
96,1151.421875
97,1151.421875
98,1151.421875
99,1151.421875
100,1151.421875
101,1151.421875
102,1151.421875
103,1151.421875
104,1151.421875
105,1151.421875
106,1151.421875
107,1151.421875
108,1151.421875
109,1151.421875
110,1151.421875
111,1151.421875
112,1151.421875
113,1151.421875
114,1151.421875
115,1151.421875
116,1151.421875
117,1151.421875
118,1151.421875
119,1151.421875
120,1151.421875
121,1151.421875
122,1151.421875
123,1151.421875
124,1151.421875
125,1151.421875
126,1151.421875
127,1151.421875
128,1151.421875
129,1151.421875
130,1151.421875
131,1151.421875
132,1151.421875
133,1151.421875
134,1151.421875
135,1151.421875
136,1151.421875
137,1151.421875
138,1151.421875
139,1151.421875
140,1151.421875
141,1151.421875
142,1151.421875
143,1151.421875
144,1151.421875
145,1151.421875
146,1151.421875
147,1151.421875
148,1151.421875
149,1151.421875
150,1151.421875
151,1151.421875
152,1151.421875
153,1151.421875
154,1151.421875
155,1151.421875
156,1151.421875
157,1151.421875
158,1151.421875
159,1151.421875
160,1151.421875
161,1151.421875
162,1151.421875
163,1151.421875
164,1151.421875
165,1151.421875
166,1151.421875
167,1151.421875
168,1151.421875
169,1151.421875
170,1151.421875
171,1151.421875
172,1151.421875
173,1151.421875
174,1151.421875
175,1151.421875
176,1151.421875
177,1151.421875
178,1151.421875
179,1151.421875
180,1151.421875
181,1151.421875
182,1151.421875
183,1151.421875
184,1151.421875
185,1151.421875
186,1151.421875
187,1151.421875
188,1151.421875
189,1151.421875
190,1151.421875
191,1151.421875
192,1151.421875
193,1151.421875
194,1151.421875
195,1151.421875
196,1151.421875
197,1151.421875
198,1151.421875
199,1151.421875
200,1151.421875
201,1151.421875
202,1151.421875
203,1151.421875
204,1151.421875
205,1151.421875
206,1151.421875
207,1151.421875
208,1151.421875
209,1151.421875
210,1151.421875
211,1151.421875
212,1151.421875
213,1151.421875
214,1151.421875
215,1151.421875
216,1151.421875
217,1151.421875
218,1151.421875
219,1151.421875
220,1151.421875
221,1151.421875
222,1151.421875
223,1151.421875
224,1151.421875
225,1151.421875
226,1151.421875
227,1151.421875
228,1151.421875
229,1151.421875
230,1151.421875
231,1151.421875
232,1151.421875
233,1151.421875
234,1151.421875
235,1151.421875
236,1151.421875
237,1151.421875
238,1151.421875
239,1151.421875
240,1151.421875
241,1151.421875
242,1151.421875
243,1151.421875
244,1151.421875
245,1151.421875
246,1151.421875
247,1151.421875
248,1151.421875
249,1151.421875
250,1151.421875
251,1151.421875
252,1151.421875
253,1151.421875
254,1151.421875
255,1151.421875
256,1151.421875
257,1151.421875
258,1151.421875
259,1151.421875
260,1151.421875
261,1151.421875
262,1151.421875
263,1151.421875
264,1151.421875
265,1151.421875
266,1151.421875
267,1151.421875
268,1151.421875
269,1151.421875
270,1151.421875
271,1151.421875
272,1151.421875
273,1151.421875
274,1151.421875
275,1151.421875
276,1151.421875
277,1151.421875
278,1151.421875
279,1151.421875
280,1151.421875
281,1151.421875
282,1151.421875
283,1151.421875
284,1151.421875
285,1151.421875
286,1151.421875
287,1151.421875
288,1151.421875
289,1151.421875
290,1151.421875
291,1151.421875
292,1151.421875
293,1151.421875
294,1151.421875
295,1151.421875
296,1151.421875
297,1151.421875
298,1151.421875
299,1151.421875
300,1151.421875
301,1151.421875
302,1151.421875
303,1151.421875
304,1151.421875
305,1151.421875
306,1151.421875
307,1151.421875
308,1151.421875
309,1151.421875
310,1151.421875
311,1151.421875
312,1151.421875
313,1151.421875
314,1151.421875
315,1151.421875
316,1151.421875
317,1151.421875
318,1151.421875
319,1151.421875
320,1151.421875
321,1151.421875
322,1151.421875
323,1151.421875
324,1151.421875
325,1151.421875
326,1151.421875
327,1151.421875
328,1151.421875
329,1151.421875
330,1151.421875
331,1151.421875
332,1151.421875
333,1151.421875
334,1151.421875
335,1151.421875
336,1151.421875
337,1151.421875
338,1151.421875
339,1151.421875
340,1151.421875
341,1151.421875
342,1151.421875
343,1151.421875
344,1151.421875
345,1151.421875
346,1151.421875
347,1151.421875
348,1151.421875
349,1151.421875
350,1151.421875
351,1151.421875
352,1151.421875
353,1151.421875
354,1151.421875
355,1151.421875
356,1151.421875
357,1151.421875
358,1151.421875
359,1151.421875
360,1151.421875
361,1151.421875
362,1151.421875
363,1151.421875
364,1151.421875
365,1151.421875
366,1151.421875
367,1151.421875
368,1151.421875
369,1151.421875
370,1151.421875
371,1151.421875
372,1151.421875
373,1151.421875
374,1151.421875
375,1151.421875
376,1151.421875
377,1151.421875
378,1151.421875
379,1151.421875
380,1151.421875
381,1151.421875
382,1151.421875
383,1151.421875
384,1151.421875
385,1151.421875
386,1151.421875
387,1151.421875
388,1151.421875
389,1151.421875
390,1151.421875
391,1151.421875
392,1151.421875
393,1151.421875
394,1151.421875
395,1151.421875
396,1151.421875
397,1151.421875
398,1151.421875
399,1151.421875
400,1151.421875
401,1151.421875
402,1151.421875
403,1151.421875
404,1151.421875
405,1151.421875
406,1151.421875
407,1151.421875
408,1151.421875
409,1151.421875
410,1151.421875
411,1151.421875
412,1151.421875
413,1151.421875
414,1151.421875
415,1151.421875
416,1151.421875
417,1151.421875
418,1151.421875
419,1151.421875
420,1151.421875
421,1151.421875
422,1151.421875
423,1151.421875
424,1151.421875
425,1151.421875
426,1151.421875
427,1151.421875
428,1151.421875
429,1151.421875
430,1151.421875
431,1151.421875
432,1151.421875
433,1151.421875
434,1151.421875
435,1151.421875
436,1151.421875
437,1151.421875
438,1151.421875
439,1151.421875
440,1151.421875
441,1151.421875
442,1151.421875
443,1151.421875
444,1151.421875
445,1151.421875
446,1151.421875
447,1151.421875
448,1151.421875
449,1151.421875
450,1151.421875
451,1151.421875
452,1151.421875
453,1151.421875
454,1151.421875
455,1151.421875
456,1151.421875
457,1151.421875
458,1151.421875
459,1151.421875
460,1151.421875
461,1151.421875
462,1151.421875
463,1151.421875
464,1151.421875
465,1151.421875
466,1151.421875
467,1151.421875
468,1151.421875
469,1151.421875
470,1151.421875
471,1151.421875
472,1151.421875
473,1151.421875
474,1151.421875
475,1151.421875
476,1151.421875
477,1151.421875
478,1151.421875
479,1151.421875
480,1151.421875
481,1151.421875
482,1151.421875
483,1151.421875
484,1151.421875
485,1151.421875
486,1151.421875
487,1151.421875
488,1151.421875
489,1151.421875
490,1151.421875
491,1151.421875
492,1151.421875
493,1151.421875
494,1151.421875
495,1151.421875
496,1151.421875
497,1151.421875
498,1151.421875
499,1151.421875
500,1151.421875
501,1151.421875
502,1151.421875
503,1151.421875
504,1151.421875
505,1151.421875
506,1151.421875
507,1151.421875
508,1151.421875
509,1151.421875
510,1151.421875
511,1151.421875
512,1151.421875
513,1151.421875
514,1151.421875
515,1151.421875
516,1151.421875
517,1151.421875
518,1151.421875
519,1151.421875
520,1151.421875
521,1151.421875
522,1151.421875
523,1151.421875
524,1151.421875
525,1151.421875
526,1151.421875
527,1151.421875
528,1151.421875
529,1151.421875
530,1151.421875
531,1151.421875
532,1151.421875
533,1151.421875
534,1151.421875
535,1151.421875
536,1151.421875
537,1151.421875
538,1151.421875
539,1151.421875
540,1151.421875
541,1151.421875
542,1151.421875
543,1151.421875
544,1151.421875
545,1151.421875
546,1151.421875
547,1151.421875
548,1151.421875
549,1151.421875
550,1151.421875
551,1151.421875
552,1151.421875
553,1151.421875
554,1151.421875
555,1151.421875
556,1151.421875
557,1151.421875
558,1151.421875
559,1151.421875
560,1.421875
561,1.421875
562,1.421875
563,1.421875
564,1.421875
565,1.421875
566,1.421875
567,1.421875
568,1.421875
569,1.421875
570,1.421875
571,1.421875
572,1.421875
573,1.421875
574,1.421875
575,1.421875
576,1.421875
577,1.421875
578,1.421875
579,1.421875
580,1.421875
581,1.421875
582,1.421875
583,1.421875
584,1.421875
585,1.421875
586,1.421875
587,1.421875
588,1.421875
589,1.421875
590,1.421875
591,1.421875
592,1.421875
593,1.421875
594,1.421875
595,1.421875
596,1.421875
597,1.421875
598,1.421875
599,1.421875
600,1.421875
601,1.421875
602,1.421875
603,1.421875
604,1.421875
605,1.421875
606,1.421875
607,1.421875
608,1.421875
609,1.421875
610,1.421875
611,1.421875
612,1.421875
613,1.421875
614,1.421875
615,1.421875
616,1.421875
617,1.421875
618,1.421875
619,1.421875
620,1.421875
621,1.421875
622,1.421875
623,1.421875
624,1.421875
625,1.421875
626,1.421875
627,1.421875
628,1.421875
629,1.421875
630,1.421875
631,1.421875
632,1.421875
633,1.421875
634,1.421875
635,1.421875
636,1.421875
637,1.421875
638,1.421875
639,1.421875
640,1.421875
641,1.421875
642,1.421875
643,1.421875
644,1.421875
645,1.421875
646,1.421875
647,1.421875
648,1.421875
649,1.421875
650,1.421875
651,1.421875
652,1.421875
653,1.421875
654,1.421875
655,1.421875
656,1.421875
657,1.421875
658,1.421875
659,1.421875
660,1.421875
661,1.421875
662,1.421875
663,1.421875
664,1.421875
665,1.421875
666,1.421875
667,1.421875
668,1.421875
669,1.421875
670,1.421875
671,1.421875
672,1.421875
673,1.421875
674,1.421875
675,1.421875
676,1.421875
677,1.421875
678,1.421875
679,1.421875
680,1.421875
681,1.421875
682,1.421875
683,1.421875
684,1.421875
685,1.421875
686,1.421875
687,1.421875
688,1.421875
689,1.421875
690,1.421875
691,1.421875
692,1.421875
693,1.421875
694,1.421875
695,1.421875
696,1.421875
697,1.421875
698,1.421875
699,1.421875
700,1.421875
701,1.421875
702,1.421875
703,1.421875
704,1.421875
705,1.421875
706,1.421875
707,1.421875
708,1.421875
709,1.421875
710,1.421875
711,1.421875
712,1.421875
713,1.421875
714,1.421875
715,1.421875
716,1.421875
717,1.421875
718,1.421875
719,1.421875
720,1.421875
721,1.421875
722,1.421875
723,1.421875
724,1.421875
725,1.421875
726,1.421875
727,1.421875
728,1.421875
729,1.421875
730,1.421875
731,1.421875
732,1.421875
733,1.421875
734,1.421875
735,1.421875
736,1.421875
737,1.421875
738,1.421875
739,1.421875
740,1.421875
741,1.421875
742,1.421875
743,1.421875
744,1.421875
745,1.421875
746,1.421875
747,1.421875
748,1.421875
749,1.421875
750,1.421875
751,1.421875
752,1.421875
753,1.421875
754,1.421875
755,1.421875
756,1.421875
757,1.421875
758,1.421875
759,1.421875
760,1.421875
761,1.421875
762,1.421875
763,1.421875
764,1.421875
765,1.421875
766,1.421875
767,1.421875
768,1.421875
769,1.421875
770,1.421875
771,1.421875
772,1.421875
773,1.421875
774,1.421875
775,1.421875
776,1.421875
777,1.421875
778,1.421875
779,1.421875
780,1.421875
781,1.421875
782,1.421875
783,1.421875
784,1.421875
785,1.421875
786,1.421875
787,1.421875
788,1.421875
789,1.421875
790,1.421875
791,1.421875
792,1.421875
793,1.421875
794,1.421875
795,1.421875
796,1.421875
797,1.421875
798,1.421875
799,1.421875
800,1.421875
801,1.421875
802,1.421875
803,1.421875
804,1.421875
805,1.421875
806,1.421875
807,1.421875
808,1.421875
809,1.421875
810,1.421875
811,1.421875
812,1.421875
813,1.421875
814,1.421875
815,1.421875
816,1.421875
817,1.421875
818,1.421875
819,1.421875
820,1.421875
821,1.421875
822,1.421875
823,1.421875
824,1.421875
825,1.421875
826,1.421875
827,1.421875
828,1.421875
829,1.421875
830,1.421875
831,1.421875
832,1.421875
833,1.421875
834,1.421875
835,1.421875
836,1.421875
837,1.421875
838,1.421875
839,1.421875
840,1.421875
841,1.421875
842,1.421875
843,1.421875
844,1.421875
845,1.421875
846,1.421875
847,1.421875
848,1.421875
849,1.421875
850,1.421875
851,1.421875
852,1.421875
853,1.421875
854,1.421875
855,1.421875
856,1.421875
857,1.421875
858,1.421875
859,1.421875
860,1.421875
861,1.421875
862,1.421875
863,1.421875
864,1.421875
865,1.421875
866,1.421875
867,1.421875
868,1.421875
869,1.421875
870,1.421875
871,1.421875
872,1.421875
873,1.421875
874,1.421875
875,1.421875
876,1.421875
877,1.421875
878,1.421875
879,1.421875
880,1.421875
881,1.421875
882,1.421875
883,1.421875
884,1.421875
885,1.421875
886,1.421875
887,1.421875
888,1.421875
889,1.421875
890,1.421875
891,1.421875
892,1.421875
893,1.421875
894,1.421875
895,1.421875
896,1.421875
897,1.421875
898,1.421875
899,1.421875
900,1.421875
901,1.421875
902,1.421875
903,1.421875
904,1.421875
905,1.421875
906,1.421875
907,1.421875
908,1.421875
909,1.421875
910,1.421875
911,1.421875
912,1.421875
913,1.421875
914,1.421875
915,1.421875
916,1.421875
917,1.421875
918,1.421875
919,1.421875
920,1.421875
921,1.421875
922,1.421875
923,1.421875
924,1.421875
925,1.421875
926,1.421875
927,1.421875
928,1.421875
929,1.421875
930,1.421875
931,1.421875
932,1.421875
933,1.421875
934,1.421875
935,1.421875
936,1.421875
937,1.421875
938,1.421875
939,1.421875
940,1.421875
941,1.421875
942,1.421875
943,1.421875
944,1.421875
945,1.421875
946,1.421875
947,1.421875
948,1.421875
949,1.421875
950,1.421875
951,1.421875
952,1.421875
953,1.421875
954,1.421875
955,1.421875
956,1.421875
957,1.421875
958,1.421875
959,1.421875
960,1.421875
961,1.421875
962,1.421875
963,1.421875
964,1.421875
965,1.421875
966,1.421875
967,1.421875
968,1.421875
969,1.421875
970,1.421875
971,1.421875
972,1.421875
973,1.421875
974,1.421875
975,1.421875
976,1.421875
977,1.421875
978,1.421875
979,1.421875
980,1.421875
981,1.421875
982,1.421875
983,1.421875
984,1.421875
985,1.421875
986,1.421875
987,1.421875
988,1.421875
989,1.421875
990,1.421875
991,1.421875
992,1.421875
993,1.421875
994,1.421875
995,1.421875
996,1.421875
997,1.421875
998,1.421875
999,1.421875
1000,1.421875
1001,1.421875
1002,1.421875
1003,1.421875
1004,1.421875
1005,1.421875
1006,1.421875
1007,1.421875
1008,1.421875
1009,1.421875
1010,1.421875
1011,1.421875
1012,1.421875
1013,1.421875
1014,1.421875
1015,1.421875
1016,1.421875
1017,1.421875
1018,1.421875
1019,1.421875
1020,1.421875
1021,1.421875
1022,1.421875
1023,1.421875
1024,1.421875
1025,1.421875
1026,1.421875
1027,1.421875
1028,1.421875
1029,1.421875
1030,1.421875
1031,1.421875
1032,1.421875
1033,1.421875
1034,1.421875
1035,1.421875
1036,1.421875
1037,1.421875
1038,1.421875
1039,1.421875
1040,1.421875
1041,1.421875
1042,1.421875
1043,1.421875
1044,1.421875
1045,1.421875
1046,1.421875
1047,1.421875
1048,1.421875
1049,1.421875
1050,1.421875
1051,1.421875
1052,1.421875
1053,1.421875
1054,1.421875
1055,1.421875
1056,1.421875
1057,1.421875
1058,1.421875
1059,1.421875
1060,1.421875
1061,1.421875
1062,1.421875
1063,1.421875
1064,1.421875
1065,1.421875
1066,1.421875
1067,1.421875
1068,1.421875
1069,1.421875
1070,1.421875
1071,1.421875
1072,1.421875
1073,1.421875
1074,1.421875
1075,1.421875
1076,1.421875
1077,1.421875
1078,1.421875
1079,1.421875
1080,1.421875
1081,1.421875
1082,1.421875
1083,1.421875
1084,1.421875
1085,1.421875
1086,1.421875
1087,1.421875
1088,1.421875
1089,1.421875
1090,1.421875
1091,1.421875
1092,1.421875
1093,1.421875
1094,1.421875
1095,1.421875
1096,1.421875
1097,1.421875
1098,1.421875
1099,1.421875
1100,1.421875
1101,1.421875
1102,1.421875
1103,1.421875
1104,1.421875
1105,1.421875
1106,1.421875
1107,1.421875
1108,1.421875
1109,1.421875
1110,1.421875
1111,1.421875
1112,1.421875
1113,1.421875
1114,1.421875
1115,1.421875
1116,1.421875
1117,1.421875
1118,1.421875
1119,1.421875
1120,1.421875
1121,1.421875
1122,1.421875
1123,1.421875
1124,1.421875
1125,1.421875
1126,1.421875
1127,1.421875
1128,1.421875
1129,1.421875
1130,1.421875
1131,1.421875
1132,1.421875
1133,1.421875
1134,1.421875
1135,1.421875
1136,1.421875
1137,1.421875
1138,1.421875
1139,1.421875
1140,1.421875
1141,1.421875
1142,1.421875
1143,1.421875
1144,1.421875
1145,1.421875
1146,1.421875
1147,1.421875
1148,1.421875
1149,1.421875
1150,1.421875
1151,1.421875
1152,1.421875
1153,1.421875
1154,1.421875
1155,1.421875
1156,1.421875
1157,1.421875
1158,1.421875
1159,1.421875
1160,1.421875
1161,1.421875
1162,1.421875
1163,1.421875
1164,1.421875
1165,1.421875
1166,1.421875
1167,1.421875
1168,1.421875
1169,1.421875
1170,1.421875
1171,1.421875
1172,1.421875
1173,1.421875
1174,1.421875
1175,1.421875
1176,1.421875
1177,1.421875
1178,1.421875
1179,1.421875
1180,1.421875
1181,1.421875
1182,1.421875
1183,1.421875
1184,1.421875
1185,1.421875
1186,1.421875
1187,1.421875
1188,1.421875
1189,1.421875
1190,1.421875
1191,1.421875
1192,1.421875
1193,1.421875
1194,1.421875
1195,1.421875
1196,1.421875
1197,1.421875
1198,1.421875
1199,1.421875
1200,1.421875
1201,1.421875
1202,1.421875
1203,1.421875
1204,1.421875
1205,1.421875
1206,1.421875
1207,1.421875
1208,1.421875
1209,1.421875
1210,1.421875
1211,1.421875
1212,1.421875
1213,1.421875
1214,1.421875
1215,1.421875
1216,1.421875
1217,1.421875
1218,1.421875
1219,1.421875
1220,1.421875
1221,1.421875
1222,1.421875
1223,1.421875
1224,1.421875
1225,1.421875
1226,1.421875
1227,1.421875
1228,1.421875
1229,1.421875
1230,1.421875
1231,1.421875
1232,1.421875
1233,1.421875
1234,1.421875
1235,1.421875
1236,1.421875
1237,1.421875
1238,1.421875
1239,1.421875
1240,1.421875
1241,1.421875
1242,1.421875
1243,1.421875
1244,1.421875
1245,1.421875
1246,1.421875
1247,1.421875
1248,1.421875
1249,1.421875
1250,1.421875
1251,1.421875
1252,1.421875
1253,1.421875
1254,1.421875
1255,1.421875
1256,1.421875
1257,1.421875
1258,1.421875
1259,1.421875
1260,1.421875
1261,1.421875
1262,1.421875
1263,1.421875
1264,1.421875
1265,1.421875
1266,1.421875
1267,1.421875
1268,1.421875
1269,1.421875
1270,1.421875
1271,1.421875
1272,1.421875
1273,1.421875
1274,1.421875
1275,1.421875
1276,1.421875
1277,1.421875
1278,1.421875
1279,1.421875
1280,1.421875
1281,1.421875
1282,1.421875
1283,1.421875
1284,1.421875
1285,1.421875
1286,1.421875
1287,1.421875
1288,1.421875
1289,1.421875
1290,1.421875
1291,1.421875
1292,1.421875
1293,1.421875
1294,1.421875
1295,1.421875
1296,1.421875
1297,1.421875
1298,1.421875
1299,1.421875
1300,1.421875
1301,1.421875
1302,1.421875
1303,1.421875
1304,1.421875
1305,1.421875
1306,1.421875
1307,1.421875
1308,1.421875
1309,1.421875
1310,1.421875
1311,1.421875
1312,1.421875
1313,1.421875
1314,1.421875
1315,1.421875
1316,1.421875
1317,1.421875
1318,1.421875
1319,1.421875
1320,1.421875
1321,1.421875
1322,1.421875
1323,1.421875
1324,1.421875
1325,1.421875
1326,1.421875
1327,1.421875
1328,1.421875
1329,1.421875
1330,1.421875
1331,1.421875
1332,1.421875
1333,1.421875
1334,1.421875
1335,1.421875
1336,1.421875
1337,1.421875
1338,1.421875
1339,1.421875
1340,1.421875
1341,1.421875
1342,1.421875
1343,1.421875
1344,1.421875
1345,1.421875
1346,1.421875
1347,1.421875
1348,1.421875
1349,1.421875
1350,1.421875
1351,1.421875
1352,1.421875
1353,1.421875
1354,1.421875
1355,1.421875
1356,1.421875
1357,1.421875
1358,1.421875
1359,1.421875
1360,1.421875
1361,1.421875
1362,1.421875
1363,1.421875
1364,1.421875
1365,1.421875
1366,1.421875
1367,1.421875
1368,1.421875
1369,1.421875
1370,1.421875
1371,1.421875
1372,1.421875
1373,1.421875
1374,1.421875
1375,1.421875
1376,1.421875
1377,1.421875
1378,1.421875
1379,1.421875
1380,1.421875
1381,1.421875
1382,1.421875
1383,1.421875
1384,1.421875
1385,1.421875
1386,1.421875
1387,1.421875
1388,1.421875
1389,1.421875
1390,1.421875
1391,1.421875
1392,1.421875
1393,1.421875
1394,1.421875
1395,1.421875
1396,1.421875
1397,1.421875
1398,1.421875
1399,1.421875
1400,1.421875
1401,1.421875
1402,1.421875
1403,1.421875
1404,1.421875
1405,1.421875
1406,1.421875
1407,1.421875
1408,1.421875
1409,1.421875
1410,1.421875
1411,1.421875
1412,1.421875
1413,1.421875
1414,1.421875
1415,1.421875
1416,1.421875
1417,1.421875
1418,1.421875
1419,1.421875
1420,1.421875
1421,1.421875
1422,1.421875
1423,1.421875
1424,1.421875
1425,1.421875
1426,1.421875
1427,1.421875
1428,1.421875
1429,1.421875
1430,1.421875
1431,1.421875
1432,1.421875
1433,1.421875
1434,1.421875
1435,1.421875
1436,1.421875
1437,1.421875
1438,1.421875
1439,1.421875
1440,1.421875
1441,1.421875
1442,1.421875
1443,1.421875
1444,1.421875
1445,1.421875
1446,1.421875
1447,1.421875
1448,1.421875
1449,1.421875
1450,1.421875
1451,1.421875
1452,1.421875
1453,1.421875
1454,1.421875
1455,1.421875
1456,1.421875
1457,1.421875
1458,1.421875
1459,1.421875
1460,1.421875
1461,1.421875
1462,1.421875
1463,1.421875
1464,1.421875
1465,1.421875
1466,1.421875
1467,1.421875
1468,1.421875
1469,1.421875
1470,1.421875
1471,1.421875
1472,1.421875
1473,1.421875
1474,1.421875
1475,1.421875
1476,1.421875
1477,1.421875
1478,1.421875
1479,1.421875
1480,1.421875
1481,1.421875
1482,1.421875
1483,1.421875
1484,1.421875
1485,1.421875
1486,1.421875
1487,1.421875
1488,1.421875
1489,1.421875
1490,1.421875
1491,1.421875
1492,1.421875
1493,1.421875
1494,1.421875
1495,1.421875
1496,1.421875
1497,1.421875
1498,1.421875
1499,1.421875
1500,1.421875
1501,1.421875
1502,1.421875
1503,1.421875
1504,1.421875
1505,1.421875
1506,1.421875
1507,1.421875
1508,1.421875
1509,1.421875
1510,1.421875
1511,1.421875
1512,1.421875
1513,1.421875
1514,1.421875
1515,1.421875
1516,1.421875
1517,1.421875
1518,1.421875
1519,1.421875
1520,1.421875
1521,1.421875
1522,1.421875
1523,1.421875
1524,1.421875
1525,1.421875
1526,1.421875
1527,1.421875
1528,1.421875
1529,1.421875
1530,1.421875
1531,1.421875
1532,1.421875
1533,1.421875
1534,1.421875
1535,1.421875
1536,1.421875
1537,1.421875
1538,1.421875
1539,1.421875
1540,1.421875
1541,1.421875
1542,1.421875
1543,1.421875
1544,1.421875
1545,1.421875
1546,1.421875
1547,1.421875
1548,1.421875
1549,1.421875
1550,1.421875
1551,1.421875
1552,1.421875
1553,1.421875
1554,1.421875
1555,1.421875
1556,1.421875
1557,1.421875
1558,1.421875
1559,1.421875
1560,1.421875
1561,1.421875
1562,1.421875
1563,1.421875
1564,1.421875
1565,1.421875
1566,1.421875
1567,1.421875
1568,1.421875
1569,1.421875
1570,1.421875
1571,1.421875
1572,1.421875
1573,1.421875
1574,1.421875
1575,1.421875
1576,1.421875
1577,1.421875
1578,1.421875
1579,1.421875
1580,1.421875
1581,1.421875
1582,1.421875
1583,1.421875
1584,1.421875
1585,1.421875
1586,1.421875
1587,1.421875
1588,1.421875
1589,1.421875
1590,1.421875
1591,1.421875
1592,1.421875
1593,1.421875
1594,1.421875
1595,1.421875
1596,1.421875
1597,1.421875
1598,1.421875
1599,1.421875
1600,1.421875
1601,1.421875
1602,1.421875
1603,1.421875
1604,1.421875
1605,1.421875
1606,1.421875
1607,1.421875
1608,1.421875
1609,1.421875
1610,1.421875
1611,1.421875
1612,1.421875
1613,1.421875
1614,1.421875
1615,1.421875
1616,1.421875
1617,1.421875
1618,1.421875
1619,1.421875
1620,1.421875
1621,1.421875
1622,1.421875
1623,1.421875
1624,1.421875
1625,1.421875
1626,1.421875
1627,1.421875
1628,1.421875
1629,1.421875
1630,1.421875
1631,1.421875
1632,1.421875
1633,1.421875
1634,1.421875
1635,1.421875
1636,1.421875
1637,1.421875
1638,1.421875
1639,1.421875
1640,1.421875
1641,1.421875
1642,1.421875
1643,1.421875
1644,1.421875
1645,1.421875
1646,1.421875
1647,1.421875
1648,1.421875
1649,1.421875
1650,1.421875
1651,1.421875
1652,1.421875
1653,1.421875
1654,1.421875
1655,1.421875
1656,1.421875
1657,1.421875
1658,1.421875
1659,1.421875
1660,1.421875
1661,1.421875
1662,1.421875
1663,1.421875
1664,1.421875
1665,1.421875
1666,1.421875
1667,1.421875
1668,1.421875
1669,1.421875
1670,1.421875
1671,1.421875
1672,1.421875
1673,1.421875
1674,1.421875
1675,1.421875
1676,1.421875
1677,1.421875
1678,1.421875
1679,1.421875
1680,1.421875
1681,1.421875
1682,1.421875
1683,1.421875
1684,1.421875
1685,1.421875
1686,1.421875
1687,1.421875
1688,1.421875
1689,1.421875
1690,1.421875
1691,1.421875
1692,1.421875
1693,1.421875
1694,1.421875
1695,1.421875
1696,1.421875
1697,1.421875
1698,1.421875
1699,1.421875
1700,1.421875
1701,1.421875
1702,1.421875
1703,1.421875
1704,1.421875
1705,1.421875
1706,1.421875
1707,1.421875
1708,1.421875
1709,1.421875
1710,1.421875
1711,1.421875
1712,1.421875
1713,1.421875
1714,1.421875
1715,1.421875
1716,1.421875
1717,1.421875
1718,1.421875
1719,1.421875
1720,1.421875
1721,1.421875
1722,1.421875
1723,1.421875
1724,1.421875
1725,1.421875
1726,1.421875
1727,1.421875
1728,1.421875
1729,1.421875
1730,1.421875
1731,1.421875
1732,1.421875
1733,1.421875
1734,1.421875
1735,1.421875
1736,1.421875
1737,1.421875
1738,1.421875
1739,1.421875
1740,1.421875
1741,1.421875
1742,1.421875
1743,1.421875
1744,1.421875
1745,1.421875
1746,1.421875
1747,1.421875
1748,1.421875
1749,1.421875
1750,1.421875
1751,1.421875
1752,1.421875
1753,1.421875
1754,1.421875
1755,1.421875
1756,1.421875
1757,1.421875
1758,1.421875
1759,1.421875
1760,1.421875
1761,1.421875
1762,1.421875
1763,1.421875
1764,1.421875
1765,1.421875
1766,1.421875
1767,1.421875
1768,1.421875
1769,1.421875
1770,1.421875
1771,1.421875
1772,1.421875
1773,1.421875
1774,1.421875
1775,1.421875
1776,1.421875
1777,1.421875
1778,1.421875
1779,1.421875
1780,1.421875
1781,1.421875
1782,1.421875
1783,1.421875
1784,1.421875
1785,1.421875
1786,1.421875
1787,1.421875
1788,1.421875
1789,1.421875
1790,1.421875
1791,1.421875
1792,1.421875
1793,1.421875
1794,1.421875
1795,1.421875
1796,1.421875
1797,1.421875
1798,1.421875
1799,1.421875
1800,1.421875
1801,1.421875
1802,1.421875
1803,1.421875
1804,1.421875
1805,1.421875
1806,1.421875
1807,1.421875
1808,1.421875
1809,1.421875
1810,1.421875
1811,1.421875
1812,1.421875
1813,1.421875
1814,1.421875
1815,1.421875
1816,1.421875
1817,1.421875
1818,1.421875
1819,1.421875
1820,1.421875
1821,1.421875
1822,1.421875
1823,1.421875
1824,1.421875
1825,1.421875
1826,1.421875
1827,1.421875
1828,1.421875
1829,1.421875
1830,1.421875
1831,1.421875
1832,1.421875
1833,1.421875
1834,1.421875
1835,1.421875
1836,1.421875
1837,1.421875
1838,1.421875
1839,1.421875
1840,1.421875
1841,1.421875
1842,1.421875
1843,1.421875
1844,1.421875
1845,1.421875
1846,1.421875
1847,1.421875
1848,1.421875
1849,1.421875
1850,1.421875
1851,1.421875
1852,1.421875
1853,1.421875
1854,1.421875
1855,1.421875
1856,1.421875
1857,1.421875
1858,1.421875
1859,1.421875
1860,1.421875
1861,1.421875
1862,1.421875
1863,1.421875
1864,1.421875
1865,1.421875
1866,1.421875
1867,1.421875
1868,1.421875
1869,1.421875
1870,1.421875
1871,1.421875
1872,1.421875
1873,1.421875
1874,1.421875
1875,1.421875
1876,1.421875
1877,1.421875
1878,1.421875
1879,1.421875
1880,1.421875
1881,1.421875
1882,1.421875
1883,1.421875
1884,1.421875
1885,1.421875
1886,1.421875
1887,1.421875
1888,1.421875
1889,1.421875
1890,1.421875
1891,1.421875
1892,1.421875
1893,1.421875
1894,1.421875
1895,1.421875
1896,1.421875
1897,1.421875
1898,1.421875
1899,1.421875
1900,1.421875
1901,1.421875
1902,1.421875
1903,1.421875
1904,1.421875
1905,1.421875
1906,1.421875
1907,1.421875
1908,1.421875
1909,1.421875
1910,1.421875
1911,1.421875
1912,1.421875
1913,1.421875
1914,1.421875
1915,1.421875
1916,1.421875
1917,1.421875
1918,1.421875
1919,1.421875
1920,1.421875
1921,1.421875
1922,1.421875
1923,1.421875
1924,1.421875
1925,1.421875
1926,1.421875
1927,1.421875
1928,1.421875
1929,1.421875
1930,1.421875
1931,1.421875
1932,1.421875
1933,1.421875
1934,1.421875
1935,1.421875
1936,1.421875
1937,1.421875
1938,1.421875
1939,1.421875
1940,1.421875
1941,1.421875
1942,1.421875
1943,1.421875
1944,1.421875
1945,1.421875
1946,1.421875
1947,1.421875
1948,1.421875
1949,1.421875
1950,1.421875
1951,1.421875
1952,1.421875
1953,1.421875
1954,1.421875
1955,1.421875
1956,1.421875
1957,1.421875
1958,1.421875
1959,1.421875
1960,1.421875
1961,1.421875
1962,1.421875
1963,1.421875
1964,1.421875
1965,1.421875
1966,1.421875
1967,1.421875
1968,1.421875
1969,1.421875
1970,1.421875
1971,1.421875
1972,1.421875
1973,1.421875
1974,1.421875
1975,1.421875
1976,1.421875
1977,1.421875
1978,1.421875
1979,1.421875
1980,1.421875
1981,1.421875
1982,1.421875
1983,1.421875
1984,1.421875
1985,1.421875
1986,1.421875
1987,1.421875
1988,1.421875
1989,1.421875
1990,1.421875
1991,1.421875
1992,1.421875
1993,1.421875
1994,1.421875
1995,1.421875
1996,1.421875
1997,1.421875
1998,1.421875
1999,1.421875
2000,1.421875
2001,1.421875
2002,1.421875
2003,1.421875
2004,1.421875
2005,1.421875
2006,1.421875
2007,1.421875
2008,1.421875
2009,1.421875
2010,1.421875
2011,1.421875
2012,1.421875
2013,1.421875
2014,1.421875
2015,1.421875
2016,1.421875
2017,1.421875
2018,1.421875
2019,1.421875
2020,1.421875
2021,1.421875
2022,1.421875
2023,1.421875
2024,1.421875
2025,1.421875
2026,1.421875
2027,1.421875
2028,1.421875
2029,1.421875
2030,1.421875
2031,1.421875
2032,1.421875
2033,1.421875
2034,1.421875
2035,1.421875
2036,1.421875
2037,1.421875
2038,1.421875
2039,1.421875
2040,1.421875
2041,1.421875
2042,1.421875
2043,1.421875
2044,1.421875
2045,1.421875
2046,1.421875
2047,1.421875
2048,1.421875
2049,1.421875
2050,1.421875
2051,1.421875
2052,1.421875
2053,1.421875
2054,1.421875
2055,1.421875
2056,1.421875
2057,1.421875
2058,1.421875
2059,1.421875
2060,1.421875
2061,1.421875
2062,1.421875
2063,1.421875
2064,1.421875
2065,1.421875
2066,1.421875
2067,1.421875
2068,1.421875
2069,1.421875
2070,1.421875
2071,1.421875
2072,1.421875
2073,1.421875
2074,1.421875
2075,1.421875
2076,1.421875
2077,1.421875
2078,1.421875
2079,1.421875
2080,1.421875
2081,1.421875
2082,1.421875
2083,1.421875
2084,1.421875
2085,1.421875
2086,1.421875
2087,1.421875
2088,1.421875
2089,1.421875
2090,1.421875
2091,1.421875
2092,1.421875
2093,1.421875
2094,1.421875
2095,1.421875
2096,1.421875
2097,1.421875
2098,1.421875
2099,1.421875
2100,1.421875
2101,1.421875
2102,1.421875
2103,1.421875
2104,1.421875
2105,1.421875
2106,1.421875
2107,1.421875
2108,1.421875
2109,1.421875
2110,1.421875
2111,1.421875
2112,1.421875
2113,1.421875
2114,1.421875
2115,1.421875
2116,1.421875
2117,1.421875
2118,1.421875
2119,1.421875
2120,1.421875
2121,1.421875
2122,1.421875
2123,1.421875
2124,1.421875
2125,1.421875
2126,1.421875
2127,1.421875
2128,1.421875
2129,1.421875
2130,1.421875
2131,1.421875
2132,1.421875
2133,1.421875
2134,1.421875
2135,1.421875
2136,1.421875
2137,1.421875
2138,1.421875
2139,1.421875
2140,1.421875
2141,1.421875
2142,1.421875
2143,1.421875
2144,1.421875
2145,1.421875
2146,1.421875
2147,1.421875
2148,1.421875
2149,1.421875
2150,1.421875
2151,1.421875
2152,1.421875
2153,1.421875
2154,1.421875
2155,1.421875
2156,1.421875
2157,1.421875
2158,1.421875
2159,1.421875
2160,1.421875
2161,1.421875
2162,1.421875
2163,1.421875
2164,1.421875
2165,1.421875
2166,1.421875
2167,1.421875
2168,1.421875
2169,1.421875
2170,1.421875
2171,1.421875
2172,1.421875
2173,1.421875
2174,1.421875
2175,1.421875
2176,1.421875
2177,1.421875
2178,1.421875
2179,1.421875
2180,1.421875
2181,1.421875
2182,1.421875
2183,1.421875
2184,1.421875
2185,1.421875
2186,1.421875
2187,1.421875
2188,1.421875
2189,1.421875
2190,1.421875
2191,1.421875
2192,1.421875
2193,1.421875
2194,1.421875
2195,1.421875
2196,1.421875
2197,1.421875
2198,1.421875
2199,1.421875
2200,1.421875
2201,1.421875
2202,1.421875
2203,1.421875
2204,1.421875
2205,1.421875
2206,1.421875
2207,1.421875
2208,1.421875
2209,1.421875
2210,1.421875
2211,1.421875
2212,1.421875
2213,1.421875
2214,1.421875
2215,1.421875
2216,1.421875
2217,1.421875
2218,1.421875
2219,1.421875
2220,1.421875
2221,1.421875
2222,1.421875
2223,1.421875
2224,1.421875
2225,1.421875
2226,1.421875
2227,1.421875
2228,1.421875
2229,1.421875
2230,1.421875
2231,1.421875
2232,1.421875
2233,1.421875
2234,1.421875
2235,1.421875
2236,1.421875
2237,1.421875
2238,1.421875
2239,1.421875
2240,1.421875
2241,1.421875
2242,1.421875
2243,1.421875
2244,1.421875
2245,1.421875
2246,1.421875
2247,1.421875
2248,1.421875
2249,1.421875
2250,1.421875
2251,1.421875
2252,1.421875
2253,1.421875
2254,1.421875
2255,1.421875
2256,1.421875
2257,1.421875
2258,1.421875
2259,1.421875
2260,1.421875
2261,1.421875
2262,1.421875
2263,1.421875
2264,1.421875
2265,1.421875
2266,1.421875
2267,1.421875
2268,1.421875
2269,1.421875
2270,1.421875
2271,1.421875
2272,1.421875
2273,1.421875
2274,1.421875
2275,1.421875
2276,1.421875
2277,1.421875
2278,1.421875
2279,1.421875
2280,1.421875
2281,1.421875
2282,1.421875
2283,1.421875
2284,1.421875
2285,1.421875
2286,1.421875
2287,1.421875
2288,1.421875
2289,1.421875
2290,1.421875
2291,1.421875
2292,1.421875
2293,1.421875
2294,1.421875
2295,1.421875
2296,1.421875
2297,1.421875
2298,1.421875
2299,1.421875
2300,1.421875
2301,1.421875
2302,1.421875
2303,1.421875
2304,1.421875
2305,1.421875
2306,1.421875
2307,1.421875
2308,1.421875
2309,1.421875
2310,1.421875
2311,1.421875
2312,1.421875
2313,1.421875
2314,1.421875
2315,1.421875
2316,1.421875
2317,1.421875
2318,1.421875
2319,1.421875
2320,1.421875
2321,1.421875
2322,1.421875
2323,1.421875
2324,1.421875
2325,1.421875
2326,1.421875
2327,1.421875
2328,1.421875
2329,1.421875
2330,1.421875
2331,1.421875
2332,1.421875
2333,1.421875
2334,1.421875
2335,1.421875
2336,1.421875
2337,1.421875
2338,1.421875
2339,1.421875
2340,1.421875
2341,1.421875
2342,1.421875
2343,1.421875
2344,1.421875
2345,1.421875
2346,1.421875
2347,1.421875
2348,1.421875
2349,1.421875
2350,1.421875
2351,1.421875
2352,1.421875
2353,1.421875
2354,1.421875
2355,1.421875
2356,1.421875
2357,1.421875
2358,1.421875
2359,1.421875
2360,1.421875
2361,1.421875
2362,1.421875
2363,1.421875
2364,1.421875
2365,1.421875
2366,1.421875
2367,1.421875
2368,1.421875
2369,1.421875
2370,1.421875
2371,1.421875
2372,1.421875
2373,1.421875
2374,1.421875
2375,1.421875
2376,1.421875
2377,1.421875
2378,1.421875
2379,1.421875
2380,1.421875
2381,1.421875
2382,1.421875
2383,1.421875
2384,1.421875
2385,1.421875
2386,1.421875
2387,1.421875
2388,1.421875
2389,1.421875
2390,1.421875
2391,1.421875
2392,1.421875
2393,1.421875
2394,1.421875
2395,1.421875
2396,1.421875
2397,1.421875
2398,1.421875
2399,1.421875
2400,1.421875
2401,1.421875
2402,1.421875
2403,1.421875
2404,1.421875
2405,1.421875
2406,1.421875
2407,1.421875
2408,1.421875
2409,1.421875
2410,1.421875
2411,1.421875
2412,1.421875
2413,1.421875
2414,1.421875
2415,1.421875
2416,1.421875
2417,1.421875
2418,1.421875
2419,1.421875
2420,1.421875
2421,1.421875
2422,1.421875
2423,1.421875
2424,1.421875
2425,1.421875
2426,1.421875
2427,1.421875
2428,1.421875
2429,1.421875
2430,1.421875
2431,1.421875
2432,1.421875
2433,1.421875
2434,1.421875
2435,1.421875
2436,1.421875
2437,1.421875
2438,1.421875
2439,1.421875
2440,1.421875
2441,1.421875
2442,1.421875
2443,1.421875
2444,1.421875
2445,1.421875
2446,1.421875
2447,1.421875
2448,1.421875
2449,1.421875
2450,1.421875
2451,1.421875
2452,1.421875
2453,1.421875
2454,1.421875
2455,1.421875
2456,1.421875
2457,1.421875
2458,1.421875
2459,1.421875
2460,1.421875
2461,1.421875
2462,1.421875
2463,1.421875
2464,1.421875
2465,1.421875
2466,1.421875
2467,1.421875
2468,1.421875
2469,1.421875
2470,1.421875
2471,1.421875
2472,1.421875
2473,1.421875
2474,1.421875
2475,1.421875
2476,1.421875
2477,1.421875
2478,1.421875
2479,1.421875
2480,1.421875
2481,1.421875
2482,1.421875
2483,1.421875
2484,1.421875
2485,1.421875
2486,1.421875
2487,1.421875
2488,1.421875
2489,1.421875
2490,1.421875
2491,1.421875
2492,1.421875
2493,1.421875
2494,1.421875
2495,1.421875
2496,1.421875
2497,1.421875
2498,1.421875
2499,1.421875
2500,1.421875
2501,1.421875
2502,1.421875
2503,1.421875
2504,1.421875
2505,1.421875
2506,1.421875
2507,1.421875
2508,1.421875
2509,1.421875
2510,1.421875
2511,1.421875
2512,1.421875
2513,1.421875
2514,1.421875
2515,1.421875
2516,1.421875
2517,1.421875
2518,1.421875
2519,1.421875
2520,1.421875
2521,1.421875
2522,1.421875
2523,1.421875
2524,1.421875
2525,1.421875
2526,1.421875
2527,1.421875
2528,1.421875
2529,1.421875
2530,1.421875
2531,1.421875
2532,1.421875
2533,1.421875
2534,1.421875
2535,1.421875
2536,1.421875
2537,1.421875
2538,1.421875
2539,1.421875
2540,1.421875
2541,1.421875
2542,1.421875
2543,1.421875
2544,1.421875
2545,1.421875
2546,1.421875
2547,1.421875
2548,1.421875
2549,1.421875
2550,1.421875
2551,1.421875
2552,1.421875
2553,1.421875
2554,1.421875
2555,1.421875
2556,1.421875
2557,1.421875
2558,1.421875
2559,1.421875
2560,1.421875
2561,1.421875
2562,1.421875
2563,1.421875
2564,1.421875
2565,1.421875
2566,1.421875
2567,1.421875
2568,1.421875
2569,1.421875
2570,1.421875
2571,1.421875
2572,1.421875
2573,1.421875
2574,1.421875
2575,1.421875
2576,1.421875
2577,1.421875
2578,1.421875
2579,1.421875
2580,1.421875
2581,1.421875
2582,1.421875
2583,1.421875
2584,1.421875
2585,1.421875
2586,1.421875
2587,1.421875
2588,1.421875
2589,1.421875
2590,1.421875
2591,1.421875
2592,1.421875
2593,1.421875
2594,1.421875
2595,1.421875
2596,1.421875
2597,1.421875
2598,1.421875
2599,1.421875
2600,1.421875
2601,1.421875
2602,1.421875
2603,1.421875
2604,1.421875
2605,1.421875
2606,1.421875
2607,1.421875
2608,1.421875
2609,1.421875
2610,1.421875
2611,1.421875
2612,1.421875
2613,1.421875
2614,1.421875
2615,1.421875
2616,1.421875
2617,1.421875
2618,1.421875
2619,1.421875
2620,1.421875
2621,1.421875
2622,1.421875
2623,1.421875
2624,1.421875
2625,1.421875
2626,1.421875
2627,1.421875
2628,1.421875
2629,1.421875
2630,1.421875
2631,1.421875
2632,1.421875
2633,1.421875
2634,1.421875
2635,1.421875
2636,1.421875
2637,1.421875
2638,1.421875
2639,1.421875
2640,1.421875
2641,1.421875
2642,1.421875
2643,1.421875
2644,1.421875
2645,1.421875
2646,1.421875
2647,1.421875
2648,1.421875
2649,1.421875
2650,1.421875
2651,1.421875
2652,1.421875
2653,1.421875
2654,1.421875
2655,1.421875
2656,1.421875
2657,1.421875
2658,1.421875
2659,1.421875
2660,1.421875
2661,1.421875
2662,1.421875
2663,1.421875
2664,1.421875
2665,1.421875
2666,1.421875
2667,1.421875
2668,1.421875
2669,1.421875
2670,1.421875
2671,1.421875
2672,1.421875
2673,1.421875
2674,1.421875
2675,1.421875
2676,1.421875
2677,1.421875
2678,1.421875
2679,1.421875
2680,1.421875
2681,1.421875
2682,1.421875
2683,1.421875
2684,1.421875
2685,1.421875
2686,1.421875
2687,1.421875
2688,1.421875
2689,1.421875
2690,1.421875
2691,1.421875
2692,1.421875
2693,1.421875
2694,1.421875
2695,1.421875
2696,1.421875
2697,1.421875
2698,1.421875
2699,1.421875
2700,1.421875
2701,1.421875
2702,1.421875
2703,1.421875
2704,1.421875
2705,1.421875
2706,1.421875
2707,1.421875


==> communication_costs/cora/cora_mmlp_gcn_400.csv <==
Sno,node
0,1159.2437438964844
1,1.4447021484375
2,1159.2420349121094
3,1159.241714477539
4,1159.2410736083984
5,1159.2410736083984
6,1159.2410736083984
7,1159.2408599853516
8,1159.2407531738281
9,1159.2405395507812
10,1159.2405395507812
11,1159.2405395507812
12,1159.2404327392578
13,1159.2405395507812
14,1159.2403259277344
15,1.435089111328125
16,1159.2405395507812
17,1159.2405395507812
18,1159.2404327392578
19,1.434661865234375
20,1.4337005615234375
21,1159.2401123046875
22,1159.2403259277344
23,1159.240219116211
24,1159.240219116211
25,1159.240219116211
26,1159.240005493164
27,1159.2401123046875
28,1159.2403259277344
29,1159.240219116211
30,1159.240219116211
31,1159.240219116211
32,1159.240005493164
33,1159.240005493164
34,1159.240005493164
35,1159.2401123046875
36,1159.2401123046875
37,1159.2401123046875
38,1159.2401123046875
39,1159.2401123046875
40,1159.240005493164
41,1159.240005493164
42,1159.240005493164
43,1159.240005493164
44,1159.240005493164
45,1159.240005493164
46,1159.240005493164
47,1159.240005493164
48,1159.2398986816406
49,1159.2398986816406
50,1159.2398986816406
51,1159.2398986816406
52,1159.2398986816406
53,1.4300689697265625
54,1159.2401123046875
55,1159.2401123046875
56,1159.240005493164
57,1159.240005493164
58,1159.240005493164
59,1159.240005493164
60,1159.240005493164
61,1159.240005493164
62,1159.240005493164
63,1159.2398986816406
64,1159.2398986816406
65,1159.2398986816406
66,1159.2398986816406
67,1159.2398986816406
68,1159.2397918701172
69,1159.2397918701172
70,1159.2397918701172
71,1159.2396850585938
72,1159.240005493164
73,1159.2398986816406
74,1159.240005493164
75,1159.240005493164
76,1159.240005493164
77,1159.240005493164
78,1159.240005493164
79,1159.240005493164
80,1159.240005493164
81,1159.240005493164
82,1159.2398986816406
83,1159.2398986816406
84,1159.2398986816406
85,1159.2398986816406
86,1159.2398986816406
87,1159.2398986816406
88,1159.2398986816406
89,1159.2398986816406
90,1159.2398986816406
91,1159.2398986816406
92,1159.2398986816406
93,1159.2397918701172
94,1159.2397918701172
95,1159.2397918701172
96,1159.2397918701172
97,1159.2397918701172
98,1159.2397918701172
99,1159.2397918701172
100,1159.2397918701172
101,1159.2397918701172
102,1159.2397918701172
103,1159.2397918701172
104,1159.2397918701172
105,1159.2397918701172
106,1159.2397918701172
107,1159.2396850585938
108,1159.2396850585938
109,1159.2397918701172
110,1159.2396850585938
111,1159.2398986816406
112,1159.2398986816406
113,1159.2398986816406
114,1159.2398986816406
115,1159.2398986816406
116,1159.2398986816406
117,1159.2398986816406
118,1159.2398986816406
119,1159.2398986816406
120,1159.2397918701172
121,1159.2397918701172
122,1159.2397918701172
123,1159.2397918701172
124,1159.2397918701172
125,1159.2397918701172
126,1159.2397918701172
127,1159.2397918701172
128,1159.2397918701172
129,1159.2397918701172
130,1159.2397918701172
131,1159.2397918701172
132,1159.2396850585938
133,1159.2396850585938
134,1159.2396850585938
135,1159.2396850585938
136,1159.2396850585938
137,1159.2396850585938
138,1159.2396850585938
139,1159.2396850585938
140,1159.2396850585938
141,1159.2396850585938
142,1159.2396850585938
143,1159.2395782470703
144,1159.2395782470703
145,1.4310302734375
146,1.43060302734375
147,1.4292144775390625
148,1.428466796875
149,1159.2396850585938
150,1159.2396850585938
151,1159.2396850585938
152,1159.2396850585938
153,1159.2397918701172
154,1159.2397918701172
155,1159.2397918701172
156,1159.2397918701172
157,1159.2397918701172
158,1159.2397918701172
159,1159.2397918701172
160,1159.2397918701172
161,1159.2397918701172
162,1159.2397918701172
163,1159.2397918701172
164,1159.2397918701172
165,1159.2397918701172
166,1159.2397918701172
167,1159.2397918701172
168,1159.2397918701172
169,1159.2397918701172
170,1159.2397918701172
171,1159.2397918701172
172,1159.2397918701172
173,1159.2397918701172
174,1159.2397918701172
175,1159.2397918701172
176,1159.2396850585938
177,1159.2396850585938
178,1159.2396850585938
179,1159.2396850585938
180,1159.2396850585938
181,1159.2396850585938
182,1159.2396850585938
183,1159.2396850585938
184,1159.2396850585938
185,1159.2396850585938
186,1159.2396850585938
187,1159.2396850585938
188,1159.2396850585938
189,1159.2396850585938
190,1159.2396850585938
191,1159.2396850585938
192,1159.2396850585938
193,1159.2396850585938
194,1159.2396850585938
195,1159.2396850585938
196,1159.2396850585938
197,1159.2396850585938
198,1159.2396850585938
199,1159.2396850585938
200,1159.2396850585938
201,1159.2396850585938
202,1159.2396850585938
203,1159.2396850585938
204,1159.2395782470703
205,1159.2395782470703
206,1159.2395782470703
207,1159.2395782470703
208,1159.2395782470703
209,1159.2395782470703
210,1159.2395782470703
211,1159.2395782470703
212,1159.2395782470703
213,1159.2395782470703
214,1159.2395782470703
215,1.43145751953125
216,1.43017578125
217,1.430389404296875
218,1.429962158203125
219,1159.2395782470703
220,1159.2396850585938
221,1159.2395782470703
222,1159.2396850585938
223,1159.2396850585938
224,1159.2396850585938
225,1159.2396850585938
226,1159.2396850585938
227,1159.2396850585938
228,1159.2396850585938
229,1159.2396850585938
230,1159.2396850585938
231,1159.2396850585938
232,1159.2396850585938
233,1159.2396850585938
234,1159.2396850585938
235,1159.2396850585938
236,1159.2396850585938
237,1159.2396850585938
238,1159.2396850585938
239,1159.2396850585938
240,1159.2396850585938
241,1159.2396850585938
242,1159.2396850585938
243,1159.2396850585938
244,1159.2396850585938
245,1159.2396850585938
246,1159.2396850585938
247,1159.2396850585938
248,1159.2396850585938
249,1159.2396850585938
250,1159.2396850585938
251,1159.2396850585938
252,1159.2396850585938
253,1159.2396850585938
254,1159.2396850585938
255,1159.2396850585938
256,1159.2396850585938
257,1159.2396850585938
258,1159.2396850585938
259,1159.2396850585938
260,1159.2395782470703
261,1159.2395782470703
262,1159.2395782470703
263,1159.2395782470703
264,1159.2395782470703
265,1159.2395782470703
266,1159.2395782470703
267,1159.2395782470703
268,1159.2395782470703
269,1159.2395782470703
270,1159.2395782470703
271,1159.2395782470703
272,1159.2395782470703
273,1159.2395782470703
274,1159.2395782470703
275,1159.2395782470703
276,1159.2395782470703
277,1159.2395782470703
278,1159.2395782470703
279,1159.2395782470703
280,1159.2395782470703
281,1159.2395782470703
282,1159.2395782470703
283,1159.2395782470703
284,1159.2395782470703
285,1159.2395782470703
286,1159.2395782470703
287,1159.2395782470703
288,1159.2395782470703
289,1159.2395782470703
290,1159.2395782470703
291,1159.2395782470703
292,1159.2395782470703
293,1159.2395782470703
294,1159.2395782470703
295,1159.2395782470703
296,1159.2395782470703
297,1159.2395782470703
298,1159.2395782470703
299,1159.2395782470703
300,1159.2395782470703
301,1159.2395782470703
302,1159.2395782470703
303,1159.2395782470703
304,1159.2394714355469
305,1159.2394714355469
306,1159.2394714355469
307,1159.2394714355469
308,1159.2394714355469
309,1159.2394714355469
310,1.43017578125
311,1.4302825927734375
312,1.429962158203125
313,1.4277191162109375
314,1.4285736083984375
315,1159.2395782470703
316,1159.2395782470703
317,1159.2395782470703
318,1159.2395782470703
319,1159.2395782470703
320,1159.2395782470703
321,1159.2395782470703
322,1159.2395782470703
323,1159.2395782470703
324,1159.2395782470703
325,1159.2395782470703
326,1159.2395782470703
327,1159.2395782470703
328,1159.2395782470703
329,1159.2395782470703
330,1159.2395782470703
331,1159.2395782470703
332,1159.2395782470703
333,1159.2395782470703
334,1159.2395782470703
335,1159.2395782470703
336,1159.2395782470703
337,1159.2395782470703
338,1159.2395782470703
339,1159.2395782470703
340,1159.2395782470703
341,1159.2395782470703
342,1159.2395782470703
343,1159.2395782470703
344,1159.2395782470703
345,1159.2395782470703
346,1159.2395782470703
347,1159.2395782470703
348,1159.2395782470703
349,1159.2395782470703
350,1159.2395782470703
351,1159.2395782470703
352,1159.2395782470703
353,1159.2395782470703
354,1159.2395782470703
355,1159.2395782470703
356,1159.2395782470703
357,1159.2395782470703
358,1159.2395782470703
359,1159.2395782470703
360,1159.2395782470703
361,1159.2395782470703
362,1159.2395782470703
363,1159.2395782470703
364,1159.2395782470703
365,1159.2394714355469
366,1159.2394714355469
367,1159.2394714355469
368,1159.2394714355469
369,1159.2394714355469
370,1159.2394714355469
371,1159.2394714355469
372,1159.2394714355469
373,1159.2394714355469
374,1159.2394714355469
375,1159.2394714355469
376,1159.2394714355469
377,1159.2394714355469
378,1159.2394714355469
379,1159.2394714355469
380,1159.2394714355469
381,1159.2394714355469
382,1159.2394714355469
383,1159.2394714355469
384,1159.2394714355469
385,1159.2394714355469
386,1159.2394714355469
387,1159.2394714355469
388,1159.2394714355469
389,1159.2394714355469
390,1159.2394714355469
391,1159.2394714355469
392,1.4290008544921875
393,1.4287872314453125
394,1.428680419921875
395,1.4285736083984375
396,1.428466796875
397,1.428466796875
398,1.427825927734375
399,1.4276123046875
400,1.427825927734375
401,1.427398681640625
402,1.4275054931640625
403,1159.2394714355469
404,1159.2394714355469
405,1159.2394714355469
406,1159.2394714355469
407,1159.2394714355469
408,1159.2394714355469
409,1159.2394714355469
410,1159.2394714355469
411,1159.2394714355469
412,1159.2394714355469
413,1159.2394714355469
414,1159.2394714355469
415,1159.2394714355469
416,1159.2394714355469
417,1159.2394714355469
418,1159.2394714355469
419,1159.2394714355469
420,1159.2394714355469
421,1159.2394714355469
422,1159.2394714355469
423,1159.2394714355469
424,1159.2394714355469
425,1159.2394714355469
426,1159.2394714355469
427,1159.2394714355469
428,1159.2394714355469
429,1159.2394714355469
430,1159.2394714355469
431,1159.2394714355469
432,1159.2394714355469
433,1159.2394714355469
434,1159.2394714355469
435,1159.2394714355469
436,1159.2394714355469
437,1159.2394714355469
438,1159.2394714355469
439,1159.2394714355469
440,1159.2394714355469
441,1159.2394714355469
442,1159.2394714355469
443,1159.2394714355469
444,1159.2394714355469
445,1159.2394714355469
446,1159.2394714355469
447,1159.2394714355469
448,1159.2394714355469
449,1159.2394714355469
450,1159.2394714355469
451,1159.2394714355469
452,1159.2394714355469
453,1159.2394714355469
454,1159.2394714355469
455,1159.2394714355469
456,1159.2394714355469
457,1159.2394714355469
458,1159.2394714355469
459,1159.2394714355469
460,1159.2394714355469
461,1159.2394714355469
462,1159.2394714355469
463,1159.2394714355469
464,1159.2394714355469
465,1159.2394714355469
466,1159.2394714355469
467,1159.2394714355469
468,1159.2394714355469
469,1159.2394714355469
470,1159.2394714355469
471,1159.2394714355469
472,1159.2394714355469
473,1159.2394714355469
474,1159.2394714355469
475,1159.2394714355469
476,1159.2394714355469
477,1159.2394714355469
478,1159.2394714355469
479,1159.2394714355469
480,1159.2394714355469
481,1159.2394714355469
482,1159.2394714355469
483,1159.2394714355469
484,1159.2394714355469
485,1159.2394714355469
486,1159.2394714355469
487,1159.2394714355469
488,1159.2394714355469
489,1159.2394714355469
490,1159.2394714355469
491,1159.2394714355469
492,1159.2393646240234
493,1159.2393646240234
494,1159.2393646240234
495,1159.2393646240234
496,1159.2393646240234
497,1159.2393646240234
498,1159.2393646240234
499,1159.2393646240234
500,1159.2393646240234
501,1159.2393646240234
502,1159.2393646240234
503,1159.2393646240234
504,1159.2393646240234
505,1159.2393646240234
506,1159.2393646240234
507,1159.2393646240234
508,1159.2393646240234
509,1159.2393646240234
510,1.4292144775390625
511,1.4287872314453125
512,1.428466796875
513,1.428466796875
514,1.428253173828125
515,1.4281463623046875
516,1.4279327392578125
517,1.427825927734375
518,1.427825927734375
519,1.427825927734375
520,1.4276123046875
521,1.4275054931640625
522,1.427398681640625
523,1.4272918701171875
524,1.4276123046875
525,1.4275054931640625
526,1.427825927734375
527,1159.2393646240234
528,1.427398681640625
529,1159.2393646240234
530,1159.2393646240234
531,1159.2393646240234
532,1159.2393646240234
533,1159.2393646240234
534,1159.2393646240234
535,1159.2393646240234
536,1159.2393646240234
537,1159.2393646240234
538,1159.2393646240234
539,1159.2393646240234
540,1159.2393646240234
541,1159.2393646240234
542,1159.2393646240234
543,1159.2393646240234
544,1159.2393646240234
545,1159.2393646240234
546,1159.2393646240234
547,1159.2393646240234
548,1159.2393646240234
549,1159.2393646240234
550,1159.2393646240234
551,1159.2393646240234
552,1159.2393646240234
553,1159.2393646240234
554,1159.2393646240234
555,1159.2393646240234
556,1159.2393646240234
557,1159.2393646240234
558,1159.2393646240234
559,1159.2393646240234
560,1159.2393646240234
561,1159.2393646240234
562,1159.2393646240234
563,1159.2393646240234
564,1159.2393646240234
565,1159.2393646240234
566,1159.2393646240234
567,1159.2393646240234
568,1159.2393646240234
569,1159.2393646240234
570,1159.2393646240234
571,1159.2393646240234
572,1159.2393646240234
573,1159.2393646240234
574,1159.2393646240234
575,1159.2393646240234
576,1159.2393646240234
577,1159.2393646240234
578,1159.2393646240234
579,1159.2393646240234
580,1159.2393646240234
581,1159.2393646240234
582,1159.2393646240234
583,1159.2393646240234
584,1159.2393646240234
585,1159.2393646240234
586,1159.2393646240234
587,1159.2393646240234
588,1159.2393646240234
589,1159.2393646240234
590,1159.2393646240234
591,1159.2393646240234
592,1159.2393646240234
593,1159.2393646240234
594,1159.2393646240234
595,1159.2393646240234
596,1159.2393646240234
597,1159.2393646240234
598,1159.2393646240234
599,1159.2393646240234
600,1159.2393646240234
601,1159.2393646240234
602,1159.2393646240234
603,1159.2393646240234
604,1159.2393646240234
605,1159.2393646240234
606,1159.2393646240234
607,1.4298553466796875
608,1.4287872314453125
609,1.4287872314453125
610,1.4287872314453125
611,1.4281463623046875
612,1.4283599853515625
613,1.428253173828125
614,1.42803955078125
615,1.42803955078125
616,1.42803955078125
617,1.427825927734375
618,1.427825927734375
619,1.4279327392578125
620,1.4277191162109375
621,1.4276123046875
622,1.4276123046875
623,1.4276123046875
624,1.4277191162109375
625,1.4277191162109375
626,1.4276123046875
627,1.4276123046875
628,1.4276123046875
629,1.4276123046875
630,1.4276123046875
631,1.4276123046875
632,1.4276123046875
633,1.4276123046875
634,1.4275054931640625
635,1.4275054931640625
636,1.4275054931640625
637,1.427398681640625
638,1.4275054931640625
639,1.427398681640625
640,1.4275054931640625
641,1.427398681640625
642,1.4275054931640625
643,1.4275054931640625
644,1.427398681640625
645,1.4275054931640625
646,1.4272918701171875
647,1.4272918701171875
648,1.4272918701171875
649,1.4272918701171875
650,1.4272918701171875
651,1.427398681640625
652,1.4272918701171875
653,1.4272918701171875
654,1.42718505859375
655,1.42718505859375
656,1.42718505859375
657,1.4272918701171875
658,1.42718505859375
659,1.42718505859375
660,1.42718505859375
661,1.42718505859375
662,1.42718505859375
663,1.4270782470703125
664,1.4270782470703125
665,1.4270782470703125
666,1.4290008544921875
667,1.4275054931640625
668,1.42718505859375
669,1.4270782470703125
670,1.4272918701171875
671,1.429107666015625
672,1.4290008544921875
673,1.4285736083984375
674,1.428680419921875
675,1.4283599853515625
676,1.428466796875
677,1.4283599853515625
678,1.42803955078125
679,1.4279327392578125
680,1.42803955078125
681,1.4279327392578125
682,1.4281463623046875
683,1.427825927734375
684,1.42803955078125
685,1.4279327392578125
686,1.427825927734375
687,1.42803955078125
688,1.4279327392578125
689,1.4277191162109375
690,1.4277191162109375
691,1.427825927734375
692,1.4277191162109375
693,1.4276123046875
694,1.427825927734375
695,1.4277191162109375
696,1.4279327392578125
697,1.427825927734375
698,1.427825927734375
699,1.4276123046875
700,1.4276123046875
701,1.4277191162109375
702,1.4276123046875
703,1.4276123046875
704,1.4275054931640625
705,1.4276123046875
706,1.4276123046875
707,1.427398681640625
708,1.427398681640625
709,1.4275054931640625
710,1.427398681640625
711,1.4275054931640625
712,1.427398681640625
713,1.427398681640625
714,1.4276123046875
715,1.4276123046875
716,1.4275054931640625
717,1.4275054931640625
718,1.4276123046875
719,1.427398681640625
720,1.427398681640625
721,1.427398681640625
722,1.427398681640625
723,1.4276123046875
724,1.4275054931640625
725,1.427398681640625
726,1.427398681640625
727,1.4275054931640625
728,1.4275054931640625
729,1.427398681640625
730,1.427398681640625
731,1.4275054931640625
732,1.427398681640625
733,1.4272918701171875
734,1.4275054931640625
735,1.4275054931640625
736,1.4272918701171875
737,1.4272918701171875
738,1.4275054931640625
739,1.4272918701171875
740,1.4272918701171875
741,1.4272918701171875
742,1.427398681640625
743,1.4272918701171875
744,1.427398681640625
745,1.427398681640625
746,1.4272918701171875
747,1.4272918701171875
748,1.4272918701171875
749,1.4272918701171875
750,1.4272918701171875
751,1.4272918701171875
752,1.4272918701171875
753,1.4272918701171875
754,1.4272918701171875
755,1.4272918701171875
756,1.427398681640625
757,1.4275054931640625
758,1.427398681640625
759,1.4272918701171875
760,1.427398681640625
761,1.4272918701171875
762,1.4272918701171875
763,1.4272918701171875
764,1.4272918701171875
765,1.4272918701171875
766,1.4272918701171875
767,1.4272918701171875
768,1.4272918701171875
769,1.4272918701171875
770,1.4272918701171875
771,1.427398681640625
772,1.4272918701171875
773,1.4272918701171875
774,1.42718505859375
775,1.42718505859375
776,1.42718505859375
777,1.42718505859375
778,1.42718505859375
779,1.42718505859375
780,1.42718505859375
781,1.42718505859375
782,1.4272918701171875
783,1.42718505859375
784,1.42718505859375
785,1.42718505859375
786,1.42718505859375
787,1.4272918701171875
788,1.42718505859375
789,1.42718505859375
790,1.42718505859375
791,1.42718505859375
792,1.42718505859375
793,1.4272918701171875
794,1.42718505859375
795,1.42718505859375
796,1.42718505859375
797,1.42718505859375
798,1.42718505859375
799,1.42718505859375
800,1.42718505859375
801,1.42718505859375
802,1.42718505859375
803,1.42718505859375
804,1.4272918701171875
805,1.42718505859375
806,1.4272918701171875
807,1.4272918701171875
808,1.4272918701171875
809,1.42718505859375
810,1.4272918701171875
811,1.42718505859375
812,1.42718505859375
813,1.42718505859375
814,1.42718505859375
815,1.4272918701171875
816,1.42718505859375
817,1.42718505859375
818,1.42718505859375
819,1.42718505859375
820,1.42718505859375
821,1.4272918701171875
822,1.4272918701171875
823,1.4270782470703125
824,1.4270782470703125
825,1.4270782470703125
826,1.4270782470703125
827,1.4270782470703125
828,1.4270782470703125
829,1.4270782470703125
830,1.4270782470703125
831,1.4270782470703125
832,1.4270782470703125
833,1.4270782470703125
834,1.4270782470703125
835,1.4270782470703125
836,1.4270782470703125
837,1.4270782470703125
838,1.4270782470703125
839,1.4270782470703125
840,1.4270782470703125
841,1.4270782470703125
842,1.4270782470703125
843,1.4270782470703125
844,1.42718505859375
845,1.4270782470703125
846,1.4270782470703125
847,1.4270782470703125
848,1.4270782470703125
849,1.4270782470703125
850,1.4270782470703125
851,1.4270782470703125
852,1.4270782470703125
853,1.4270782470703125
854,1.4270782470703125
855,1.4270782470703125
856,1.4270782470703125
857,1.4270782470703125
858,1.4270782470703125
859,1.4270782470703125
860,1.4270782470703125
861,1.4270782470703125
862,1.4270782470703125
863,1.426971435546875
864,1.426971435546875
865,1.426971435546875
866,1.426971435546875
867,1.426971435546875
868,1.426971435546875
869,1.426971435546875
870,1.426971435546875
871,1.426971435546875
872,1.426971435546875
873,1.426971435546875
874,1.426971435546875
875,1.426971435546875
876,1.426971435546875
877,1.426971435546875
878,1.4270782470703125
879,1.4272918701171875
880,1.427398681640625
881,1.426971435546875
882,1.427398681640625
883,1.4272918701171875
884,1.4272918701171875
885,1.4277191162109375
886,1.427398681640625
887,1.426971435546875
888,1.426971435546875
889,1.426971435546875
890,1.4272918701171875
891,1.4276123046875
892,1.426971435546875
893,1.4272918701171875
894,1.4272918701171875
895,1.4272918701171875
896,1.4285736083984375
897,1.4285736083984375
898,1.428680419921875
899,1.428253173828125
900,1.42803955078125
901,1.4283599853515625
902,1.428466796875
903,1.42803955078125
904,1.4281463623046875
905,1.4279327392578125
906,1.428253173828125
907,1.42803955078125
908,1.4277191162109375
909,1.4281463623046875
910,1.4279327392578125
911,1.4276123046875
912,1.4276123046875
913,1.4277191162109375
914,1.4279327392578125
915,1.428253173828125
916,1.427825927734375
917,1.42803955078125
918,1.4277191162109375
919,1.4277191162109375
920,1.4279327392578125
921,1.4276123046875
922,1.4276123046875
923,1.4279327392578125
924,1.427825927734375
925,1.4276123046875
926,1.4276123046875
927,1.427825927734375
928,1.4276123046875
929,1.427825927734375
930,1.427825927734375
931,1.4275054931640625
932,1.4276123046875
933,1.4277191162109375
934,1.4276123046875
935,1.4276123046875
936,1.4277191162109375
937,1.4275054931640625
938,1.4275054931640625
939,1.4275054931640625
940,1.427398681640625
941,1.4275054931640625
942,1.4275054931640625
943,1.427398681640625
944,1.4275054931640625
945,1.4275054931640625
946,1.4275054931640625
947,1.427398681640625
948,1.4276123046875
949,1.427398681640625
950,1.4276123046875
951,1.4277191162109375
952,1.4275054931640625
953,1.4276123046875
954,1.4275054931640625
955,1.4275054931640625
956,1.4275054931640625
957,1.427398681640625
958,1.4276123046875
959,1.4276123046875
960,1.427398681640625
961,1.427398681640625
962,1.427398681640625
963,1.4276123046875
964,1.427398681640625
965,1.4275054931640625
966,1.427398681640625
967,1.427398681640625
968,1.427398681640625
969,1.427398681640625
970,1.4275054931640625
971,1.427398681640625
972,1.427398681640625
973,1.4272918701171875
974,1.4275054931640625
975,1.4272918701171875
976,1.4275054931640625
977,1.4276123046875
978,1.4272918701171875
979,1.4272918701171875
980,1.427398681640625
981,1.427398681640625
982,1.4272918701171875
983,1.4272918701171875
984,1.4272918701171875
985,1.4272918701171875
986,1.4275054931640625
987,1.4272918701171875
988,1.4272918701171875
989,1.4272918701171875
990,1.4272918701171875
991,1.4272918701171875
992,1.4272918701171875
993,1.427398681640625
994,1.4272918701171875
995,1.427398681640625
996,1.427398681640625
997,1.427398681640625
998,1.4272918701171875
999,1.4272918701171875
1000,1.4272918701171875
1001,1.427398681640625
1002,1.427398681640625
1003,1.4272918701171875
1004,1.4272918701171875
1005,1.4272918701171875
1006,1.4272918701171875
1007,1.427398681640625
1008,1.4272918701171875
1009,1.4272918701171875
1010,1.4272918701171875
1011,1.4272918701171875
1012,1.4272918701171875
1013,1.4272918701171875
1014,1.4272918701171875
1015,1.427398681640625
1016,1.4272918701171875
1017,1.4272918701171875
1018,1.4272918701171875
1019,1.427398681640625
1020,1.4272918701171875
1021,1.4272918701171875
1022,1.4272918701171875
1023,1.427398681640625
1024,1.4272918701171875
1025,1.4272918701171875
1026,1.4272918701171875
1027,1.427398681640625
1028,1.4272918701171875
1029,1.427398681640625
1030,1.4272918701171875
1031,1.4272918701171875
1032,1.4272918701171875
1033,1.4272918701171875
1034,1.4272918701171875
1035,1.4272918701171875
1036,1.4272918701171875
1037,1.427398681640625
1038,1.4272918701171875
1039,1.4272918701171875
1040,1.4272918701171875
1041,1.4272918701171875
1042,1.4272918701171875
1043,1.427398681640625
1044,1.42718505859375
1045,1.42718505859375
1046,1.42718505859375
1047,1.42718505859375
1048,1.42718505859375
1049,1.42718505859375
1050,1.4272918701171875
1051,1.42718505859375
1052,1.42718505859375
1053,1.42718505859375
1054,1.42718505859375
1055,1.42718505859375
1056,1.4272918701171875
1057,1.42718505859375
1058,1.4272918701171875
1059,1.42718505859375
1060,1.42718505859375
1061,1.4272918701171875
1062,1.42718505859375
1063,1.42718505859375
1064,1.42718505859375
1065,1.4272918701171875
1066,1.4272918701171875
1067,1.42718505859375
1068,1.427398681640625
1069,1.4272918701171875
1070,1.42718505859375
1071,1.42718505859375
1072,1.4272918701171875
1073,1.42718505859375
1074,1.42718505859375
1075,1.42718505859375
1076,1.42718505859375
1077,1.42718505859375
1078,1.4272918701171875
1079,1.4272918701171875
1080,1.42718505859375
1081,1.42718505859375
1082,1.42718505859375
1083,1.42718505859375
1084,1.42718505859375
1085,1.42718505859375
1086,1.427398681640625
1087,1.42718505859375
1088,1.427398681640625
1089,1.42718505859375
1090,1.42718505859375
1091,1.42718505859375
1092,1.42718505859375
1093,1.4272918701171875
1094,1.42718505859375
1095,1.42718505859375
1096,1.4272918701171875
1097,1.4272918701171875
1098,1.4272918701171875
1099,1.42718505859375
1100,1.42718505859375
1101,1.4272918701171875
1102,1.42718505859375
1103,1.42718505859375
1104,1.42718505859375
1105,1.42718505859375
1106,1.42718505859375
1107,1.4272918701171875
1108,1.42718505859375
1109,1.4272918701171875
1110,1.42718505859375
1111,1.42718505859375
1112,1.4272918701171875
1113,1.4272918701171875
1114,1.42718505859375
1115,1.42718505859375
1116,1.42718505859375
1117,1.42718505859375
1118,1.42718505859375
1119,1.42718505859375
1120,1.42718505859375
1121,1.42718505859375
1122,1.42718505859375
1123,1.4272918701171875
1124,1.42718505859375
1125,1.42718505859375
1126,1.42718505859375
1127,1.42718505859375
1128,1.427398681640625
1129,1.42718505859375
1130,1.4272918701171875
1131,1.42718505859375
1132,1.4272918701171875
1133,1.42718505859375
1134,1.42718505859375
1135,1.42718505859375
1136,1.42718505859375
1137,1.42718505859375
1138,1.4272918701171875
1139,1.42718505859375
1140,1.42718505859375
1141,1.4272918701171875
1142,1.42718505859375
1143,1.42718505859375
1144,1.42718505859375
1145,1.42718505859375
1146,1.42718505859375
1147,1.42718505859375
1148,1.42718505859375
1149,1.4272918701171875
1150,1.42718505859375
1151,1.42718505859375
1152,1.42718505859375
1153,1.42718505859375
1154,1.42718505859375
1155,1.42718505859375
1156,1.42718505859375
1157,1.42718505859375
1158,1.4272918701171875
1159,1.42718505859375
1160,1.42718505859375
1161,1.42718505859375
1162,1.42718505859375
1163,1.42718505859375
1164,1.42718505859375
1165,1.42718505859375
1166,1.42718505859375
1167,1.42718505859375
1168,1.42718505859375
1169,1.42718505859375
1170,1.4272918701171875
1171,1.42718505859375
1172,1.42718505859375
1173,1.4272918701171875
1174,1.4272918701171875
1175,1.42718505859375
1176,1.42718505859375
1177,1.42718505859375
1178,1.42718505859375
1179,1.4272918701171875
1180,1.4270782470703125
1181,1.4270782470703125
1182,1.4270782470703125
1183,1.4270782470703125
1184,1.4270782470703125
1185,1.4270782470703125
1186,1.4270782470703125
1187,1.4270782470703125
1188,1.42718505859375
1189,1.4270782470703125
1190,1.42718505859375
1191,1.4270782470703125
1192,1.4270782470703125
1193,1.4270782470703125
1194,1.4270782470703125
1195,1.4270782470703125
1196,1.42718505859375
1197,1.4270782470703125
1198,1.4270782470703125
1199,1.4270782470703125
1200,1.4270782470703125
1201,1.4270782470703125
1202,1.4270782470703125
1203,1.4270782470703125
1204,1.4270782470703125
1205,1.42718505859375
1206,1.4270782470703125
1207,1.4270782470703125
1208,1.4270782470703125
1209,1.4270782470703125
1210,1.4270782470703125
1211,1.4270782470703125
1212,1.42718505859375
1213,1.4270782470703125
1214,1.4270782470703125
1215,1.42718505859375
1216,1.4270782470703125
1217,1.4270782470703125
1218,1.4270782470703125
1219,1.4270782470703125
1220,1.4270782470703125
1221,1.4270782470703125
1222,1.4270782470703125
1223,1.4270782470703125
1224,1.4270782470703125
1225,1.4270782470703125
1226,1.4270782470703125
1227,1.4272918701171875
1228,1.4272918701171875
1229,1.4270782470703125
1230,1.4270782470703125
1231,1.4272918701171875
1232,1.4270782470703125
1233,1.4270782470703125
1234,1.4270782470703125
1235,1.4270782470703125
1236,1.4270782470703125
1237,1.4270782470703125
1238,1.42718505859375
1239,1.4270782470703125
1240,1.4270782470703125
1241,1.4270782470703125
1242,1.4270782470703125
1243,1.4270782470703125
1244,1.4270782470703125
1245,1.4270782470703125
1246,1.4270782470703125
1247,1.4270782470703125
1248,1.4270782470703125
1249,1.4270782470703125
1250,1.42718505859375
1251,1.4270782470703125
1252,1.4270782470703125
1253,1.42718505859375
1254,1.4270782470703125
1255,1.4270782470703125
1256,1.4270782470703125
1257,1.4270782470703125
1258,1.4270782470703125
1259,1.4270782470703125
1260,1.4270782470703125
1261,1.4270782470703125
1262,1.4270782470703125
1263,1.42718505859375
1264,1.4270782470703125
1265,1.4270782470703125
1266,1.4270782470703125
1267,1.4270782470703125
1268,1.42718505859375
1269,1.4270782470703125
1270,1.42718505859375
1271,1.42718505859375
1272,1.4270782470703125
1273,1.4270782470703125
1274,1.42718505859375
1275,1.4270782470703125
1276,1.4270782470703125
1277,1.4270782470703125
1278,1.4270782470703125
1279,1.4270782470703125
1280,1.4270782470703125
1281,1.4270782470703125
1282,1.42718505859375
1283,1.4270782470703125
1284,1.4270782470703125
1285,1.4270782470703125
1286,1.4270782470703125
1287,1.4270782470703125
1288,1.42718505859375
1289,1.4270782470703125
1290,1.4270782470703125
1291,1.4270782470703125
1292,1.42718505859375
1293,1.4270782470703125
1294,1.4270782470703125
1295,1.4270782470703125
1296,1.4270782470703125
1297,1.4270782470703125
1298,1.4270782470703125
1299,1.4270782470703125
1300,1.4270782470703125
1301,1.4270782470703125
1302,1.4270782470703125
1303,1.4270782470703125
1304,1.4270782470703125
1305,1.4270782470703125
1306,1.4270782470703125
1307,1.4270782470703125
1308,1.4270782470703125
1309,1.4270782470703125
1310,1.4270782470703125
1311,1.4270782470703125
1312,1.4270782470703125
1313,1.4270782470703125
1314,1.4270782470703125
1315,1.4270782470703125
1316,1.4270782470703125
1317,1.4270782470703125
1318,1.4270782470703125
1319,1.4270782470703125
1320,1.4270782470703125
1321,1.4270782470703125
1322,1.4270782470703125
1323,1.4270782470703125
1324,1.4270782470703125
1325,1.4270782470703125
1326,1.4270782470703125
1327,1.4270782470703125
1328,1.4270782470703125
1329,1.4270782470703125
1330,1.4270782470703125
1331,1.4270782470703125
1332,1.4270782470703125
1333,1.4270782470703125
1334,1.4270782470703125
1335,1.4270782470703125
1336,1.4270782470703125
1337,1.4270782470703125
1338,1.4270782470703125
1339,1.4270782470703125
1340,1.4270782470703125
1341,1.4270782470703125
1342,1.4270782470703125
1343,1.4270782470703125
1344,1.4270782470703125
1345,1.4270782470703125
1346,1.4270782470703125
1347,1.4270782470703125
1348,1.4270782470703125
1349,1.4270782470703125
1350,1.4270782470703125
1351,1.4270782470703125
1352,1.4270782470703125
1353,1.42718505859375
1354,1.4270782470703125
1355,1.4270782470703125
1356,1.4270782470703125
1357,1.4270782470703125
1358,1.426971435546875
1359,1.426971435546875
1360,1.426971435546875
1361,1.426971435546875
1362,1.426971435546875
1363,1.426971435546875
1364,1.426971435546875
1365,1.426971435546875
1366,1.426971435546875
1367,1.426971435546875
1368,1.426971435546875
1369,1.4270782470703125
1370,1.426971435546875
1371,1.426971435546875
1372,1.426971435546875
1373,1.426971435546875
1374,1.426971435546875
1375,1.4270782470703125
1376,1.4270782470703125
1377,1.426971435546875
1378,1.426971435546875
1379,1.426971435546875
1380,1.4270782470703125
1381,1.426971435546875
1382,1.426971435546875
1383,1.426971435546875
1384,1.426971435546875
1385,1.426971435546875
1386,1.4270782470703125
1387,1.426971435546875
1388,1.4270782470703125
1389,1.426971435546875
1390,1.426971435546875
1391,1.426971435546875
1392,1.426971435546875
1393,1.426971435546875
1394,1.426971435546875
1395,1.426971435546875
1396,1.4270782470703125
1397,1.426971435546875
1398,1.426971435546875
1399,1.426971435546875
1400,1.4270782470703125
1401,1.426971435546875
1402,1.426971435546875
1403,1.426971435546875
1404,1.426971435546875
1405,1.4270782470703125
1406,1.426971435546875
1407,1.4270782470703125
1408,1.426971435546875
1409,1.426971435546875
1410,1.426971435546875
1411,1.426971435546875
1412,1.426971435546875
1413,1.426971435546875
1414,1.426971435546875
1415,1.426971435546875
1416,1.426971435546875
1417,1.426971435546875
1418,1.426971435546875
1419,1.426971435546875
1420,1.426971435546875
1421,1.4270782470703125
1422,1.426971435546875
1423,1.426971435546875
1424,1.426971435546875
1425,1.426971435546875
1426,1.426971435546875
1427,1.426971435546875
1428,1.426971435546875
1429,1.426971435546875
1430,1.426971435546875
1431,1.426971435546875
1432,1.426971435546875
1433,1.426971435546875
1434,1.4270782470703125
1435,1.426971435546875
1436,1.426971435546875
1437,1.426971435546875
1438,1.426971435546875
1439,1.426971435546875
1440,1.4270782470703125
1441,1.426971435546875
1442,1.426971435546875
1443,1.426971435546875
1444,1.426971435546875
1445,1.4270782470703125
1446,1.426971435546875
1447,1.4270782470703125
1448,1.426971435546875
1449,1.426971435546875
1450,1.426971435546875
1451,1.426971435546875
1452,1.426971435546875
1453,1.426971435546875
1454,1.426971435546875
1455,1.426971435546875
1456,1.426971435546875
1457,1.426971435546875
1458,1.426971435546875
1459,1.426971435546875
1460,1.426971435546875
1461,1.426971435546875
1462,1.426971435546875
1463,1.426971435546875
1464,1.426971435546875
1465,1.426971435546875
1466,1.426971435546875
1467,1.426971435546875
1468,1.426971435546875
1469,1.426971435546875
1470,1.426971435546875
1471,1.426971435546875
1472,1.426971435546875
1473,1.426971435546875
1474,1.426971435546875
1475,1.426971435546875
1476,1.426971435546875
1477,1.426971435546875
1478,1.426971435546875
1479,1.426971435546875
1480,1.426971435546875
1481,1.426971435546875
1482,1.426971435546875
1483,1.426971435546875
1484,1.426971435546875
1485,1.426971435546875
1486,1.426971435546875
1487,1.426971435546875
1488,1.426971435546875
1489,1.426971435546875
1490,1.426971435546875
1491,1.426971435546875
1492,1.426971435546875
1493,1.426971435546875
1494,1.426971435546875
1495,1.426971435546875
1496,1.4268646240234375
1497,1.4268646240234375
1498,1.4268646240234375
1499,1.4268646240234375
1500,1.4268646240234375
1501,1.4268646240234375
1502,1.4268646240234375
1503,1.4268646240234375
1504,1.4268646240234375
1505,1.4268646240234375
1506,1.4268646240234375
1507,1.4268646240234375
1508,1.4268646240234375
1509,1.4268646240234375
1510,1.4268646240234375
1511,1.4268646240234375
1512,1.4268646240234375
1513,1.4268646240234375
1514,1.4268646240234375
1515,1.4268646240234375
1516,1.4268646240234375
1517,1.4268646240234375
1518,1.4268646240234375
1519,1.4268646240234375
1520,1.4268646240234375
1521,1.4268646240234375
1522,1.4268646240234375
1523,1.4268646240234375
1524,1.4268646240234375
1525,1.4268646240234375
1526,1.4268646240234375
1527,1.4268646240234375
1528,1.4268646240234375
1529,1.4268646240234375
1530,1.4268646240234375
1531,1.4268646240234375
1532,1.4268646240234375
1533,1.4268646240234375
1534,1.4268646240234375
1535,1.4268646240234375
1536,1.4268646240234375
1537,1.4268646240234375
1538,1.4268646240234375
1539,1.4268646240234375
1540,1.4268646240234375
1541,1.4268646240234375
1542,1.4268646240234375
1543,1.4268646240234375
1544,1.4268646240234375
1545,1.4268646240234375
1546,1.4268646240234375
1547,1.4268646240234375
1548,1.4268646240234375
1549,1.4268646240234375
1550,1.4268646240234375
1551,1.4268646240234375
1552,1.4268646240234375
1553,1.4268646240234375
1554,1.4268646240234375
1555,1.4268646240234375
1556,1.4268646240234375
1557,1.4268646240234375
1558,1.4268646240234375
1559,1.4268646240234375
1560,1.4268646240234375
1561,1.4268646240234375
1562,1.4268646240234375
1563,1.4268646240234375
1564,1.4268646240234375
1565,1.4268646240234375
1566,1.4268646240234375
1567,1.4268646240234375
1568,1.4268646240234375
1569,1.4268646240234375
1570,1.4268646240234375
1571,1.4268646240234375
1572,1.4268646240234375
1573,1.4268646240234375
1574,1.4268646240234375
1575,1.4268646240234375
1576,1.4268646240234375
1577,1.4268646240234375
1578,1.4270782470703125
1579,1.426971435546875
1580,1.426971435546875
1581,1.426971435546875
1582,1.427398681640625
1583,1.426971435546875
1584,1.427398681640625
1585,1.42718505859375
1586,1.4276123046875
1587,1.42718505859375
1588,1.426971435546875
1589,1.427398681640625
1590,1.426971435546875
1591,1.4270782470703125
1592,1.42718505859375
1593,1.426971435546875
1594,1.42718505859375
1595,1.4272918701171875
1596,1.42718505859375
1597,1.427825927734375
1598,1.4275054931640625
1599,1.4272918701171875
1600,1.427398681640625
1601,1.42803955078125
1602,1.427398681640625
1603,1.4272918701171875
1604,1.4272918701171875
1605,1.427398681640625
1606,1.427398681640625
1607,1.4272918701171875
1608,1.4275054931640625
1609,1.427398681640625
1610,1.4276123046875
1611,1.42718505859375
1612,1.4275054931640625
1613,1.42718505859375
1614,1.427825927734375
1615,1.4272918701171875
1616,1.4272918701171875
1617,1.42718505859375
1618,1.4272918701171875
1619,1.4272918701171875
1620,1.4276123046875
1621,1.427398681640625
1622,1.427825927734375
1623,1.4272918701171875
1624,1.42718505859375
1625,1.4272918701171875
1626,1.42718505859375
1627,1.4272918701171875
1628,1.4275054931640625
1629,1.4272918701171875
1630,1.42718505859375
1631,1.427398681640625
1632,1.4283599853515625
1633,1.427398681640625
1634,1.42718505859375
1635,1.4272918701171875
1636,1.42718505859375
1637,1.42718505859375
1638,1.4272918701171875
1639,1.4272918701171875
1640,1.427398681640625
1641,1.4272918701171875
1642,1.4272918701171875
1643,1.4272918701171875
1644,1.4276123046875
1645,1.4272918701171875
1646,1.42718505859375
1647,1.4272918701171875
1648,1.42718505859375
1649,1.4272918701171875
1650,1.4272918701171875
1651,1.4272918701171875
1652,1.42718505859375
1653,1.4272918701171875
1654,1.4277191162109375
1655,1.4272918701171875
1656,1.4272918701171875
1657,1.4272918701171875
1658,1.427398681640625
1659,1.4272918701171875
1660,1.4270782470703125
1661,1.42718505859375
1662,1.42718505859375
1663,1.4270782470703125
1664,1.4270782470703125
1665,1.4270782470703125
1666,1.4270782470703125
1667,1.4270782470703125
1668,1.4270782470703125
1669,1.4270782470703125
1670,1.4272918701171875
1671,1.4272918701171875
1672,1.42718505859375
1673,1.4272918701171875
1674,1.42718505859375
1675,1.4270782470703125
1676,1.4270782470703125
1677,1.42718505859375
1678,1.4272918701171875
1679,1.427398681640625
1680,1.4270782470703125
1681,1.42718505859375
1682,1.4270782470703125
1683,1.4270782470703125
1684,1.42718505859375
1685,1.42718505859375
1686,1.42718505859375
1687,1.42718505859375
1688,1.4272918701171875
1689,1.4272918701171875
1690,1.4272918701171875
1691,1.4272918701171875
1692,1.42718505859375
1693,1.4272918701171875
1694,1.42718505859375
1695,1.42718505859375
1696,1.4270782470703125
1697,1.427398681640625
1698,1.4270782470703125
1699,1.427398681640625
1700,1.4270782470703125
1701,1.4270782470703125
1702,1.42718505859375
1703,1.4270782470703125
1704,1.42718505859375
1705,1.4270782470703125
1706,1.427398681640625
1707,1.4272918701171875
1708,1.42718505859375
1709,1.4275054931640625
1710,1.42718505859375
1711,1.42718505859375
1712,1.4275054931640625
1713,1.42718505859375
1714,1.42718505859375
1715,1.4275054931640625
1716,1.4270782470703125
1717,1.427398681640625
1718,1.4270782470703125
1719,1.4270782470703125
1720,1.4270782470703125
1721,1.4270782470703125
1722,1.4270782470703125
1723,1.4272918701171875
1724,1.427398681640625
1725,1.42718505859375
1726,1.4270782470703125
1727,1.427398681640625
1728,1.42718505859375
1729,1.4270782470703125
1730,1.42718505859375
1731,1.4272918701171875
1732,1.4270782470703125
1733,1.4272918701171875
1734,1.42718505859375
1735,1.4270782470703125
1736,1.4272918701171875
1737,1.4270782470703125
1738,1.42718505859375
1739,1.4272918701171875
1740,1.4270782470703125
1741,1.42718505859375
1742,1.42718505859375
1743,1.42718505859375
1744,1.42718505859375
1745,1.4270782470703125
1746,1.42718505859375
1747,1.42718505859375
1748,1.42718505859375
1749,1.4270782470703125
1750,1.4270782470703125
1751,1.42718505859375
1752,1.4272918701171875
1753,1.4270782470703125
1754,1.4270782470703125
1755,1.4272918701171875
1756,1.427398681640625
1757,1.42718505859375
1758,1.4270782470703125
1759,1.42718505859375
1760,1.42718505859375
1761,1.4270782470703125
1762,1.4270782470703125
1763,1.42718505859375
1764,1.4270782470703125
1765,1.4270782470703125
1766,1.42718505859375
1767,1.4270782470703125
1768,1.42718505859375
1769,1.4272918701171875
1770,1.4276123046875
1771,1.4270782470703125
1772,1.42718505859375
1773,1.4270782470703125
1774,1.4270782470703125
1775,1.4270782470703125
1776,1.4270782470703125
1777,1.4270782470703125
1778,1.427398681640625
1779,1.42718505859375
1780,1.4270782470703125
1781,1.426971435546875
1782,1.426971435546875
1783,1.427398681640625
1784,1.426971435546875
1785,1.4270782470703125
1786,1.427825927734375
1787,1.4272918701171875
1788,1.42718505859375
1789,1.426971435546875
1790,1.4272918701171875
1791,1.42718505859375
1792,1.42718505859375
1793,1.42718505859375
1794,1.426971435546875
1795,1.426971435546875
1796,1.426971435546875
1797,1.4272918701171875
1798,1.4270782470703125
1799,1.426971435546875
1800,1.426971435546875
1801,1.426971435546875
1802,1.4270782470703125
1803,1.426971435546875
1804,1.4272918701171875
1805,1.4270782470703125
1806,1.4270782470703125
1807,1.426971435546875
1808,1.426971435546875
1809,1.42718505859375
1810,1.426971435546875
1811,1.42718505859375
1812,1.42718505859375
1813,1.42718505859375
1814,1.427398681640625
1815,1.4272918701171875
1816,1.426971435546875
1817,1.426971435546875
1818,1.4272918701171875
1819,1.42718505859375
1820,1.426971435546875
1821,1.4270782470703125
1822,1.4270782470703125
1823,1.426971435546875
1824,1.4272918701171875
1825,1.4270782470703125
1826,1.426971435546875
1827,1.426971435546875
1828,1.42718505859375
1829,1.4270782470703125
1830,1.426971435546875
1831,1.42718505859375
1832,1.4270782470703125
1833,1.427398681640625
1834,1.4270782470703125
1835,1.4275054931640625
1836,1.426971435546875
1837,1.426971435546875
1838,1.426971435546875
1839,1.426971435546875
1840,1.4270782470703125
1841,1.42718505859375
1842,1.426971435546875
1843,1.426971435546875
1844,1.4272918701171875
1845,1.426971435546875
1846,1.4270782470703125
1847,1.426971435546875
1848,1.426971435546875
1849,1.42718505859375
1850,1.426971435546875
1851,1.426971435546875
1852,1.4270782470703125
1853,1.42718505859375
1854,1.42718505859375
1855,1.4270782470703125
1856,1.4270782470703125
1857,1.42718505859375
1858,1.4270782470703125
1859,1.4270782470703125
1860,1.4277191162109375
1861,1.4270782470703125
1862,1.426971435546875
1863,1.426971435546875
1864,1.426971435546875
1865,1.426971435546875
1866,1.426971435546875
1867,1.4272918701171875
1868,1.42718505859375
1869,1.42718505859375
1870,1.426971435546875
1871,1.4272918701171875
1872,1.4270782470703125
1873,1.4270782470703125
1874,1.4270782470703125
1875,1.42718505859375
1876,1.4275054931640625
1877,1.426971435546875
1878,1.426971435546875
1879,1.42718505859375
1880,1.426971435546875
1881,1.426971435546875
1882,1.4272918701171875
1883,1.426971435546875
1884,1.4270782470703125
1885,1.426971435546875
1886,1.426971435546875
1887,1.42718505859375
1888,1.426971435546875
1889,1.426971435546875
1890,1.4270782470703125
1891,1.4270782470703125
1892,1.426971435546875
1893,1.426971435546875
1894,1.4270782470703125
1895,1.426971435546875
1896,1.4270782470703125
1897,1.4270782470703125
1898,1.42718505859375
1899,1.4270782470703125
1900,1.4270782470703125
1901,1.42718505859375
1902,1.426971435546875
1903,1.426971435546875
1904,1.4270782470703125
1905,1.4270782470703125
1906,1.426971435546875
1907,1.426971435546875
1908,1.42718505859375
1909,1.426971435546875
1910,1.426971435546875
1911,1.426971435546875
1912,1.4270782470703125
1913,1.426971435546875
1914,1.4272918701171875
1915,1.426971435546875
1916,1.4270782470703125
1917,1.426971435546875
1918,1.426971435546875
1919,1.426971435546875
1920,1.4270782470703125
1921,1.4270782470703125
1922,1.426971435546875
1923,1.426971435546875
1924,1.4270782470703125
1925,1.42718505859375
1926,1.42718505859375
1927,1.426971435546875
1928,1.42718505859375
1929,1.426971435546875
1930,1.42718505859375
1931,1.426971435546875
1932,1.4270782470703125
1933,1.4270782470703125
1934,1.4270782470703125
1935,1.426971435546875
1936,1.4270782470703125
1937,1.426971435546875
1938,1.4270782470703125
1939,1.4270782470703125
1940,1.42718505859375
1941,1.4270782470703125
1942,1.4270782470703125
1943,1.4270782470703125
1944,1.426971435546875
1945,1.4270782470703125
1946,1.42718505859375
1947,1.4272918701171875
1948,1.426971435546875
1949,1.426971435546875
1950,1.426971435546875
1951,1.4270782470703125
1952,1.426971435546875
1953,1.4270782470703125
1954,1.4270782470703125
1955,1.426971435546875
1956,1.426971435546875
1957,1.4270782470703125
1958,1.426971435546875
1959,1.426971435546875
1960,1.4270782470703125
1961,1.4272918701171875
1962,1.42718505859375
1963,1.4270782470703125
1964,1.426971435546875
1965,1.426971435546875
1966,1.4272918701171875
1967,1.4270782470703125
1968,1.42718505859375
1969,1.4270782470703125
1970,1.4270782470703125
1971,1.426971435546875
1972,1.426971435546875
1973,1.4270782470703125
1974,1.426971435546875
1975,1.4270782470703125
1976,1.426971435546875
1977,1.4270782470703125
1978,1.426971435546875
1979,1.426971435546875
1980,1.426971435546875
1981,1.426971435546875
1982,1.426971435546875
1983,1.4270782470703125
1984,1.42718505859375
1985,1.427398681640625
1986,1.4270782470703125
1987,1.42718505859375
1988,1.4270782470703125
1989,1.4270782470703125
1990,1.4270782470703125
1991,1.4270782470703125
1992,1.426971435546875
1993,1.426971435546875
1994,1.4270782470703125
1995,1.4270782470703125
1996,1.426971435546875
1997,1.42718505859375
1998,1.426971435546875
1999,1.426971435546875
2000,1.426971435546875
2001,1.42718505859375
2002,1.4270782470703125
2003,1.4270782470703125
2004,1.4270782470703125
2005,1.4270782470703125
2006,1.426971435546875
2007,1.4270782470703125
2008,1.426971435546875
2009,1.426971435546875
2010,1.42718505859375
2011,1.4270782470703125
2012,1.42718505859375
2013,1.426971435546875
2014,1.426971435546875
2015,1.426971435546875
2016,1.4270782470703125
2017,1.4270782470703125
2018,1.4275054931640625
2019,1.4272918701171875
2020,1.426971435546875
2021,1.42718505859375
2022,1.4270782470703125
2023,1.4270782470703125
2024,1.42718505859375
2025,1.42718505859375
2026,1.42718505859375
2027,1.426971435546875
2028,1.4268646240234375
2029,1.426971435546875
2030,1.4272918701171875
2031,1.426971435546875
2032,1.426971435546875
2033,1.4268646240234375
2034,1.426971435546875
2035,1.4268646240234375
2036,1.426971435546875
2037,1.426971435546875
2038,1.4268646240234375
2039,1.4272918701171875
2040,1.4268646240234375
2041,1.426971435546875
2042,1.4270782470703125
2043,1.426971435546875
2044,1.427398681640625
2045,1.426971435546875
2046,1.4268646240234375
2047,1.426971435546875
2048,1.4268646240234375
2049,1.4268646240234375
2050,1.4270782470703125
2051,1.4268646240234375
2052,1.4268646240234375
2053,1.4268646240234375
2054,1.4268646240234375
2055,1.42718505859375
2056,1.426971435546875
2057,1.4268646240234375
2058,1.42718505859375
2059,1.4268646240234375
2060,1.4268646240234375
2061,1.426971435546875
2062,1.426971435546875
2063,1.426971435546875
2064,1.426971435546875
2065,1.426971435546875
2066,1.42718505859375
2067,1.4270782470703125
2068,1.4268646240234375
2069,1.4272918701171875
2070,1.4268646240234375
2071,1.4268646240234375
2072,1.4268646240234375
2073,1.4270782470703125
2074,1.4268646240234375
2075,1.4270782470703125
2076,1.4268646240234375
2077,1.4268646240234375
2078,1.4268646240234375
2079,1.426971435546875
2080,1.426971435546875
2081,1.426971435546875
2082,1.4270782470703125
2083,1.4270782470703125
2084,1.4272918701171875
2085,1.4270782470703125
2086,1.42718505859375
2087,1.42718505859375
2088,1.426971435546875
2089,1.4268646240234375
2090,1.4270782470703125
2091,1.426971435546875
2092,1.4270782470703125
2093,1.426971435546875
2094,1.4272918701171875
2095,1.426971435546875
2096,1.4268646240234375
2097,1.4268646240234375
2098,1.4270782470703125
2099,1.426971435546875
2100,1.426971435546875
2101,1.4270782470703125
2102,1.4268646240234375
2103,1.4268646240234375
2104,1.426971435546875
2105,1.4268646240234375
2106,1.4270782470703125
2107,1.426971435546875
2108,1.4268646240234375
2109,1.4270782470703125
2110,1.4268646240234375
2111,1.426971435546875
2112,1.426971435546875
2113,1.4268646240234375
2114,1.4270782470703125
2115,1.4268646240234375
2116,1.426971435546875
2117,1.4268646240234375
2118,1.426971435546875
2119,1.426971435546875
2120,1.4268646240234375
2121,1.426971435546875
2122,1.4272918701171875
2123,1.4270782470703125
2124,1.4268646240234375
2125,1.4268646240234375
2126,1.42718505859375
2127,1.426971435546875
2128,1.426971435546875
2129,1.4268646240234375
2130,1.4270782470703125
2131,1.4270782470703125
2132,1.426971435546875
2133,1.426971435546875
2134,1.4270782470703125
2135,1.426971435546875
2136,1.4272918701171875
2137,1.4268646240234375
2138,1.4268646240234375
2139,1.426971435546875
2140,1.4270782470703125
2141,1.426971435546875
2142,1.4270782470703125
2143,1.4268646240234375
2144,1.426971435546875
2145,1.4268646240234375
2146,1.4272918701171875
2147,1.4268646240234375
2148,1.4268646240234375
2149,1.426971435546875
2150,1.426971435546875
2151,1.426971435546875
2152,1.42718505859375
2153,1.42718505859375
2154,1.4268646240234375
2155,1.4270782470703125
2156,1.426971435546875
2157,1.426971435546875
2158,1.4268646240234375
2159,1.4268646240234375
2160,1.4268646240234375
2161,1.4268646240234375
2162,1.4270782470703125
2163,1.42718505859375
2164,1.4268646240234375
2165,1.4270782470703125
2166,1.426971435546875
2167,1.4268646240234375
2168,1.426971435546875
2169,1.4268646240234375
2170,1.426971435546875
2171,1.426971435546875
2172,1.4275054931640625
2173,1.4270782470703125
2174,1.427398681640625
2175,1.4268646240234375
2176,1.4270782470703125
2177,1.4268646240234375
2178,1.4268646240234375
2179,1.426971435546875
2180,1.426971435546875
2181,1.4268646240234375
2182,1.426971435546875
2183,1.426971435546875
2184,1.42718505859375
2185,1.426971435546875
2186,1.426971435546875
2187,1.4270782470703125
2188,1.4270782470703125
2189,1.426971435546875
2190,1.4268646240234375
2191,1.4268646240234375
2192,1.4270782470703125
2193,1.426971435546875
2194,1.4270782470703125
2195,1.4268646240234375
2196,1.4272918701171875
2197,1.4270782470703125
2198,1.426971435546875
2199,1.426971435546875
2200,1.4272918701171875
2201,1.4268646240234375
2202,1.4268646240234375
2203,1.42718505859375
2204,1.426971435546875
2205,1.4270782470703125
2206,1.426971435546875
2207,1.4268646240234375
2208,1.4268646240234375
2209,1.4270782470703125
2210,1.426971435546875
2211,1.426971435546875
2212,1.4268646240234375
2213,1.4268646240234375
2214,1.426971435546875
2215,1.426971435546875
2216,1.4270782470703125
2217,1.426971435546875
2218,1.426971435546875
2219,1.4270782470703125
2220,1.4268646240234375
2221,1.426971435546875
2222,1.4268646240234375
2223,1.4268646240234375
2224,1.426971435546875
2225,1.4270782470703125
2226,1.4270782470703125
2227,1.426971435546875
2228,1.4268646240234375
2229,1.426971435546875
2230,1.42718505859375
2231,1.426971435546875
2232,1.4268646240234375
2233,1.426971435546875
2234,1.4270782470703125
2235,1.4272918701171875
2236,1.42718505859375
2237,1.4268646240234375
2238,1.4270782470703125
2239,1.42718505859375
2240,1.426971435546875
2241,1.4268646240234375
2242,1.4270782470703125
2243,1.4270782470703125
2244,1.4268646240234375
2245,1.426971435546875
2246,1.4272918701171875
2247,1.4270782470703125
2248,1.4270782470703125
2249,1.4270782470703125
2250,1.4270782470703125
2251,1.4268646240234375
2252,1.4272918701171875
2253,1.42718505859375
2254,1.426971435546875
2255,1.427398681640625
2256,1.4270782470703125
2257,1.4272918701171875
2258,1.4270782470703125
2259,1.427398681640625
2260,1.426971435546875
2261,1.426971435546875
2262,1.426971435546875
2263,1.42718505859375
2264,1.426971435546875
2265,1.4268646240234375
2266,1.4268646240234375
2267,1.4268646240234375
2268,1.4268646240234375
2269,1.426971435546875
2270,1.4268646240234375
2271,1.426971435546875
2272,1.4268646240234375
2273,1.426971435546875
2274,1.426971435546875
2275,1.426971435546875
2276,1.4270782470703125
2277,1.4268646240234375
2278,1.4270782470703125
2279,1.4270782470703125
2280,1.426971435546875
2281,1.426971435546875
2282,1.426971435546875
2283,1.4268646240234375
2284,1.426971435546875
2285,1.4268646240234375
2286,1.4270782470703125
2287,1.4268646240234375
2288,1.426971435546875
2289,1.426971435546875
2290,1.4268646240234375
2291,1.426971435546875
2292,1.426971435546875
2293,1.426971435546875
2294,1.4270782470703125
2295,1.4268646240234375
2296,1.426971435546875
2297,1.426971435546875
2298,1.4270782470703125
2299,1.4268646240234375
2300,1.4268646240234375
2301,1.426971435546875
2302,1.4272918701171875
2303,1.426971435546875
2304,1.4268646240234375
2305,1.426971435546875
2306,1.4268646240234375
2307,1.426971435546875
2308,1.4268646240234375
2309,1.4270782470703125
2310,1.4268646240234375
2311,1.4270782470703125
2312,1.426971435546875
2313,1.42718505859375
2314,1.4270782470703125
2315,1.4268646240234375
2316,1.4270782470703125
2317,1.42718505859375
2318,1.426971435546875
2319,1.426971435546875
2320,1.426971435546875
2321,1.4270782470703125
2322,1.426971435546875
2323,1.426971435546875
2324,1.4268646240234375
2325,1.42718505859375
2326,1.4268646240234375
2327,1.4270782470703125
2328,1.426971435546875
2329,1.426971435546875
2330,1.4270782470703125
2331,1.4268646240234375
2332,1.4268646240234375
2333,1.426971435546875
2334,1.4268646240234375
2335,1.4268646240234375
2336,1.4268646240234375
2337,1.426971435546875
2338,1.426971435546875
2339,1.4268646240234375
2340,1.426971435546875
2341,1.4268646240234375
2342,1.4268646240234375
2343,1.426971435546875
2344,1.42718505859375
2345,1.426971435546875
2346,1.426971435546875
2347,1.426971435546875
2348,1.42718505859375
2349,1.4268646240234375
2350,1.426971435546875
2351,1.4270782470703125
2352,1.426971435546875
2353,1.4270782470703125
2354,1.426971435546875
2355,1.4268646240234375
2356,1.4270782470703125
2357,1.426971435546875
2358,1.4272918701171875
2359,1.4270782470703125
2360,1.426971435546875
2361,1.427398681640625
2362,1.4268646240234375
2363,1.4272918701171875
2364,1.4268646240234375
2365,1.4272918701171875
2366,1.426971435546875
2367,1.4272918701171875
2368,1.426971435546875
2369,1.4270782470703125
2370,1.4268646240234375
2371,1.426971435546875
2372,1.4270782470703125
2373,1.4270782470703125
2374,1.4268646240234375
2375,1.4268646240234375
2376,1.4268646240234375
2377,1.4268646240234375
2378,1.42718505859375
2379,1.426971435546875
2380,1.4268646240234375
2381,1.4268646240234375
2382,1.4268646240234375
2383,1.426971435546875
2384,1.426971435546875
2385,1.4268646240234375
2386,1.4268646240234375
2387,1.4270782470703125
2388,1.4268646240234375
2389,1.4268646240234375
2390,1.4268646240234375
2391,1.4268646240234375
2392,1.4268646240234375
2393,1.4268646240234375
2394,1.4268646240234375
2395,1.4270782470703125
2396,1.426971435546875
2397,1.4270782470703125
2398,1.4270782470703125
2399,1.4268646240234375
2400,1.4270782470703125
2401,1.4268646240234375
2402,1.42718505859375
2403,1.427398681640625
2404,1.426971435546875
2405,1.426971435546875
2406,1.426971435546875
2407,1.4268646240234375
2408,1.4268646240234375
2409,1.4268646240234375
2410,1.42718505859375
2411,1.4268646240234375
2412,1.4272918701171875
2413,1.42718505859375
2414,1.4270782470703125
2415,1.4268646240234375
2416,1.426971435546875
2417,1.4268646240234375
2418,1.4272918701171875
2419,1.4268646240234375
2420,1.4268646240234375
2421,1.4268646240234375
2422,1.4268646240234375
2423,1.426971435546875
2424,1.4268646240234375
2425,1.426971435546875
2426,1.4270782470703125
2427,1.42718505859375
2428,1.4268646240234375
2429,1.4268646240234375
2430,1.426971435546875
2431,1.426971435546875
2432,1.4270782470703125
2433,1.4270782470703125
2434,1.4270782470703125
2435,1.4268646240234375
2436,1.4268646240234375
2437,1.4268646240234375
2438,1.426971435546875
2439,1.426971435546875
2440,1.426971435546875
2441,1.4268646240234375
2442,1.4268646240234375
2443,1.4268646240234375
2444,1.4270782470703125
2445,1.4270782470703125
2446,1.4268646240234375
2447,1.4268646240234375
2448,1.426971435546875
2449,1.4268646240234375
2450,1.4268646240234375
2451,1.4268646240234375
2452,1.426971435546875
2453,1.4268646240234375
2454,1.426971435546875
2455,1.426971435546875
2456,1.4268646240234375
2457,1.4270782470703125
2458,1.4268646240234375
2459,1.4268646240234375
2460,1.4268646240234375
2461,1.4268646240234375
2462,1.4268646240234375
2463,1.427398681640625
2464,1.4268646240234375
2465,1.4268646240234375
2466,1.426971435546875
2467,1.4268646240234375
2468,1.4268646240234375
2469,1.426971435546875
2470,1.4268646240234375
2471,1.4268646240234375
2472,1.4268646240234375
2473,1.4268646240234375
2474,1.4268646240234375
2475,1.42718505859375
2476,1.4268646240234375
2477,1.426971435546875
2478,1.4268646240234375
2479,1.42718505859375
2480,1.4268646240234375
2481,1.4268646240234375
2482,1.426971435546875
2483,1.426971435546875
2484,1.4268646240234375
2485,1.426971435546875
2486,1.4268646240234375
2487,1.4268646240234375
2488,1.4268646240234375
2489,1.4268646240234375
2490,1.4270782470703125
2491,1.4268646240234375
2492,1.4268646240234375
2493,1.4268646240234375
2494,1.4268646240234375
2495,1.4270782470703125
2496,1.426971435546875
2497,1.4268646240234375
2498,1.4268646240234375
2499,1.4268646240234375
2500,1.4268646240234375
2501,1.4268646240234375
2502,1.4268646240234375
2503,1.4270782470703125
2504,1.4268646240234375
2505,1.4268646240234375
2506,1.4268646240234375
2507,1.4268646240234375
2508,1.4268646240234375
2509,1.4268646240234375
2510,1.4268646240234375
2511,1.4268646240234375
2512,1.4268646240234375
2513,1.4268646240234375
2514,1.42718505859375
2515,1.4268646240234375
2516,1.4268646240234375
2517,1.426971435546875
2518,1.4268646240234375
2519,1.426971435546875
2520,1.426971435546875
2521,1.4268646240234375
2522,1.4270782470703125
2523,1.4270782470703125
2524,1.4268646240234375
2525,1.426971435546875
2526,1.4268646240234375
2527,1.4270782470703125
2528,1.4268646240234375
2529,1.4270782470703125
2530,1.426971435546875
2531,1.4268646240234375
2532,1.4268646240234375
2533,1.4268646240234375
2534,1.426971435546875
2535,1.426971435546875
2536,1.4268646240234375
2537,1.4268646240234375
2538,1.4268646240234375
2539,1.4268646240234375
2540,1.426971435546875
2541,1.4268646240234375
2542,1.4270782470703125
2543,1.4268646240234375
2544,1.4268646240234375
2545,1.426971435546875
2546,1.4268646240234375
2547,1.4268646240234375
2548,1.426971435546875
2549,1.4268646240234375
2550,1.4268646240234375
2551,1.4268646240234375
2552,1.4270782470703125
2553,1.426971435546875
2554,1.426971435546875
2555,1.4268646240234375
2556,1.4268646240234375
2557,1.4268646240234375
2558,1.426971435546875
2559,1.426971435546875
2560,1.4268646240234375
2561,1.4268646240234375
2562,1.426971435546875
2563,1.426971435546875
2564,1.42718505859375
2565,1.4268646240234375
2566,1.4268646240234375
2567,1.426971435546875
2568,1.426971435546875
2569,1.4268646240234375
2570,1.4268646240234375
2571,1.4268646240234375
2572,1.4268646240234375
2573,1.4268646240234375
2574,1.4272918701171875
2575,1.4268646240234375
2576,1.4268646240234375
2577,1.4268646240234375
2578,1.4268646240234375
2579,1.4268646240234375
2580,1.426971435546875
2581,1.4268646240234375
2582,1.4268646240234375
2583,1.4268646240234375
2584,1.426971435546875
2585,1.4268646240234375
2586,1.4268646240234375
2587,1.426971435546875
2588,1.4268646240234375
2589,1.4268646240234375
2590,1.4268646240234375
2591,1.4268646240234375
2592,1.42718505859375
2593,1.4270782470703125
2594,1.426971435546875
2595,1.426971435546875
2596,1.42718505859375
2597,1.426971435546875
2598,1.4272918701171875
2599,1.4268646240234375
2600,1.4268646240234375
2601,1.42718505859375
2602,1.426971435546875
2603,1.4268646240234375
2604,1.42718505859375
2605,1.426971435546875
2606,1.426971435546875
2607,1.4270782470703125
2608,1.4270782470703125
2609,1.4270782470703125
2610,1.4270782470703125
2611,1.4268646240234375
2612,1.426971435546875
2613,1.4268646240234375
2614,1.4268646240234375
2615,1.4268646240234375
2616,1.426971435546875
2617,1.426971435546875
2618,1.426971435546875
2619,1.426971435546875
2620,1.4268646240234375
2621,1.4268646240234375
2622,1.4268646240234375
2623,1.4268646240234375
2624,1.4268646240234375
2625,1.426971435546875
2626,1.42718505859375
2627,1.4268646240234375
2628,1.426971435546875
2629,1.426971435546875
2630,1.4268646240234375
2631,1.426971435546875
2632,1.4270782470703125
2633,1.4268646240234375
2634,1.4268646240234375
2635,1.4268646240234375
2636,1.4268646240234375
2637,1.4268646240234375
2638,1.4268646240234375
2639,1.4268646240234375
2640,1.4268646240234375
2641,1.4268646240234375
2642,1.4268646240234375
2643,1.4268646240234375
2644,1.426971435546875
2645,1.426971435546875
2646,1.4268646240234375
2647,1.4268646240234375
2648,1.4268646240234375
2649,1.4268646240234375
2650,1.426971435546875
2651,1.426971435546875
2652,1.4270782470703125
2653,1.426971435546875
2654,1.426971435546875
2655,1.4268646240234375
2656,1.4270782470703125
2657,1.4268646240234375
2658,1.426971435546875
2659,1.4268646240234375
2660,1.426971435546875
2661,1.4268646240234375
2662,1.4268646240234375
2663,1.4268646240234375
2664,1.4268646240234375
2665,1.426971435546875
2666,1.4268646240234375
2667,1.4268646240234375
2668,1.4268646240234375
2669,1.4268646240234375
2670,1.4268646240234375
2671,1.4268646240234375
2672,1.4268646240234375
2673,1.426971435546875
2674,1.4268646240234375
2675,1.4268646240234375
2676,1.4268646240234375
2677,1.4268646240234375
2678,1.4268646240234375
2679,1.4268646240234375
2680,1.4268646240234375
2681,1.426971435546875
2682,1.4268646240234375
2683,1.426971435546875
2684,1.4268646240234375
2685,1.426971435546875
2686,1.4268646240234375
2687,1.4270782470703125
2688,1.4270782470703125
2689,1.4270782470703125
2690,1.426971435546875
2691,1.4268646240234375
2692,1.4268646240234375
2693,1.426971435546875
2694,1.4268646240234375
2695,1.4268646240234375
2696,1.426971435546875
2697,1.426971435546875
2698,1.4268646240234375
2699,1.4268646240234375
2700,1.426971435546875
2701,1.426971435546875
2702,1.4268646240234375
2703,1.426971435546875
2704,1.4268646240234375
2705,1.426971435546875
2706,1.4268646240234375
2707,1.4268646240234375


==> communication_costs/cora/cora_mmlp_gcn_es.csv <==
Sno,node
0,295.8569641113281
1,1.4447021484375
2,295.8514099121094
3,295.85108947753906
4,295.85108947753906
5,295.85044860839844
6,295.85044860839844
7,295.8501281738281
8,295.84991455078125
9,295.84991455078125
10,295.8497009277344
11,295.84991455078125
12,295.84991455078125
13,295.84991455078125
14,295.8498077392578
15,295.8497009277344
16,295.8498077392578
17,295.84959411621094
18,295.8497009277344
19,295.8494873046875
20,295.8494873046875
21,295.84938049316406
22,295.84959411621094
23,295.8497009277344
24,295.84959411621094
25,295.84959411621094
26,295.84959411621094
27,295.84959411621094
28,295.8494873046875
29,295.8494873046875
30,295.8494873046875
31,295.8494873046875
32,295.84938049316406
33,295.84938049316406
34,295.84938049316406
35,295.84938049316406
36,295.84938049316406
37,295.84959411621094
38,295.8494873046875
39,295.8494873046875
40,295.8494873046875
41,295.8494873046875
42,295.8494873046875
43,295.84938049316406
44,295.84938049316406
45,295.8492736816406
46,295.8492736816406
47,295.8492736816406
48,295.8494873046875
49,295.8494873046875
50,295.84938049316406
51,295.84938049316406
52,295.8492736816406
53,295.8492736816406
54,295.8492736816406
55,295.8492736816406
56,295.8492736816406
57,295.8492736816406
58,295.8492736816406
59,295.8492736816406
60,295.8492736816406
61,295.8492736816406
62,295.8492736816406
63,295.8491668701172
64,295.8491668701172
65,1.434661865234375
66,1.4337005615234375
67,295.8491668701172
68,295.84938049316406
69,295.84938049316406
70,295.84938049316406
71,295.84938049316406
72,295.84938049316406
73,295.84938049316406
74,295.8492736816406
75,295.8492736816406
76,295.8492736816406
77,295.8492736816406
78,295.8492736816406
79,295.8492736816406
80,295.8492736816406
81,295.8492736816406
82,295.8492736816406
83,295.8492736816406
84,295.8491668701172
85,295.8491668701172
86,295.8491668701172
87,295.8491668701172
88,295.8491668701172
89,295.8491668701172
90,295.8491668701172
91,295.8491668701172
92,295.8491668701172
93,295.8491668701172
94,295.8491668701172
95,295.84906005859375
96,295.84906005859375
97,295.84906005859375
98,1.431243896484375
99,1.430389404296875
100,295.84906005859375
101,295.8492736816406
102,295.8491668701172
103,295.8492736816406
104,295.8492736816406
105,295.8492736816406
106,295.8491668701172
107,295.8491668701172
108,295.8491668701172
109,295.8491668701172
110,295.8491668701172
111,295.8491668701172
112,295.8491668701172
113,295.8491668701172
114,295.8491668701172
115,295.8491668701172
116,295.8491668701172
117,295.8491668701172
118,295.8491668701172
119,295.8491668701172
120,295.8491668701172
121,295.8491668701172
122,295.8491668701172
123,295.8491668701172
124,295.8491668701172
125,295.84906005859375
126,295.84906005859375
127,295.84906005859375
128,295.84906005859375
129,295.84906005859375
130,295.84906005859375
131,295.84906005859375
132,295.84906005859375
133,295.84906005859375
134,295.84906005859375
135,295.84906005859375
136,295.8489532470703
137,1.43145751953125
138,1.4310302734375
139,1.4290008544921875
140,295.84906005859375
141,295.84906005859375
142,1.43017578125
143,295.8491668701172
144,295.8491668701172
145,295.8491668701172
146,295.8491668701172
147,295.8491668701172
148,295.8491668701172
149,295.8491668701172
150,295.8491668701172
151,295.8491668701172
152,295.8491668701172
153,295.8491668701172
154,295.8491668701172
155,295.8491668701172
156,295.8491668701172
157,295.8491668701172
158,295.8491668701172
159,295.8491668701172
160,295.8491668701172
161,295.8491668701172
162,295.8491668701172
163,295.8491668701172
164,295.84906005859375
165,295.84906005859375
166,295.84906005859375
167,295.84906005859375
168,295.84906005859375
169,295.84906005859375
170,295.84906005859375
171,295.84906005859375
172,295.84906005859375
173,295.84906005859375
174,295.84906005859375
175,295.84906005859375
176,295.84906005859375
177,295.84906005859375
178,295.84906005859375
179,295.84906005859375
180,295.84906005859375
181,295.84906005859375
182,295.84906005859375
183,295.84906005859375
184,295.84906005859375
185,295.84906005859375
186,295.84906005859375
187,295.84906005859375
188,295.84906005859375
189,295.84906005859375
190,295.84906005859375
191,295.84906005859375
192,295.84906005859375
193,295.8489532470703
194,295.8489532470703
195,295.8489532470703
196,295.8489532470703
197,295.8489532470703
198,295.8489532470703
199,295.8489532470703
200,295.8489532470703
201,295.8489532470703
202,295.8489532470703
203,295.8489532470703
204,295.8489532470703
205,295.8489532470703
206,295.8489532470703
207,1.4300689697265625
208,1.4298553466796875
209,1.4285736083984375
210,295.8489532470703
211,295.8489532470703
212,295.8489532470703
213,1.429107666015625
214,295.8489532470703
215,295.84906005859375
216,295.84906005859375
217,295.84906005859375
218,295.84906005859375
219,295.84906005859375
220,295.84906005859375
221,295.84906005859375
222,295.84906005859375
223,295.84906005859375
224,295.84906005859375
225,295.84906005859375
226,295.84906005859375
227,295.84906005859375
228,295.84906005859375
229,295.84906005859375
230,295.84906005859375
231,295.84906005859375
232,295.84906005859375
233,295.84906005859375
234,295.84906005859375
235,295.84906005859375
236,295.84906005859375
237,295.84906005859375
238,295.84906005859375
239,295.84906005859375
240,295.84906005859375
241,295.84906005859375
242,295.84906005859375
243,295.84906005859375
244,295.84906005859375
245,295.84906005859375
246,295.84906005859375
247,295.84906005859375
248,295.84906005859375
249,295.84906005859375
250,295.84906005859375
251,295.84906005859375
252,295.84906005859375
253,295.84906005859375
254,295.84906005859375
255,295.8489532470703
256,295.8489532470703
257,295.8489532470703
258,295.8489532470703
259,295.8489532470703
260,295.8489532470703
261,295.8489532470703
262,295.8489532470703
263,295.8489532470703
264,295.8489532470703
265,295.8489532470703
266,295.8489532470703
267,295.8489532470703
268,295.8489532470703
269,295.8489532470703
270,295.8489532470703
271,295.8489532470703
272,295.8489532470703
273,295.8489532470703
274,295.8489532470703
275,295.8489532470703
276,295.8489532470703
277,295.8489532470703
278,295.8489532470703
279,295.8489532470703
280,295.8489532470703
281,295.8489532470703
282,295.8489532470703
283,295.8489532470703
284,295.8489532470703
285,295.8489532470703
286,295.8488464355469
287,295.8488464355469
288,295.8488464355469
289,295.8488464355469
290,295.8488464355469
291,1.43060302734375
292,1.4290008544921875
293,1.428466796875
294,295.8489532470703
295,295.8489532470703
296,295.8488464355469
297,295.8489532470703
298,295.8489532470703
299,295.8489532470703
300,295.8489532470703
301,295.8489532470703
302,295.8489532470703
303,295.8489532470703
304,295.8489532470703
305,295.8489532470703
306,295.8489532470703
307,295.8489532470703
308,295.8489532470703
309,295.8489532470703
310,295.8489532470703
311,295.8489532470703
312,295.8489532470703
313,295.8489532470703
314,295.8489532470703
315,295.8489532470703
316,295.8489532470703
317,295.8489532470703
318,295.8489532470703
319,295.8489532470703
320,295.8489532470703
321,295.8489532470703
322,295.8489532470703
323,295.8489532470703
324,295.8489532470703
325,295.8489532470703
326,295.8489532470703
327,295.8489532470703
328,295.8489532470703
329,295.8489532470703
330,295.8489532470703
331,295.8489532470703
332,295.8489532470703
333,295.8489532470703
334,295.8489532470703
335,295.8489532470703
336,295.8489532470703
337,295.8489532470703
338,295.8489532470703
339,295.8489532470703
340,295.8489532470703
341,295.8489532470703
342,295.8489532470703
343,295.8489532470703
344,295.8489532470703
345,295.8489532470703
346,295.8489532470703
347,295.8489532470703
348,295.8489532470703
349,295.8489532470703
350,295.8489532470703
351,295.8489532470703
352,295.8489532470703
353,295.8489532470703
354,295.8488464355469
355,295.8488464355469
356,295.8488464355469
357,295.8488464355469
358,295.8488464355469
359,295.8488464355469
360,295.8488464355469
361,295.8488464355469
362,295.8488464355469
363,295.8488464355469
364,295.8488464355469
365,295.8488464355469
366,295.8488464355469
367,295.8488464355469
368,295.8488464355469
369,295.8488464355469
370,295.8488464355469
371,295.8488464355469
372,295.8488464355469
373,295.8488464355469
374,295.8488464355469
375,295.8488464355469
376,295.8488464355469
377,295.8488464355469
378,295.8488464355469
379,295.8488464355469
380,295.8488464355469
381,295.8488464355469
382,295.8488464355469
383,1.429962158203125
384,1.4292144775390625
385,1.428680419921875
386,1.428466796875
387,1.428466796875
388,1.4285736083984375
389,1.428466796875
390,1.427398681640625
391,295.8488464355469
392,295.8488464355469
393,1.429962158203125
394,1.427825927734375
395,1.43017578125
396,295.8488464355469
397,295.8488464355469
398,295.8488464355469
399,295.8488464355469
400,295.8488464355469
401,295.8488464355469
402,295.8488464355469
403,295.8488464355469
404,295.8488464355469
405,295.8488464355469
406,295.8488464355469
407,295.8488464355469
408,295.8488464355469
409,295.8488464355469
410,295.8488464355469
411,295.8488464355469
412,295.8488464355469
413,295.8488464355469
414,295.8488464355469
415,295.8488464355469
416,295.8488464355469
417,295.8488464355469
418,295.8488464355469
419,295.8488464355469
420,295.8488464355469
421,295.8488464355469
422,295.8488464355469
423,295.8488464355469
424,295.8488464355469
425,295.8488464355469
426,295.8488464355469
427,295.8488464355469
428,295.8488464355469
429,295.8488464355469
430,295.8488464355469
431,295.8488464355469
432,295.8488464355469
433,295.8488464355469
434,295.8488464355469
435,295.8488464355469
436,295.8488464355469
437,295.8488464355469
438,295.8488464355469
439,295.8488464355469
440,295.8488464355469
441,295.8488464355469
442,295.8488464355469
443,295.8488464355469
444,295.8488464355469
445,295.8488464355469
446,295.8488464355469
447,295.8488464355469
448,295.8488464355469
449,295.8488464355469
450,295.8488464355469
451,295.8488464355469
452,295.8488464355469
453,295.8488464355469
454,295.8488464355469
455,295.8488464355469
456,295.8488464355469
457,295.8488464355469
458,295.8488464355469
459,295.8488464355469
460,295.8488464355469
461,295.8488464355469
462,295.8488464355469
463,295.8488464355469
464,295.8488464355469
465,295.8488464355469
466,295.8488464355469
467,295.8488464355469
468,295.84873962402344
469,295.84873962402344
470,295.84873962402344
471,295.84873962402344
472,295.84873962402344
473,295.84873962402344
474,295.84873962402344
475,295.84873962402344
476,295.84873962402344
477,295.84873962402344
478,295.84873962402344
479,295.84873962402344
480,295.84873962402344
481,295.84873962402344
482,295.84873962402344
483,295.84873962402344
484,295.84873962402344
485,295.84873962402344
486,295.84873962402344
487,295.84873962402344
488,295.84873962402344
489,295.84873962402344
490,295.84873962402344
491,1.4285736083984375
492,1.4285736083984375
493,1.428466796875
494,1.4281463623046875
495,1.4281463623046875
496,1.4279327392578125
497,1.42803955078125
498,1.427825927734375
499,1.427825927734375
500,1.4276123046875
501,1.427825927734375
502,1.427825927734375
503,1.4276123046875
504,1.4276123046875
505,1.427398681640625
506,1.4275054931640625
507,1.42718505859375
508,1.428253173828125
509,1.427398681640625
510,295.84873962402344
511,295.84873962402344
512,295.84873962402344
513,295.84873962402344
514,295.84873962402344
515,295.84873962402344
516,295.84873962402344
517,295.84873962402344
518,295.84873962402344
519,295.84873962402344
520,295.84873962402344
521,295.84873962402344
522,295.84873962402344
523,295.84873962402344
524,295.84873962402344
525,295.84873962402344
526,295.84873962402344
527,295.84873962402344
528,295.84873962402344
529,295.84873962402344
530,295.84873962402344
531,295.84873962402344
532,295.84873962402344
533,295.84873962402344
534,295.84873962402344
535,295.84873962402344
536,295.84873962402344
537,295.84873962402344
538,295.84873962402344
539,295.84873962402344
540,295.84873962402344
541,295.84873962402344
542,295.84873962402344
543,295.84873962402344
544,295.84873962402344
545,295.84873962402344
546,295.84873962402344
547,295.84873962402344
548,295.84873962402344
549,295.84873962402344
550,295.84873962402344
551,295.84873962402344
552,295.84873962402344
553,295.84873962402344
554,295.84873962402344
555,295.84873962402344
556,295.84873962402344
557,295.84873962402344
558,295.84873962402344
559,295.84873962402344
560,295.84873962402344
561,295.84873962402344
562,295.84873962402344
563,295.84873962402344
564,295.84873962402344
565,295.84873962402344
566,295.84873962402344
567,295.84873962402344
568,295.84873962402344
569,295.84873962402344
570,295.84873962402344
571,295.84873962402344
572,295.84873962402344
573,295.84873962402344
574,295.84873962402344
575,295.84873962402344
576,295.84873962402344
577,295.84873962402344
578,295.84873962402344
579,295.84873962402344
580,295.84873962402344
581,295.84873962402344
582,295.84873962402344
583,295.84873962402344
584,295.84873962402344
585,295.84873962402344
586,295.84873962402344
587,295.84873962402344
588,295.84873962402344
589,295.84873962402344
590,295.84873962402344
591,295.84873962402344
592,295.84873962402344
593,295.84873962402344
594,295.84873962402344
595,295.84873962402344
596,295.84873962402344
597,295.84873962402344
598,295.84873962402344
599,295.84873962402344
600,295.84873962402344
601,295.84873962402344
602,295.84873962402344
603,295.84873962402344
604,295.84873962402344
605,295.84873962402344
606,1.4302825927734375
607,1.4290008544921875
608,1.4287872314453125
609,1.4287872314453125
610,1.4287872314453125
611,1.4283599853515625
612,1.428680419921875
613,1.4283599853515625
614,1.42803955078125
615,1.4285736083984375
616,1.42803955078125
617,1.42803955078125
618,1.42803955078125
619,1.42803955078125
620,1.42803955078125
621,1.42803955078125
622,1.4281463623046875
623,1.4279327392578125
624,1.427825927734375
625,1.4277191162109375
626,1.4279327392578125
627,1.4277191162109375
628,1.427825927734375
629,1.4277191162109375
630,1.4276123046875
631,1.4277191162109375
632,1.4276123046875
633,1.4277191162109375
634,1.4276123046875
635,1.4276123046875
636,1.4277191162109375
637,1.4275054931640625
638,1.4275054931640625
639,1.4275054931640625
640,1.427398681640625
641,1.427398681640625
642,1.427398681640625
643,1.427398681640625
644,1.4275054931640625
645,1.4275054931640625
646,1.427398681640625
647,1.4275054931640625
648,1.4275054931640625
649,1.4275054931640625
650,1.427398681640625
651,1.427398681640625
652,1.4272918701171875
653,1.4272918701171875
654,1.4272918701171875
655,1.4275054931640625
656,1.4272918701171875
657,1.4272918701171875
658,1.4272918701171875
659,1.4272918701171875
660,1.4272918701171875
661,1.4272918701171875
662,1.4272918701171875
663,1.4272918701171875
664,1.4272918701171875
665,1.4272918701171875
666,1.4272918701171875
667,1.4272918701171875
668,1.4272918701171875
669,1.42718505859375
670,1.42718505859375
671,1.42718505859375
672,1.42718505859375
673,1.42718505859375
674,1.4270782470703125
675,1.4270782470703125
676,1.4270782470703125
677,1.4270782470703125
678,1.4270782470703125
679,1.4270782470703125
680,1.42803955078125
681,1.4279327392578125
682,1.42803955078125
683,1.4272918701171875
684,1.42718505859375
685,1.4276123046875
686,1.427398681640625
687,1.4272918701171875
688,1.4275054931640625
689,1.4272918701171875
690,1.4272918701171875
691,1.4287872314453125
692,1.428680419921875
693,1.4283599853515625
694,1.4283599853515625
695,1.428253173828125
696,1.428466796875
697,1.4281463623046875
698,1.428253173828125
699,1.4279327392578125
700,1.427825927734375
701,1.427825927734375
702,1.4279327392578125
703,1.4279327392578125
704,1.42803955078125
705,1.4279327392578125
706,1.4277191162109375
707,1.42803955078125
708,1.427825927734375
709,1.4279327392578125
710,1.4277191162109375
711,1.4277191162109375
712,1.427825927734375
713,1.4276123046875
714,1.4276123046875
715,1.4277191162109375
716,1.427825927734375
717,1.4279327392578125
718,1.4275054931640625
719,1.4276123046875
720,1.4276123046875
721,1.4276123046875
722,1.4275054931640625
723,1.4276123046875
724,1.4275054931640625
725,1.4275054931640625
726,1.4277191162109375
727,1.4275054931640625
728,1.4275054931640625
729,1.4275054931640625
730,1.427825927734375
731,1.427398681640625
732,1.427398681640625
733,1.4275054931640625
734,1.4275054931640625
735,1.4275054931640625
736,1.4275054931640625
737,1.427398681640625
738,1.427398681640625
739,1.4276123046875
740,1.427398681640625
741,1.427398681640625
742,1.427398681640625
743,1.427398681640625
744,1.4275054931640625
745,1.4277191162109375
746,1.427398681640625
747,1.427398681640625
748,1.4275054931640625
749,1.4275054931640625
750,1.4275054931640625
751,1.427398681640625
752,1.427398681640625
753,1.4275054931640625
754,1.427398681640625
755,1.4272918701171875
756,1.427398681640625
757,1.4272918701171875
758,1.4272918701171875
759,1.4272918701171875
760,1.427398681640625
761,1.4272918701171875
762,1.427398681640625
763,1.4272918701171875
764,1.4272918701171875
765,1.4272918701171875
766,1.427398681640625
767,1.4272918701171875
768,1.427398681640625
769,1.4272918701171875
770,1.4272918701171875
771,1.427398681640625
772,1.427398681640625
773,1.427398681640625
774,1.4272918701171875
775,1.427398681640625
776,1.4272918701171875
777,1.4272918701171875
778,1.427398681640625
779,1.427398681640625
780,1.4275054931640625
781,1.427398681640625
782,1.4272918701171875
783,1.4272918701171875
784,1.4272918701171875
785,1.4272918701171875
786,1.4272918701171875
787,1.4272918701171875
788,1.4272918701171875
789,1.427398681640625
790,1.4272918701171875
791,1.4272918701171875
792,1.4272918701171875
793,1.4272918701171875
794,1.4272918701171875
795,1.4272918701171875
796,1.42718505859375
797,1.42718505859375
798,1.42718505859375
799,1.42718505859375
800,1.42718505859375
801,1.4272918701171875
802,1.4272918701171875
803,1.4272918701171875
804,1.42718505859375
805,1.42718505859375
806,1.4272918701171875
807,1.42718505859375
808,1.42718505859375
809,1.42718505859375
810,1.42718505859375
811,1.4272918701171875
812,1.4272918701171875
813,1.42718505859375
814,1.4272918701171875
815,1.42718505859375
816,1.4272918701171875
817,1.42718505859375
818,1.42718505859375
819,1.42718505859375
820,1.42718505859375
821,1.42718505859375
822,1.42718505859375
823,1.4272918701171875
824,1.42718505859375
825,1.42718505859375
826,1.42718505859375
827,1.42718505859375
828,1.42718505859375
829,1.42718505859375
830,1.42718505859375
831,1.42718505859375
832,1.42718505859375
833,1.4272918701171875
834,1.42718505859375
835,1.42718505859375
836,1.42718505859375
837,1.4270782470703125
838,1.4270782470703125
839,1.4270782470703125
840,1.4270782470703125
841,1.4270782470703125
842,1.42718505859375
843,1.4270782470703125
844,1.4270782470703125
845,1.4270782470703125
846,1.4270782470703125
847,1.4270782470703125
848,1.42718505859375
849,1.4270782470703125
850,1.4270782470703125
851,1.4270782470703125
852,1.4270782470703125
853,1.42718505859375
854,1.4270782470703125
855,1.42718505859375
856,1.4270782470703125
857,1.4270782470703125
858,1.4270782470703125
859,1.4270782470703125
860,1.4270782470703125
861,1.4270782470703125
862,1.4270782470703125
863,1.4270782470703125
864,1.4270782470703125
865,1.426971435546875
866,1.426971435546875
867,1.426971435546875
868,1.426971435546875
869,1.426971435546875
870,1.426971435546875
871,1.426971435546875
872,1.426971435546875
873,1.426971435546875
874,1.426971435546875
875,1.426971435546875
876,1.426971435546875
877,1.4270782470703125
878,1.4276123046875
879,1.4275054931640625
880,1.4272918701171875
881,1.4272918701171875
882,1.4272918701171875
883,1.4276123046875
884,1.42718505859375
885,1.426971435546875
886,1.4285736083984375
887,1.4272918701171875
888,1.42718505859375
889,1.4270782470703125
890,1.4272918701171875
891,1.4270782470703125
892,1.4270782470703125
893,1.4270782470703125
894,1.4272918701171875
895,1.42718505859375
896,1.42718505859375
897,1.4270782470703125
898,1.427398681640625
899,1.426971435546875
900,1.4272918701171875
901,1.427398681640625
902,1.4287872314453125
903,1.428466796875
904,1.428253173828125
905,1.4283599853515625
906,1.428253173828125
907,1.4283599853515625
908,1.4279327392578125
909,1.427825927734375
910,1.4277191162109375
911,1.4279327392578125
912,1.42803955078125
913,1.4276123046875
914,1.4276123046875
915,1.427825927734375
916,1.4276123046875
917,1.4276123046875
918,1.4275054931640625
919,1.4275054931640625
920,1.4276123046875
921,1.4276123046875
922,1.4276123046875
923,1.4276123046875
924,1.4275054931640625
925,1.4276123046875
926,1.4277191162109375
927,1.4275054931640625
928,1.4277191162109375
929,1.4275054931640625
930,1.4275054931640625
931,1.4276123046875
932,1.427398681640625
933,1.427398681640625
934,1.427825927734375
935,1.4275054931640625
936,1.427398681640625
937,1.4276123046875
938,1.4276123046875
939,1.4276123046875
940,1.427398681640625
941,1.427398681640625
942,1.427398681640625
943,1.427398681640625
944,1.427398681640625
945,1.427398681640625
946,1.427398681640625
947,1.4277191162109375
948,1.4276123046875
949,1.4275054931640625
950,1.427398681640625
951,1.427398681640625
952,1.427398681640625
953,1.427398681640625
954,1.4272918701171875
955,1.4272918701171875
956,1.427398681640625
957,1.427398681640625
958,1.4272918701171875
959,1.4275054931640625
960,1.4272918701171875
961,1.4272918701171875
962,1.4272918701171875
963,1.4275054931640625
964,1.4272918701171875
965,1.427398681640625
966,1.4272918701171875
967,1.4272918701171875
968,1.427398681640625
969,1.4272918701171875
970,1.4272918701171875
971,1.4272918701171875
972,1.4272918701171875
973,1.427398681640625
974,1.4272918701171875
975,1.4272918701171875
976,1.427398681640625
977,1.4272918701171875
978,1.4272918701171875
979,1.427398681640625
980,1.4276123046875
981,1.427398681640625
982,1.4275054931640625
983,1.4272918701171875
984,1.4272918701171875
985,1.4275054931640625
986,1.427398681640625
987,1.4272918701171875
988,1.4272918701171875
989,1.4272918701171875
990,1.427398681640625
991,1.4272918701171875
992,1.4272918701171875
993,1.4272918701171875
994,1.4272918701171875
995,1.4272918701171875
996,1.4272918701171875
997,1.4272918701171875
998,1.4272918701171875
999,1.4272918701171875
1000,1.4272918701171875
1001,1.4272918701171875
1002,1.4275054931640625
1003,1.4272918701171875
1004,1.4272918701171875
1005,1.427398681640625
1006,1.4272918701171875
1007,1.4272918701171875
1008,1.4272918701171875
1009,1.4272918701171875
1010,1.4272918701171875
1011,1.4272918701171875
1012,1.4272918701171875
1013,1.4275054931640625
1014,1.4275054931640625
1015,1.4272918701171875
1016,1.4272918701171875
1017,1.427398681640625
1018,1.427398681640625
1019,1.427398681640625
1020,1.427398681640625
1021,1.4272918701171875
1022,1.4272918701171875
1023,1.427398681640625
1024,1.4272918701171875
1025,1.4272918701171875
1026,1.427398681640625
1027,1.4272918701171875
1028,1.4272918701171875
1029,1.4272918701171875
1030,1.427398681640625
1031,1.427398681640625
1032,1.4272918701171875
1033,1.42718505859375
1034,1.42718505859375
1035,1.42718505859375
1036,1.42718505859375
1037,1.42718505859375
1038,1.4272918701171875
1039,1.4272918701171875
1040,1.4272918701171875
1041,1.4272918701171875
1042,1.42718505859375
1043,1.42718505859375
1044,1.42718505859375
1045,1.42718505859375
1046,1.4272918701171875
1047,1.42718505859375
1048,1.42718505859375
1049,1.42718505859375
1050,1.4272918701171875
1051,1.4272918701171875
1052,1.42718505859375
1053,1.42718505859375
1054,1.42718505859375
1055,1.42718505859375
1056,1.42718505859375
1057,1.4272918701171875
1058,1.42718505859375
1059,1.4272918701171875
1060,1.42718505859375
1061,1.42718505859375
1062,1.42718505859375
1063,1.42718505859375
1064,1.42718505859375
1065,1.42718505859375
1066,1.4272918701171875
1067,1.4272918701171875
1068,1.42718505859375
1069,1.427398681640625
1070,1.42718505859375
1071,1.42718505859375
1072,1.42718505859375
1073,1.42718505859375
1074,1.42718505859375
1075,1.4272918701171875
1076,1.42718505859375
1077,1.42718505859375
1078,1.42718505859375
1079,1.42718505859375
1080,1.42718505859375
1081,1.42718505859375
1082,1.4272918701171875
1083,1.42718505859375
1084,1.42718505859375
1085,1.42718505859375
1086,1.42718505859375
1087,1.42718505859375
1088,1.4272918701171875
1089,1.42718505859375
1090,1.42718505859375
1091,1.42718505859375
1092,1.4272918701171875
1093,1.42718505859375
1094,1.4272918701171875
1095,1.4272918701171875
1096,1.4272918701171875
1097,1.4272918701171875
1098,1.4272918701171875
1099,1.4272918701171875
1100,1.42718505859375
1101,1.42718505859375
1102,1.42718505859375
1103,1.42718505859375
1104,1.42718505859375
1105,1.4272918701171875
1106,1.42718505859375
1107,1.42718505859375
1108,1.4272918701171875
1109,1.42718505859375
1110,1.4272918701171875
1111,1.42718505859375
1112,1.42718505859375
1113,1.42718505859375
1114,1.42718505859375
1115,1.42718505859375
1116,1.42718505859375
1117,1.42718505859375
1118,1.42718505859375
1119,1.42718505859375
1120,1.42718505859375
1121,1.42718505859375
1122,1.42718505859375
1123,1.42718505859375
1124,1.42718505859375
1125,1.42718505859375
1126,1.42718505859375
1127,1.42718505859375
1128,1.42718505859375
1129,1.4272918701171875
1130,1.42718505859375
1131,1.42718505859375
1132,1.4272918701171875
1133,1.4272918701171875
1134,1.42718505859375
1135,1.42718505859375
1136,1.42718505859375
1137,1.42718505859375
1138,1.42718505859375
1139,1.42718505859375
1140,1.42718505859375
1141,1.42718505859375
1142,1.42718505859375
1143,1.42718505859375
1144,1.42718505859375
1145,1.42718505859375
1146,1.42718505859375
1147,1.42718505859375
1148,1.42718505859375
1149,1.42718505859375
1150,1.42718505859375
1151,1.4272918701171875
1152,1.42718505859375
1153,1.42718505859375
1154,1.42718505859375
1155,1.42718505859375
1156,1.42718505859375
1157,1.42718505859375
1158,1.42718505859375
1159,1.42718505859375
1160,1.42718505859375
1161,1.42718505859375
1162,1.42718505859375
1163,1.42718505859375
1164,1.4270782470703125
1165,1.4270782470703125
1166,1.4270782470703125
1167,1.4270782470703125
1168,1.4270782470703125
1169,1.42718505859375
1170,1.4270782470703125
1171,1.4270782470703125
1172,1.4270782470703125
1173,1.42718505859375
1174,1.4270782470703125
1175,1.42718505859375
1176,1.4270782470703125
1177,1.4270782470703125
1178,1.4270782470703125
1179,1.4270782470703125
1180,1.4270782470703125
1181,1.4270782470703125
1182,1.4270782470703125
1183,1.4270782470703125
1184,1.4270782470703125
1185,1.4270782470703125
1186,1.4270782470703125
1187,1.4270782470703125
1188,1.42718505859375
1189,1.4270782470703125
1190,1.42718505859375
1191,1.4270782470703125
1192,1.4272918701171875
1193,1.4270782470703125
1194,1.4270782470703125
1195,1.4270782470703125
1196,1.4270782470703125
1197,1.4270782470703125
1198,1.4270782470703125
1199,1.4270782470703125
1200,1.42718505859375
1201,1.4270782470703125
1202,1.42718505859375
1203,1.4270782470703125
1204,1.4270782470703125
1205,1.4270782470703125
1206,1.4270782470703125
1207,1.4272918701171875
1208,1.4270782470703125
1209,1.4270782470703125
1210,1.4270782470703125
1211,1.42718505859375
1212,1.42718505859375
1213,1.4270782470703125
1214,1.4270782470703125
1215,1.4270782470703125
1216,1.4270782470703125
1217,1.4270782470703125
1218,1.42718505859375
1219,1.4270782470703125
1220,1.42718505859375
1221,1.4270782470703125
1222,1.4270782470703125
1223,1.42718505859375
1224,1.4270782470703125
1225,1.4270782470703125
1226,1.4270782470703125
1227,1.4270782470703125
1228,1.4270782470703125
1229,1.4270782470703125
1230,1.4270782470703125
1231,1.4270782470703125
1232,1.4270782470703125
1233,1.4270782470703125
1234,1.4270782470703125
1235,1.42718505859375
1236,1.42718505859375
1237,1.4270782470703125
1238,1.4270782470703125
1239,1.4270782470703125
1240,1.4270782470703125
1241,1.4270782470703125
1242,1.4270782470703125
1243,1.4272918701171875
1244,1.4270782470703125
1245,1.4270782470703125
1246,1.4270782470703125
1247,1.4270782470703125
1248,1.4270782470703125
1249,1.4270782470703125
1250,1.4270782470703125
1251,1.4270782470703125
1252,1.4270782470703125
1253,1.4270782470703125
1254,1.4270782470703125
1255,1.4270782470703125
1256,1.4270782470703125
1257,1.4270782470703125
1258,1.4270782470703125
1259,1.4270782470703125
1260,1.4270782470703125
1261,1.4270782470703125
1262,1.4270782470703125
1263,1.4270782470703125
1264,1.4270782470703125
1265,1.4270782470703125
1266,1.4270782470703125
1267,1.4270782470703125
1268,1.4270782470703125
1269,1.4270782470703125
1270,1.4270782470703125
1271,1.4270782470703125
1272,1.4270782470703125
1273,1.4270782470703125
1274,1.4270782470703125
1275,1.4270782470703125
1276,1.4270782470703125
1277,1.4270782470703125
1278,1.4270782470703125
1279,1.4270782470703125
1280,1.4270782470703125
1281,1.4270782470703125
1282,1.4270782470703125
1283,1.4270782470703125
1284,1.4270782470703125
1285,1.4270782470703125
1286,1.4270782470703125
1287,1.42718505859375
1288,1.4270782470703125
1289,1.4270782470703125
1290,1.4270782470703125
1291,1.4270782470703125
1292,1.4270782470703125
1293,1.4270782470703125
1294,1.4270782470703125
1295,1.4270782470703125
1296,1.4270782470703125
1297,1.42718505859375
1298,1.4270782470703125
1299,1.42718505859375
1300,1.4270782470703125
1301,1.4270782470703125
1302,1.4270782470703125
1303,1.4270782470703125
1304,1.4270782470703125
1305,1.4270782470703125
1306,1.42718505859375
1307,1.4270782470703125
1308,1.4270782470703125
1309,1.4270782470703125
1310,1.4270782470703125
1311,1.42718505859375
1312,1.4270782470703125
1313,1.4270782470703125
1314,1.4270782470703125
1315,1.4270782470703125
1316,1.4270782470703125
1317,1.42718505859375
1318,1.4270782470703125
1319,1.4270782470703125
1320,1.4270782470703125
1321,1.4270782470703125
1322,1.4270782470703125
1323,1.4270782470703125
1324,1.4270782470703125
1325,1.426971435546875
1326,1.426971435546875
1327,1.426971435546875
1328,1.4270782470703125
1329,1.426971435546875
1330,1.426971435546875
1331,1.426971435546875
1332,1.426971435546875
1333,1.426971435546875
1334,1.426971435546875
1335,1.426971435546875
1336,1.4270782470703125
1337,1.426971435546875
1338,1.426971435546875
1339,1.4270782470703125
1340,1.426971435546875
1341,1.4270782470703125
1342,1.426971435546875
1343,1.426971435546875
1344,1.426971435546875
1345,1.426971435546875
1346,1.426971435546875
1347,1.426971435546875
1348,1.426971435546875
1349,1.426971435546875
1350,1.426971435546875
1351,1.426971435546875
1352,1.426971435546875
1353,1.4270782470703125
1354,1.426971435546875
1355,1.426971435546875
1356,1.426971435546875
1357,1.426971435546875
1358,1.4270782470703125
1359,1.426971435546875
1360,1.4270782470703125
1361,1.426971435546875
1362,1.426971435546875
1363,1.4270782470703125
1364,1.426971435546875
1365,1.426971435546875
1366,1.426971435546875
1367,1.426971435546875
1368,1.4270782470703125
1369,1.426971435546875
1370,1.426971435546875
1371,1.426971435546875
1372,1.426971435546875
1373,1.426971435546875
1374,1.4270782470703125
1375,1.426971435546875
1376,1.426971435546875
1377,1.426971435546875
1378,1.4270782470703125
1379,1.426971435546875
1380,1.426971435546875
1381,1.426971435546875
1382,1.426971435546875
1383,1.426971435546875
1384,1.426971435546875
1385,1.426971435546875
1386,1.426971435546875
1387,1.426971435546875
1388,1.426971435546875
1389,1.426971435546875
1390,1.4270782470703125
1391,1.426971435546875
1392,1.4270782470703125
1393,1.426971435546875
1394,1.426971435546875
1395,1.4270782470703125
1396,1.426971435546875
1397,1.426971435546875
1398,1.426971435546875
1399,1.426971435546875
1400,1.426971435546875
1401,1.426971435546875
1402,1.426971435546875
1403,1.426971435546875
1404,1.426971435546875
1405,1.426971435546875
1406,1.426971435546875
1407,1.426971435546875
1408,1.426971435546875
1409,1.426971435546875
1410,1.4270782470703125
1411,1.426971435546875
1412,1.426971435546875
1413,1.426971435546875
1414,1.426971435546875
1415,1.4270782470703125
1416,1.4270782470703125
1417,1.426971435546875
1418,1.426971435546875
1419,1.426971435546875
1420,1.4270782470703125
1421,1.426971435546875
1422,1.426971435546875
1423,1.426971435546875
1424,1.426971435546875
1425,1.426971435546875
1426,1.426971435546875
1427,1.426971435546875
1428,1.4270782470703125
1429,1.426971435546875
1430,1.426971435546875
1431,1.426971435546875
1432,1.426971435546875
1433,1.426971435546875
1434,1.426971435546875
1435,1.426971435546875
1436,1.426971435546875
1437,1.426971435546875
1438,1.426971435546875
1439,1.426971435546875
1440,1.426971435546875
1441,1.426971435546875
1442,1.426971435546875
1443,1.426971435546875
1444,1.426971435546875
1445,1.426971435546875
1446,1.426971435546875
1447,1.426971435546875
1448,1.426971435546875
1449,1.426971435546875
1450,1.426971435546875
1451,1.426971435546875
1452,1.426971435546875
1453,1.426971435546875
1454,1.426971435546875
1455,1.426971435546875
1456,1.426971435546875
1457,1.426971435546875
1458,1.426971435546875
1459,1.426971435546875
1460,1.426971435546875
1461,1.426971435546875
1462,1.426971435546875
1463,1.426971435546875
1464,1.426971435546875
1465,1.426971435546875
1466,1.426971435546875
1467,1.426971435546875
1468,1.426971435546875
1469,1.426971435546875
1470,1.426971435546875
1471,1.426971435546875
1472,1.426971435546875
1473,1.4268646240234375
1474,1.4268646240234375
1475,1.4268646240234375
1476,1.4268646240234375
1477,1.4268646240234375
1478,1.4268646240234375
1479,1.4268646240234375
1480,1.4268646240234375
1481,1.4268646240234375
1482,1.4268646240234375
1483,1.4268646240234375
1484,1.4268646240234375
1485,1.4268646240234375
1486,1.4268646240234375
1487,1.4268646240234375
1488,1.4268646240234375
1489,1.4268646240234375
1490,1.4268646240234375
1491,1.4268646240234375
1492,1.4268646240234375
1493,1.4268646240234375
1494,1.4268646240234375
1495,1.4268646240234375
1496,1.4268646240234375
1497,1.4268646240234375
1498,1.4268646240234375
1499,1.4268646240234375
1500,1.4268646240234375
1501,1.4268646240234375
1502,1.4268646240234375
1503,1.4268646240234375
1504,1.4268646240234375
1505,1.4268646240234375
1506,1.4268646240234375
1507,1.4268646240234375
1508,1.4268646240234375
1509,1.4268646240234375
1510,1.4268646240234375
1511,1.4268646240234375
1512,1.4268646240234375
1513,1.4268646240234375
1514,1.4268646240234375
1515,1.4268646240234375
1516,1.4268646240234375
1517,1.4268646240234375
1518,1.4268646240234375
1519,1.4268646240234375
1520,1.4268646240234375
1521,1.4268646240234375
1522,1.4268646240234375
1523,1.4268646240234375
1524,1.4268646240234375
1525,1.4268646240234375
1526,1.4268646240234375
1527,1.4268646240234375
1528,1.4268646240234375
1529,1.4268646240234375
1530,1.4268646240234375
1531,1.4268646240234375
1532,1.4268646240234375
1533,1.4272918701171875
1534,1.427825927734375
1535,1.427398681640625
1536,1.4272918701171875
1537,1.42718505859375
1538,1.426971435546875
1539,1.4276123046875
1540,1.4275054931640625
1541,1.42718505859375
1542,1.4270782470703125
1543,1.4275054931640625
1544,1.426971435546875
1545,1.42718505859375
1546,1.4272918701171875
1547,1.427398681640625
1548,1.4272918701171875
1549,1.4270782470703125
1550,1.426971435546875
1551,1.4270782470703125
1552,1.427398681640625
1553,1.4270782470703125
1554,1.4270782470703125
1555,1.426971435546875
1556,1.426971435546875
1557,1.4276123046875
1558,1.42718505859375
1559,1.4270782470703125
1560,1.4272918701171875
1561,1.4272918701171875
1562,1.4270782470703125
1563,1.4272918701171875
1564,1.4276123046875
1565,1.4270782470703125
1566,1.4270782470703125
1567,1.42718505859375
1568,1.4276123046875
1569,1.427825927734375
1570,1.427398681640625
1571,1.4276123046875
1572,1.4272918701171875
1573,1.427398681640625
1574,1.4275054931640625
1575,1.4272918701171875
1576,1.4272918701171875
1577,1.427398681640625
1578,1.4272918701171875
1579,1.4272918701171875
1580,1.4272918701171875
1581,1.4276123046875
1582,1.42718505859375
1583,1.42718505859375
1584,1.4275054931640625
1585,1.427825927734375
1586,1.4275054931640625
1587,1.42718505859375
1588,1.427398681640625
1589,1.42718505859375
1590,1.4275054931640625
1591,1.4281463623046875
1592,1.4276123046875
1593,1.4272918701171875
1594,1.4275054931640625
1595,1.4275054931640625
1596,1.42718505859375
1597,1.4275054931640625
1598,1.427398681640625
1599,1.4272918701171875
1600,1.4276123046875
1601,1.4272918701171875
1602,1.4272918701171875
1603,1.4272918701171875
1604,1.427398681640625
1605,1.4272918701171875
1606,1.4275054931640625
1607,1.4272918701171875
1608,1.42718505859375
1609,1.4272918701171875
1610,1.42718505859375
1611,1.42718505859375
1612,1.4275054931640625
1613,1.42718505859375
1614,1.4272918701171875
1615,1.4272918701171875
1616,1.4272918701171875
1617,1.42718505859375
1618,1.4272918701171875
1619,1.42718505859375
1620,1.4275054931640625
1621,1.4277191162109375
1622,1.427398681640625
1623,1.42718505859375
1624,1.4270782470703125
1625,1.42718505859375
1626,1.42718505859375
1627,1.4272918701171875
1628,1.4270782470703125
1629,1.4270782470703125
1630,1.4270782470703125
1631,1.4270782470703125
1632,1.4270782470703125
1633,1.42718505859375
1634,1.4270782470703125
1635,1.4270782470703125
1636,1.42718505859375
1637,1.4270782470703125
1638,1.42718505859375
1639,1.42718505859375
1640,1.4270782470703125
1641,1.4272918701171875
1642,1.4270782470703125
1643,1.4270782470703125
1644,1.4270782470703125
1645,1.4272918701171875
1646,1.427398681640625
1647,1.42718505859375
1648,1.42718505859375
1649,1.4277191162109375
1650,1.4270782470703125
1651,1.4270782470703125
1652,1.4272918701171875
1653,1.4272918701171875
1654,1.4270782470703125
1655,1.4270782470703125
1656,1.42718505859375
1657,1.42718505859375
1658,1.42718505859375
1659,1.42718505859375
1660,1.4270782470703125
1661,1.4272918701171875
1662,1.427398681640625
1663,1.4270782470703125
1664,1.4272918701171875
1665,1.42718505859375
1666,1.42718505859375
1667,1.42718505859375
1668,1.4272918701171875
1669,1.427398681640625
1670,1.42718505859375
1671,1.42718505859375
1672,1.427825927734375
1673,1.4272918701171875
1674,1.4270782470703125
1675,1.42718505859375
1676,1.4270782470703125
1677,1.4270782470703125
1678,1.4270782470703125
1679,1.4270782470703125
1680,1.4270782470703125
1681,1.4270782470703125
1682,1.42718505859375
1683,1.4270782470703125
1684,1.42718505859375
1685,1.42718505859375
1686,1.4270782470703125
1687,1.42718505859375
1688,1.4270782470703125
1689,1.4270782470703125
1690,1.4270782470703125
1691,1.4272918701171875
1692,1.4272918701171875
1693,1.4270782470703125
1694,1.4272918701171875
1695,1.4270782470703125
1696,1.4270782470703125
1697,1.42718505859375
1698,1.4270782470703125
1699,1.4270782470703125
1700,1.4272918701171875
1701,1.4270782470703125
1702,1.4270782470703125
1703,1.42718505859375
1704,1.4270782470703125
1705,1.4270782470703125
1706,1.4270782470703125
1707,1.42718505859375
1708,1.4270782470703125
1709,1.4270782470703125
1710,1.4272918701171875
1711,1.4270782470703125
1712,1.427398681640625
1713,1.4270782470703125
1714,1.4272918701171875
1715,1.4270782470703125
1716,1.4272918701171875
1717,1.427398681640625
1718,1.42718505859375
1719,1.4270782470703125
1720,1.4270782470703125
1721,1.4270782470703125
1722,1.4272918701171875
1723,1.42718505859375
1724,1.4270782470703125
1725,1.4270782470703125
1726,1.42718505859375
1727,1.4270782470703125
1728,1.42718505859375
1729,1.4275054931640625
1730,1.42718505859375
1731,1.4272918701171875
1732,1.427398681640625
1733,1.4275054931640625
1734,1.427398681640625
1735,1.4270782470703125
1736,1.4270782470703125
1737,1.4270782470703125
1738,1.4270782470703125
1739,1.4270782470703125
1740,1.4272918701171875
1741,1.4272918701171875
1742,1.42718505859375
1743,1.4272918701171875
1744,1.427398681640625
1745,1.4270782470703125
1746,1.426971435546875
1747,1.42718505859375
1748,1.4270782470703125
1749,1.426971435546875
1750,1.4270782470703125
1751,1.426971435546875
1752,1.4272918701171875
1753,1.4270782470703125
1754,1.42718505859375
1755,1.42718505859375
1756,1.4275054931640625
1757,1.42718505859375
1758,1.427825927734375
1759,1.426971435546875
1760,1.4272918701171875
1761,1.426971435546875
1762,1.426971435546875
1763,1.426971435546875
1764,1.4270782470703125
1765,1.4270782470703125
1766,1.4270782470703125
1767,1.426971435546875
1768,1.427825927734375
1769,1.4270782470703125
1770,1.426971435546875
1771,1.4270782470703125
1772,1.4270782470703125
1773,1.42718505859375
1774,1.42718505859375
1775,1.426971435546875
1776,1.4275054931640625
1777,1.4270782470703125
1778,1.42718505859375
1779,1.4272918701171875
1780,1.426971435546875
1781,1.4272918701171875
1782,1.426971435546875
1783,1.426971435546875
1784,1.426971435546875
1785,1.4272918701171875
1786,1.4270782470703125
1787,1.426971435546875
1788,1.4270782470703125
1789,1.42718505859375
1790,1.4270782470703125
1791,1.42718505859375
1792,1.426971435546875
1793,1.426971435546875
1794,1.42718505859375
1795,1.4276123046875
1796,1.426971435546875
1797,1.426971435546875
1798,1.4275054931640625
1799,1.4270782470703125
1800,1.4270782470703125
1801,1.4270782470703125
1802,1.426971435546875
1803,1.426971435546875
1804,1.426971435546875
1805,1.4270782470703125
1806,1.426971435546875
1807,1.426971435546875
1808,1.426971435546875
1809,1.426971435546875
1810,1.4272918701171875
1811,1.426971435546875
1812,1.4270782470703125
1813,1.4270782470703125
1814,1.4272918701171875
1815,1.4270782470703125
1816,1.426971435546875
1817,1.426971435546875
1818,1.426971435546875
1819,1.426971435546875
1820,1.426971435546875
1821,1.4270782470703125
1822,1.4272918701171875
1823,1.4272918701171875
1824,1.4272918701171875
1825,1.426971435546875
1826,1.42718505859375
1827,1.426971435546875
1828,1.42718505859375
1829,1.42718505859375
1830,1.4270782470703125
1831,1.426971435546875
1832,1.426971435546875
1833,1.426971435546875
1834,1.42718505859375
1835,1.42718505859375
1836,1.4270782470703125
1837,1.4270782470703125
1838,1.426971435546875
1839,1.427398681640625
1840,1.42718505859375
1841,1.4270782470703125
1842,1.4270782470703125
1843,1.426971435546875
1844,1.426971435546875
1845,1.42718505859375
1846,1.4270782470703125
1847,1.426971435546875
1848,1.426971435546875
1849,1.426971435546875
1850,1.42718505859375
1851,1.426971435546875
1852,1.426971435546875
1853,1.426971435546875
1854,1.426971435546875
1855,1.4270782470703125
1856,1.426971435546875
1857,1.426971435546875
1858,1.426971435546875
1859,1.426971435546875
1860,1.4270782470703125
1861,1.426971435546875
1862,1.4270782470703125
1863,1.426971435546875
1864,1.42718505859375
1865,1.426971435546875
1866,1.426971435546875
1867,1.4270782470703125
1868,1.4270782470703125
1869,1.426971435546875
1870,1.426971435546875
1871,1.426971435546875
1872,1.426971435546875
1873,1.426971435546875
1874,1.4275054931640625
1875,1.42718505859375
1876,1.4270782470703125
1877,1.426971435546875
1878,1.427398681640625
1879,1.4270782470703125
1880,1.426971435546875
1881,1.426971435546875
1882,1.426971435546875
1883,1.42718505859375
1884,1.426971435546875
1885,1.4270782470703125
1886,1.4270782470703125
1887,1.4270782470703125
1888,1.4270782470703125
1889,1.42718505859375
1890,1.426971435546875
1891,1.426971435546875
1892,1.42718505859375
1893,1.42718505859375
1894,1.426971435546875
1895,1.4270782470703125
1896,1.4270782470703125
1897,1.427398681640625
1898,1.426971435546875
1899,1.4272918701171875
1900,1.4270782470703125
1901,1.4270782470703125
1902,1.426971435546875
1903,1.4270782470703125
1904,1.42718505859375
1905,1.4270782470703125
1906,1.42718505859375
1907,1.426971435546875
1908,1.426971435546875
1909,1.4270782470703125
1910,1.42718505859375
1911,1.426971435546875
1912,1.4270782470703125
1913,1.4270782470703125
1914,1.4270782470703125
1915,1.426971435546875
1916,1.4270782470703125
1917,1.427398681640625
1918,1.426971435546875
1919,1.426971435546875
1920,1.42718505859375
1921,1.426971435546875
1922,1.42718505859375
1923,1.4270782470703125
1924,1.426971435546875
1925,1.426971435546875
1926,1.426971435546875
1927,1.427398681640625
1928,1.42718505859375
1929,1.426971435546875
1930,1.426971435546875
1931,1.4270782470703125
1932,1.42718505859375
1933,1.4270782470703125
1934,1.4270782470703125
1935,1.4270782470703125
1936,1.426971435546875
1937,1.426971435546875
1938,1.42718505859375
1939,1.42718505859375
1940,1.42718505859375
1941,1.4270782470703125
1942,1.4270782470703125
1943,1.4272918701171875
1944,1.42718505859375
1945,1.426971435546875
1946,1.426971435546875
1947,1.426971435546875
1948,1.426971435546875
1949,1.426971435546875
1950,1.426971435546875
1951,1.426971435546875
1952,1.426971435546875
1953,1.4270782470703125
1954,1.4270782470703125
1955,1.4270782470703125
1956,1.426971435546875
1957,1.4270782470703125
1958,1.42718505859375
1959,1.426971435546875
1960,1.4270782470703125
1961,1.4270782470703125
1962,1.4270782470703125
1963,1.4270782470703125
1964,1.4270782470703125
1965,1.4270782470703125
1966,1.42718505859375
1967,1.42718505859375
1968,1.4270782470703125
1969,1.4270782470703125
1970,1.4270782470703125
1971,1.4270782470703125
1972,1.4270782470703125
1973,1.42718505859375
1974,1.4270782470703125
1975,1.426971435546875
1976,1.4270782470703125
1977,1.426971435546875
1978,1.426971435546875
1979,1.42718505859375
1980,1.4270782470703125
1981,1.4270782470703125
1982,1.426971435546875
1983,1.42718505859375
1984,1.4270782470703125
1985,1.426971435546875
1986,1.42718505859375
1987,1.426971435546875
1988,1.42718505859375
1989,1.426971435546875
1990,1.426971435546875
1991,1.4270782470703125
1992,1.4270782470703125
1993,1.4272918701171875
1994,1.426971435546875
1995,1.4270782470703125
1996,1.42718505859375
1997,1.4272918701171875
1998,1.4270782470703125
1999,1.426971435546875
2000,1.426971435546875
2001,1.4270782470703125
2002,1.4270782470703125
2003,1.426971435546875
2004,1.4268646240234375
2005,1.4270782470703125
2006,1.426971435546875
2007,1.426971435546875
2008,1.4268646240234375
2009,1.4268646240234375
2010,1.4270782470703125
2011,1.426971435546875
2012,1.427398681640625
2013,1.4270782470703125
2014,1.42718505859375
2015,1.4270782470703125
2016,1.4268646240234375
2017,1.42718505859375
2018,1.426971435546875
2019,1.4268646240234375
2020,1.4268646240234375
2021,1.426971435546875
2022,1.4270782470703125
2023,1.426971435546875
2024,1.42718505859375
2025,1.42718505859375
2026,1.4268646240234375
2027,1.4268646240234375
2028,1.426971435546875
2029,1.426971435546875
2030,1.4268646240234375
2031,1.4268646240234375
2032,1.4270782470703125
2033,1.426971435546875
2034,1.4268646240234375
2035,1.4268646240234375
2036,1.42718505859375
2037,1.426971435546875
2038,1.4268646240234375
2039,1.4268646240234375
2040,1.4272918701171875
2041,1.4270782470703125
2042,1.426971435546875
2043,1.4268646240234375
2044,1.42718505859375
2045,1.426971435546875
2046,1.426971435546875
2047,1.426971435546875
2048,1.426971435546875
2049,1.426971435546875
2050,1.4268646240234375
2051,1.4268646240234375
2052,1.4270782470703125
2053,1.4268646240234375
2054,1.4268646240234375
2055,1.42718505859375
2056,1.4270782470703125
2057,1.4268646240234375
2058,1.426971435546875
2059,1.42718505859375
2060,1.427398681640625
2061,1.4270782470703125
2062,1.4270782470703125
2063,1.4270782470703125
2064,1.4268646240234375
2065,1.426971435546875
2066,1.4270782470703125
2067,1.426971435546875
2068,1.4268646240234375
2069,1.4270782470703125
2070,1.426971435546875
2071,1.42718505859375
2072,1.426971435546875
2073,1.426971435546875
2074,1.4268646240234375
2075,1.4268646240234375
2076,1.426971435546875
2077,1.4268646240234375
2078,1.4268646240234375
2079,1.426971435546875
2080,1.426971435546875
2081,1.4268646240234375
2082,1.4270782470703125
2083,1.426971435546875
2084,1.4268646240234375
2085,1.4268646240234375
2086,1.426971435546875
2087,1.4268646240234375
2088,1.426971435546875
2089,1.4268646240234375
2090,1.4268646240234375
2091,1.4268646240234375
2092,1.4268646240234375
2093,1.42718505859375
2094,1.426971435546875
2095,1.4268646240234375
2096,1.426971435546875
2097,1.426971435546875
2098,1.4268646240234375
2099,1.4276123046875
2100,1.4268646240234375
2101,1.427398681640625
2102,1.4270782470703125
2103,1.4272918701171875
2104,1.4268646240234375
2105,1.4268646240234375
2106,1.4270782470703125
2107,1.426971435546875
2108,1.426971435546875
2109,1.4268646240234375
2110,1.426971435546875
2111,1.426971435546875
2112,1.426971435546875
2113,1.426971435546875
2114,1.4268646240234375
2115,1.4270782470703125
2116,1.4270782470703125
2117,1.4270782470703125
2118,1.4268646240234375
2119,1.4270782470703125
2120,1.426971435546875
2121,1.4268646240234375
2122,1.42718505859375
2123,1.426971435546875
2124,1.4270782470703125
2125,1.4272918701171875
2126,1.4268646240234375
2127,1.4268646240234375
2128,1.426971435546875
2129,1.4268646240234375
2130,1.4272918701171875
2131,1.4268646240234375
2132,1.4268646240234375
2133,1.4268646240234375
2134,1.4270782470703125
2135,1.4268646240234375
2136,1.426971435546875
2137,1.426971435546875
2138,1.4272918701171875
2139,1.426971435546875
2140,1.426971435546875
2141,1.4268646240234375
2142,1.426971435546875
2143,1.4268646240234375
2144,1.426971435546875
2145,1.42718505859375
2146,1.4268646240234375
2147,1.427398681640625
2148,1.426971435546875
2149,1.4270782470703125
2150,1.4270782470703125
2151,1.4270782470703125
2152,1.4270782470703125
2153,1.426971435546875
2154,1.426971435546875
2155,1.426971435546875
2156,1.4268646240234375
2157,1.426971435546875
2158,1.426971435546875
2159,1.4268646240234375
2160,1.426971435546875
2161,1.426971435546875
2162,1.4270782470703125
2163,1.4272918701171875
2164,1.426971435546875
2165,1.4268646240234375
2166,1.4270782470703125
2167,1.4268646240234375
2168,1.4268646240234375
2169,1.426971435546875
2170,1.4270782470703125
2171,1.4276123046875
2172,1.42718505859375
2173,1.4270782470703125
2174,1.426971435546875
2175,1.4270782470703125
2176,1.4268646240234375
2177,1.4270782470703125
2178,1.4270782470703125
2179,1.4268646240234375
2180,1.426971435546875
2181,1.4270782470703125
2182,1.4270782470703125
2183,1.4268646240234375
2184,1.4270782470703125
2185,1.4270782470703125
2186,1.427398681640625
2187,1.4268646240234375
2188,1.426971435546875
2189,1.4270782470703125
2190,1.426971435546875
2191,1.42718505859375
2192,1.426971435546875
2193,1.4268646240234375
2194,1.4268646240234375
2195,1.4268646240234375
2196,1.426971435546875
2197,1.42718505859375
2198,1.4268646240234375
2199,1.426971435546875
2200,1.42718505859375
2201,1.4268646240234375
2202,1.426971435546875
2203,1.426971435546875
2204,1.426971435546875
2205,1.4272918701171875
2206,1.4268646240234375
2207,1.426971435546875
2208,1.42718505859375
2209,1.4268646240234375
2210,1.4276123046875
2211,1.4268646240234375
2212,1.4270782470703125
2213,1.4268646240234375
2214,1.4268646240234375
2215,1.42718505859375
2216,1.4270782470703125
2217,1.4270782470703125
2218,1.4268646240234375
2219,1.4268646240234375
2220,1.4270782470703125
2221,1.4270782470703125
2222,1.4270782470703125
2223,1.4268646240234375
2224,1.426971435546875
2225,1.4272918701171875
2226,1.426971435546875
2227,1.426971435546875
2228,1.42718505859375
2229,1.4270782470703125
2230,1.4268646240234375
2231,1.426971435546875
2232,1.4270782470703125
2233,1.426971435546875
2234,1.426971435546875
2235,1.426971435546875
2236,1.4270782470703125
2237,1.4268646240234375
2238,1.42718505859375
2239,1.426971435546875
2240,1.426971435546875
2241,1.4270782470703125
2242,1.426971435546875
2243,1.4268646240234375
2244,1.4270782470703125
2245,1.4268646240234375
2246,1.4268646240234375
2247,1.426971435546875
2248,1.4268646240234375
2249,1.4268646240234375
2250,1.42718505859375
2251,1.426971435546875
2252,1.426971435546875
2253,1.4268646240234375
2254,1.426971435546875
2255,1.426971435546875
2256,1.426971435546875
2257,1.426971435546875
2258,1.4270782470703125
2259,1.426971435546875
2260,1.4268646240234375
2261,1.426971435546875
2262,1.4270782470703125
2263,1.4270782470703125
2264,1.4270782470703125
2265,1.42718505859375
2266,1.426971435546875
2267,1.4268646240234375
2268,1.426971435546875
2269,1.426971435546875
2270,1.426971435546875
2271,1.426971435546875
2272,1.4270782470703125
2273,1.42718505859375
2274,1.4268646240234375
2275,1.4268646240234375
2276,1.426971435546875
2277,1.4268646240234375
2278,1.426971435546875
2279,1.426971435546875
2280,1.426971435546875
2281,1.426971435546875
2282,1.4268646240234375
2283,1.42718505859375
2284,1.426971435546875
2285,1.4270782470703125
2286,1.426971435546875
2287,1.42718505859375
2288,1.42718505859375
2289,1.427398681640625
2290,1.4268646240234375
2291,1.426971435546875
2292,1.4268646240234375
2293,1.4272918701171875
2294,1.4268646240234375
2295,1.426971435546875
2296,1.4270782470703125
2297,1.4268646240234375
2298,1.4270782470703125
2299,1.426971435546875
2300,1.42718505859375
2301,1.4272918701171875
2302,1.42718505859375
2303,1.42718505859375
2304,1.426971435546875
2305,1.4268646240234375
2306,1.4268646240234375
2307,1.4270782470703125
2308,1.4270782470703125
2309,1.4270782470703125
2310,1.426971435546875
2311,1.426971435546875
2312,1.426971435546875
2313,1.4268646240234375
2314,1.4268646240234375
2315,1.42718505859375
2316,1.426971435546875
2317,1.4272918701171875
2318,1.426971435546875
2319,1.42718505859375
2320,1.426971435546875
2321,1.4268646240234375
2322,1.4270782470703125
2323,1.4275054931640625
2324,1.4268646240234375
2325,1.426971435546875
2326,1.426971435546875
2327,1.4270782470703125
2328,1.4268646240234375
2329,1.4275054931640625
2330,1.426971435546875
2331,1.4268646240234375
2332,1.4268646240234375
2333,1.42718505859375
2334,1.426971435546875
2335,1.4268646240234375
2336,1.426971435546875
2337,1.4270782470703125
2338,1.4270782470703125
2339,1.427398681640625
2340,1.4270782470703125
2341,1.4272918701171875
2342,1.42718505859375
2343,1.426971435546875
2344,1.4268646240234375
2345,1.426971435546875
2346,1.426971435546875
2347,1.426971435546875
2348,1.426971435546875
2349,1.426971435546875
2350,1.4270782470703125
2351,1.4268646240234375
2352,1.4268646240234375
2353,1.426971435546875
2354,1.426971435546875
2355,1.42718505859375
2356,1.4268646240234375
2357,1.4268646240234375
2358,1.426971435546875
2359,1.4272918701171875
2360,1.42718505859375
2361,1.4270782470703125
2362,1.4268646240234375
2363,1.4268646240234375
2364,1.426971435546875
2365,1.4268646240234375
2366,1.4268646240234375
2367,1.426971435546875
2368,1.4268646240234375
2369,1.426971435546875
2370,1.426971435546875
2371,1.4268646240234375
2372,1.4268646240234375
2373,1.426971435546875
2374,1.426971435546875
2375,1.4268646240234375
2376,1.4268646240234375
2377,1.4268646240234375
2378,1.4268646240234375
2379,1.426971435546875
2380,1.426971435546875
2381,1.4268646240234375
2382,1.4268646240234375
2383,1.426971435546875
2384,1.426971435546875
2385,1.4268646240234375
2386,1.4268646240234375
2387,1.4268646240234375
2388,1.4270782470703125
2389,1.4270782470703125
2390,1.4268646240234375
2391,1.4270782470703125
2392,1.4272918701171875
2393,1.426971435546875
2394,1.42718505859375
2395,1.4270782470703125
2396,1.4268646240234375
2397,1.426971435546875
2398,1.4268646240234375
2399,1.426971435546875
2400,1.4272918701171875
2401,1.4268646240234375
2402,1.4268646240234375
2403,1.4268646240234375
2404,1.4268646240234375
2405,1.4268646240234375
2406,1.4268646240234375
2407,1.426971435546875
2408,1.42718505859375
2409,1.4268646240234375
2410,1.4268646240234375
2411,1.426971435546875
2412,1.42718505859375
2413,1.426971435546875
2414,1.426971435546875
2415,1.426971435546875
2416,1.4270782470703125
2417,1.4268646240234375
2418,1.4268646240234375
2419,1.426971435546875
2420,1.4268646240234375
2421,1.426971435546875
2422,1.4268646240234375
2423,1.426971435546875
2424,1.4268646240234375
2425,1.4268646240234375
2426,1.426971435546875
2427,1.4268646240234375
2428,1.426971435546875
2429,1.4268646240234375
2430,1.426971435546875
2431,1.426971435546875
2432,1.4268646240234375
2433,1.4268646240234375
2434,1.4268646240234375
2435,1.4268646240234375
2436,1.4268646240234375
2437,1.4270782470703125
2438,1.4268646240234375
2439,1.426971435546875
2440,1.4270782470703125
2441,1.4268646240234375
2442,1.426971435546875
2443,1.426971435546875
2444,1.426971435546875
2445,1.4268646240234375
2446,1.4268646240234375
2447,1.426971435546875
2448,1.426971435546875
2449,1.4270782470703125
2450,1.4270782470703125
2451,1.4268646240234375
2452,1.4270782470703125
2453,1.4268646240234375
2454,1.4268646240234375
2455,1.4268646240234375
2456,1.4268646240234375
2457,1.426971435546875
2458,1.4268646240234375
2459,1.4268646240234375
2460,1.426971435546875
2461,1.4268646240234375
2462,1.426971435546875
2463,1.4268646240234375
2464,1.4268646240234375
2465,1.426971435546875
2466,1.4268646240234375
2467,1.426971435546875
2468,1.4270782470703125
2469,1.426971435546875
2470,1.426971435546875
2471,1.4270782470703125
2472,1.4268646240234375
2473,1.4270782470703125
2474,1.426971435546875
2475,1.4268646240234375
2476,1.4268646240234375
2477,1.426971435546875
2478,1.4268646240234375
2479,1.4268646240234375
2480,1.4270782470703125
2481,1.426971435546875
2482,1.4268646240234375
2483,1.4268646240234375
2484,1.4268646240234375
2485,1.4268646240234375
2486,1.4268646240234375
2487,1.4268646240234375
2488,1.4268646240234375
2489,1.426971435546875
2490,1.426971435546875
2491,1.4268646240234375
2492,1.426971435546875
2493,1.4268646240234375
2494,1.4268646240234375
2495,1.4268646240234375
2496,1.426971435546875
2497,1.4268646240234375
2498,1.4268646240234375
2499,1.426971435546875
2500,1.4268646240234375
2501,1.4268646240234375
2502,1.426971435546875
2503,1.426971435546875
2504,1.4268646240234375
2505,1.4268646240234375
2506,1.426971435546875
2507,1.4268646240234375
2508,1.426971435546875
2509,1.4268646240234375
2510,1.4268646240234375
2511,1.4270782470703125
2512,1.4268646240234375
2513,1.426971435546875
2514,1.4268646240234375
2515,1.4268646240234375
2516,1.426971435546875
2517,1.4268646240234375
2518,1.4268646240234375
2519,1.4268646240234375
2520,1.42718505859375
2521,1.4268646240234375
2522,1.4268646240234375
2523,1.4268646240234375
2524,1.4268646240234375
2525,1.4268646240234375
2526,1.4268646240234375
2527,1.4268646240234375
2528,1.4268646240234375
2529,1.4268646240234375
2530,1.4268646240234375
2531,1.4268646240234375
2532,1.4268646240234375
2533,1.4268646240234375
2534,1.4270782470703125
2535,1.4270782470703125
2536,1.4268646240234375
2537,1.4268646240234375
2538,1.4268646240234375
2539,1.4268646240234375
2540,1.4268646240234375
2541,1.4268646240234375
2542,1.426971435546875
2543,1.4270782470703125
2544,1.4268646240234375
2545,1.426971435546875
2546,1.4275054931640625
2547,1.426971435546875
2548,1.4270782470703125
2549,1.4270782470703125
2550,1.426971435546875
2551,1.4270782470703125
2552,1.4268646240234375
2553,1.4268646240234375
2554,1.4268646240234375
2555,1.4268646240234375
2556,1.4268646240234375
2557,1.4268646240234375
2558,1.426971435546875
2559,1.4268646240234375
2560,1.4268646240234375
2561,1.4268646240234375
2562,1.426971435546875
2563,1.4268646240234375
2564,1.4272918701171875
2565,1.4268646240234375
2566,1.426971435546875
2567,1.426971435546875
2568,1.4268646240234375
2569,1.4268646240234375
2570,1.4268646240234375
2571,1.426971435546875
2572,1.4270782470703125
2573,1.4268646240234375
2574,1.4268646240234375
2575,1.4268646240234375
2576,1.426971435546875
2577,1.4275054931640625
2578,1.4270782470703125
2579,1.426971435546875
2580,1.4268646240234375
2581,1.426971435546875
2582,1.426971435546875
2583,1.426971435546875
2584,1.426971435546875
2585,1.4268646240234375
2586,1.4268646240234375
2587,1.4270782470703125
2588,1.4270782470703125
2589,1.426971435546875
2590,1.4268646240234375
2591,1.4268646240234375
2592,1.4268646240234375
2593,1.4268646240234375
2594,1.426971435546875
2595,1.42718505859375
2596,1.426971435546875
2597,1.4268646240234375
2598,1.4268646240234375
2599,1.4268646240234375
2600,1.4268646240234375
2601,1.4268646240234375
2602,1.4268646240234375
2603,1.4268646240234375
2604,1.426971435546875
2605,1.4270782470703125
2606,1.4270782470703125
2607,1.426971435546875
2608,1.42718505859375
2609,1.4268646240234375
2610,1.4268646240234375
2611,1.4268646240234375
2612,1.4268646240234375
2613,1.4268646240234375
2614,1.4268646240234375
2615,1.4268646240234375
2616,1.4268646240234375
2617,1.426971435546875
2618,1.426971435546875
2619,1.4268646240234375
2620,1.4268646240234375
2621,1.4268646240234375
2622,1.426971435546875
2623,1.4270782470703125
2624,1.426971435546875
2625,1.4268646240234375
2626,1.4272918701171875
2627,1.4268646240234375
2628,1.426971435546875
2629,1.426971435546875
2630,1.426971435546875
2631,1.426971435546875
2632,1.426971435546875
2633,1.4268646240234375
2634,1.4268646240234375
2635,1.4268646240234375
2636,1.426971435546875
2637,1.4268646240234375
2638,1.4268646240234375
2639,1.426971435546875
2640,1.426971435546875
2641,1.4270782470703125
2642,1.42718505859375
2643,1.426971435546875
2644,1.4268646240234375
2645,1.4268646240234375
2646,1.426971435546875
2647,1.4268646240234375
2648,1.4268646240234375
2649,1.426971435546875
2650,1.4270782470703125
2651,1.4268646240234375
2652,1.4268646240234375
2653,1.4268646240234375
2654,1.4270782470703125
2655,1.4268646240234375
2656,1.4268646240234375
2657,1.4272918701171875
2658,1.426971435546875
2659,1.4268646240234375
2660,1.426971435546875
2661,1.4268646240234375
2662,1.4268646240234375
2663,1.4268646240234375
2664,1.4272918701171875
2665,1.4268646240234375
2666,1.4268646240234375
2667,1.426971435546875
2668,1.4268646240234375
2669,1.4268646240234375
2670,1.4270782470703125
2671,1.4268646240234375
2672,1.4268646240234375
2673,1.4270782470703125
2674,1.4268646240234375
2675,1.4268646240234375
2676,1.4268646240234375
2677,1.4268646240234375
2678,1.4268646240234375
2679,1.4268646240234375
2680,1.4268646240234375
2681,1.4268646240234375
2682,1.4268646240234375
2683,1.4268646240234375
2684,1.426971435546875
2685,1.4268646240234375
2686,1.426971435546875
2687,1.4268646240234375
2688,1.426971435546875
2689,1.4268646240234375
2690,1.4268646240234375
2691,1.4268646240234375
2692,1.426971435546875
2693,1.426971435546875
2694,1.426971435546875
2695,1.426971435546875
2696,1.4270782470703125
2697,1.426971435546875
2698,1.4268646240234375
2699,1.4268646240234375
2700,1.4268646240234375
2701,1.4268646240234375
2702,1.4268646240234375
2703,1.4268646240234375
2704,1.4268646240234375
2705,1.4268646240234375
2706,1.4268646240234375
2707,1.42718505859375


==> communication_costs/cora/cora_mmlp_gcn_with_server_400.csv <==
Sno,node
0,1159.2392578125
1,1159.2392578125
2,1159.2392578125
3,1159.2392578125
4,1159.2392578125
5,1159.2392578125
6,1159.2392578125
7,1159.2392578125
8,1159.2392578125
9,1159.2392578125
10,1159.2392578125
11,1159.2392578125
12,1159.2392578125
13,1159.2392578125
14,1159.2392578125
15,1159.2392578125
16,1159.2392578125
17,1159.2392578125
18,1159.2392578125
19,1159.2392578125
20,1159.2392578125
21,1159.2392578125
22,1159.2392578125
23,1159.2392578125
24,1159.2392578125
25,1159.2392578125
26,1159.2392578125
27,1159.2392578125
28,1159.2392578125
29,1159.2392578125
30,1159.2392578125
31,1159.2392578125
32,1159.2392578125
33,1159.2392578125
34,1159.2392578125
35,1159.2392578125
36,1159.2392578125
37,1159.2392578125
38,1159.2392578125
39,1159.2392578125
40,1159.2392578125
41,1159.2392578125
42,1159.2392578125
43,1159.2392578125
44,1159.2392578125
45,1159.2392578125
46,1159.2392578125
47,1159.2392578125
48,1159.2392578125
49,1159.2392578125
50,1159.2392578125
51,1159.2392578125
52,1159.2392578125
53,1159.2392578125
54,1159.2392578125
55,1159.2392578125
56,1159.2392578125
57,1159.2392578125
58,1159.2392578125
59,1159.2392578125
60,1159.2392578125
61,1159.2392578125
62,1159.2392578125
63,1159.2392578125
64,1159.2392578125
65,1159.2392578125
66,1159.2392578125
67,1159.2392578125
68,1159.2392578125
69,1159.2392578125
70,1159.2392578125
71,1159.2392578125
72,1159.2392578125
73,1159.2392578125
74,1159.2392578125
75,1159.2392578125
76,1159.2392578125
77,1159.2392578125
78,1159.2392578125
79,1159.2392578125
80,1159.2392578125
81,1159.2392578125
82,1159.2392578125
83,1159.2392578125
84,1159.2392578125
85,1159.2392578125
86,1159.2392578125
87,1159.2392578125
88,1159.2392578125
89,1159.2392578125
90,1159.2392578125
91,1159.2392578125
92,1159.2392578125
93,1159.2392578125
94,1159.2392578125
95,1159.2392578125
96,1159.2392578125
97,1159.2392578125
98,1159.2392578125
99,1159.2392578125
100,1159.2392578125
101,1159.2392578125
102,1159.2392578125
103,1159.2392578125
104,1159.2392578125
105,1159.2392578125
106,1159.2392578125
107,1159.2392578125
108,1159.2392578125
109,1159.2392578125
110,1159.2392578125
111,1159.2392578125
112,1159.2392578125
113,1159.2392578125
114,1159.2392578125
115,1159.2392578125
116,1159.2392578125
117,1159.2392578125
118,1159.2392578125
119,1159.2392578125
120,1159.2392578125
121,1159.2392578125
122,1159.2392578125
123,1159.2392578125
124,1159.2392578125
125,1159.2392578125
126,1159.2392578125
127,1159.2392578125
128,1159.2392578125
129,1159.2392578125
130,1159.2392578125
131,1159.2392578125
132,1159.2392578125
133,1159.2392578125
134,1159.2392578125
135,1159.2392578125
136,1159.2392578125
137,1159.2392578125
138,1159.2392578125
139,1159.2392578125
140,1159.2392578125
141,1159.2392578125
142,1159.2392578125
143,1159.2392578125
144,1159.2392578125
145,1159.2392578125
146,1159.2392578125
147,1159.2392578125
148,1159.2392578125
149,1159.2392578125
150,1159.2392578125
151,1159.2392578125
152,1159.2392578125
153,1159.2392578125
154,1159.2392578125
155,1159.2392578125
156,1159.2392578125
157,1159.2392578125
158,1159.2392578125
159,1159.2392578125
160,1159.2392578125
161,1159.2392578125
162,1159.2392578125
163,1159.2392578125
164,1159.2392578125
165,1159.2392578125
166,1159.2392578125
167,1159.2392578125
168,1159.2392578125
169,1159.2392578125
170,1159.2392578125
171,1159.2392578125
172,1159.2392578125
173,1159.2392578125
174,1159.2392578125
175,1159.2392578125
176,1159.2392578125
177,1159.2392578125
178,1159.2392578125
179,1159.2392578125
180,1159.2392578125
181,1159.2392578125
182,1159.2392578125
183,1159.2392578125
184,1159.2392578125
185,1159.2392578125
186,1159.2392578125
187,1159.2392578125
188,1159.2392578125
189,1159.2392578125
190,1159.2392578125
191,1159.2392578125
192,1159.2392578125
193,1159.2392578125
194,1159.2392578125
195,1159.2392578125
196,1159.2392578125
197,1159.2392578125
198,1159.2392578125
199,1159.2392578125
200,1159.2392578125
201,1159.2392578125
202,1159.2392578125
203,1159.2392578125
204,1159.2392578125
205,1159.2392578125
206,1159.2392578125
207,1159.2392578125
208,1159.2392578125
209,1159.2392578125
210,1159.2392578125
211,1159.2392578125
212,1159.2392578125
213,1159.2392578125
214,1159.2392578125
215,1159.2392578125
216,1159.2392578125
217,1159.2392578125
218,1159.2392578125
219,1159.2392578125
220,1159.2392578125
221,1159.2392578125
222,1159.2392578125
223,1159.2392578125
224,1159.2392578125
225,1159.2392578125
226,1159.2392578125
227,1159.2392578125
228,1159.2392578125
229,1159.2392578125
230,1159.2392578125
231,1159.2392578125
232,1159.2392578125
233,1159.2392578125
234,1159.2392578125
235,1159.2392578125
236,1159.2392578125
237,1159.2392578125
238,1159.2392578125
239,1159.2392578125
240,1159.2392578125
241,1159.2392578125
242,1159.2392578125
243,1159.2392578125
244,1159.2392578125
245,1159.2392578125
246,1159.2392578125
247,1159.2392578125
248,1159.2392578125
249,1159.2392578125
250,1159.2392578125
251,1159.2392578125
252,1159.2392578125
253,1159.2392578125
254,1159.2392578125
255,1159.2392578125
256,1159.2392578125
257,1159.2392578125
258,1159.2392578125
259,1159.2392578125
260,1159.2392578125
261,1159.2392578125
262,1159.2392578125
263,1159.2392578125
264,1159.2392578125
265,1159.2392578125
266,1159.2392578125
267,1159.2392578125
268,1159.2392578125
269,1159.2392578125
270,1159.2392578125
271,1159.2392578125
272,1159.2392578125
273,1159.2392578125
274,1159.2392578125
275,1159.2392578125
276,1159.2392578125
277,1159.2392578125
278,1159.2392578125
279,1159.2392578125
280,1159.2392578125
281,1159.2392578125
282,1159.2392578125
283,1159.2392578125
284,1159.2392578125
285,1159.2392578125
286,1159.2392578125
287,1159.2392578125
288,1159.2392578125
289,1159.2392578125
290,1159.2392578125
291,1159.2392578125
292,1159.2392578125
293,1159.2392578125
294,1159.2392578125
295,1159.2392578125
296,1159.2392578125
297,1159.2392578125
298,1159.2392578125
299,1159.2392578125
300,1159.2392578125
301,1159.2392578125
302,1159.2392578125
303,1159.2392578125
304,1159.2392578125
305,1159.2392578125
306,1159.2392578125
307,1159.2392578125
308,1159.2392578125
309,1159.2392578125
310,1159.2392578125
311,1159.2392578125
312,1159.2392578125
313,1159.2392578125
314,1159.2392578125
315,1159.2392578125
316,1159.2392578125
317,1159.2392578125
318,1159.2392578125
319,1159.2392578125
320,1159.2392578125
321,1159.2392578125
322,1159.2392578125
323,1159.2392578125
324,1159.2392578125
325,1159.2392578125
326,1159.2392578125
327,1159.2392578125
328,1159.2392578125
329,1159.2392578125
330,1159.2392578125
331,1159.2392578125
332,1159.2392578125
333,1159.2392578125
334,1159.2392578125
335,1159.2392578125
336,1159.2392578125
337,1159.2392578125
338,1159.2392578125
339,1159.2392578125
340,1159.2392578125
341,1159.2392578125
342,1159.2392578125
343,1159.2392578125
344,1159.2392578125
345,1159.2392578125
346,1159.2392578125
347,1159.2392578125
348,1159.2392578125
349,1159.2392578125
350,1159.2392578125
351,1159.2392578125
352,1159.2392578125
353,1159.2392578125
354,1159.2392578125
355,1159.2392578125
356,1159.2392578125
357,1159.2392578125
358,1159.2392578125
359,1159.2392578125
360,1159.2392578125
361,1159.2392578125
362,1159.2392578125
363,1159.2392578125
364,1159.2392578125
365,1159.2392578125
366,1159.2392578125
367,1159.2392578125
368,1159.2392578125
369,1159.2392578125
370,1159.2392578125
371,1159.2392578125
372,1159.2392578125
373,1159.2392578125
374,1159.2392578125
375,1159.2392578125
376,1159.2392578125
377,1159.2392578125
378,1159.2392578125
379,1159.2392578125
380,1159.2392578125
381,1159.2392578125
382,1159.2392578125
383,1159.2392578125
384,1159.2392578125
385,1159.2392578125
386,1159.2392578125
387,1159.2392578125
388,1159.2392578125
389,1159.2392578125
390,1159.2392578125
391,1159.2392578125
392,1159.2392578125
393,1159.2392578125
394,1159.2392578125
395,1159.2392578125
396,1159.2392578125
397,1159.2392578125
398,1159.2392578125
399,1159.2392578125
400,1159.2392578125
401,1159.2392578125
402,1159.2392578125
403,1159.2392578125
404,1159.2392578125
405,1159.2392578125
406,1159.2392578125
407,1159.2392578125
408,1159.2392578125
409,1159.2392578125
410,1159.2392578125
411,1159.2392578125
412,1159.2392578125
413,1159.2392578125
414,1159.2392578125
415,1159.2392578125
416,1159.2392578125
417,1159.2392578125
418,1159.2392578125
419,1159.2392578125
420,1159.2392578125
421,1159.2392578125
422,1159.2392578125
423,1159.2392578125
424,1159.2392578125
425,1159.2392578125
426,1159.2392578125
427,1159.2392578125
428,1159.2392578125
429,1159.2392578125
430,1159.2392578125
431,1159.2392578125
432,1159.2392578125
433,1159.2392578125
434,1159.2392578125
435,1159.2392578125
436,1159.2392578125
437,1159.2392578125
438,1159.2392578125
439,1159.2392578125
440,1159.2392578125
441,1159.2392578125
442,1159.2392578125
443,1159.2392578125
444,1159.2392578125
445,1159.2392578125
446,1159.2392578125
447,1159.2392578125
448,1159.2392578125
449,1159.2392578125
450,1159.2392578125
451,1159.2392578125
452,1159.2392578125
453,1159.2392578125
454,1159.2392578125
455,1159.2392578125
456,1159.2392578125
457,1159.2392578125
458,1159.2392578125
459,1159.2392578125
460,1159.2392578125
461,1159.2392578125
462,1159.2392578125
463,1159.2392578125
464,1159.2392578125
465,1159.2392578125
466,1159.2392578125
467,1159.2392578125
468,1159.2392578125
469,1159.2392578125
470,1159.2392578125
471,1159.2392578125
472,1159.2392578125
473,1159.2392578125
474,1159.2392578125
475,1159.2392578125
476,1159.2392578125
477,1159.2392578125
478,1159.2392578125
479,1159.2392578125
480,1159.2392578125
481,1159.2392578125
482,1159.2392578125
483,1159.2392578125
484,1159.2392578125
485,1159.2392578125
486,1159.2392578125
487,1159.2392578125
488,1159.2392578125
489,1159.2392578125
490,1159.2392578125
491,1159.2392578125
492,1159.2392578125
493,1159.2392578125
494,1159.2392578125
495,1159.2392578125
496,1159.2392578125
497,1159.2392578125
498,1159.2392578125
499,1159.2392578125
500,1159.2392578125
501,1159.2392578125
502,1159.2392578125
503,1159.2392578125
504,1159.2392578125
505,1159.2392578125
506,1159.2392578125
507,1159.2392578125
508,1159.2392578125
509,1159.2392578125
510,1159.2392578125
511,1159.2392578125
512,1159.2392578125
513,1159.2392578125
514,1159.2392578125
515,1159.2392578125
516,1159.2392578125
517,1159.2392578125
518,1159.2392578125
519,1159.2392578125
520,1159.2392578125
521,1159.2392578125
522,1159.2392578125
523,1159.2392578125
524,1159.2392578125
525,1159.2392578125
526,1159.2392578125
527,1159.2392578125
528,1159.2392578125
529,1159.2392578125
530,1159.2392578125
531,1159.2392578125
532,1159.2392578125
533,1159.2392578125
534,1159.2392578125
535,1159.2392578125
536,1159.2392578125
537,1159.2392578125
538,1159.2392578125
539,1159.2392578125
540,1159.2392578125
541,1159.2392578125
542,1159.2392578125
543,1159.2392578125
544,1159.2392578125
545,1159.2392578125
546,1159.2392578125
547,1159.2392578125
548,1159.2392578125
549,1159.2392578125
550,1159.2392578125
551,1159.2392578125
552,1159.2392578125
553,1159.2392578125
554,1159.2392578125
555,1159.2392578125
556,1159.2392578125
557,1159.2392578125
558,1159.2392578125
559,1159.2392578125
560,1.4267578125
561,1.4267578125
562,1.4267578125
563,1.4267578125
564,1.4267578125
565,1.4267578125
566,1.4267578125
567,1.4267578125
568,1.4267578125
569,1.4267578125
570,1.4267578125
571,1.4267578125
572,1.4267578125
573,1.4267578125
574,1.4267578125
575,1.4267578125
576,1.4267578125
577,1.4267578125
578,1.4267578125
579,1.4267578125
580,1.4267578125
581,1.4267578125
582,1.4267578125
583,1.4267578125
584,1.4267578125
585,1.4267578125
586,1.4267578125
587,1.4267578125
588,1.4267578125
589,1.4267578125
590,1.4267578125
591,1.4267578125
592,1.4267578125
593,1.4267578125
594,1.4267578125
595,1.4267578125
596,1.4267578125
597,1.4267578125
598,1.4267578125
599,1.4267578125
600,1.4267578125
601,1.4267578125
602,1.4267578125
603,1.4267578125
604,1.4267578125
605,1.4267578125
606,1.4267578125
607,1.4267578125
608,1.4267578125
609,1.4267578125
610,1.4267578125
611,1.4267578125
612,1.4267578125
613,1.4267578125
614,1.4267578125
615,1.4267578125
616,1.4267578125
617,1.4267578125
618,1.4267578125
619,1.4267578125
620,1.4267578125
621,1.4267578125
622,1.4267578125
623,1.4267578125
624,1.4267578125
625,1.4267578125
626,1.4267578125
627,1.4267578125
628,1.4267578125
629,1.4267578125
630,1.4267578125
631,1.4267578125
632,1.4267578125
633,1.4267578125
634,1.4267578125
635,1.4267578125
636,1.4267578125
637,1.4267578125
638,1.4267578125
639,1.4267578125
640,1.4267578125
641,1.4267578125
642,1.4267578125
643,1.4267578125
644,1.4267578125
645,1.4267578125
646,1.4267578125
647,1.4267578125
648,1.4267578125
649,1.4267578125
650,1.4267578125
651,1.4267578125
652,1.4267578125
653,1.4267578125
654,1.4267578125
655,1.4267578125
656,1.4267578125
657,1.4267578125
658,1.4267578125
659,1.4267578125
660,1.4267578125
661,1.4267578125
662,1.4267578125
663,1.4267578125
664,1.4267578125
665,1.4267578125
666,1.4267578125
667,1.4267578125
668,1.4267578125
669,1.4267578125
670,1.4267578125
671,1.4267578125
672,1.4267578125
673,1.4267578125
674,1.4267578125
675,1.4267578125
676,1.4267578125
677,1.4267578125
678,1.4267578125
679,1.4267578125
680,1.4267578125
681,1.4267578125
682,1.4267578125
683,1.4267578125
684,1.4267578125
685,1.4267578125
686,1.4267578125
687,1.4267578125
688,1.4267578125
689,1.4267578125
690,1.4267578125
691,1.4267578125
692,1.4267578125
693,1.4267578125
694,1.4267578125
695,1.4267578125
696,1.4267578125
697,1.4267578125
698,1.4267578125
699,1.4267578125
700,1.4267578125
701,1.4267578125
702,1.4267578125
703,1.4267578125
704,1.4267578125
705,1.4267578125
706,1.4267578125
707,1.4267578125
708,1.4267578125
709,1.4267578125
710,1.4267578125
711,1.4267578125
712,1.4267578125
713,1.4267578125
714,1.4267578125
715,1.4267578125
716,1.4267578125
717,1.4267578125
718,1.4267578125
719,1.4267578125
720,1.4267578125
721,1.4267578125
722,1.4267578125
723,1.4267578125
724,1.4267578125
725,1.4267578125
726,1.4267578125
727,1.4267578125
728,1.4267578125
729,1.4267578125
730,1.4267578125
731,1.4267578125
732,1.4267578125
733,1.4267578125
734,1.4267578125
735,1.4267578125
736,1.4267578125
737,1.4267578125
738,1.4267578125
739,1.4267578125
740,1.4267578125
741,1.4267578125
742,1.4267578125
743,1.4267578125
744,1.4267578125
745,1.4267578125
746,1.4267578125
747,1.4267578125
748,1.4267578125
749,1.4267578125
750,1.4267578125
751,1.4267578125
752,1.4267578125
753,1.4267578125
754,1.4267578125
755,1.4267578125
756,1.4267578125
757,1.4267578125
758,1.4267578125
759,1.4267578125
760,1.4267578125
761,1.4267578125
762,1.4267578125
763,1.4267578125
764,1.4267578125
765,1.4267578125
766,1.4267578125
767,1.4267578125
768,1.4267578125
769,1.4267578125
770,1.4267578125
771,1.4267578125
772,1.4267578125
773,1.4267578125
774,1.4267578125
775,1.4267578125
776,1.4267578125
777,1.4267578125
778,1.4267578125
779,1.4267578125
780,1.4267578125
781,1.4267578125
782,1.4267578125
783,1.4267578125
784,1.4267578125
785,1.4267578125
786,1.4267578125
787,1.4267578125
788,1.4267578125
789,1.4267578125
790,1.4267578125
791,1.4267578125
792,1.4267578125
793,1.4267578125
794,1.4267578125
795,1.4267578125
796,1.4267578125
797,1.4267578125
798,1.4267578125
799,1.4267578125
800,1.4267578125
801,1.4267578125
802,1.4267578125
803,1.4267578125
804,1.4267578125
805,1.4267578125
806,1.4267578125
807,1.4267578125
808,1.4267578125
809,1.4267578125
810,1.4267578125
811,1.4267578125
812,1.4267578125
813,1.4267578125
814,1.4267578125
815,1.4267578125
816,1.4267578125
817,1.4267578125
818,1.4267578125
819,1.4267578125
820,1.4267578125
821,1.4267578125
822,1.4267578125
823,1.4267578125
824,1.4267578125
825,1.4267578125
826,1.4267578125
827,1.4267578125
828,1.4267578125
829,1.4267578125
830,1.4267578125
831,1.4267578125
832,1.4267578125
833,1.4267578125
834,1.4267578125
835,1.4267578125
836,1.4267578125
837,1.4267578125
838,1.4267578125
839,1.4267578125
840,1.4267578125
841,1.4267578125
842,1.4267578125
843,1.4267578125
844,1.4267578125
845,1.4267578125
846,1.4267578125
847,1.4267578125
848,1.4267578125
849,1.4267578125
850,1.4267578125
851,1.4267578125
852,1.4267578125
853,1.4267578125
854,1.4267578125
855,1.4267578125
856,1.4267578125
857,1.4267578125
858,1.4267578125
859,1.4267578125
860,1.4267578125
861,1.4267578125
862,1.4267578125
863,1.4267578125
864,1.4267578125
865,1.4267578125
866,1.4267578125
867,1.4267578125
868,1.4267578125
869,1.4267578125
870,1.4267578125
871,1.4267578125
872,1.4267578125
873,1.4267578125
874,1.4267578125
875,1.4267578125
876,1.4267578125
877,1.4267578125
878,1.4267578125
879,1.4267578125
880,1.4267578125
881,1.4267578125
882,1.4267578125
883,1.4267578125
884,1.4267578125
885,1.4267578125
886,1.4267578125
887,1.4267578125
888,1.4267578125
889,1.4267578125
890,1.4267578125
891,1.4267578125
892,1.4267578125
893,1.4267578125
894,1.4267578125
895,1.4267578125
896,1.4267578125
897,1.4267578125
898,1.4267578125
899,1.4267578125
900,1.4267578125
901,1.4267578125
902,1.4267578125
903,1.4267578125
904,1.4267578125
905,1.4267578125
906,1.4267578125
907,1.4267578125
908,1.4267578125
909,1.4267578125
910,1.4267578125
911,1.4267578125
912,1.4267578125
913,1.4267578125
914,1.4267578125
915,1.4267578125
916,1.4267578125
917,1.4267578125
918,1.4267578125
919,1.4267578125
920,1.4267578125
921,1.4267578125
922,1.4267578125
923,1.4267578125
924,1.4267578125
925,1.4267578125
926,1.4267578125
927,1.4267578125
928,1.4267578125
929,1.4267578125
930,1.4267578125
931,1.4267578125
932,1.4267578125
933,1.4267578125
934,1.4267578125
935,1.4267578125
936,1.4267578125
937,1.4267578125
938,1.4267578125
939,1.4267578125
940,1.4267578125
941,1.4267578125
942,1.4267578125
943,1.4267578125
944,1.4267578125
945,1.4267578125
946,1.4267578125
947,1.4267578125
948,1.4267578125
949,1.4267578125
950,1.4267578125
951,1.4267578125
952,1.4267578125
953,1.4267578125
954,1.4267578125
955,1.4267578125
956,1.4267578125
957,1.4267578125
958,1.4267578125
959,1.4267578125
960,1.4267578125
961,1.4267578125
962,1.4267578125
963,1.4267578125
964,1.4267578125
965,1.4267578125
966,1.4267578125
967,1.4267578125
968,1.4267578125
969,1.4267578125
970,1.4267578125
971,1.4267578125
972,1.4267578125
973,1.4267578125
974,1.4267578125
975,1.4267578125
976,1.4267578125
977,1.4267578125
978,1.4267578125
979,1.4267578125
980,1.4267578125
981,1.4267578125
982,1.4267578125
983,1.4267578125
984,1.4267578125
985,1.4267578125
986,1.4267578125
987,1.4267578125
988,1.4267578125
989,1.4267578125
990,1.4267578125
991,1.4267578125
992,1.4267578125
993,1.4267578125
994,1.4267578125
995,1.4267578125
996,1.4267578125
997,1.4267578125
998,1.4267578125
999,1.4267578125
1000,1.4267578125
1001,1.4267578125
1002,1.4267578125
1003,1.4267578125
1004,1.4267578125
1005,1.4267578125
1006,1.4267578125
1007,1.4267578125
1008,1.4267578125
1009,1.4267578125
1010,1.4267578125
1011,1.4267578125
1012,1.4267578125
1013,1.4267578125
1014,1.4267578125
1015,1.4267578125
1016,1.4267578125
1017,1.4267578125
1018,1.4267578125
1019,1.4267578125
1020,1.4267578125
1021,1.4267578125
1022,1.4267578125
1023,1.4267578125
1024,1.4267578125
1025,1.4267578125
1026,1.4267578125
1027,1.4267578125
1028,1.4267578125
1029,1.4267578125
1030,1.4267578125
1031,1.4267578125
1032,1.4267578125
1033,1.4267578125
1034,1.4267578125
1035,1.4267578125
1036,1.4267578125
1037,1.4267578125
1038,1.4267578125
1039,1.4267578125
1040,1.4267578125
1041,1.4267578125
1042,1.4267578125
1043,1.4267578125
1044,1.4267578125
1045,1.4267578125
1046,1.4267578125
1047,1.4267578125
1048,1.4267578125
1049,1.4267578125
1050,1.4267578125
1051,1.4267578125
1052,1.4267578125
1053,1.4267578125
1054,1.4267578125
1055,1.4267578125
1056,1.4267578125
1057,1.4267578125
1058,1.4267578125
1059,1.4267578125
1060,1.4267578125
1061,1.4267578125
1062,1.4267578125
1063,1.4267578125
1064,1.4267578125
1065,1.4267578125
1066,1.4267578125
1067,1.4267578125
1068,1.4267578125
1069,1.4267578125
1070,1.4267578125
1071,1.4267578125
1072,1.4267578125
1073,1.4267578125
1074,1.4267578125
1075,1.4267578125
1076,1.4267578125
1077,1.4267578125
1078,1.4267578125
1079,1.4267578125
1080,1.4267578125
1081,1.4267578125
1082,1.4267578125
1083,1.4267578125
1084,1.4267578125
1085,1.4267578125
1086,1.4267578125
1087,1.4267578125
1088,1.4267578125
1089,1.4267578125
1090,1.4267578125
1091,1.4267578125
1092,1.4267578125
1093,1.4267578125
1094,1.4267578125
1095,1.4267578125
1096,1.4267578125
1097,1.4267578125
1098,1.4267578125
1099,1.4267578125
1100,1.4267578125
1101,1.4267578125
1102,1.4267578125
1103,1.4267578125
1104,1.4267578125
1105,1.4267578125
1106,1.4267578125
1107,1.4267578125
1108,1.4267578125
1109,1.4267578125
1110,1.4267578125
1111,1.4267578125
1112,1.4267578125
1113,1.4267578125
1114,1.4267578125
1115,1.4267578125
1116,1.4267578125
1117,1.4267578125
1118,1.4267578125
1119,1.4267578125
1120,1.4267578125
1121,1.4267578125
1122,1.4267578125
1123,1.4267578125
1124,1.4267578125
1125,1.4267578125
1126,1.4267578125
1127,1.4267578125
1128,1.4267578125
1129,1.4267578125
1130,1.4267578125
1131,1.4267578125
1132,1.4267578125
1133,1.4267578125
1134,1.4267578125
1135,1.4267578125
1136,1.4267578125
1137,1.4267578125
1138,1.4267578125
1139,1.4267578125
1140,1.4267578125
1141,1.4267578125
1142,1.4267578125
1143,1.4267578125
1144,1.4267578125
1145,1.4267578125
1146,1.4267578125
1147,1.4267578125
1148,1.4267578125
1149,1.4267578125
1150,1.4267578125
1151,1.4267578125
1152,1.4267578125
1153,1.4267578125
1154,1.4267578125
1155,1.4267578125
1156,1.4267578125
1157,1.4267578125
1158,1.4267578125
1159,1.4267578125
1160,1.4267578125
1161,1.4267578125
1162,1.4267578125
1163,1.4267578125
1164,1.4267578125
1165,1.4267578125
1166,1.4267578125
1167,1.4267578125
1168,1.4267578125
1169,1.4267578125
1170,1.4267578125
1171,1.4267578125
1172,1.4267578125
1173,1.4267578125
1174,1.4267578125
1175,1.4267578125
1176,1.4267578125
1177,1.4267578125
1178,1.4267578125
1179,1.4267578125
1180,1.4267578125
1181,1.4267578125
1182,1.4267578125
1183,1.4267578125
1184,1.4267578125
1185,1.4267578125
1186,1.4267578125
1187,1.4267578125
1188,1.4267578125
1189,1.4267578125
1190,1.4267578125
1191,1.4267578125
1192,1.4267578125
1193,1.4267578125
1194,1.4267578125
1195,1.4267578125
1196,1.4267578125
1197,1.4267578125
1198,1.4267578125
1199,1.4267578125
1200,1.4267578125
1201,1.4267578125
1202,1.4267578125
1203,1.4267578125
1204,1.4267578125
1205,1.4267578125
1206,1.4267578125
1207,1.4267578125
1208,1.4267578125
1209,1.4267578125
1210,1.4267578125
1211,1.4267578125
1212,1.4267578125
1213,1.4267578125
1214,1.4267578125
1215,1.4267578125
1216,1.4267578125
1217,1.4267578125
1218,1.4267578125
1219,1.4267578125
1220,1.4267578125
1221,1.4267578125
1222,1.4267578125
1223,1.4267578125
1224,1.4267578125
1225,1.4267578125
1226,1.4267578125
1227,1.4267578125
1228,1.4267578125
1229,1.4267578125
1230,1.4267578125
1231,1.4267578125
1232,1.4267578125
1233,1.4267578125
1234,1.4267578125
1235,1.4267578125
1236,1.4267578125
1237,1.4267578125
1238,1.4267578125
1239,1.4267578125
1240,1.4267578125
1241,1.4267578125
1242,1.4267578125
1243,1.4267578125
1244,1.4267578125
1245,1.4267578125
1246,1.4267578125
1247,1.4267578125
1248,1.4267578125
1249,1.4267578125
1250,1.4267578125
1251,1.4267578125
1252,1.4267578125
1253,1.4267578125
1254,1.4267578125
1255,1.4267578125
1256,1.4267578125
1257,1.4267578125
1258,1.4267578125
1259,1.4267578125
1260,1.4267578125
1261,1.4267578125
1262,1.4267578125
1263,1.4267578125
1264,1.4267578125
1265,1.4267578125
1266,1.4267578125
1267,1.4267578125
1268,1.4267578125
1269,1.4267578125
1270,1.4267578125
1271,1.4267578125
1272,1.4267578125
1273,1.4267578125
1274,1.4267578125
1275,1.4267578125
1276,1.4267578125
1277,1.4267578125
1278,1.4267578125
1279,1.4267578125
1280,1.4267578125
1281,1.4267578125
1282,1.4267578125
1283,1.4267578125
1284,1.4267578125
1285,1.4267578125
1286,1.4267578125
1287,1.4267578125
1288,1.4267578125
1289,1.4267578125
1290,1.4267578125
1291,1.4267578125
1292,1.4267578125
1293,1.4267578125
1294,1.4267578125
1295,1.4267578125
1296,1.4267578125
1297,1.4267578125
1298,1.4267578125
1299,1.4267578125
1300,1.4267578125
1301,1.4267578125
1302,1.4267578125
1303,1.4267578125
1304,1.4267578125
1305,1.4267578125
1306,1.4267578125
1307,1.4267578125
1308,1.4267578125
1309,1.4267578125
1310,1.4267578125
1311,1.4267578125
1312,1.4267578125
1313,1.4267578125
1314,1.4267578125
1315,1.4267578125
1316,1.4267578125
1317,1.4267578125
1318,1.4267578125
1319,1.4267578125
1320,1.4267578125
1321,1.4267578125
1322,1.4267578125
1323,1.4267578125
1324,1.4267578125
1325,1.4267578125
1326,1.4267578125
1327,1.4267578125
1328,1.4267578125
1329,1.4267578125
1330,1.4267578125
1331,1.4267578125
1332,1.4267578125
1333,1.4267578125
1334,1.4267578125
1335,1.4267578125
1336,1.4267578125
1337,1.4267578125
1338,1.4267578125
1339,1.4267578125
1340,1.4267578125
1341,1.4267578125
1342,1.4267578125
1343,1.4267578125
1344,1.4267578125
1345,1.4267578125
1346,1.4267578125
1347,1.4267578125
1348,1.4267578125
1349,1.4267578125
1350,1.4267578125
1351,1.4267578125
1352,1.4267578125
1353,1.4267578125
1354,1.4267578125
1355,1.4267578125
1356,1.4267578125
1357,1.4267578125
1358,1.4267578125
1359,1.4267578125
1360,1.4267578125
1361,1.4267578125
1362,1.4267578125
1363,1.4267578125
1364,1.4267578125
1365,1.4267578125
1366,1.4267578125
1367,1.4267578125
1368,1.4267578125
1369,1.4267578125
1370,1.4267578125
1371,1.4267578125
1372,1.4267578125
1373,1.4267578125
1374,1.4267578125
1375,1.4267578125
1376,1.4267578125
1377,1.4267578125
1378,1.4267578125
1379,1.4267578125
1380,1.4267578125
1381,1.4267578125
1382,1.4267578125
1383,1.4267578125
1384,1.4267578125
1385,1.4267578125
1386,1.4267578125
1387,1.4267578125
1388,1.4267578125
1389,1.4267578125
1390,1.4267578125
1391,1.4267578125
1392,1.4267578125
1393,1.4267578125
1394,1.4267578125
1395,1.4267578125
1396,1.4267578125
1397,1.4267578125
1398,1.4267578125
1399,1.4267578125
1400,1.4267578125
1401,1.4267578125
1402,1.4267578125
1403,1.4267578125
1404,1.4267578125
1405,1.4267578125
1406,1.4267578125
1407,1.4267578125
1408,1.4267578125
1409,1.4267578125
1410,1.4267578125
1411,1.4267578125
1412,1.4267578125
1413,1.4267578125
1414,1.4267578125
1415,1.4267578125
1416,1.4267578125
1417,1.4267578125
1418,1.4267578125
1419,1.4267578125
1420,1.4267578125
1421,1.4267578125
1422,1.4267578125
1423,1.4267578125
1424,1.4267578125
1425,1.4267578125
1426,1.4267578125
1427,1.4267578125
1428,1.4267578125
1429,1.4267578125
1430,1.4267578125
1431,1.4267578125
1432,1.4267578125
1433,1.4267578125
1434,1.4267578125
1435,1.4267578125
1436,1.4267578125
1437,1.4267578125
1438,1.4267578125
1439,1.4267578125
1440,1.4267578125
1441,1.4267578125
1442,1.4267578125
1443,1.4267578125
1444,1.4267578125
1445,1.4267578125
1446,1.4267578125
1447,1.4267578125
1448,1.4267578125
1449,1.4267578125
1450,1.4267578125
1451,1.4267578125
1452,1.4267578125
1453,1.4267578125
1454,1.4267578125
1455,1.4267578125
1456,1.4267578125
1457,1.4267578125
1458,1.4267578125
1459,1.4267578125
1460,1.4267578125
1461,1.4267578125
1462,1.4267578125
1463,1.4267578125
1464,1.4267578125
1465,1.4267578125
1466,1.4267578125
1467,1.4267578125
1468,1.4267578125
1469,1.4267578125
1470,1.4267578125
1471,1.4267578125
1472,1.4267578125
1473,1.4267578125
1474,1.4267578125
1475,1.4267578125
1476,1.4267578125
1477,1.4267578125
1478,1.4267578125
1479,1.4267578125
1480,1.4267578125
1481,1.4267578125
1482,1.4267578125
1483,1.4267578125
1484,1.4267578125
1485,1.4267578125
1486,1.4267578125
1487,1.4267578125
1488,1.4267578125
1489,1.4267578125
1490,1.4267578125
1491,1.4267578125
1492,1.4267578125
1493,1.4267578125
1494,1.4267578125
1495,1.4267578125
1496,1.4267578125
1497,1.4267578125
1498,1.4267578125
1499,1.4267578125
1500,1.4267578125
1501,1.4267578125
1502,1.4267578125
1503,1.4267578125
1504,1.4267578125
1505,1.4267578125
1506,1.4267578125
1507,1.4267578125
1508,1.4267578125
1509,1.4267578125
1510,1.4267578125
1511,1.4267578125
1512,1.4267578125
1513,1.4267578125
1514,1.4267578125
1515,1.4267578125
1516,1.4267578125
1517,1.4267578125
1518,1.4267578125
1519,1.4267578125
1520,1.4267578125
1521,1.4267578125
1522,1.4267578125
1523,1.4267578125
1524,1.4267578125
1525,1.4267578125
1526,1.4267578125
1527,1.4267578125
1528,1.4267578125
1529,1.4267578125
1530,1.4267578125
1531,1.4267578125
1532,1.4267578125
1533,1.4267578125
1534,1.4267578125
1535,1.4267578125
1536,1.4267578125
1537,1.4267578125
1538,1.4267578125
1539,1.4267578125
1540,1.4267578125
1541,1.4267578125
1542,1.4267578125
1543,1.4267578125
1544,1.4267578125
1545,1.4267578125
1546,1.4267578125
1547,1.4267578125
1548,1.4267578125
1549,1.4267578125
1550,1.4267578125
1551,1.4267578125
1552,1.4267578125
1553,1.4267578125
1554,1.4267578125
1555,1.4267578125
1556,1.4267578125
1557,1.4267578125
1558,1.4267578125
1559,1.4267578125
1560,1.4267578125
1561,1.4267578125
1562,1.4267578125
1563,1.4267578125
1564,1.4267578125
1565,1.4267578125
1566,1.4267578125
1567,1.4267578125
1568,1.4267578125
1569,1.4267578125
1570,1.4267578125
1571,1.4267578125
1572,1.4267578125
1573,1.4267578125
1574,1.4267578125
1575,1.4267578125
1576,1.4267578125
1577,1.4267578125
1578,1.4267578125
1579,1.4267578125
1580,1.4267578125
1581,1.4267578125
1582,1.4267578125
1583,1.4267578125
1584,1.4267578125
1585,1.4267578125
1586,1.4267578125
1587,1.4267578125
1588,1.4267578125
1589,1.4267578125
1590,1.4267578125
1591,1.4267578125
1592,1.4267578125
1593,1.4267578125
1594,1.4267578125
1595,1.4267578125
1596,1.4267578125
1597,1.4267578125
1598,1.4267578125
1599,1.4267578125
1600,1.4267578125
1601,1.4267578125
1602,1.4267578125
1603,1.4267578125
1604,1.4267578125
1605,1.4267578125
1606,1.4267578125
1607,1.4267578125
1608,1.4267578125
1609,1.4267578125
1610,1.4267578125
1611,1.4267578125
1612,1.4267578125
1613,1.4267578125
1614,1.4267578125
1615,1.4267578125
1616,1.4267578125
1617,1.4267578125
1618,1.4267578125
1619,1.4267578125
1620,1.4267578125
1621,1.4267578125
1622,1.4267578125
1623,1.4267578125
1624,1.4267578125
1625,1.4267578125
1626,1.4267578125
1627,1.4267578125
1628,1.4267578125
1629,1.4267578125
1630,1.4267578125
1631,1.4267578125
1632,1.4267578125
1633,1.4267578125
1634,1.4267578125
1635,1.4267578125
1636,1.4267578125
1637,1.4267578125
1638,1.4267578125
1639,1.4267578125
1640,1.4267578125
1641,1.4267578125
1642,1.4267578125
1643,1.4267578125
1644,1.4267578125
1645,1.4267578125
1646,1.4267578125
1647,1.4267578125
1648,1.4267578125
1649,1.4267578125
1650,1.4267578125
1651,1.4267578125
1652,1.4267578125
1653,1.4267578125
1654,1.4267578125
1655,1.4267578125
1656,1.4267578125
1657,1.4267578125
1658,1.4267578125
1659,1.4267578125
1660,1.4267578125
1661,1.4267578125
1662,1.4267578125
1663,1.4267578125
1664,1.4267578125
1665,1.4267578125
1666,1.4267578125
1667,1.4267578125
1668,1.4267578125
1669,1.4267578125
1670,1.4267578125
1671,1.4267578125
1672,1.4267578125
1673,1.4267578125
1674,1.4267578125
1675,1.4267578125
1676,1.4267578125
1677,1.4267578125
1678,1.4267578125
1679,1.4267578125
1680,1.4267578125
1681,1.4267578125
1682,1.4267578125
1683,1.4267578125
1684,1.4267578125
1685,1.4267578125
1686,1.4267578125
1687,1.4267578125
1688,1.4267578125
1689,1.4267578125
1690,1.4267578125
1691,1.4267578125
1692,1.4267578125
1693,1.4267578125
1694,1.4267578125
1695,1.4267578125
1696,1.4267578125
1697,1.4267578125
1698,1.4267578125
1699,1.4267578125
1700,1.4267578125
1701,1.4267578125
1702,1.4267578125
1703,1.4267578125
1704,1.4267578125
1705,1.4267578125
1706,1.4267578125
1707,1.4267578125
1708,1.4267578125
1709,1.4267578125
1710,1.4267578125
1711,1.4267578125
1712,1.4267578125
1713,1.4267578125
1714,1.4267578125
1715,1.4267578125
1716,1.4267578125
1717,1.4267578125
1718,1.4267578125
1719,1.4267578125
1720,1.4267578125
1721,1.4267578125
1722,1.4267578125
1723,1.4267578125
1724,1.4267578125
1725,1.4267578125
1726,1.4267578125
1727,1.4267578125
1728,1.4267578125
1729,1.4267578125
1730,1.4267578125
1731,1.4267578125
1732,1.4267578125
1733,1.4267578125
1734,1.4267578125
1735,1.4267578125
1736,1.4267578125
1737,1.4267578125
1738,1.4267578125
1739,1.4267578125
1740,1.4267578125
1741,1.4267578125
1742,1.4267578125
1743,1.4267578125
1744,1.4267578125
1745,1.4267578125
1746,1.4267578125
1747,1.4267578125
1748,1.4267578125
1749,1.4267578125
1750,1.4267578125
1751,1.4267578125
1752,1.4267578125
1753,1.4267578125
1754,1.4267578125
1755,1.4267578125
1756,1.4267578125
1757,1.4267578125
1758,1.4267578125
1759,1.4267578125
1760,1.4267578125
1761,1.4267578125
1762,1.4267578125
1763,1.4267578125
1764,1.4267578125
1765,1.4267578125
1766,1.4267578125
1767,1.4267578125
1768,1.4267578125
1769,1.4267578125
1770,1.4267578125
1771,1.4267578125
1772,1.4267578125
1773,1.4267578125
1774,1.4267578125
1775,1.4267578125
1776,1.4267578125
1777,1.4267578125
1778,1.4267578125
1779,1.4267578125
1780,1.4267578125
1781,1.4267578125
1782,1.4267578125
1783,1.4267578125
1784,1.4267578125
1785,1.4267578125
1786,1.4267578125
1787,1.4267578125
1788,1.4267578125
1789,1.4267578125
1790,1.4267578125
1791,1.4267578125
1792,1.4267578125
1793,1.4267578125
1794,1.4267578125
1795,1.4267578125
1796,1.4267578125
1797,1.4267578125
1798,1.4267578125
1799,1.4267578125
1800,1.4267578125
1801,1.4267578125
1802,1.4267578125
1803,1.4267578125
1804,1.4267578125
1805,1.4267578125
1806,1.4267578125
1807,1.4267578125
1808,1.4267578125
1809,1.4267578125
1810,1.4267578125
1811,1.4267578125
1812,1.4267578125
1813,1.4267578125
1814,1.4267578125
1815,1.4267578125
1816,1.4267578125
1817,1.4267578125
1818,1.4267578125
1819,1.4267578125
1820,1.4267578125
1821,1.4267578125
1822,1.4267578125
1823,1.4267578125
1824,1.4267578125
1825,1.4267578125
1826,1.4267578125
1827,1.4267578125
1828,1.4267578125
1829,1.4267578125
1830,1.4267578125
1831,1.4267578125
1832,1.4267578125
1833,1.4267578125
1834,1.4267578125
1835,1.4267578125
1836,1.4267578125
1837,1.4267578125
1838,1.4267578125
1839,1.4267578125
1840,1.4267578125
1841,1.4267578125
1842,1.4267578125
1843,1.4267578125
1844,1.4267578125
1845,1.4267578125
1846,1.4267578125
1847,1.4267578125
1848,1.4267578125
1849,1.4267578125
1850,1.4267578125
1851,1.4267578125
1852,1.4267578125
1853,1.4267578125
1854,1.4267578125
1855,1.4267578125
1856,1.4267578125
1857,1.4267578125
1858,1.4267578125
1859,1.4267578125
1860,1.4267578125
1861,1.4267578125
1862,1.4267578125
1863,1.4267578125
1864,1.4267578125
1865,1.4267578125
1866,1.4267578125
1867,1.4267578125
1868,1.4267578125
1869,1.4267578125
1870,1.4267578125
1871,1.4267578125
1872,1.4267578125
1873,1.4267578125
1874,1.4267578125
1875,1.4267578125
1876,1.4267578125
1877,1.4267578125
1878,1.4267578125
1879,1.4267578125
1880,1.4267578125
1881,1.4267578125
1882,1.4267578125
1883,1.4267578125
1884,1.4267578125
1885,1.4267578125
1886,1.4267578125
1887,1.4267578125
1888,1.4267578125
1889,1.4267578125
1890,1.4267578125
1891,1.4267578125
1892,1.4267578125
1893,1.4267578125
1894,1.4267578125
1895,1.4267578125
1896,1.4267578125
1897,1.4267578125
1898,1.4267578125
1899,1.4267578125
1900,1.4267578125
1901,1.4267578125
1902,1.4267578125
1903,1.4267578125
1904,1.4267578125
1905,1.4267578125
1906,1.4267578125
1907,1.4267578125
1908,1.4267578125
1909,1.4267578125
1910,1.4267578125
1911,1.4267578125
1912,1.4267578125
1913,1.4267578125
1914,1.4267578125
1915,1.4267578125
1916,1.4267578125
1917,1.4267578125
1918,1.4267578125
1919,1.4267578125
1920,1.4267578125
1921,1.4267578125
1922,1.4267578125
1923,1.4267578125
1924,1.4267578125
1925,1.4267578125
1926,1.4267578125
1927,1.4267578125
1928,1.4267578125
1929,1.4267578125
1930,1.4267578125
1931,1.4267578125
1932,1.4267578125
1933,1.4267578125
1934,1.4267578125
1935,1.4267578125
1936,1.4267578125
1937,1.4267578125
1938,1.4267578125
1939,1.4267578125
1940,1.4267578125
1941,1.4267578125
1942,1.4267578125
1943,1.4267578125
1944,1.4267578125
1945,1.4267578125
1946,1.4267578125
1947,1.4267578125
1948,1.4267578125
1949,1.4267578125
1950,1.4267578125
1951,1.4267578125
1952,1.4267578125
1953,1.4267578125
1954,1.4267578125
1955,1.4267578125
1956,1.4267578125
1957,1.4267578125
1958,1.4267578125
1959,1.4267578125
1960,1.4267578125
1961,1.4267578125
1962,1.4267578125
1963,1.4267578125
1964,1.4267578125
1965,1.4267578125
1966,1.4267578125
1967,1.4267578125
1968,1.4267578125
1969,1.4267578125
1970,1.4267578125
1971,1.4267578125
1972,1.4267578125
1973,1.4267578125
1974,1.4267578125
1975,1.4267578125
1976,1.4267578125
1977,1.4267578125
1978,1.4267578125
1979,1.4267578125
1980,1.4267578125
1981,1.4267578125
1982,1.4267578125
1983,1.4267578125
1984,1.4267578125
1985,1.4267578125
1986,1.4267578125
1987,1.4267578125
1988,1.4267578125
1989,1.4267578125
1990,1.4267578125
1991,1.4267578125
1992,1.4267578125
1993,1.4267578125
1994,1.4267578125
1995,1.4267578125
1996,1.4267578125
1997,1.4267578125
1998,1.4267578125
1999,1.4267578125
2000,1.4267578125
2001,1.4267578125
2002,1.4267578125
2003,1.4267578125
2004,1.4267578125
2005,1.4267578125
2006,1.4267578125
2007,1.4267578125
2008,1.4267578125
2009,1.4267578125
2010,1.4267578125
2011,1.4267578125
2012,1.4267578125
2013,1.4267578125
2014,1.4267578125
2015,1.4267578125
2016,1.4267578125
2017,1.4267578125
2018,1.4267578125
2019,1.4267578125
2020,1.4267578125
2021,1.4267578125
2022,1.4267578125
2023,1.4267578125
2024,1.4267578125
2025,1.4267578125
2026,1.4267578125
2027,1.4267578125
2028,1.4267578125
2029,1.4267578125
2030,1.4267578125
2031,1.4267578125
2032,1.4267578125
2033,1.4267578125
2034,1.4267578125
2035,1.4267578125
2036,1.4267578125
2037,1.4267578125
2038,1.4267578125
2039,1.4267578125
2040,1.4267578125
2041,1.4267578125
2042,1.4267578125
2043,1.4267578125
2044,1.4267578125
2045,1.4267578125
2046,1.4267578125
2047,1.4267578125
2048,1.4267578125
2049,1.4267578125
2050,1.4267578125
2051,1.4267578125
2052,1.4267578125
2053,1.4267578125
2054,1.4267578125
2055,1.4267578125
2056,1.4267578125
2057,1.4267578125
2058,1.4267578125
2059,1.4267578125
2060,1.4267578125
2061,1.4267578125
2062,1.4267578125
2063,1.4267578125
2064,1.4267578125
2065,1.4267578125
2066,1.4267578125
2067,1.4267578125
2068,1.4267578125
2069,1.4267578125
2070,1.4267578125
2071,1.4267578125
2072,1.4267578125
2073,1.4267578125
2074,1.4267578125
2075,1.4267578125
2076,1.4267578125
2077,1.4267578125
2078,1.4267578125
2079,1.4267578125
2080,1.4267578125
2081,1.4267578125
2082,1.4267578125
2083,1.4267578125
2084,1.4267578125
2085,1.4267578125
2086,1.4267578125
2087,1.4267578125
2088,1.4267578125
2089,1.4267578125
2090,1.4267578125
2091,1.4267578125
2092,1.4267578125
2093,1.4267578125
2094,1.4267578125
2095,1.4267578125
2096,1.4267578125
2097,1.4267578125
2098,1.4267578125
2099,1.4267578125
2100,1.4267578125
2101,1.4267578125
2102,1.4267578125
2103,1.4267578125
2104,1.4267578125
2105,1.4267578125
2106,1.4267578125
2107,1.4267578125
2108,1.4267578125
2109,1.4267578125
2110,1.4267578125
2111,1.4267578125
2112,1.4267578125
2113,1.4267578125
2114,1.4267578125
2115,1.4267578125
2116,1.4267578125
2117,1.4267578125
2118,1.4267578125
2119,1.4267578125
2120,1.4267578125
2121,1.4267578125
2122,1.4267578125
2123,1.4267578125
2124,1.4267578125
2125,1.4267578125
2126,1.4267578125
2127,1.4267578125
2128,1.4267578125
2129,1.4267578125
2130,1.4267578125
2131,1.4267578125
2132,1.4267578125
2133,1.4267578125
2134,1.4267578125
2135,1.4267578125
2136,1.4267578125
2137,1.4267578125
2138,1.4267578125
2139,1.4267578125
2140,1.4267578125
2141,1.4267578125
2142,1.4267578125
2143,1.4267578125
2144,1.4267578125
2145,1.4267578125
2146,1.4267578125
2147,1.4267578125
2148,1.4267578125
2149,1.4267578125
2150,1.4267578125
2151,1.4267578125
2152,1.4267578125
2153,1.4267578125
2154,1.4267578125
2155,1.4267578125
2156,1.4267578125
2157,1.4267578125
2158,1.4267578125
2159,1.4267578125
2160,1.4267578125
2161,1.4267578125
2162,1.4267578125
2163,1.4267578125
2164,1.4267578125
2165,1.4267578125
2166,1.4267578125
2167,1.4267578125
2168,1.4267578125
2169,1.4267578125
2170,1.4267578125
2171,1.4267578125
2172,1.4267578125
2173,1.4267578125
2174,1.4267578125
2175,1.4267578125
2176,1.4267578125
2177,1.4267578125
2178,1.4267578125
2179,1.4267578125
2180,1.4267578125
2181,1.4267578125
2182,1.4267578125
2183,1.4267578125
2184,1.4267578125
2185,1.4267578125
2186,1.4267578125
2187,1.4267578125
2188,1.4267578125
2189,1.4267578125
2190,1.4267578125
2191,1.4267578125
2192,1.4267578125
2193,1.4267578125
2194,1.4267578125
2195,1.4267578125
2196,1.4267578125
2197,1.4267578125
2198,1.4267578125
2199,1.4267578125
2200,1.4267578125
2201,1.4267578125
2202,1.4267578125
2203,1.4267578125
2204,1.4267578125
2205,1.4267578125
2206,1.4267578125
2207,1.4267578125
2208,1.4267578125
2209,1.4267578125
2210,1.4267578125
2211,1.4267578125
2212,1.4267578125
2213,1.4267578125
2214,1.4267578125
2215,1.4267578125
2216,1.4267578125
2217,1.4267578125
2218,1.4267578125
2219,1.4267578125
2220,1.4267578125
2221,1.4267578125
2222,1.4267578125
2223,1.4267578125
2224,1.4267578125
2225,1.4267578125
2226,1.4267578125
2227,1.4267578125
2228,1.4267578125
2229,1.4267578125
2230,1.4267578125
2231,1.4267578125
2232,1.4267578125
2233,1.4267578125
2234,1.4267578125
2235,1.4267578125
2236,1.4267578125
2237,1.4267578125
2238,1.4267578125
2239,1.4267578125
2240,1.4267578125
2241,1.4267578125
2242,1.4267578125
2243,1.4267578125
2244,1.4267578125
2245,1.4267578125
2246,1.4267578125
2247,1.4267578125
2248,1.4267578125
2249,1.4267578125
2250,1.4267578125
2251,1.4267578125
2252,1.4267578125
2253,1.4267578125
2254,1.4267578125
2255,1.4267578125
2256,1.4267578125
2257,1.4267578125
2258,1.4267578125
2259,1.4267578125
2260,1.4267578125
2261,1.4267578125
2262,1.4267578125
2263,1.4267578125
2264,1.4267578125
2265,1.4267578125
2266,1.4267578125
2267,1.4267578125
2268,1.4267578125
2269,1.4267578125
2270,1.4267578125
2271,1.4267578125
2272,1.4267578125
2273,1.4267578125
2274,1.4267578125
2275,1.4267578125
2276,1.4267578125
2277,1.4267578125
2278,1.4267578125
2279,1.4267578125
2280,1.4267578125
2281,1.4267578125
2282,1.4267578125
2283,1.4267578125
2284,1.4267578125
2285,1.4267578125
2286,1.4267578125
2287,1.4267578125
2288,1.4267578125
2289,1.4267578125
2290,1.4267578125
2291,1.4267578125
2292,1.4267578125
2293,1.4267578125
2294,1.4267578125
2295,1.4267578125
2296,1.4267578125
2297,1.4267578125
2298,1.4267578125
2299,1.4267578125
2300,1.4267578125
2301,1.4267578125
2302,1.4267578125
2303,1.4267578125
2304,1.4267578125
2305,1.4267578125
2306,1.4267578125
2307,1.4267578125
2308,1.4267578125
2309,1.4267578125
2310,1.4267578125
2311,1.4267578125
2312,1.4267578125
2313,1.4267578125
2314,1.4267578125
2315,1.4267578125
2316,1.4267578125
2317,1.4267578125
2318,1.4267578125
2319,1.4267578125
2320,1.4267578125
2321,1.4267578125
2322,1.4267578125
2323,1.4267578125
2324,1.4267578125
2325,1.4267578125
2326,1.4267578125
2327,1.4267578125
2328,1.4267578125
2329,1.4267578125
2330,1.4267578125
2331,1.4267578125
2332,1.4267578125
2333,1.4267578125
2334,1.4267578125
2335,1.4267578125
2336,1.4267578125
2337,1.4267578125
2338,1.4267578125
2339,1.4267578125
2340,1.4267578125
2341,1.4267578125
2342,1.4267578125
2343,1.4267578125
2344,1.4267578125
2345,1.4267578125
2346,1.4267578125
2347,1.4267578125
2348,1.4267578125
2349,1.4267578125
2350,1.4267578125
2351,1.4267578125
2352,1.4267578125
2353,1.4267578125
2354,1.4267578125
2355,1.4267578125
2356,1.4267578125
2357,1.4267578125
2358,1.4267578125
2359,1.4267578125
2360,1.4267578125
2361,1.4267578125
2362,1.4267578125
2363,1.4267578125
2364,1.4267578125
2365,1.4267578125
2366,1.4267578125
2367,1.4267578125
2368,1.4267578125
2369,1.4267578125
2370,1.4267578125
2371,1.4267578125
2372,1.4267578125
2373,1.4267578125
2374,1.4267578125
2375,1.4267578125
2376,1.4267578125
2377,1.4267578125
2378,1.4267578125
2379,1.4267578125
2380,1.4267578125
2381,1.4267578125
2382,1.4267578125
2383,1.4267578125
2384,1.4267578125
2385,1.4267578125
2386,1.4267578125
2387,1.4267578125
2388,1.4267578125
2389,1.4267578125
2390,1.4267578125
2391,1.4267578125
2392,1.4267578125
2393,1.4267578125
2394,1.4267578125
2395,1.4267578125
2396,1.4267578125
2397,1.4267578125
2398,1.4267578125
2399,1.4267578125
2400,1.4267578125
2401,1.4267578125
2402,1.4267578125
2403,1.4267578125
2404,1.4267578125
2405,1.4267578125
2406,1.4267578125
2407,1.4267578125
2408,1.4267578125
2409,1.4267578125
2410,1.4267578125
2411,1.4267578125
2412,1.4267578125
2413,1.4267578125
2414,1.4267578125
2415,1.4267578125
2416,1.4267578125
2417,1.4267578125
2418,1.4267578125
2419,1.4267578125
2420,1.4267578125
2421,1.4267578125
2422,1.4267578125
2423,1.4267578125
2424,1.4267578125
2425,1.4267578125
2426,1.4267578125
2427,1.4267578125
2428,1.4267578125
2429,1.4267578125
2430,1.4267578125
2431,1.4267578125
2432,1.4267578125
2433,1.4267578125
2434,1.4267578125
2435,1.4267578125
2436,1.4267578125
2437,1.4267578125
2438,1.4267578125
2439,1.4267578125
2440,1.4267578125
2441,1.4267578125
2442,1.4267578125
2443,1.4267578125
2444,1.4267578125
2445,1.4267578125
2446,1.4267578125
2447,1.4267578125
2448,1.4267578125
2449,1.4267578125
2450,1.4267578125
2451,1.4267578125
2452,1.4267578125
2453,1.4267578125
2454,1.4267578125
2455,1.4267578125
2456,1.4267578125
2457,1.4267578125
2458,1.4267578125
2459,1.4267578125
2460,1.4267578125
2461,1.4267578125
2462,1.4267578125
2463,1.4267578125
2464,1.4267578125
2465,1.4267578125
2466,1.4267578125
2467,1.4267578125
2468,1.4267578125
2469,1.4267578125
2470,1.4267578125
2471,1.4267578125
2472,1.4267578125
2473,1.4267578125
2474,1.4267578125
2475,1.4267578125
2476,1.4267578125
2477,1.4267578125
2478,1.4267578125
2479,1.4267578125
2480,1.4267578125
2481,1.4267578125
2482,1.4267578125
2483,1.4267578125
2484,1.4267578125
2485,1.4267578125
2486,1.4267578125
2487,1.4267578125
2488,1.4267578125
2489,1.4267578125
2490,1.4267578125
2491,1.4267578125
2492,1.4267578125
2493,1.4267578125
2494,1.4267578125
2495,1.4267578125
2496,1.4267578125
2497,1.4267578125
2498,1.4267578125
2499,1.4267578125
2500,1.4267578125
2501,1.4267578125
2502,1.4267578125
2503,1.4267578125
2504,1.4267578125
2505,1.4267578125
2506,1.4267578125
2507,1.4267578125
2508,1.4267578125
2509,1.4267578125
2510,1.4267578125
2511,1.4267578125
2512,1.4267578125
2513,1.4267578125
2514,1.4267578125
2515,1.4267578125
2516,1.4267578125
2517,1.4267578125
2518,1.4267578125
2519,1.4267578125
2520,1.4267578125
2521,1.4267578125
2522,1.4267578125
2523,1.4267578125
2524,1.4267578125
2525,1.4267578125
2526,1.4267578125
2527,1.4267578125
2528,1.4267578125
2529,1.4267578125
2530,1.4267578125
2531,1.4267578125
2532,1.4267578125
2533,1.4267578125
2534,1.4267578125
2535,1.4267578125
2536,1.4267578125
2537,1.4267578125
2538,1.4267578125
2539,1.4267578125
2540,1.4267578125
2541,1.4267578125
2542,1.4267578125
2543,1.4267578125
2544,1.4267578125
2545,1.4267578125
2546,1.4267578125
2547,1.4267578125
2548,1.4267578125
2549,1.4267578125
2550,1.4267578125
2551,1.4267578125
2552,1.4267578125
2553,1.4267578125
2554,1.4267578125
2555,1.4267578125
2556,1.4267578125
2557,1.4267578125
2558,1.4267578125
2559,1.4267578125
2560,1.4267578125
2561,1.4267578125
2562,1.4267578125
2563,1.4267578125
2564,1.4267578125
2565,1.4267578125
2566,1.4267578125
2567,1.4267578125
2568,1.4267578125
2569,1.4267578125
2570,1.4267578125
2571,1.4267578125
2572,1.4267578125
2573,1.4267578125
2574,1.4267578125
2575,1.4267578125
2576,1.4267578125
2577,1.4267578125
2578,1.4267578125
2579,1.4267578125
2580,1.4267578125
2581,1.4267578125
2582,1.4267578125
2583,1.4267578125
2584,1.4267578125
2585,1.4267578125
2586,1.4267578125
2587,1.4267578125
2588,1.4267578125
2589,1.4267578125
2590,1.4267578125
2591,1.4267578125
2592,1.4267578125
2593,1.4267578125
2594,1.4267578125
2595,1.4267578125
2596,1.4267578125
2597,1.4267578125
2598,1.4267578125
2599,1.4267578125
2600,1.4267578125
2601,1.4267578125
2602,1.4267578125
2603,1.4267578125
2604,1.4267578125
2605,1.4267578125
2606,1.4267578125
2607,1.4267578125
2608,1.4267578125
2609,1.4267578125
2610,1.4267578125
2611,1.4267578125
2612,1.4267578125
2613,1.4267578125
2614,1.4267578125
2615,1.4267578125
2616,1.4267578125
2617,1.4267578125
2618,1.4267578125
2619,1.4267578125
2620,1.4267578125
2621,1.4267578125
2622,1.4267578125
2623,1.4267578125
2624,1.4267578125
2625,1.4267578125
2626,1.4267578125
2627,1.4267578125
2628,1.4267578125
2629,1.4267578125
2630,1.4267578125
2631,1.4267578125
2632,1.4267578125
2633,1.4267578125
2634,1.4267578125
2635,1.4267578125
2636,1.4267578125
2637,1.4267578125
2638,1.4267578125
2639,1.4267578125
2640,1.4267578125
2641,1.4267578125
2642,1.4267578125
2643,1.4267578125
2644,1.4267578125
2645,1.4267578125
2646,1.4267578125
2647,1.4267578125
2648,1.4267578125
2649,1.4267578125
2650,1.4267578125
2651,1.4267578125
2652,1.4267578125
2653,1.4267578125
2654,1.4267578125
2655,1.4267578125
2656,1.4267578125
2657,1.4267578125
2658,1.4267578125
2659,1.4267578125
2660,1.4267578125
2661,1.4267578125
2662,1.4267578125
2663,1.4267578125
2664,1.4267578125
2665,1.4267578125
2666,1.4267578125
2667,1.4267578125
2668,1.4267578125
2669,1.4267578125
2670,1.4267578125
2671,1.4267578125
2672,1.4267578125
2673,1.4267578125
2674,1.4267578125
2675,1.4267578125
2676,1.4267578125
2677,1.4267578125
2678,1.4267578125
2679,1.4267578125
2680,1.4267578125
2681,1.4267578125
2682,1.4267578125
2683,1.4267578125
2684,1.4267578125
2685,1.4267578125
2686,1.4267578125
2687,1.4267578125
2688,1.4267578125
2689,1.4267578125
2690,1.4267578125
2691,1.4267578125
2692,1.4267578125
2693,1.4267578125
2694,1.4267578125
2695,1.4267578125
2696,1.4267578125
2697,1.4267578125
2698,1.4267578125
2699,1.4267578125
2700,1.4267578125
2701,1.4267578125
2702,1.4267578125
2703,1.4267578125
2704,1.4267578125
2705,1.4267578125
2706,1.4267578125
2707,1.4267578125


==> communication_costs/cora/cora_mmlp_sage_400.csv <==
Sno,node
0,1970.6880798339844
1,1.9515380859375
2,1970.6863708496094
3,1970.686050415039
4,1970.6854095458984
5,1970.6854095458984
6,1970.6854095458984
7,1970.6851959228516
8,1970.6850891113281
9,1970.6848754882812
10,1970.6848754882812
11,1970.6848754882812
12,1970.6847686767578
13,1970.6848754882812
14,1970.6846618652344
15,1.941925048828125
16,1970.6848754882812
17,1970.6848754882812
18,1970.6847686767578
19,1.941497802734375
20,1.9405364990234375
21,1970.6844482421875
22,1970.6846618652344
23,1970.684555053711
24,1970.684555053711
25,1970.684555053711
26,1970.684341430664
27,1970.6844482421875
28,1970.6846618652344
29,1970.684555053711
30,1970.684555053711
31,1970.684555053711
32,1970.684341430664
33,1970.684341430664
34,1970.684341430664
35,1970.6844482421875
36,1970.6844482421875
37,1970.6844482421875
38,1970.6844482421875
39,1970.6844482421875
40,1970.684341430664
41,1970.684341430664
42,1970.684341430664
43,1970.684341430664
44,1970.684341430664
45,1970.684341430664
46,1970.684341430664
47,1970.684341430664
48,1970.6842346191406
49,1970.6842346191406
50,1970.6842346191406
51,1970.6842346191406
52,1970.6842346191406
53,1.9369049072265625
54,1970.6844482421875
55,1970.6844482421875
56,1970.684341430664
57,1970.684341430664
58,1970.684341430664
59,1970.684341430664
60,1970.684341430664
61,1970.684341430664
62,1970.684341430664
63,1970.6842346191406
64,1970.6842346191406
65,1970.6842346191406
66,1970.6842346191406
67,1970.6842346191406
68,1970.6841278076172
69,1970.6841278076172
70,1970.6841278076172
71,1970.6840209960938
72,1970.684341430664
73,1970.6842346191406
74,1970.684341430664
75,1970.684341430664
76,1970.684341430664
77,1970.684341430664
78,1970.684341430664
79,1970.684341430664
80,1970.684341430664
81,1970.684341430664
82,1970.6842346191406
83,1970.6842346191406
84,1970.6842346191406
85,1970.6842346191406
86,1970.6842346191406
87,1970.6842346191406
88,1970.6842346191406
89,1970.6842346191406
90,1970.6842346191406
91,1970.6842346191406
92,1970.6842346191406
93,1970.6841278076172
94,1970.6841278076172
95,1970.6841278076172
96,1970.6841278076172
97,1970.6841278076172
98,1970.6841278076172
99,1970.6841278076172
100,1970.6841278076172
101,1970.6841278076172
102,1970.6841278076172
103,1970.6841278076172
104,1970.6841278076172
105,1970.6841278076172
106,1970.6841278076172
107,1970.6840209960938
108,1970.6840209960938
109,1970.6841278076172
110,1970.6840209960938
111,1970.6842346191406
112,1970.6842346191406
113,1970.6842346191406
114,1970.6842346191406
115,1970.6842346191406
116,1970.6842346191406
117,1970.6842346191406
118,1970.6842346191406
119,1970.6842346191406
120,1970.6841278076172
121,1970.6841278076172
122,1970.6841278076172
123,1970.6841278076172
124,1970.6841278076172
125,1970.6841278076172
126,1970.6841278076172
127,1970.6841278076172
128,1970.6841278076172
129,1970.6841278076172
130,1970.6841278076172
131,1970.6841278076172
132,1970.6840209960938
133,1970.6840209960938
134,1970.6840209960938
135,1970.6840209960938
136,1970.6840209960938
137,1970.6840209960938
138,1970.6840209960938
139,1970.6840209960938
140,1970.6840209960938
141,1970.6840209960938
142,1970.6840209960938
143,1970.6839141845703
144,1970.6839141845703
145,1970.6840209960938
146,1970.6840209960938
147,1970.6840209960938
148,1.9378662109375
149,1.93743896484375
150,1.9360504150390625
151,1.935302734375
152,1970.6840209960938
153,1970.6841278076172
154,1970.6841278076172
155,1970.6841278076172
156,1970.6841278076172
157,1970.6841278076172
158,1970.6841278076172
159,1970.6841278076172
160,1970.6841278076172
161,1970.6841278076172
162,1970.6841278076172
163,1970.6841278076172
164,1970.6841278076172
165,1970.6841278076172
166,1970.6841278076172
167,1970.6841278076172
168,1970.6841278076172
169,1970.6841278076172
170,1970.6841278076172
171,1970.6841278076172
172,1970.6841278076172
173,1970.6841278076172
174,1970.6841278076172
175,1970.6841278076172
176,1970.6840209960938
177,1970.6840209960938
178,1970.6840209960938
179,1970.6840209960938
180,1970.6840209960938
181,1970.6840209960938
182,1970.6840209960938
183,1970.6840209960938
184,1970.6840209960938
185,1970.6840209960938
186,1970.6840209960938
187,1970.6840209960938
188,1970.6840209960938
189,1970.6840209960938
190,1970.6840209960938
191,1970.6840209960938
192,1970.6840209960938
193,1970.6840209960938
194,1970.6840209960938
195,1970.6840209960938
196,1970.6840209960938
197,1970.6840209960938
198,1970.6840209960938
199,1970.6840209960938
200,1970.6840209960938
201,1970.6840209960938
202,1970.6840209960938
203,1970.6840209960938
204,1970.6839141845703
205,1970.6839141845703
206,1970.6839141845703
207,1970.6839141845703
208,1970.6839141845703
209,1970.6839141845703
210,1970.6839141845703
211,1970.6839141845703
212,1970.6839141845703
213,1970.6839141845703
214,1970.6839141845703
215,1970.6839141845703
216,1.93829345703125
217,1.93701171875
218,1.937225341796875
219,1.936798095703125
220,1970.6840209960938
221,1970.6839141845703
222,1970.6840209960938
223,1970.6840209960938
224,1970.6840209960938
225,1970.6840209960938
226,1970.6840209960938
227,1970.6840209960938
228,1970.6840209960938
229,1970.6840209960938
230,1970.6840209960938
231,1970.6840209960938
232,1970.6840209960938
233,1970.6840209960938
234,1970.6840209960938
235,1970.6840209960938
236,1970.6840209960938
237,1970.6840209960938
238,1970.6840209960938
239,1970.6840209960938
240,1970.6840209960938
241,1970.6840209960938
242,1970.6840209960938
243,1970.6840209960938
244,1970.6840209960938
245,1970.6840209960938
246,1970.6840209960938
247,1970.6840209960938
248,1970.6840209960938
249,1970.6840209960938
250,1970.6840209960938
251,1970.6840209960938
252,1970.6840209960938
253,1970.6840209960938
254,1970.6840209960938
255,1970.6840209960938
256,1970.6840209960938
257,1970.6840209960938
258,1970.6840209960938
259,1970.6840209960938
260,1970.6839141845703
261,1970.6839141845703
262,1970.6839141845703
263,1970.6839141845703
264,1970.6839141845703
265,1970.6839141845703
266,1970.6839141845703
267,1970.6839141845703
268,1970.6839141845703
269,1970.6839141845703
270,1970.6839141845703
271,1970.6839141845703
272,1970.6839141845703
273,1970.6839141845703
274,1970.6839141845703
275,1970.6839141845703
276,1970.6839141845703
277,1970.6839141845703
278,1970.6839141845703
279,1970.6839141845703
280,1970.6839141845703
281,1970.6839141845703
282,1970.6839141845703
283,1970.6839141845703
284,1970.6839141845703
285,1970.6839141845703
286,1970.6839141845703
287,1970.6839141845703
288,1970.6839141845703
289,1970.6839141845703
290,1970.6839141845703
291,1970.6839141845703
292,1970.6839141845703
293,1970.6839141845703
294,1970.6839141845703
295,1970.6839141845703
296,1970.6839141845703
297,1970.6839141845703
298,1970.6839141845703
299,1970.6839141845703
300,1970.6839141845703
301,1970.6839141845703
302,1970.6839141845703
303,1970.6839141845703
304,1970.6838073730469
305,1970.6838073730469
306,1970.6838073730469
307,1970.6838073730469
308,1970.6838073730469
309,1970.6838073730469
310,1970.6839141845703
311,1.93701171875
312,1.9371185302734375
313,1.936798095703125
314,1.9345550537109375
315,1.9354095458984375
316,1970.6839141845703
317,1970.6839141845703
318,1970.6839141845703
319,1970.6839141845703
320,1970.6839141845703
321,1970.6839141845703
322,1970.6839141845703
323,1970.6839141845703
324,1970.6839141845703
325,1970.6839141845703
326,1970.6839141845703
327,1970.6839141845703
328,1970.6839141845703
329,1970.6839141845703
330,1970.6839141845703
331,1970.6839141845703
332,1970.6839141845703
333,1970.6839141845703
334,1970.6839141845703
335,1970.6839141845703
336,1970.6839141845703
337,1970.6839141845703
338,1970.6839141845703
339,1970.6839141845703
340,1970.6839141845703
341,1970.6839141845703
342,1970.6839141845703
343,1970.6839141845703
344,1970.6839141845703
345,1970.6839141845703
346,1970.6839141845703
347,1970.6839141845703
348,1970.6839141845703
349,1970.6839141845703
350,1970.6839141845703
351,1970.6839141845703
352,1970.6839141845703
353,1970.6839141845703
354,1970.6839141845703
355,1970.6839141845703
356,1970.6839141845703
357,1970.6839141845703
358,1970.6839141845703
359,1970.6839141845703
360,1970.6839141845703
361,1970.6839141845703
362,1970.6839141845703
363,1970.6839141845703
364,1970.6839141845703
365,1970.6838073730469
366,1970.6838073730469
367,1970.6838073730469
368,1970.6838073730469
369,1970.6838073730469
370,1970.6838073730469
371,1970.6838073730469
372,1970.6838073730469
373,1970.6838073730469
374,1970.6838073730469
375,1970.6838073730469
376,1970.6838073730469
377,1970.6838073730469
378,1970.6838073730469
379,1970.6838073730469
380,1970.6838073730469
381,1970.6838073730469
382,1970.6838073730469
383,1970.6838073730469
384,1970.6838073730469
385,1970.6838073730469
386,1970.6838073730469
387,1970.6838073730469
388,1970.6838073730469
389,1970.6838073730469
390,1970.6838073730469
391,1970.6838073730469
392,1.9358367919921875
393,1.9356231689453125
394,1.935516357421875
395,1.9354095458984375
396,1.935302734375
397,1.935302734375
398,1.934661865234375
399,1.9344482421875
400,1.934661865234375
401,1.934234619140625
402,1.9343414306640625
403,1970.6838073730469
404,1970.6838073730469
405,1970.6838073730469
406,1970.6838073730469
407,1970.6838073730469
408,1970.6838073730469
409,1970.6838073730469
410,1970.6838073730469
411,1970.6838073730469
412,1970.6838073730469
413,1970.6838073730469
414,1970.6838073730469
415,1970.6838073730469
416,1970.6838073730469
417,1970.6838073730469
418,1970.6838073730469
419,1970.6838073730469
420,1970.6838073730469
421,1970.6838073730469
422,1970.6838073730469
423,1970.6838073730469
424,1970.6838073730469
425,1970.6838073730469
426,1970.6838073730469
427,1970.6838073730469
428,1970.6838073730469
429,1970.6838073730469
430,1970.6838073730469
431,1970.6838073730469
432,1970.6838073730469
433,1970.6838073730469
434,1970.6838073730469
435,1970.6838073730469
436,1970.6838073730469
437,1970.6838073730469
438,1970.6838073730469
439,1970.6838073730469
440,1970.6838073730469
441,1970.6838073730469
442,1970.6838073730469
443,1970.6838073730469
444,1970.6838073730469
445,1970.6838073730469
446,1970.6838073730469
447,1970.6838073730469
448,1970.6838073730469
449,1970.6838073730469
450,1970.6838073730469
451,1970.6838073730469
452,1970.6838073730469
453,1970.6838073730469
454,1970.6838073730469
455,1970.6838073730469
456,1970.6838073730469
457,1970.6838073730469
458,1970.6838073730469
459,1970.6838073730469
460,1970.6838073730469
461,1970.6838073730469
462,1970.6838073730469
463,1970.6838073730469
464,1970.6838073730469
465,1970.6838073730469
466,1970.6838073730469
467,1970.6838073730469
468,1970.6838073730469
469,1970.6838073730469
470,1970.6838073730469
471,1970.6838073730469
472,1970.6838073730469
473,1970.6838073730469
474,1970.6838073730469
475,1970.6838073730469
476,1970.6838073730469
477,1970.6838073730469
478,1970.6838073730469
479,1970.6838073730469
480,1970.6838073730469
481,1970.6838073730469
482,1970.6838073730469
483,1970.6838073730469
484,1970.6838073730469
485,1970.6838073730469
486,1970.6838073730469
487,1970.6838073730469
488,1970.6838073730469
489,1970.6838073730469
490,1970.6838073730469
491,1970.6838073730469
492,1970.6837005615234
493,1970.6837005615234
494,1970.6837005615234
495,1970.6837005615234
496,1970.6837005615234
497,1970.6837005615234
498,1970.6837005615234
499,1970.6837005615234
500,1970.6837005615234
501,1970.6837005615234
502,1970.6837005615234
503,1970.6837005615234
504,1970.6837005615234
505,1970.6837005615234
506,1970.6837005615234
507,1970.6837005615234
508,1970.6837005615234
509,1970.6837005615234
510,1.9360504150390625
511,1.9356231689453125
512,1.935302734375
513,1.935302734375
514,1.935089111328125
515,1.9349822998046875
516,1.9347686767578125
517,1.934661865234375
518,1.934661865234375
519,1.934661865234375
520,1.9344482421875
521,1.9343414306640625
522,1.934234619140625
523,1.9341278076171875
524,1.9344482421875
525,1.9343414306640625
526,1.934661865234375
527,1970.6837005615234
528,1.934234619140625
529,1970.6837005615234
530,1970.6837005615234
531,1970.6837005615234
532,1970.6837005615234
533,1970.6837005615234
534,1970.6837005615234
535,1970.6837005615234
536,1970.6837005615234
537,1970.6837005615234
538,1970.6837005615234
539,1970.6837005615234
540,1970.6837005615234
541,1970.6837005615234
542,1970.6837005615234
543,1970.6837005615234
544,1970.6837005615234
545,1970.6837005615234
546,1970.6837005615234
547,1970.6837005615234
548,1970.6837005615234
549,1970.6837005615234
550,1970.6837005615234
551,1970.6837005615234
552,1970.6837005615234
553,1970.6837005615234
554,1970.6837005615234
555,1970.6837005615234
556,1970.6837005615234
557,1970.6837005615234
558,1970.6837005615234
559,1970.6837005615234
560,1970.6837005615234
561,1970.6837005615234
562,1970.6837005615234
563,1970.6837005615234
564,1970.6837005615234
565,1970.6837005615234
566,1970.6837005615234
567,1970.6837005615234
568,1970.6837005615234
569,1970.6837005615234
570,1970.6837005615234
571,1970.6837005615234
572,1970.6837005615234
573,1970.6837005615234
574,1970.6837005615234
575,1970.6837005615234
576,1970.6837005615234
577,1970.6837005615234
578,1970.6837005615234
579,1970.6837005615234
580,1970.6837005615234
581,1970.6837005615234
582,1970.6837005615234
583,1970.6837005615234
584,1970.6837005615234
585,1970.6837005615234
586,1970.6837005615234
587,1970.6837005615234
588,1970.6837005615234
589,1970.6837005615234
590,1970.6837005615234
591,1970.6837005615234
592,1970.6837005615234
593,1970.6837005615234
594,1970.6837005615234
595,1970.6837005615234
596,1970.6837005615234
597,1970.6837005615234
598,1970.6837005615234
599,1970.6837005615234
600,1970.6837005615234
601,1970.6837005615234
602,1970.6837005615234
603,1970.6837005615234
604,1970.6837005615234
605,1970.6837005615234
606,1970.6837005615234
607,1.9366912841796875
608,1.9356231689453125
609,1.9356231689453125
610,1.9356231689453125
611,1.9349822998046875
612,1.9351959228515625
613,1.935089111328125
614,1.93487548828125
615,1.93487548828125
616,1.93487548828125
617,1.934661865234375
618,1.934661865234375
619,1.9347686767578125
620,1.9345550537109375
621,1.9344482421875
622,1.9344482421875
623,1.9344482421875
624,1.9345550537109375
625,1.9345550537109375
626,1.9344482421875
627,1.9344482421875
628,1.9344482421875
629,1.9344482421875
630,1.9344482421875
631,1.9344482421875
632,1.9344482421875
633,1.9344482421875
634,1.9343414306640625
635,1.9343414306640625
636,1.9343414306640625
637,1.934234619140625
638,1.9343414306640625
639,1.934234619140625
640,1.9343414306640625
641,1.934234619140625
642,1.9343414306640625
643,1.9343414306640625
644,1.934234619140625
645,1.9343414306640625
646,1.9341278076171875
647,1.9341278076171875
648,1.9341278076171875
649,1.9341278076171875
650,1.9341278076171875
651,1.934234619140625
652,1.9341278076171875
653,1.9341278076171875
654,1.93402099609375
655,1.93402099609375
656,1.93402099609375
657,1.9341278076171875
658,1.93402099609375
659,1.93402099609375
660,1.93402099609375
661,1.93402099609375
662,1.93402099609375
663,1.9339141845703125
664,1.9339141845703125
665,1.9339141845703125
666,1.9358367919921875
667,1.9343414306640625
668,1.93402099609375
669,1.9339141845703125
670,1.9341278076171875
671,1.935943603515625
672,1.9358367919921875
673,1.9354095458984375
674,1.935516357421875
675,1.9351959228515625
676,1.935302734375
677,1.9351959228515625
678,1.93487548828125
679,1.9347686767578125
680,1.93487548828125
681,1.9347686767578125
682,1.9349822998046875
683,1.934661865234375
684,1.93487548828125
685,1.9347686767578125
686,1.934661865234375
687,1.93487548828125
688,1.9347686767578125
689,1.9345550537109375
690,1.9345550537109375
691,1.934661865234375
692,1.9345550537109375
693,1.9344482421875
694,1.934661865234375
695,1.9345550537109375
696,1.9347686767578125
697,1.934661865234375
698,1.934661865234375
699,1.9344482421875
700,1.9344482421875
701,1.9345550537109375
702,1.9344482421875
703,1.9344482421875
704,1.9343414306640625
705,1.9344482421875
706,1.9344482421875
707,1.934234619140625
708,1.934234619140625
709,1.9343414306640625
710,1.934234619140625
711,1.9343414306640625
712,1.934234619140625
713,1.934234619140625
714,1.9344482421875
715,1.9344482421875
716,1.9343414306640625
717,1.9343414306640625
718,1.9344482421875
719,1.934234619140625
720,1.934234619140625
721,1.934234619140625
722,1.934234619140625
723,1.9344482421875
724,1.9343414306640625
725,1.934234619140625
726,1.934234619140625
727,1.9343414306640625
728,1.9343414306640625
729,1.934234619140625
730,1.934234619140625
731,1.9343414306640625
732,1.934234619140625
733,1.9341278076171875
734,1.9343414306640625
735,1.9343414306640625
736,1.9341278076171875
737,1.9341278076171875
738,1.9343414306640625
739,1.9341278076171875
740,1.9341278076171875
741,1.9341278076171875
742,1.934234619140625
743,1.9341278076171875
744,1.934234619140625
745,1.934234619140625
746,1.9341278076171875
747,1.9341278076171875
748,1.9341278076171875
749,1.9341278076171875
750,1.9341278076171875
751,1.9341278076171875
752,1.9341278076171875
753,1.9341278076171875
754,1.9341278076171875
755,1.9341278076171875
756,1.934234619140625
757,1.9343414306640625
758,1.934234619140625
759,1.9341278076171875
760,1.934234619140625
761,1.9341278076171875
762,1.9341278076171875
763,1.9341278076171875
764,1.9341278076171875
765,1.9341278076171875
766,1.9341278076171875
767,1.9341278076171875
768,1.9341278076171875
769,1.9341278076171875
770,1.9341278076171875
771,1.934234619140625
772,1.9341278076171875
773,1.9341278076171875
774,1.93402099609375
775,1.93402099609375
776,1.93402099609375
777,1.93402099609375
778,1.93402099609375
779,1.93402099609375
780,1.93402099609375
781,1.93402099609375
782,1.9341278076171875
783,1.93402099609375
784,1.93402099609375
785,1.93402099609375
786,1.93402099609375
787,1.9341278076171875
788,1.93402099609375
789,1.93402099609375
790,1.93402099609375
791,1.93402099609375
792,1.93402099609375
793,1.9341278076171875
794,1.93402099609375
795,1.93402099609375
796,1.93402099609375
797,1.93402099609375
798,1.93402099609375
799,1.93402099609375
800,1.93402099609375
801,1.93402099609375
802,1.93402099609375
803,1.93402099609375
804,1.9341278076171875
805,1.93402099609375
806,1.9341278076171875
807,1.9341278076171875
808,1.9341278076171875
809,1.93402099609375
810,1.9341278076171875
811,1.93402099609375
812,1.93402099609375
813,1.93402099609375
814,1.93402099609375
815,1.9341278076171875
816,1.93402099609375
817,1.93402099609375
818,1.93402099609375
819,1.93402099609375
820,1.93402099609375
821,1.9341278076171875
822,1.9341278076171875
823,1.9339141845703125
824,1.9339141845703125
825,1.9339141845703125
826,1.9339141845703125
827,1.9339141845703125
828,1.9339141845703125
829,1.9339141845703125
830,1.9339141845703125
831,1.9339141845703125
832,1.9339141845703125
833,1.9339141845703125
834,1.9339141845703125
835,1.9339141845703125
836,1.9339141845703125
837,1.9339141845703125
838,1.9339141845703125
839,1.9339141845703125
840,1.9339141845703125
841,1.9339141845703125
842,1.9339141845703125
843,1.9339141845703125
844,1.93402099609375
845,1.9339141845703125
846,1.9339141845703125
847,1.9339141845703125
848,1.9339141845703125
849,1.9339141845703125
850,1.9339141845703125
851,1.9339141845703125
852,1.9339141845703125
853,1.9339141845703125
854,1.9339141845703125
855,1.9339141845703125
856,1.9339141845703125
857,1.9339141845703125
858,1.9339141845703125
859,1.9339141845703125
860,1.9339141845703125
861,1.9339141845703125
862,1.9339141845703125
863,1.933807373046875
864,1.933807373046875
865,1.933807373046875
866,1.933807373046875
867,1.933807373046875
868,1.933807373046875
869,1.933807373046875
870,1.933807373046875
871,1.933807373046875
872,1.933807373046875
873,1.933807373046875
874,1.933807373046875
875,1.933807373046875
876,1.933807373046875
877,1.933807373046875
878,1.9339141845703125
879,1.9341278076171875
880,1.934234619140625
881,1.933807373046875
882,1.934234619140625
883,1.9341278076171875
884,1.9341278076171875
885,1.9345550537109375
886,1.934234619140625
887,1.933807373046875
888,1.933807373046875
889,1.933807373046875
890,1.9341278076171875
891,1.9344482421875
892,1.933807373046875
893,1.9341278076171875
894,1.9341278076171875
895,1.9341278076171875
896,1.9354095458984375
897,1.9354095458984375
898,1.935516357421875
899,1.935089111328125
900,1.93487548828125
901,1.9351959228515625
902,1.935302734375
903,1.93487548828125
904,1.9349822998046875
905,1.9347686767578125
906,1.935089111328125
907,1.93487548828125
908,1.9345550537109375
909,1.9349822998046875
910,1.9347686767578125
911,1.9344482421875
912,1.9344482421875
913,1.9345550537109375
914,1.9347686767578125
915,1.935089111328125
916,1.934661865234375
917,1.93487548828125
918,1.9345550537109375
919,1.9345550537109375
920,1.9347686767578125
921,1.9344482421875
922,1.9344482421875
923,1.9347686767578125
924,1.934661865234375
925,1.9344482421875
926,1.9344482421875
927,1.934661865234375
928,1.9344482421875
929,1.934661865234375
930,1.934661865234375
931,1.9343414306640625
932,1.9344482421875
933,1.9345550537109375
934,1.9344482421875
935,1.9344482421875
936,1.9345550537109375
937,1.9343414306640625
938,1.9343414306640625
939,1.9343414306640625
940,1.934234619140625
941,1.9343414306640625
942,1.9343414306640625
943,1.934234619140625
944,1.9343414306640625
945,1.9343414306640625
946,1.9343414306640625
947,1.934234619140625
948,1.9344482421875
949,1.934234619140625
950,1.9344482421875
951,1.9345550537109375
952,1.9343414306640625
953,1.9344482421875
954,1.9343414306640625
955,1.9343414306640625
956,1.9343414306640625
957,1.934234619140625
958,1.9344482421875
959,1.9344482421875
960,1.934234619140625
961,1.934234619140625
962,1.934234619140625
963,1.9344482421875
964,1.934234619140625
965,1.9343414306640625
966,1.934234619140625
967,1.934234619140625
968,1.934234619140625
969,1.934234619140625
970,1.9343414306640625
971,1.934234619140625
972,1.934234619140625
973,1.9341278076171875
974,1.9343414306640625
975,1.9341278076171875
976,1.9343414306640625
977,1.9344482421875
978,1.9341278076171875
979,1.9341278076171875
980,1.934234619140625
981,1.934234619140625
982,1.9341278076171875
983,1.9341278076171875
984,1.9341278076171875
985,1.9341278076171875
986,1.9343414306640625
987,1.9341278076171875
988,1.9341278076171875
989,1.9341278076171875
990,1.9341278076171875
991,1.9341278076171875
992,1.9341278076171875
993,1.934234619140625
994,1.9341278076171875
995,1.934234619140625
996,1.934234619140625
997,1.934234619140625
998,1.9341278076171875
999,1.9341278076171875
1000,1.9341278076171875
1001,1.934234619140625
1002,1.934234619140625
1003,1.9341278076171875
1004,1.9341278076171875
1005,1.9341278076171875
1006,1.9341278076171875
1007,1.934234619140625
1008,1.9341278076171875
1009,1.9341278076171875
1010,1.9341278076171875
1011,1.9341278076171875
1012,1.9341278076171875
1013,1.9341278076171875
1014,1.9341278076171875
1015,1.934234619140625
1016,1.9341278076171875
1017,1.9341278076171875
1018,1.9341278076171875
1019,1.934234619140625
1020,1.9341278076171875
1021,1.9341278076171875
1022,1.9341278076171875
1023,1.934234619140625
1024,1.9341278076171875
1025,1.9341278076171875
1026,1.9341278076171875
1027,1.934234619140625
1028,1.9341278076171875
1029,1.934234619140625
1030,1.9341278076171875
1031,1.9341278076171875
1032,1.9341278076171875
1033,1.9341278076171875
1034,1.9341278076171875
1035,1.9341278076171875
1036,1.9341278076171875
1037,1.934234619140625
1038,1.9341278076171875
1039,1.9341278076171875
1040,1.9341278076171875
1041,1.9341278076171875
1042,1.9341278076171875
1043,1.934234619140625
1044,1.93402099609375
1045,1.93402099609375
1046,1.93402099609375
1047,1.93402099609375
1048,1.93402099609375
1049,1.93402099609375
1050,1.9341278076171875
1051,1.93402099609375
1052,1.93402099609375
1053,1.93402099609375
1054,1.93402099609375
1055,1.93402099609375
1056,1.9341278076171875
1057,1.93402099609375
1058,1.9341278076171875
1059,1.93402099609375
1060,1.93402099609375
1061,1.9341278076171875
1062,1.93402099609375
1063,1.93402099609375
1064,1.93402099609375
1065,1.9341278076171875
1066,1.9341278076171875
1067,1.93402099609375
1068,1.934234619140625
1069,1.9341278076171875
1070,1.93402099609375
1071,1.93402099609375
1072,1.9341278076171875
1073,1.93402099609375
1074,1.93402099609375
1075,1.93402099609375
1076,1.93402099609375
1077,1.93402099609375
1078,1.9341278076171875
1079,1.9341278076171875
1080,1.93402099609375
1081,1.93402099609375
1082,1.93402099609375
1083,1.93402099609375
1084,1.93402099609375
1085,1.93402099609375
1086,1.934234619140625
1087,1.93402099609375
1088,1.934234619140625
1089,1.93402099609375
1090,1.93402099609375
1091,1.93402099609375
1092,1.93402099609375
1093,1.9341278076171875
1094,1.93402099609375
1095,1.93402099609375
1096,1.9341278076171875
1097,1.9341278076171875
1098,1.9341278076171875
1099,1.93402099609375
1100,1.93402099609375
1101,1.9341278076171875
1102,1.93402099609375
1103,1.93402099609375
1104,1.93402099609375
1105,1.93402099609375
1106,1.93402099609375
1107,1.9341278076171875
1108,1.93402099609375
1109,1.9341278076171875
1110,1.93402099609375
1111,1.93402099609375
1112,1.9341278076171875
1113,1.9341278076171875
1114,1.93402099609375
1115,1.93402099609375
1116,1.93402099609375
1117,1.93402099609375
1118,1.93402099609375
1119,1.93402099609375
1120,1.93402099609375
1121,1.93402099609375
1122,1.93402099609375
1123,1.9341278076171875
1124,1.93402099609375
1125,1.93402099609375
1126,1.93402099609375
1127,1.93402099609375
1128,1.934234619140625
1129,1.93402099609375
1130,1.9341278076171875
1131,1.93402099609375
1132,1.9341278076171875
1133,1.93402099609375
1134,1.93402099609375
1135,1.93402099609375
1136,1.93402099609375
1137,1.93402099609375
1138,1.9341278076171875
1139,1.93402099609375
1140,1.93402099609375
1141,1.9341278076171875
1142,1.93402099609375
1143,1.93402099609375
1144,1.93402099609375
1145,1.93402099609375
1146,1.93402099609375
1147,1.93402099609375
1148,1.93402099609375
1149,1.9341278076171875
1150,1.93402099609375
1151,1.93402099609375
1152,1.93402099609375
1153,1.93402099609375
1154,1.93402099609375
1155,1.93402099609375
1156,1.93402099609375
1157,1.93402099609375
1158,1.9341278076171875
1159,1.93402099609375
1160,1.93402099609375
1161,1.93402099609375
1162,1.93402099609375
1163,1.93402099609375
1164,1.93402099609375
1165,1.93402099609375
1166,1.93402099609375
1167,1.93402099609375
1168,1.93402099609375
1169,1.93402099609375
1170,1.9341278076171875
1171,1.93402099609375
1172,1.93402099609375
1173,1.9341278076171875
1174,1.9341278076171875
1175,1.93402099609375
1176,1.93402099609375
1177,1.93402099609375
1178,1.93402099609375
1179,1.9341278076171875
1180,1.9339141845703125
1181,1.9339141845703125
1182,1.9339141845703125
1183,1.9339141845703125
1184,1.9339141845703125
1185,1.9339141845703125
1186,1.9339141845703125
1187,1.9339141845703125
1188,1.93402099609375
1189,1.9339141845703125
1190,1.93402099609375
1191,1.9339141845703125
1192,1.9339141845703125
1193,1.9339141845703125
1194,1.9339141845703125
1195,1.9339141845703125
1196,1.93402099609375
1197,1.9339141845703125
1198,1.9339141845703125
1199,1.9339141845703125
1200,1.9339141845703125
1201,1.9339141845703125
1202,1.9339141845703125
1203,1.9339141845703125
1204,1.9339141845703125
1205,1.93402099609375
1206,1.9339141845703125
1207,1.9339141845703125
1208,1.9339141845703125
1209,1.9339141845703125
1210,1.9339141845703125
1211,1.9339141845703125
1212,1.93402099609375
1213,1.9339141845703125
1214,1.9339141845703125
1215,1.93402099609375
1216,1.9339141845703125
1217,1.9339141845703125
1218,1.9339141845703125
1219,1.9339141845703125
1220,1.9339141845703125
1221,1.9339141845703125
1222,1.9339141845703125
1223,1.9339141845703125
1224,1.9339141845703125
1225,1.9339141845703125
1226,1.9339141845703125
1227,1.9341278076171875
1228,1.9341278076171875
1229,1.9339141845703125
1230,1.9339141845703125
1231,1.9341278076171875
1232,1.9339141845703125
1233,1.9339141845703125
1234,1.9339141845703125
1235,1.9339141845703125
1236,1.9339141845703125
1237,1.9339141845703125
1238,1.93402099609375
1239,1.9339141845703125
1240,1.9339141845703125
1241,1.9339141845703125
1242,1.9339141845703125
1243,1.9339141845703125
1244,1.9339141845703125
1245,1.9339141845703125
1246,1.9339141845703125
1247,1.9339141845703125
1248,1.9339141845703125
1249,1.9339141845703125
1250,1.93402099609375
1251,1.9339141845703125
1252,1.9339141845703125
1253,1.93402099609375
1254,1.9339141845703125
1255,1.9339141845703125
1256,1.9339141845703125
1257,1.9339141845703125
1258,1.9339141845703125
1259,1.9339141845703125
1260,1.9339141845703125
1261,1.9339141845703125
1262,1.9339141845703125
1263,1.93402099609375
1264,1.9339141845703125
1265,1.9339141845703125
1266,1.9339141845703125
1267,1.9339141845703125
1268,1.93402099609375
1269,1.9339141845703125
1270,1.93402099609375
1271,1.93402099609375
1272,1.9339141845703125
1273,1.9339141845703125
1274,1.93402099609375
1275,1.9339141845703125
1276,1.9339141845703125
1277,1.9339141845703125
1278,1.9339141845703125
1279,1.9339141845703125
1280,1.9339141845703125
1281,1.9339141845703125
1282,1.93402099609375
1283,1.9339141845703125
1284,1.9339141845703125
1285,1.9339141845703125
1286,1.9339141845703125
1287,1.9339141845703125
1288,1.93402099609375
1289,1.9339141845703125
1290,1.9339141845703125
1291,1.9339141845703125
1292,1.93402099609375
1293,1.9339141845703125
1294,1.9339141845703125
1295,1.9339141845703125
1296,1.9339141845703125
1297,1.9339141845703125
1298,1.9339141845703125
1299,1.9339141845703125
1300,1.9339141845703125
1301,1.9339141845703125
1302,1.9339141845703125
1303,1.9339141845703125
1304,1.9339141845703125
1305,1.9339141845703125
1306,1.9339141845703125
1307,1.9339141845703125
1308,1.9339141845703125
1309,1.9339141845703125
1310,1.9339141845703125
1311,1.9339141845703125
1312,1.9339141845703125
1313,1.9339141845703125
1314,1.9339141845703125
1315,1.9339141845703125
1316,1.9339141845703125
1317,1.9339141845703125
1318,1.9339141845703125
1319,1.9339141845703125
1320,1.9339141845703125
1321,1.9339141845703125
1322,1.9339141845703125
1323,1.9339141845703125
1324,1.9339141845703125
1325,1.9339141845703125
1326,1.9339141845703125
1327,1.9339141845703125
1328,1.9339141845703125
1329,1.9339141845703125
1330,1.9339141845703125
1331,1.9339141845703125
1332,1.9339141845703125
1333,1.9339141845703125
1334,1.9339141845703125
1335,1.9339141845703125
1336,1.9339141845703125
1337,1.9339141845703125
1338,1.9339141845703125
1339,1.9339141845703125
1340,1.9339141845703125
1341,1.9339141845703125
1342,1.9339141845703125
1343,1.9339141845703125
1344,1.9339141845703125
1345,1.9339141845703125
1346,1.9339141845703125
1347,1.9339141845703125
1348,1.9339141845703125
1349,1.9339141845703125
1350,1.9339141845703125
1351,1.9339141845703125
1352,1.9339141845703125
1353,1.93402099609375
1354,1.9339141845703125
1355,1.9339141845703125
1356,1.9339141845703125
1357,1.9339141845703125
1358,1.933807373046875
1359,1.933807373046875
1360,1.933807373046875
1361,1.933807373046875
1362,1.933807373046875
1363,1.933807373046875
1364,1.933807373046875
1365,1.933807373046875
1366,1.933807373046875
1367,1.933807373046875
1368,1.933807373046875
1369,1.9339141845703125
1370,1.933807373046875
1371,1.933807373046875
1372,1.933807373046875
1373,1.933807373046875
1374,1.933807373046875
1375,1.9339141845703125
1376,1.9339141845703125
1377,1.933807373046875
1378,1.933807373046875
1379,1.933807373046875
1380,1.9339141845703125
1381,1.933807373046875
1382,1.933807373046875
1383,1.933807373046875
1384,1.933807373046875
1385,1.933807373046875
1386,1.9339141845703125
1387,1.933807373046875
1388,1.9339141845703125
1389,1.933807373046875
1390,1.933807373046875
1391,1.933807373046875
1392,1.933807373046875
1393,1.933807373046875
1394,1.933807373046875
1395,1.933807373046875
1396,1.9339141845703125
1397,1.933807373046875
1398,1.933807373046875
1399,1.933807373046875
1400,1.9339141845703125
1401,1.933807373046875
1402,1.933807373046875
1403,1.933807373046875
1404,1.933807373046875
1405,1.9339141845703125
1406,1.933807373046875
1407,1.9339141845703125
1408,1.933807373046875
1409,1.933807373046875
1410,1.933807373046875
1411,1.933807373046875
1412,1.933807373046875
1413,1.933807373046875
1414,1.933807373046875
1415,1.933807373046875
1416,1.933807373046875
1417,1.933807373046875
1418,1.933807373046875
1419,1.933807373046875
1420,1.933807373046875
1421,1.9339141845703125
1422,1.933807373046875
1423,1.933807373046875
1424,1.933807373046875
1425,1.933807373046875
1426,1.933807373046875
1427,1.933807373046875
1428,1.933807373046875
1429,1.933807373046875
1430,1.933807373046875
1431,1.933807373046875
1432,1.933807373046875
1433,1.933807373046875
1434,1.9339141845703125
1435,1.933807373046875
1436,1.933807373046875
1437,1.933807373046875
1438,1.933807373046875
1439,1.933807373046875
1440,1.9339141845703125
1441,1.933807373046875
1442,1.933807373046875
1443,1.933807373046875
1444,1.933807373046875
1445,1.9339141845703125
1446,1.933807373046875
1447,1.9339141845703125
1448,1.933807373046875
1449,1.933807373046875
1450,1.933807373046875
1451,1.933807373046875
1452,1.933807373046875
1453,1.933807373046875
1454,1.933807373046875
1455,1.933807373046875
1456,1.933807373046875
1457,1.933807373046875
1458,1.933807373046875
1459,1.933807373046875
1460,1.933807373046875
1461,1.933807373046875
1462,1.933807373046875
1463,1.933807373046875
1464,1.933807373046875
1465,1.933807373046875
1466,1.933807373046875
1467,1.933807373046875
1468,1.933807373046875
1469,1.933807373046875
1470,1.933807373046875
1471,1.933807373046875
1472,1.933807373046875
1473,1.933807373046875
1474,1.933807373046875
1475,1.933807373046875
1476,1.933807373046875
1477,1.933807373046875
1478,1.933807373046875
1479,1.933807373046875
1480,1.933807373046875
1481,1.933807373046875
1482,1.933807373046875
1483,1.933807373046875
1484,1.933807373046875
1485,1.933807373046875
1486,1.933807373046875
1487,1.933807373046875
1488,1.933807373046875
1489,1.933807373046875
1490,1.933807373046875
1491,1.933807373046875
1492,1.933807373046875
1493,1.933807373046875
1494,1.933807373046875
1495,1.933807373046875
1496,1.9337005615234375
1497,1.9337005615234375
1498,1.9337005615234375
1499,1.9337005615234375
1500,1.9337005615234375
1501,1.9337005615234375
1502,1.9337005615234375
1503,1.9337005615234375
1504,1.9337005615234375
1505,1.9337005615234375
1506,1.9337005615234375
1507,1.9337005615234375
1508,1.9337005615234375
1509,1.9337005615234375
1510,1.9337005615234375
1511,1.9337005615234375
1512,1.9337005615234375
1513,1.9337005615234375
1514,1.9337005615234375
1515,1.9337005615234375
1516,1.9337005615234375
1517,1.9337005615234375
1518,1.9337005615234375
1519,1.9337005615234375
1520,1.9337005615234375
1521,1.9337005615234375
1522,1.9337005615234375
1523,1.9337005615234375
1524,1.9337005615234375
1525,1.9337005615234375
1526,1.9337005615234375
1527,1.9337005615234375
1528,1.9337005615234375
1529,1.9337005615234375
1530,1.9337005615234375
1531,1.9337005615234375
1532,1.9337005615234375
1533,1.9337005615234375
1534,1.9337005615234375
1535,1.9337005615234375
1536,1.9337005615234375
1537,1.9337005615234375
1538,1.9337005615234375
1539,1.9337005615234375
1540,1.9337005615234375
1541,1.9337005615234375
1542,1.9337005615234375
1543,1.9337005615234375
1544,1.9337005615234375
1545,1.9337005615234375
1546,1.9337005615234375
1547,1.9337005615234375
1548,1.9337005615234375
1549,1.9337005615234375
1550,1.9337005615234375
1551,1.9337005615234375
1552,1.9337005615234375
1553,1.9337005615234375
1554,1.9337005615234375
1555,1.9337005615234375
1556,1.9337005615234375
1557,1.9337005615234375
1558,1.9337005615234375
1559,1.9337005615234375
1560,1.9337005615234375
1561,1.9337005615234375
1562,1.9337005615234375
1563,1.9337005615234375
1564,1.9337005615234375
1565,1.9337005615234375
1566,1.9337005615234375
1567,1.9337005615234375
1568,1.9337005615234375
1569,1.9337005615234375
1570,1.9337005615234375
1571,1.9337005615234375
1572,1.9337005615234375
1573,1.9337005615234375
1574,1.9337005615234375
1575,1.9337005615234375
1576,1.9337005615234375
1577,1.9337005615234375
1578,1.9339141845703125
1579,1.933807373046875
1580,1.933807373046875
1581,1.933807373046875
1582,1.934234619140625
1583,1.933807373046875
1584,1.934234619140625
1585,1.93402099609375
1586,1.9344482421875
1587,1.93402099609375
1588,1.933807373046875
1589,1.934234619140625
1590,1.933807373046875
1591,1.9339141845703125
1592,1.93402099609375
1593,1.933807373046875
1594,1.93402099609375
1595,1.9341278076171875
1596,1.93402099609375
1597,1.934661865234375
1598,1.9343414306640625
1599,1.9341278076171875
1600,1.934234619140625
1601,1.93487548828125
1602,1.934234619140625
1603,1.9341278076171875
1604,1.9341278076171875
1605,1.934234619140625
1606,1.934234619140625
1607,1.9341278076171875
1608,1.9343414306640625
1609,1.934234619140625
1610,1.9344482421875
1611,1.93402099609375
1612,1.9343414306640625
1613,1.93402099609375
1614,1.934661865234375
1615,1.9341278076171875
1616,1.9341278076171875
1617,1.93402099609375
1618,1.9341278076171875
1619,1.9341278076171875
1620,1.9344482421875
1621,1.934234619140625
1622,1.934661865234375
1623,1.9341278076171875
1624,1.93402099609375
1625,1.9341278076171875
1626,1.93402099609375
1627,1.9341278076171875
1628,1.9343414306640625
1629,1.9341278076171875
1630,1.93402099609375
1631,1.934234619140625
1632,1.9351959228515625
1633,1.934234619140625
1634,1.93402099609375
1635,1.9341278076171875
1636,1.93402099609375
1637,1.93402099609375
1638,1.9341278076171875
1639,1.9341278076171875
1640,1.934234619140625
1641,1.9341278076171875
1642,1.9341278076171875
1643,1.9341278076171875
1644,1.9344482421875
1645,1.9341278076171875
1646,1.93402099609375
1647,1.9341278076171875
1648,1.93402099609375
1649,1.9341278076171875
1650,1.9341278076171875
1651,1.9341278076171875
1652,1.93402099609375
1653,1.9341278076171875
1654,1.9345550537109375
1655,1.9341278076171875
1656,1.9341278076171875
1657,1.9341278076171875
1658,1.934234619140625
1659,1.9341278076171875
1660,1.9339141845703125
1661,1.93402099609375
1662,1.93402099609375
1663,1.9339141845703125
1664,1.9339141845703125
1665,1.9339141845703125
1666,1.9339141845703125
1667,1.9339141845703125
1668,1.9339141845703125
1669,1.9339141845703125
1670,1.9341278076171875
1671,1.9341278076171875
1672,1.93402099609375
1673,1.9341278076171875
1674,1.93402099609375
1675,1.9339141845703125
1676,1.9339141845703125
1677,1.93402099609375
1678,1.9341278076171875
1679,1.934234619140625
1680,1.9339141845703125
1681,1.93402099609375
1682,1.9339141845703125
1683,1.9339141845703125
1684,1.93402099609375
1685,1.93402099609375
1686,1.93402099609375
1687,1.93402099609375
1688,1.9341278076171875
1689,1.9341278076171875
1690,1.9341278076171875
1691,1.9341278076171875
1692,1.93402099609375
1693,1.9341278076171875
1694,1.93402099609375
1695,1.93402099609375
1696,1.9339141845703125
1697,1.934234619140625
1698,1.9339141845703125
1699,1.934234619140625
1700,1.9339141845703125
1701,1.9339141845703125
1702,1.93402099609375
1703,1.9339141845703125
1704,1.93402099609375
1705,1.9339141845703125
1706,1.934234619140625
1707,1.9341278076171875
1708,1.93402099609375
1709,1.9343414306640625
1710,1.93402099609375
1711,1.93402099609375
1712,1.9343414306640625
1713,1.93402099609375
1714,1.93402099609375
1715,1.9343414306640625
1716,1.9339141845703125
1717,1.934234619140625
1718,1.9339141845703125
1719,1.9339141845703125
1720,1.9339141845703125
1721,1.9339141845703125
1722,1.9339141845703125
1723,1.9341278076171875
1724,1.934234619140625
1725,1.93402099609375
1726,1.9339141845703125
1727,1.934234619140625
1728,1.93402099609375
1729,1.9339141845703125
1730,1.93402099609375
1731,1.9341278076171875
1732,1.9339141845703125
1733,1.9341278076171875
1734,1.93402099609375
1735,1.9339141845703125
1736,1.9341278076171875
1737,1.9339141845703125
1738,1.93402099609375
1739,1.9341278076171875
1740,1.9339141845703125
1741,1.93402099609375
1742,1.93402099609375
1743,1.93402099609375
1744,1.93402099609375
1745,1.9339141845703125
1746,1.93402099609375
1747,1.93402099609375
1748,1.93402099609375
1749,1.9339141845703125
1750,1.9339141845703125
1751,1.93402099609375
1752,1.9341278076171875
1753,1.9339141845703125
1754,1.9339141845703125
1755,1.9341278076171875
1756,1.934234619140625
1757,1.93402099609375
1758,1.9339141845703125
1759,1.93402099609375
1760,1.93402099609375
1761,1.9339141845703125
1762,1.9339141845703125
1763,1.93402099609375
1764,1.9339141845703125
1765,1.9339141845703125
1766,1.93402099609375
1767,1.9339141845703125
1768,1.93402099609375
1769,1.9341278076171875
1770,1.9344482421875
1771,1.9339141845703125
1772,1.93402099609375
1773,1.9339141845703125
1774,1.9339141845703125
1775,1.9339141845703125
1776,1.9339141845703125
1777,1.9339141845703125
1778,1.934234619140625
1779,1.93402099609375
1780,1.9339141845703125
1781,1.933807373046875
1782,1.933807373046875
1783,1.934234619140625
1784,1.933807373046875
1785,1.9339141845703125
1786,1.934661865234375
1787,1.9341278076171875
1788,1.93402099609375
1789,1.933807373046875
1790,1.9341278076171875
1791,1.93402099609375
1792,1.93402099609375
1793,1.93402099609375
1794,1.933807373046875
1795,1.933807373046875
1796,1.933807373046875
1797,1.9341278076171875
1798,1.9339141845703125
1799,1.933807373046875
1800,1.933807373046875
1801,1.933807373046875
1802,1.9339141845703125
1803,1.933807373046875
1804,1.9341278076171875
1805,1.9339141845703125
1806,1.9339141845703125
1807,1.933807373046875
1808,1.933807373046875
1809,1.93402099609375
1810,1.933807373046875
1811,1.93402099609375
1812,1.93402099609375
1813,1.93402099609375
1814,1.934234619140625
1815,1.9341278076171875
1816,1.933807373046875
1817,1.933807373046875
1818,1.9341278076171875
1819,1.93402099609375
1820,1.933807373046875
1821,1.9339141845703125
1822,1.9339141845703125
1823,1.933807373046875
1824,1.9341278076171875
1825,1.9339141845703125
1826,1.933807373046875
1827,1.933807373046875
1828,1.93402099609375
1829,1.9339141845703125
1830,1.933807373046875
1831,1.93402099609375
1832,1.9339141845703125
1833,1.934234619140625
1834,1.9339141845703125
1835,1.9343414306640625
1836,1.933807373046875
1837,1.933807373046875
1838,1.933807373046875
1839,1.933807373046875
1840,1.9339141845703125
1841,1.93402099609375
1842,1.933807373046875
1843,1.933807373046875
1844,1.9341278076171875
1845,1.933807373046875
1846,1.9339141845703125
1847,1.933807373046875
1848,1.933807373046875
1849,1.93402099609375
1850,1.933807373046875
1851,1.933807373046875
1852,1.9339141845703125
1853,1.93402099609375
1854,1.93402099609375
1855,1.9339141845703125
1856,1.9339141845703125
1857,1.93402099609375
1858,1.9339141845703125
1859,1.9339141845703125
1860,1.9345550537109375
1861,1.9339141845703125
1862,1.933807373046875
1863,1.933807373046875
1864,1.933807373046875
1865,1.933807373046875
1866,1.933807373046875
1867,1.9341278076171875
1868,1.93402099609375
1869,1.93402099609375
1870,1.933807373046875
1871,1.9341278076171875
1872,1.9339141845703125
1873,1.9339141845703125
1874,1.9339141845703125
1875,1.93402099609375
1876,1.9343414306640625
1877,1.933807373046875
1878,1.933807373046875
1879,1.93402099609375
1880,1.933807373046875
1881,1.933807373046875
1882,1.9341278076171875
1883,1.933807373046875
1884,1.9339141845703125
1885,1.933807373046875
1886,1.933807373046875
1887,1.93402099609375
1888,1.933807373046875
1889,1.933807373046875
1890,1.9339141845703125
1891,1.9339141845703125
1892,1.933807373046875
1893,1.933807373046875
1894,1.9339141845703125
1895,1.933807373046875
1896,1.9339141845703125
1897,1.9339141845703125
1898,1.93402099609375
1899,1.9339141845703125
1900,1.9339141845703125
1901,1.93402099609375
1902,1.933807373046875
1903,1.933807373046875
1904,1.9339141845703125
1905,1.9339141845703125
1906,1.933807373046875
1907,1.933807373046875
1908,1.93402099609375
1909,1.933807373046875
1910,1.933807373046875
1911,1.933807373046875
1912,1.9339141845703125
1913,1.933807373046875
1914,1.9341278076171875
1915,1.933807373046875
1916,1.9339141845703125
1917,1.933807373046875
1918,1.933807373046875
1919,1.933807373046875
1920,1.9339141845703125
1921,1.9339141845703125
1922,1.933807373046875
1923,1.933807373046875
1924,1.9339141845703125
1925,1.93402099609375
1926,1.93402099609375
1927,1.933807373046875
1928,1.93402099609375
1929,1.933807373046875
1930,1.93402099609375
1931,1.933807373046875
1932,1.9339141845703125
1933,1.9339141845703125
1934,1.9339141845703125
1935,1.933807373046875
1936,1.9339141845703125
1937,1.933807373046875
1938,1.9339141845703125
1939,1.9339141845703125
1940,1.93402099609375
1941,1.9339141845703125
1942,1.9339141845703125
1943,1.9339141845703125
1944,1.933807373046875
1945,1.9339141845703125
1946,1.93402099609375
1947,1.9341278076171875
1948,1.933807373046875
1949,1.933807373046875
1950,1.933807373046875
1951,1.9339141845703125
1952,1.933807373046875
1953,1.9339141845703125
1954,1.9339141845703125
1955,1.933807373046875
1956,1.933807373046875
1957,1.9339141845703125
1958,1.933807373046875
1959,1.933807373046875
1960,1.9339141845703125
1961,1.9341278076171875
1962,1.93402099609375
1963,1.9339141845703125
1964,1.933807373046875
1965,1.933807373046875
1966,1.9341278076171875
1967,1.9339141845703125
1968,1.93402099609375
1969,1.9339141845703125
1970,1.9339141845703125
1971,1.933807373046875
1972,1.933807373046875
1973,1.9339141845703125
1974,1.933807373046875
1975,1.9339141845703125
1976,1.933807373046875
1977,1.9339141845703125
1978,1.933807373046875
1979,1.933807373046875
1980,1.933807373046875
1981,1.933807373046875
1982,1.933807373046875
1983,1.9339141845703125
1984,1.93402099609375
1985,1.934234619140625
1986,1.9339141845703125
1987,1.93402099609375
1988,1.9339141845703125
1989,1.9339141845703125
1990,1.9339141845703125
1991,1.9339141845703125
1992,1.933807373046875
1993,1.933807373046875
1994,1.9339141845703125
1995,1.9339141845703125
1996,1.933807373046875
1997,1.93402099609375
1998,1.933807373046875
1999,1.933807373046875
2000,1.933807373046875
2001,1.93402099609375
2002,1.9339141845703125
2003,1.9339141845703125
2004,1.9339141845703125
2005,1.9339141845703125
2006,1.933807373046875
2007,1.9339141845703125
2008,1.933807373046875
2009,1.933807373046875
2010,1.93402099609375
2011,1.9339141845703125
2012,1.93402099609375
2013,1.933807373046875
2014,1.933807373046875
2015,1.933807373046875
2016,1.9339141845703125
2017,1.9339141845703125
2018,1.9343414306640625
2019,1.9341278076171875
2020,1.933807373046875
2021,1.93402099609375
2022,1.9339141845703125
2023,1.9339141845703125
2024,1.93402099609375
2025,1.93402099609375
2026,1.93402099609375
2027,1.933807373046875
2028,1.9337005615234375
2029,1.933807373046875
2030,1.9341278076171875
2031,1.933807373046875
2032,1.933807373046875
2033,1.9337005615234375
2034,1.933807373046875
2035,1.9337005615234375
2036,1.933807373046875
2037,1.933807373046875
2038,1.9337005615234375
2039,1.9341278076171875
2040,1.9337005615234375
2041,1.933807373046875
2042,1.9339141845703125
2043,1.933807373046875
2044,1.934234619140625
2045,1.933807373046875
2046,1.9337005615234375
2047,1.933807373046875
2048,1.9337005615234375
2049,1.9337005615234375
2050,1.9339141845703125
2051,1.9337005615234375
2052,1.9337005615234375
2053,1.9337005615234375
2054,1.9337005615234375
2055,1.93402099609375
2056,1.933807373046875
2057,1.9337005615234375
2058,1.93402099609375
2059,1.9337005615234375
2060,1.9337005615234375
2061,1.933807373046875
2062,1.933807373046875
2063,1.933807373046875
2064,1.933807373046875
2065,1.933807373046875
2066,1.93402099609375
2067,1.9339141845703125
2068,1.9337005615234375
2069,1.9341278076171875
2070,1.9337005615234375
2071,1.9337005615234375
2072,1.9337005615234375
2073,1.9339141845703125
2074,1.9337005615234375
2075,1.9339141845703125
2076,1.9337005615234375
2077,1.9337005615234375
2078,1.9337005615234375
2079,1.933807373046875
2080,1.933807373046875
2081,1.933807373046875
2082,1.9339141845703125
2083,1.9339141845703125
2084,1.9341278076171875
2085,1.9339141845703125
2086,1.93402099609375
2087,1.93402099609375
2088,1.933807373046875
2089,1.9337005615234375
2090,1.9339141845703125
2091,1.933807373046875
2092,1.9339141845703125
2093,1.933807373046875
2094,1.9341278076171875
2095,1.933807373046875
2096,1.9337005615234375
2097,1.9337005615234375
2098,1.9339141845703125
2099,1.933807373046875
2100,1.933807373046875
2101,1.9339141845703125
2102,1.9337005615234375
2103,1.9337005615234375
2104,1.933807373046875
2105,1.9337005615234375
2106,1.9339141845703125
2107,1.933807373046875
2108,1.9337005615234375
2109,1.9339141845703125
2110,1.9337005615234375
2111,1.933807373046875
2112,1.933807373046875
2113,1.9337005615234375
2114,1.9339141845703125
2115,1.9337005615234375
2116,1.933807373046875
2117,1.9337005615234375
2118,1.933807373046875
2119,1.933807373046875
2120,1.9337005615234375
2121,1.933807373046875
2122,1.9341278076171875
2123,1.9339141845703125
2124,1.9337005615234375
2125,1.9337005615234375
2126,1.93402099609375
2127,1.933807373046875
2128,1.933807373046875
2129,1.9337005615234375
2130,1.9339141845703125
2131,1.9339141845703125
2132,1.933807373046875
2133,1.933807373046875
2134,1.9339141845703125
2135,1.933807373046875
2136,1.9341278076171875
2137,1.9337005615234375
2138,1.9337005615234375
2139,1.933807373046875
2140,1.9339141845703125
2141,1.933807373046875
2142,1.9339141845703125
2143,1.9337005615234375
2144,1.933807373046875
2145,1.9337005615234375
2146,1.9341278076171875
2147,1.9337005615234375
2148,1.9337005615234375
2149,1.933807373046875
2150,1.933807373046875
2151,1.933807373046875
2152,1.93402099609375
2153,1.93402099609375
2154,1.9337005615234375
2155,1.9339141845703125
2156,1.933807373046875
2157,1.933807373046875
2158,1.9337005615234375
2159,1.9337005615234375
2160,1.9337005615234375
2161,1.9337005615234375
2162,1.9339141845703125
2163,1.93402099609375
2164,1.9337005615234375
2165,1.9339141845703125
2166,1.933807373046875
2167,1.9337005615234375
2168,1.933807373046875
2169,1.9337005615234375
2170,1.933807373046875
2171,1.933807373046875
2172,1.9343414306640625
2173,1.9339141845703125
2174,1.934234619140625
2175,1.9337005615234375
2176,1.9339141845703125
2177,1.9337005615234375
2178,1.9337005615234375
2179,1.933807373046875
2180,1.933807373046875
2181,1.9337005615234375
2182,1.933807373046875
2183,1.933807373046875
2184,1.93402099609375
2185,1.933807373046875
2186,1.933807373046875
2187,1.9339141845703125
2188,1.9339141845703125
2189,1.933807373046875
2190,1.9337005615234375
2191,1.9337005615234375
2192,1.9339141845703125
2193,1.933807373046875
2194,1.9339141845703125
2195,1.9337005615234375
2196,1.9341278076171875
2197,1.9339141845703125
2198,1.933807373046875
2199,1.933807373046875
2200,1.9341278076171875
2201,1.9337005615234375
2202,1.9337005615234375
2203,1.93402099609375
2204,1.933807373046875
2205,1.9339141845703125
2206,1.933807373046875
2207,1.9337005615234375
2208,1.9337005615234375
2209,1.9339141845703125
2210,1.933807373046875
2211,1.933807373046875
2212,1.9337005615234375
2213,1.9337005615234375
2214,1.933807373046875
2215,1.933807373046875
2216,1.9339141845703125
2217,1.933807373046875
2218,1.933807373046875
2219,1.9339141845703125
2220,1.9337005615234375
2221,1.933807373046875
2222,1.9337005615234375
2223,1.9337005615234375
2224,1.933807373046875
2225,1.9339141845703125
2226,1.9339141845703125
2227,1.933807373046875
2228,1.9337005615234375
2229,1.933807373046875
2230,1.93402099609375
2231,1.933807373046875
2232,1.9337005615234375
2233,1.933807373046875
2234,1.9339141845703125
2235,1.9341278076171875
2236,1.93402099609375
2237,1.9337005615234375
2238,1.9339141845703125
2239,1.93402099609375
2240,1.933807373046875
2241,1.9337005615234375
2242,1.9339141845703125
2243,1.9339141845703125
2244,1.9337005615234375
2245,1.933807373046875
2246,1.9341278076171875
2247,1.9339141845703125
2248,1.9339141845703125
2249,1.9339141845703125
2250,1.9339141845703125
2251,1.9337005615234375
2252,1.9341278076171875
2253,1.93402099609375
2254,1.933807373046875
2255,1.934234619140625
2256,1.9339141845703125
2257,1.9341278076171875
2258,1.9339141845703125
2259,1.934234619140625
2260,1.933807373046875
2261,1.933807373046875
2262,1.933807373046875
2263,1.93402099609375
2264,1.933807373046875
2265,1.9337005615234375
2266,1.9337005615234375
2267,1.9337005615234375
2268,1.9337005615234375
2269,1.933807373046875
2270,1.9337005615234375
2271,1.933807373046875
2272,1.9337005615234375
2273,1.933807373046875
2274,1.933807373046875
2275,1.933807373046875
2276,1.9339141845703125
2277,1.9337005615234375
2278,1.9339141845703125
2279,1.9339141845703125
2280,1.933807373046875
2281,1.933807373046875
2282,1.933807373046875
2283,1.9337005615234375
2284,1.933807373046875
2285,1.9337005615234375
2286,1.9339141845703125
2287,1.9337005615234375
2288,1.933807373046875
2289,1.933807373046875
2290,1.9337005615234375
2291,1.933807373046875
2292,1.933807373046875
2293,1.933807373046875
2294,1.9339141845703125
2295,1.9337005615234375
2296,1.933807373046875
2297,1.933807373046875
2298,1.9339141845703125
2299,1.9337005615234375
2300,1.9337005615234375
2301,1.933807373046875
2302,1.9341278076171875
2303,1.933807373046875
2304,1.9337005615234375
2305,1.933807373046875
2306,1.9337005615234375
2307,1.933807373046875
2308,1.9337005615234375
2309,1.9339141845703125
2310,1.9337005615234375
2311,1.9339141845703125
2312,1.933807373046875
2313,1.93402099609375
2314,1.9339141845703125
2315,1.9337005615234375
2316,1.9339141845703125
2317,1.93402099609375
2318,1.933807373046875
2319,1.933807373046875
2320,1.933807373046875
2321,1.9339141845703125
2322,1.933807373046875
2323,1.933807373046875
2324,1.9337005615234375
2325,1.93402099609375
2326,1.9337005615234375
2327,1.9339141845703125
2328,1.933807373046875
2329,1.933807373046875
2330,1.9339141845703125
2331,1.9337005615234375
2332,1.9337005615234375
2333,1.933807373046875
2334,1.9337005615234375
2335,1.9337005615234375
2336,1.9337005615234375
2337,1.933807373046875
2338,1.933807373046875
2339,1.9337005615234375
2340,1.933807373046875
2341,1.9337005615234375
2342,1.9337005615234375
2343,1.933807373046875
2344,1.93402099609375
2345,1.933807373046875
2346,1.933807373046875
2347,1.933807373046875
2348,1.93402099609375
2349,1.9337005615234375
2350,1.933807373046875
2351,1.9339141845703125
2352,1.933807373046875
2353,1.9339141845703125
2354,1.933807373046875
2355,1.9337005615234375
2356,1.9339141845703125
2357,1.933807373046875
2358,1.9341278076171875
2359,1.9339141845703125
2360,1.933807373046875
2361,1.934234619140625
2362,1.9337005615234375
2363,1.9341278076171875
2364,1.9337005615234375
2365,1.9341278076171875
2366,1.933807373046875
2367,1.9341278076171875
2368,1.933807373046875
2369,1.9339141845703125
2370,1.9337005615234375
2371,1.933807373046875
2372,1.9339141845703125
2373,1.9339141845703125
2374,1.9337005615234375
2375,1.9337005615234375
2376,1.9337005615234375
2377,1.9337005615234375
2378,1.93402099609375
2379,1.933807373046875
2380,1.9337005615234375
2381,1.9337005615234375
2382,1.9337005615234375
2383,1.933807373046875
2384,1.933807373046875
2385,1.9337005615234375
2386,1.9337005615234375
2387,1.9339141845703125
2388,1.9337005615234375
2389,1.9337005615234375
2390,1.9337005615234375
2391,1.9337005615234375
2392,1.9337005615234375
2393,1.9337005615234375
2394,1.9337005615234375
2395,1.9339141845703125
2396,1.933807373046875
2397,1.9339141845703125
2398,1.9339141845703125
2399,1.9337005615234375
2400,1.9339141845703125
2401,1.9337005615234375
2402,1.93402099609375
2403,1.934234619140625
2404,1.933807373046875
2405,1.933807373046875
2406,1.933807373046875
2407,1.9337005615234375
2408,1.9337005615234375
2409,1.9337005615234375
2410,1.93402099609375
2411,1.9337005615234375
2412,1.9341278076171875
2413,1.93402099609375
2414,1.9339141845703125
2415,1.9337005615234375
2416,1.933807373046875
2417,1.9337005615234375
2418,1.9341278076171875
2419,1.9337005615234375
2420,1.9337005615234375
2421,1.9337005615234375
2422,1.9337005615234375
2423,1.933807373046875
2424,1.9337005615234375
2425,1.933807373046875
2426,1.9339141845703125
2427,1.93402099609375
2428,1.9337005615234375
2429,1.9337005615234375
2430,1.933807373046875
2431,1.933807373046875
2432,1.9339141845703125
2433,1.9339141845703125
2434,1.9339141845703125
2435,1.9337005615234375
2436,1.9337005615234375
2437,1.9337005615234375
2438,1.933807373046875
2439,1.933807373046875
2440,1.933807373046875
2441,1.9337005615234375
2442,1.9337005615234375
2443,1.9337005615234375
2444,1.9339141845703125
2445,1.9339141845703125
2446,1.9337005615234375
2447,1.9337005615234375
2448,1.933807373046875
2449,1.9337005615234375
2450,1.9337005615234375
2451,1.9337005615234375
2452,1.933807373046875
2453,1.9337005615234375
2454,1.933807373046875
2455,1.933807373046875
2456,1.9337005615234375
2457,1.9339141845703125
2458,1.9337005615234375
2459,1.9337005615234375
2460,1.9337005615234375
2461,1.9337005615234375
2462,1.9337005615234375
2463,1.934234619140625
2464,1.9337005615234375
2465,1.9337005615234375
2466,1.933807373046875
2467,1.9337005615234375
2468,1.9337005615234375
2469,1.933807373046875
2470,1.9337005615234375
2471,1.9337005615234375
2472,1.9337005615234375
2473,1.9337005615234375
2474,1.9337005615234375
2475,1.93402099609375
2476,1.9337005615234375
2477,1.933807373046875
2478,1.9337005615234375
2479,1.93402099609375
2480,1.9337005615234375
2481,1.9337005615234375
2482,1.933807373046875
2483,1.933807373046875
2484,1.9337005615234375
2485,1.933807373046875
2486,1.9337005615234375
2487,1.9337005615234375
2488,1.9337005615234375
2489,1.9337005615234375
2490,1.9339141845703125
2491,1.9337005615234375
2492,1.9337005615234375
2493,1.9337005615234375
2494,1.9337005615234375
2495,1.9339141845703125
2496,1.933807373046875
2497,1.9337005615234375
2498,1.9337005615234375
2499,1.9337005615234375
2500,1.9337005615234375
2501,1.9337005615234375
2502,1.9337005615234375
2503,1.9339141845703125
2504,1.9337005615234375
2505,1.9337005615234375
2506,1.9337005615234375
2507,1.9337005615234375
2508,1.9337005615234375
2509,1.9337005615234375
2510,1.9337005615234375
2511,1.9337005615234375
2512,1.9337005615234375
2513,1.9337005615234375
2514,1.93402099609375
2515,1.9337005615234375
2516,1.9337005615234375
2517,1.933807373046875
2518,1.9337005615234375
2519,1.933807373046875
2520,1.933807373046875
2521,1.9337005615234375
2522,1.9339141845703125
2523,1.9339141845703125
2524,1.9337005615234375
2525,1.933807373046875
2526,1.9337005615234375
2527,1.9339141845703125
2528,1.9337005615234375
2529,1.9339141845703125
2530,1.933807373046875
2531,1.9337005615234375
2532,1.9337005615234375
2533,1.9337005615234375
2534,1.933807373046875
2535,1.933807373046875
2536,1.9337005615234375
2537,1.9337005615234375
2538,1.9337005615234375
2539,1.9337005615234375
2540,1.933807373046875
2541,1.9337005615234375
2542,1.9339141845703125
2543,1.9337005615234375
2544,1.9337005615234375
2545,1.933807373046875
2546,1.9337005615234375
2547,1.9337005615234375
2548,1.933807373046875
2549,1.9337005615234375
2550,1.9337005615234375
2551,1.9337005615234375
2552,1.9339141845703125
2553,1.933807373046875
2554,1.933807373046875
2555,1.9337005615234375
2556,1.9337005615234375
2557,1.9337005615234375
2558,1.933807373046875
2559,1.933807373046875
2560,1.9337005615234375
2561,1.9337005615234375
2562,1.933807373046875
2563,1.933807373046875
2564,1.93402099609375
2565,1.9337005615234375
2566,1.9337005615234375
2567,1.933807373046875
2568,1.933807373046875
2569,1.9337005615234375
2570,1.9337005615234375
2571,1.9337005615234375
2572,1.9337005615234375
2573,1.9337005615234375
2574,1.9341278076171875
2575,1.9337005615234375
2576,1.9337005615234375
2577,1.9337005615234375
2578,1.9337005615234375
2579,1.9337005615234375
2580,1.933807373046875
2581,1.9337005615234375
2582,1.9337005615234375
2583,1.9337005615234375
2584,1.933807373046875
2585,1.9337005615234375
2586,1.9337005615234375
2587,1.933807373046875
2588,1.9337005615234375
2589,1.9337005615234375
2590,1.9337005615234375
2591,1.9337005615234375
2592,1.93402099609375
2593,1.9339141845703125
2594,1.933807373046875
2595,1.933807373046875
2596,1.93402099609375
2597,1.933807373046875
2598,1.9341278076171875
2599,1.9337005615234375
2600,1.9337005615234375
2601,1.93402099609375
2602,1.933807373046875
2603,1.9337005615234375
2604,1.93402099609375
2605,1.933807373046875
2606,1.933807373046875
2607,1.9339141845703125
2608,1.9339141845703125
2609,1.9339141845703125
2610,1.9339141845703125
2611,1.9337005615234375
2612,1.933807373046875
2613,1.9337005615234375
2614,1.9337005615234375
2615,1.9337005615234375
2616,1.933807373046875
2617,1.933807373046875
2618,1.933807373046875
2619,1.933807373046875
2620,1.9337005615234375
2621,1.9337005615234375
2622,1.9337005615234375
2623,1.9337005615234375
2624,1.9337005615234375
2625,1.933807373046875
2626,1.93402099609375
2627,1.9337005615234375
2628,1.933807373046875
2629,1.933807373046875
2630,1.9337005615234375
2631,1.933807373046875
2632,1.9339141845703125
2633,1.9337005615234375
2634,1.9337005615234375
2635,1.9337005615234375
2636,1.9337005615234375
2637,1.9337005615234375
2638,1.9337005615234375
2639,1.9337005615234375
2640,1.9337005615234375
2641,1.9337005615234375
2642,1.9337005615234375
2643,1.9337005615234375
2644,1.933807373046875
2645,1.933807373046875
2646,1.9337005615234375
2647,1.9337005615234375
2648,1.9337005615234375
2649,1.9337005615234375
2650,1.933807373046875
2651,1.933807373046875
2652,1.9339141845703125
2653,1.933807373046875
2654,1.933807373046875
2655,1.9337005615234375
2656,1.9339141845703125
2657,1.9337005615234375
2658,1.933807373046875
2659,1.9337005615234375
2660,1.933807373046875
2661,1.9337005615234375
2662,1.9337005615234375
2663,1.9337005615234375
2664,1.9337005615234375
2665,1.933807373046875
2666,1.9337005615234375
2667,1.9337005615234375
2668,1.9337005615234375
2669,1.9337005615234375
2670,1.9337005615234375
2671,1.9337005615234375
2672,1.9337005615234375
2673,1.933807373046875
2674,1.9337005615234375
2675,1.9337005615234375
2676,1.9337005615234375
2677,1.9337005615234375
2678,1.9337005615234375
2679,1.9337005615234375
2680,1.9337005615234375
2681,1.933807373046875
2682,1.9337005615234375
2683,1.933807373046875
2684,1.9337005615234375
2685,1.933807373046875
2686,1.9337005615234375
2687,1.9339141845703125
2688,1.9339141845703125
2689,1.9339141845703125
2690,1.933807373046875
2691,1.9337005615234375
2692,1.9337005615234375
2693,1.933807373046875
2694,1.9337005615234375
2695,1.9337005615234375
2696,1.933807373046875
2697,1.933807373046875
2698,1.9337005615234375
2699,1.9337005615234375
2700,1.933807373046875
2701,1.933807373046875
2702,1.9337005615234375
2703,1.933807373046875
2704,1.9337005615234375
2705,1.933807373046875
2706,1.9337005615234375
2707,1.9337005615234375


==> communication_costs/cora/cora_mmlp_sage_es.csv <==
Sno,node
0,428.0356750488281
1,1.9515380859375
2,428.0301208496094
3,428.02980041503906
4,428.02980041503906
5,428.02915954589844
6,428.02915954589844
7,428.0288391113281
8,428.02862548828125
9,428.02862548828125
10,428.0284118652344
11,428.02862548828125
12,428.02862548828125
13,428.02862548828125
14,428.0285186767578
15,428.0284118652344
16,428.0285186767578
17,428.02830505371094
18,428.0284118652344
19,428.0281982421875
20,428.0281982421875
21,428.02809143066406
22,428.02830505371094
23,428.0284118652344
24,428.02830505371094
25,428.02830505371094
26,428.02830505371094
27,428.02830505371094
28,428.0281982421875
29,428.0281982421875
30,428.0281982421875
31,428.0281982421875
32,428.02809143066406
33,428.02809143066406
34,428.02809143066406
35,428.02809143066406
36,428.02809143066406
37,428.02830505371094
38,428.0281982421875
39,428.0281982421875
40,428.0281982421875
41,428.0281982421875
42,428.0281982421875
43,428.02809143066406
44,428.02809143066406
45,428.0279846191406
46,428.0279846191406
47,428.0279846191406
48,428.0281982421875
49,428.0281982421875
50,428.02809143066406
51,428.02809143066406
52,428.0279846191406
53,428.0279846191406
54,428.0279846191406
55,428.0279846191406
56,428.0279846191406
57,428.0279846191406
58,428.0279846191406
59,428.0279846191406
60,428.0279846191406
61,428.0279846191406
62,428.0279846191406
63,428.0278778076172
64,428.0278778076172
65,1.941497802734375
66,1.9405364990234375
67,428.0278778076172
68,428.02809143066406
69,428.02809143066406
70,428.02809143066406
71,428.02809143066406
72,428.02809143066406
73,428.02809143066406
74,428.0279846191406
75,428.0279846191406
76,428.0279846191406
77,428.0279846191406
78,428.0279846191406
79,428.0279846191406
80,428.0279846191406
81,428.0279846191406
82,428.0279846191406
83,428.0279846191406
84,428.0278778076172
85,428.0278778076172
86,428.0278778076172
87,428.0278778076172
88,428.0278778076172
89,428.0278778076172
90,428.0278778076172
91,428.0278778076172
92,428.0278778076172
93,428.0278778076172
94,428.0278778076172
95,428.02777099609375
96,428.02777099609375
97,428.02777099609375
98,1.938079833984375
99,1.937225341796875
100,428.0279846191406
101,428.0278778076172
102,428.02777099609375
103,428.0279846191406
104,428.0279846191406
105,428.0279846191406
106,428.0278778076172
107,428.0278778076172
108,428.0278778076172
109,428.0278778076172
110,428.0278778076172
111,428.0278778076172
112,428.0278778076172
113,428.0278778076172
114,428.0278778076172
115,428.0278778076172
116,428.0278778076172
117,428.0278778076172
118,428.0278778076172
119,428.0278778076172
120,428.0278778076172
121,428.0278778076172
122,428.0278778076172
123,428.0278778076172
124,428.0278778076172
125,428.02777099609375
126,428.02777099609375
127,428.02777099609375
128,428.02777099609375
129,428.02777099609375
130,428.02777099609375
131,428.02777099609375
132,428.02777099609375
133,428.02777099609375
134,428.02777099609375
135,428.02777099609375
136,428.0276641845703
137,1.93829345703125
138,1.9378662109375
139,1.9358367919921875
140,428.02777099609375
141,428.02777099609375
142,428.0278778076172
143,428.0278778076172
144,1.93701171875
145,428.0278778076172
146,428.0278778076172
147,428.0278778076172
148,428.0278778076172
149,428.0278778076172
150,428.0278778076172
151,428.0278778076172
152,428.0278778076172
153,428.0278778076172
154,428.0278778076172
155,428.0278778076172
156,428.0278778076172
157,428.0278778076172
158,428.0278778076172
159,428.0278778076172
160,428.0278778076172
161,428.0278778076172
162,428.0278778076172
163,428.0278778076172
164,428.02777099609375
165,428.02777099609375
166,428.02777099609375
167,428.02777099609375
168,428.02777099609375
169,428.02777099609375
170,428.02777099609375
171,428.02777099609375
172,428.02777099609375
173,428.02777099609375
174,428.02777099609375
175,428.02777099609375
176,428.02777099609375
177,428.02777099609375
178,428.02777099609375
179,428.02777099609375
180,428.02777099609375
181,428.02777099609375
182,428.02777099609375
183,428.02777099609375
184,428.02777099609375
185,428.02777099609375
186,428.02777099609375
187,428.02777099609375
188,428.02777099609375
189,428.02777099609375
190,428.02777099609375
191,428.02777099609375
192,428.02777099609375
193,428.0276641845703
194,428.0276641845703
195,428.0276641845703
196,428.0276641845703
197,428.0276641845703
198,428.0276641845703
199,428.0276641845703
200,428.0276641845703
201,428.0276641845703
202,428.0276641845703
203,428.0276641845703
204,428.0276641845703
205,428.0276641845703
206,428.0276641845703
207,428.0276641845703
208,428.0276641845703
209,428.0276641845703
210,1.9369049072265625
211,1.9366912841796875
212,1.9354095458984375
213,428.0276641845703
214,1.935943603515625
215,428.02777099609375
216,428.02777099609375
217,428.02777099609375
218,428.02777099609375
219,428.02777099609375
220,428.02777099609375
221,428.02777099609375
222,428.02777099609375
223,428.02777099609375
224,428.02777099609375
225,428.02777099609375
226,428.02777099609375
227,428.02777099609375
228,428.02777099609375
229,428.02777099609375
230,428.02777099609375
231,428.02777099609375
232,428.02777099609375
233,428.02777099609375
234,428.02777099609375
235,428.02777099609375
236,428.02777099609375
237,428.02777099609375
238,428.02777099609375
239,428.02777099609375
240,428.02777099609375
241,428.02777099609375
242,428.02777099609375
243,428.02777099609375
244,428.02777099609375
245,428.02777099609375
246,428.02777099609375
247,428.02777099609375
248,428.02777099609375
249,428.02777099609375
250,428.02777099609375
251,428.02777099609375
252,428.02777099609375
253,428.02777099609375
254,428.02777099609375
255,428.0276641845703
256,428.0276641845703
257,428.0276641845703
258,428.0276641845703
259,428.0276641845703
260,428.0276641845703
261,428.0276641845703
262,428.0276641845703
263,428.0276641845703
264,428.0276641845703
265,428.0276641845703
266,428.0276641845703
267,428.0276641845703
268,428.0276641845703
269,428.0276641845703
270,428.0276641845703
271,428.0276641845703
272,428.0276641845703
273,428.0276641845703
274,428.0276641845703
275,428.0276641845703
276,428.0276641845703
277,428.0276641845703
278,428.0276641845703
279,428.0276641845703
280,428.0276641845703
281,428.0276641845703
282,428.0276641845703
283,428.0276641845703
284,428.0276641845703
285,428.0276641845703
286,428.0275573730469
287,428.0275573730469
288,428.0275573730469
289,428.0275573730469
290,428.0275573730469
291,1.93743896484375
292,1.9358367919921875
293,1.935302734375
294,428.0276641845703
295,428.0276641845703
296,428.0275573730469
297,428.0276641845703
298,428.0276641845703
299,428.0276641845703
300,428.0276641845703
301,428.0276641845703
302,428.0276641845703
303,428.0276641845703
304,428.0276641845703
305,428.0276641845703
306,428.0276641845703
307,428.0276641845703
308,428.0276641845703
309,428.0276641845703
310,428.0276641845703
311,428.0276641845703
312,428.0276641845703
313,428.0276641845703
314,428.0276641845703
315,428.0276641845703
316,428.0276641845703
317,428.0276641845703
318,428.0276641845703
319,428.0276641845703
320,428.0276641845703
321,428.0276641845703
322,428.0276641845703
323,428.0276641845703
324,428.0276641845703
325,428.0276641845703
326,428.0276641845703
327,428.0276641845703
328,428.0276641845703
329,428.0276641845703
330,428.0276641845703
331,428.0276641845703
332,428.0276641845703
333,428.0276641845703
334,428.0276641845703
335,428.0276641845703
336,428.0276641845703
337,428.0276641845703
338,428.0276641845703
339,428.0276641845703
340,428.0276641845703
341,428.0276641845703
342,428.0276641845703
343,428.0276641845703
344,428.0276641845703
345,428.0276641845703
346,428.0276641845703
347,428.0276641845703
348,428.0276641845703
349,428.0276641845703
350,428.0276641845703
351,428.0276641845703
352,428.0276641845703
353,428.0276641845703
354,428.0275573730469
355,428.0275573730469
356,428.0275573730469
357,428.0275573730469
358,428.0275573730469
359,428.0275573730469
360,428.0275573730469
361,428.0275573730469
362,428.0275573730469
363,428.0275573730469
364,428.0275573730469
365,428.0275573730469
366,428.0275573730469
367,428.0275573730469
368,428.0275573730469
369,428.0275573730469
370,428.0275573730469
371,428.0275573730469
372,428.0275573730469
373,428.0275573730469
374,428.0275573730469
375,428.0275573730469
376,428.0275573730469
377,428.0275573730469
378,428.0275573730469
379,428.0275573730469
380,428.0275573730469
381,428.0275573730469
382,428.0275573730469
383,428.0275573730469
384,428.0275573730469
385,1.936798095703125
386,1.9360504150390625
387,1.935516357421875
388,1.935302734375
389,1.935302734375
390,1.9354095458984375
391,1.935302734375
392,1.934234619140625
393,1.934661865234375
394,1.93701171875
395,1.936798095703125
396,428.0275573730469
397,428.0275573730469
398,428.0275573730469
399,428.0275573730469
400,428.0275573730469
401,428.0275573730469
402,428.0275573730469
403,428.0275573730469
404,428.0275573730469
405,428.0275573730469
406,428.0275573730469
407,428.0275573730469
408,428.0275573730469
409,428.0275573730469
410,428.0275573730469
411,428.0275573730469
412,428.0275573730469
413,428.0275573730469
414,428.0275573730469
415,428.0275573730469
416,428.0275573730469
417,428.0275573730469
418,428.0275573730469
419,428.0275573730469
420,428.0275573730469
421,428.0275573730469
422,428.0275573730469
423,428.0275573730469
424,428.0275573730469
425,428.0275573730469
426,428.0275573730469
427,428.0275573730469
428,428.0275573730469
429,428.0275573730469
430,428.0275573730469
431,428.0275573730469
432,428.0275573730469
433,428.0275573730469
434,428.0275573730469
435,428.0275573730469
436,428.0275573730469
437,428.0275573730469
438,428.0275573730469
439,428.0275573730469
440,428.0275573730469
441,428.0275573730469
442,428.0275573730469
443,428.0275573730469
444,428.0275573730469
445,428.0275573730469
446,428.0275573730469
447,428.0275573730469
448,428.0275573730469
449,428.0275573730469
450,428.0275573730469
451,428.0275573730469
452,428.0275573730469
453,428.0275573730469
454,428.0275573730469
455,428.0275573730469
456,428.0275573730469
457,428.0275573730469
458,428.0275573730469
459,428.0275573730469
460,428.0275573730469
461,428.0275573730469
462,428.0275573730469
463,428.0275573730469
464,428.0275573730469
465,428.0275573730469
466,428.0275573730469
467,428.0275573730469
468,428.02745056152344
469,428.02745056152344
470,428.02745056152344
471,428.02745056152344
472,428.02745056152344
473,428.02745056152344
474,428.02745056152344
475,428.02745056152344
476,428.02745056152344
477,428.02745056152344
478,428.02745056152344
479,428.02745056152344
480,428.02745056152344
481,428.02745056152344
482,428.02745056152344
483,428.02745056152344
484,428.02745056152344
485,428.02745056152344
486,428.02745056152344
487,428.02745056152344
488,428.02745056152344
489,428.02745056152344
490,428.02745056152344
491,1.9354095458984375
492,1.9354095458984375
493,1.935302734375
494,1.9349822998046875
495,1.9349822998046875
496,1.9347686767578125
497,1.93487548828125
498,1.934661865234375
499,1.934661865234375
500,1.9344482421875
501,1.934661865234375
502,1.934661865234375
503,1.9344482421875
504,1.9344482421875
505,1.934234619140625
506,1.9343414306640625
507,1.93402099609375
508,1.934234619140625
509,1.935089111328125
510,428.02745056152344
511,428.02745056152344
512,428.02745056152344
513,428.02745056152344
514,428.02745056152344
515,428.02745056152344
516,428.02745056152344
517,428.02745056152344
518,428.02745056152344
519,428.02745056152344
520,428.02745056152344
521,428.02745056152344
522,428.02745056152344
523,428.02745056152344
524,428.02745056152344
525,428.02745056152344
526,428.02745056152344
527,428.02745056152344
528,428.02745056152344
529,428.02745056152344
530,428.02745056152344
531,428.02745056152344
532,428.02745056152344
533,428.02745056152344
534,428.02745056152344
535,428.02745056152344
536,428.02745056152344
537,428.02745056152344
538,428.02745056152344
539,428.02745056152344
540,428.02745056152344
541,428.02745056152344
542,428.02745056152344
543,428.02745056152344
544,428.02745056152344
545,428.02745056152344
546,428.02745056152344
547,428.02745056152344
548,428.02745056152344
549,428.02745056152344
550,428.02745056152344
551,428.02745056152344
552,428.02745056152344
553,428.02745056152344
554,428.02745056152344
555,428.02745056152344
556,428.02745056152344
557,428.02745056152344
558,428.02745056152344
559,428.02745056152344
560,428.02745056152344
561,428.02745056152344
562,428.02745056152344
563,428.02745056152344
564,428.02745056152344
565,428.02745056152344
566,428.02745056152344
567,428.02745056152344
568,428.02745056152344
569,428.02745056152344
570,428.02745056152344
571,428.02745056152344
572,428.02745056152344
573,428.02745056152344
574,428.02745056152344
575,428.02745056152344
576,428.02745056152344
577,428.02745056152344
578,428.02745056152344
579,428.02745056152344
580,428.02745056152344
581,428.02745056152344
582,428.02745056152344
583,428.02745056152344
584,428.02745056152344
585,428.02745056152344
586,428.02745056152344
587,428.02745056152344
588,428.02745056152344
589,428.02745056152344
590,428.02745056152344
591,428.02745056152344
592,428.02745056152344
593,428.02745056152344
594,428.02745056152344
595,428.02745056152344
596,428.02745056152344
597,428.02745056152344
598,428.02745056152344
599,428.02745056152344
600,428.02745056152344
601,428.02745056152344
602,428.02745056152344
603,428.02745056152344
604,428.02745056152344
605,428.02745056152344
606,1.9371185302734375
607,1.9358367919921875
608,1.9356231689453125
609,1.9356231689453125
610,1.9356231689453125
611,1.9351959228515625
612,1.935516357421875
613,1.9351959228515625
614,1.93487548828125
615,1.9354095458984375
616,1.93487548828125
617,1.93487548828125
618,1.93487548828125
619,1.93487548828125
620,1.93487548828125
621,1.93487548828125
622,1.9349822998046875
623,1.9347686767578125
624,1.934661865234375
625,1.9345550537109375
626,1.9347686767578125
627,1.9345550537109375
628,1.934661865234375
629,1.9345550537109375
630,1.9344482421875
631,1.9345550537109375
632,1.9344482421875
633,1.9345550537109375
634,1.9344482421875
635,1.9344482421875
636,1.9345550537109375
637,1.9343414306640625
638,1.9343414306640625
639,1.9343414306640625
640,1.934234619140625
641,1.934234619140625
642,1.934234619140625
643,1.934234619140625
644,1.9343414306640625
645,1.9343414306640625
646,1.934234619140625
647,1.9343414306640625
648,1.9343414306640625
649,1.9343414306640625
650,1.934234619140625
651,1.934234619140625
652,1.9341278076171875
653,1.9341278076171875
654,1.9341278076171875
655,1.9343414306640625
656,1.9341278076171875
657,1.9341278076171875
658,1.9341278076171875
659,1.9341278076171875
660,1.9341278076171875
661,1.9341278076171875
662,1.9341278076171875
663,1.9341278076171875
664,1.9341278076171875
665,1.9341278076171875
666,1.9341278076171875
667,1.9341278076171875
668,1.9341278076171875
669,1.93402099609375
670,1.93402099609375
671,1.93402099609375
672,1.93402099609375
673,1.93402099609375
674,1.9339141845703125
675,1.9339141845703125
676,1.9339141845703125
677,1.9339141845703125
678,1.9339141845703125
679,1.9339141845703125
680,1.9341278076171875
681,1.93402099609375
682,1.93487548828125
683,1.9344482421875
684,1.9347686767578125
685,1.9341278076171875
686,1.9341278076171875
687,1.934234619140625
688,1.93487548828125
689,1.9343414306640625
690,1.9341278076171875
691,1.9356231689453125
692,1.935516357421875
693,1.9351959228515625
694,1.9351959228515625
695,1.935089111328125
696,1.935302734375
697,1.9349822998046875
698,1.935089111328125
699,1.9347686767578125
700,1.934661865234375
701,1.934661865234375
702,1.9347686767578125
703,1.9347686767578125
704,1.93487548828125
705,1.9347686767578125
706,1.9345550537109375
707,1.93487548828125
708,1.934661865234375
709,1.9347686767578125
710,1.9345550537109375
711,1.9345550537109375
712,1.934661865234375
713,1.9344482421875
714,1.9344482421875
715,1.9345550537109375
716,1.934661865234375
717,1.9347686767578125
718,1.9343414306640625
719,1.9344482421875
720,1.9344482421875
721,1.9344482421875
722,1.9343414306640625
723,1.9344482421875
724,1.9343414306640625
725,1.9343414306640625
726,1.9345550537109375
727,1.9343414306640625
728,1.9343414306640625
729,1.9343414306640625
730,1.934661865234375
731,1.934234619140625
732,1.934234619140625
733,1.9343414306640625
734,1.9343414306640625
735,1.9343414306640625
736,1.9343414306640625
737,1.934234619140625
738,1.934234619140625
739,1.9344482421875
740,1.934234619140625
741,1.934234619140625
742,1.934234619140625
743,1.934234619140625
744,1.9343414306640625
745,1.9345550537109375
746,1.934234619140625
747,1.934234619140625
748,1.9343414306640625
749,1.9343414306640625
750,1.9343414306640625
751,1.934234619140625
752,1.934234619140625
753,1.9343414306640625
754,1.934234619140625
755,1.9341278076171875
756,1.934234619140625
757,1.9341278076171875
758,1.9341278076171875
759,1.9341278076171875
760,1.934234619140625
761,1.9341278076171875
762,1.934234619140625
763,1.9341278076171875
764,1.9341278076171875
765,1.9341278076171875
766,1.934234619140625
767,1.9341278076171875
768,1.934234619140625
769,1.9341278076171875
770,1.9341278076171875
771,1.934234619140625
772,1.934234619140625
773,1.934234619140625
774,1.9341278076171875
775,1.934234619140625
776,1.9341278076171875
777,1.9341278076171875
778,1.934234619140625
779,1.934234619140625
780,1.9343414306640625
781,1.934234619140625
782,1.9341278076171875
783,1.9341278076171875
784,1.9341278076171875
785,1.9341278076171875
786,1.9341278076171875
787,1.9341278076171875
788,1.9341278076171875
789,1.934234619140625
790,1.9341278076171875
791,1.9341278076171875
792,1.9341278076171875
793,1.9341278076171875
794,1.9341278076171875
795,1.9341278076171875
796,1.93402099609375
797,1.93402099609375
798,1.93402099609375
799,1.93402099609375
800,1.93402099609375
801,1.9341278076171875
802,1.9341278076171875
803,1.9341278076171875
804,1.93402099609375
805,1.93402099609375
806,1.9341278076171875
807,1.93402099609375
808,1.93402099609375
809,1.93402099609375
810,1.93402099609375
811,1.9341278076171875
812,1.9341278076171875
813,1.93402099609375
814,1.9341278076171875
815,1.93402099609375
816,1.9341278076171875
817,1.93402099609375
818,1.93402099609375
819,1.93402099609375
820,1.93402099609375
821,1.93402099609375
822,1.93402099609375
823,1.9341278076171875
824,1.93402099609375
825,1.93402099609375
826,1.93402099609375
827,1.93402099609375
828,1.93402099609375
829,1.93402099609375
830,1.93402099609375
831,1.93402099609375
832,1.93402099609375
833,1.9341278076171875
834,1.93402099609375
835,1.93402099609375
836,1.93402099609375
837,1.9339141845703125
838,1.9339141845703125
839,1.9339141845703125
840,1.9339141845703125
841,1.9339141845703125
842,1.93402099609375
843,1.9339141845703125
844,1.9339141845703125
845,1.9339141845703125
846,1.9339141845703125
847,1.9339141845703125
848,1.93402099609375
849,1.9339141845703125
850,1.9339141845703125
851,1.9339141845703125
852,1.9339141845703125
853,1.93402099609375
854,1.9339141845703125
855,1.93402099609375
856,1.9339141845703125
857,1.9339141845703125
858,1.9339141845703125
859,1.9339141845703125
860,1.9339141845703125
861,1.9339141845703125
862,1.9339141845703125
863,1.9339141845703125
864,1.9339141845703125
865,1.933807373046875
866,1.933807373046875
867,1.933807373046875
868,1.933807373046875
869,1.933807373046875
870,1.933807373046875
871,1.933807373046875
872,1.933807373046875
873,1.933807373046875
874,1.933807373046875
875,1.933807373046875
876,1.933807373046875
877,1.9339141845703125
878,1.9343414306640625
879,1.9344482421875
880,1.9339141845703125
881,1.934234619140625
882,1.9341278076171875
883,1.9339141845703125
884,1.9341278076171875
885,1.9354095458984375
886,1.9341278076171875
887,1.9339141845703125
888,1.9341278076171875
889,1.93402099609375
890,1.9341278076171875
891,1.9339141845703125
892,1.933807373046875
893,1.9341278076171875
894,1.93402099609375
895,1.933807373046875
896,1.934234619140625
897,1.9341278076171875
898,1.9339141845703125
899,1.9344482421875
900,1.93402099609375
901,1.93402099609375
902,1.9356231689453125
903,1.935302734375
904,1.935089111328125
905,1.9351959228515625
906,1.935089111328125
907,1.9351959228515625
908,1.9347686767578125
909,1.934661865234375
910,1.9345550537109375
911,1.9347686767578125
912,1.93487548828125
913,1.9344482421875
914,1.9344482421875
915,1.934661865234375
916,1.9344482421875
917,1.9344482421875
918,1.9343414306640625
919,1.9343414306640625
920,1.9344482421875
921,1.9344482421875
922,1.9344482421875
923,1.9344482421875
924,1.9343414306640625
925,1.9344482421875
926,1.9345550537109375
927,1.9343414306640625
928,1.9345550537109375
929,1.9343414306640625
930,1.9343414306640625
931,1.9344482421875
932,1.934234619140625
933,1.934234619140625
934,1.934661865234375
935,1.9343414306640625
936,1.934234619140625
937,1.9344482421875
938,1.9344482421875
939,1.9344482421875
940,1.934234619140625
941,1.934234619140625
942,1.934234619140625
943,1.934234619140625
944,1.934234619140625
945,1.934234619140625
946,1.934234619140625
947,1.9345550537109375
948,1.9344482421875
949,1.9343414306640625
950,1.934234619140625
951,1.934234619140625
952,1.934234619140625
953,1.934234619140625
954,1.9341278076171875
955,1.9341278076171875
956,1.934234619140625
957,1.934234619140625
958,1.9341278076171875
959,1.9343414306640625
960,1.9341278076171875
961,1.9341278076171875
962,1.9341278076171875
963,1.9343414306640625
964,1.9341278076171875
965,1.934234619140625
966,1.9341278076171875
967,1.9341278076171875
968,1.934234619140625
969,1.9341278076171875
970,1.9341278076171875
971,1.9341278076171875
972,1.9341278076171875
973,1.934234619140625
974,1.9341278076171875
975,1.9341278076171875
976,1.9341278076171875
977,1.9341278076171875
978,1.934234619140625
979,1.9344482421875
980,1.934234619140625
981,1.9343414306640625
982,1.9341278076171875
983,1.9341278076171875
984,1.9343414306640625
985,1.934234619140625
986,1.9341278076171875
987,1.9341278076171875
988,1.9341278076171875
989,1.934234619140625
990,1.9341278076171875
991,1.9341278076171875
992,1.9341278076171875
993,1.9341278076171875
994,1.9341278076171875
995,1.9341278076171875
996,1.9341278076171875
997,1.9341278076171875
998,1.9341278076171875
999,1.9341278076171875
1000,1.9341278076171875
1001,1.9343414306640625
1002,1.9341278076171875
1003,1.9341278076171875
1004,1.934234619140625
1005,1.9341278076171875
1006,1.9341278076171875
1007,1.9341278076171875
1008,1.9341278076171875
1009,1.9341278076171875
1010,1.9341278076171875
1011,1.9341278076171875
1012,1.9343414306640625
1013,1.9343414306640625
1014,1.9341278076171875
1015,1.9341278076171875
1016,1.934234619140625
1017,1.934234619140625
1018,1.934234619140625
1019,1.934234619140625
1020,1.9341278076171875
1021,1.9341278076171875
1022,1.934234619140625
1023,1.9341278076171875
1024,1.9341278076171875
1025,1.934234619140625
1026,1.9341278076171875
1027,1.9341278076171875
1028,1.9341278076171875
1029,1.934234619140625
1030,1.934234619140625
1031,1.9341278076171875
1032,1.93402099609375
1033,1.93402099609375
1034,1.93402099609375
1035,1.93402099609375
1036,1.93402099609375
1037,1.9341278076171875
1038,1.9341278076171875
1039,1.9341278076171875
1040,1.9341278076171875
1041,1.93402099609375
1042,1.93402099609375
1043,1.93402099609375
1044,1.93402099609375
1045,1.9341278076171875
1046,1.93402099609375
1047,1.93402099609375
1048,1.93402099609375
1049,1.9341278076171875
1050,1.9341278076171875
1051,1.93402099609375
1052,1.93402099609375
1053,1.93402099609375
1054,1.93402099609375
1055,1.93402099609375
1056,1.9341278076171875
1057,1.93402099609375
1058,1.9341278076171875
1059,1.93402099609375
1060,1.93402099609375
1061,1.93402099609375
1062,1.93402099609375
1063,1.93402099609375
1064,1.93402099609375
1065,1.9341278076171875
1066,1.9341278076171875
1067,1.93402099609375
1068,1.934234619140625
1069,1.93402099609375
1070,1.93402099609375
1071,1.93402099609375
1072,1.93402099609375
1073,1.93402099609375
1074,1.9341278076171875
1075,1.93402099609375
1076,1.93402099609375
1077,1.93402099609375
1078,1.93402099609375
1079,1.93402099609375
1080,1.93402099609375
1081,1.9341278076171875
1082,1.93402099609375
1083,1.93402099609375
1084,1.93402099609375
1085,1.93402099609375
1086,1.93402099609375
1087,1.9341278076171875
1088,1.93402099609375
1089,1.93402099609375
1090,1.93402099609375
1091,1.9341278076171875
1092,1.93402099609375
1093,1.9341278076171875
1094,1.9341278076171875
1095,1.9341278076171875
1096,1.9341278076171875
1097,1.9341278076171875
1098,1.9341278076171875
1099,1.93402099609375
1100,1.93402099609375
1101,1.93402099609375
1102,1.93402099609375
1103,1.93402099609375
1104,1.9341278076171875
1105,1.93402099609375
1106,1.93402099609375
1107,1.9341278076171875
1108,1.93402099609375
1109,1.9341278076171875
1110,1.93402099609375
1111,1.93402099609375
1112,1.93402099609375
1113,1.93402099609375
1114,1.93402099609375
1115,1.93402099609375
1116,1.93402099609375
1117,1.93402099609375
1118,1.93402099609375
1119,1.93402099609375
1120,1.93402099609375
1121,1.93402099609375
1122,1.93402099609375
1123,1.93402099609375
1124,1.93402099609375
1125,1.93402099609375
1126,1.93402099609375
1127,1.93402099609375
1128,1.9341278076171875
1129,1.93402099609375
1130,1.93402099609375
1131,1.9341278076171875
1132,1.9341278076171875
1133,1.93402099609375
1134,1.93402099609375
1135,1.93402099609375
1136,1.93402099609375
1137,1.93402099609375
1138,1.93402099609375
1139,1.93402099609375
1140,1.93402099609375
1141,1.93402099609375
1142,1.93402099609375
1143,1.93402099609375
1144,1.93402099609375
1145,1.93402099609375
1146,1.93402099609375
1147,1.93402099609375
1148,1.93402099609375
1149,1.93402099609375
1150,1.9341278076171875
1151,1.93402099609375
1152,1.93402099609375
1153,1.93402099609375
1154,1.93402099609375
1155,1.93402099609375
1156,1.93402099609375
1157,1.93402099609375
1158,1.93402099609375
1159,1.93402099609375
1160,1.93402099609375
1161,1.93402099609375
1162,1.93402099609375
1163,1.9339141845703125
1164,1.9339141845703125
1165,1.9339141845703125
1166,1.9339141845703125
1167,1.9339141845703125
1168,1.93402099609375
1169,1.9339141845703125
1170,1.9339141845703125
1171,1.9339141845703125
1172,1.93402099609375
1173,1.9339141845703125
1174,1.93402099609375
1175,1.9339141845703125
1176,1.9339141845703125
1177,1.9339141845703125
1178,1.9339141845703125
1179,1.9339141845703125
1180,1.9339141845703125
1181,1.9339141845703125
1182,1.9339141845703125
1183,1.9339141845703125
1184,1.9339141845703125
1185,1.9339141845703125
1186,1.9339141845703125
1187,1.93402099609375
1188,1.9339141845703125
1189,1.93402099609375
1190,1.9339141845703125
1191,1.9341278076171875
1192,1.9339141845703125
1193,1.9339141845703125
1194,1.9339141845703125
1195,1.9339141845703125
1196,1.9339141845703125
1197,1.9339141845703125
1198,1.9339141845703125
1199,1.93402099609375
1200,1.9339141845703125
1201,1.93402099609375
1202,1.9339141845703125
1203,1.9339141845703125
1204,1.9339141845703125
1205,1.9339141845703125
1206,1.9341278076171875
1207,1.9339141845703125
1208,1.9339141845703125
1209,1.9339141845703125
1210,1.93402099609375
1211,1.93402099609375
1212,1.9339141845703125
1213,1.9339141845703125
1214,1.9339141845703125
1215,1.9339141845703125
1216,1.9339141845703125
1217,1.93402099609375
1218,1.9339141845703125
1219,1.93402099609375
1220,1.9339141845703125
1221,1.9339141845703125
1222,1.93402099609375
1223,1.9339141845703125
1224,1.9339141845703125
1225,1.9339141845703125
1226,1.9339141845703125
1227,1.9339141845703125
1228,1.9339141845703125
1229,1.9339141845703125
1230,1.9339141845703125
1231,1.9339141845703125
1232,1.9339141845703125
1233,1.9339141845703125
1234,1.93402099609375
1235,1.93402099609375
1236,1.9339141845703125
1237,1.9339141845703125
1238,1.9339141845703125
1239,1.9339141845703125
1240,1.9339141845703125
1241,1.9339141845703125
1242,1.9341278076171875
1243,1.9339141845703125
1244,1.9339141845703125
1245,1.9339141845703125
1246,1.9339141845703125
1247,1.9339141845703125
1248,1.9339141845703125
1249,1.9339141845703125
1250,1.9339141845703125
1251,1.9339141845703125
1252,1.9339141845703125
1253,1.9339141845703125
1254,1.9339141845703125
1255,1.9339141845703125
1256,1.9339141845703125
1257,1.9339141845703125
1258,1.9339141845703125
1259,1.9339141845703125
1260,1.9339141845703125
1261,1.9339141845703125
1262,1.9339141845703125
1263,1.9339141845703125
1264,1.9339141845703125
1265,1.9339141845703125
1266,1.9339141845703125
1267,1.9339141845703125
1268,1.9339141845703125
1269,1.9339141845703125
1270,1.9339141845703125
1271,1.9339141845703125
1272,1.9339141845703125
1273,1.9339141845703125
1274,1.9339141845703125
1275,1.9339141845703125
1276,1.9339141845703125
1277,1.9339141845703125
1278,1.9339141845703125
1279,1.9339141845703125
1280,1.9339141845703125
1281,1.9339141845703125
1282,1.9339141845703125
1283,1.9339141845703125
1284,1.9339141845703125
1285,1.9339141845703125
1286,1.93402099609375
1287,1.9339141845703125
1288,1.9339141845703125
1289,1.9339141845703125
1290,1.9339141845703125
1291,1.9339141845703125
1292,1.9339141845703125
1293,1.9339141845703125
1294,1.9339141845703125
1295,1.9339141845703125
1296,1.93402099609375
1297,1.9339141845703125
1298,1.93402099609375
1299,1.9339141845703125
1300,1.9339141845703125
1301,1.9339141845703125
1302,1.9339141845703125
1303,1.9339141845703125
1304,1.9339141845703125
1305,1.93402099609375
1306,1.9339141845703125
1307,1.9339141845703125
1308,1.9339141845703125
1309,1.9339141845703125
1310,1.93402099609375
1311,1.9339141845703125
1312,1.9339141845703125
1313,1.9339141845703125
1314,1.9339141845703125
1315,1.9339141845703125
1316,1.93402099609375
1317,1.9339141845703125
1318,1.9339141845703125
1319,1.9339141845703125
1320,1.9339141845703125
1321,1.9339141845703125
1322,1.9339141845703125
1323,1.9339141845703125
1324,1.933807373046875
1325,1.933807373046875
1326,1.933807373046875
1327,1.9339141845703125
1328,1.933807373046875
1329,1.933807373046875
1330,1.933807373046875
1331,1.933807373046875
1332,1.933807373046875
1333,1.933807373046875
1334,1.933807373046875
1335,1.9339141845703125
1336,1.933807373046875
1337,1.933807373046875
1338,1.9339141845703125
1339,1.933807373046875
1340,1.9339141845703125
1341,1.933807373046875
1342,1.933807373046875
1343,1.933807373046875
1344,1.933807373046875
1345,1.933807373046875
1346,1.933807373046875
1347,1.933807373046875
1348,1.933807373046875
1349,1.933807373046875
1350,1.933807373046875
1351,1.933807373046875
1352,1.9339141845703125
1353,1.933807373046875
1354,1.933807373046875
1355,1.933807373046875
1356,1.933807373046875
1357,1.9339141845703125
1358,1.933807373046875
1359,1.9339141845703125
1360,1.933807373046875
1361,1.933807373046875
1362,1.9339141845703125
1363,1.933807373046875
1364,1.933807373046875
1365,1.933807373046875
1366,1.933807373046875
1367,1.9339141845703125
1368,1.933807373046875
1369,1.933807373046875
1370,1.933807373046875
1371,1.933807373046875
1372,1.933807373046875
1373,1.9339141845703125
1374,1.933807373046875
1375,1.933807373046875
1376,1.933807373046875
1377,1.9339141845703125
1378,1.933807373046875
1379,1.933807373046875
1380,1.933807373046875
1381,1.933807373046875
1382,1.933807373046875
1383,1.933807373046875
1384,1.933807373046875
1385,1.933807373046875
1386,1.933807373046875
1387,1.933807373046875
1388,1.933807373046875
1389,1.9339141845703125
1390,1.933807373046875
1391,1.9339141845703125
1392,1.933807373046875
1393,1.933807373046875
1394,1.9339141845703125
1395,1.933807373046875
1396,1.933807373046875
1397,1.933807373046875
1398,1.933807373046875
1399,1.933807373046875
1400,1.933807373046875
1401,1.933807373046875
1402,1.933807373046875
1403,1.933807373046875
1404,1.933807373046875
1405,1.933807373046875
1406,1.933807373046875
1407,1.933807373046875
1408,1.933807373046875
1409,1.9339141845703125
1410,1.933807373046875
1411,1.933807373046875
1412,1.933807373046875
1413,1.933807373046875
1414,1.9339141845703125
1415,1.9339141845703125
1416,1.933807373046875
1417,1.933807373046875
1418,1.933807373046875
1419,1.9339141845703125
1420,1.933807373046875
1421,1.933807373046875
1422,1.933807373046875
1423,1.933807373046875
1424,1.933807373046875
1425,1.933807373046875
1426,1.933807373046875
1427,1.9339141845703125
1428,1.933807373046875
1429,1.933807373046875
1430,1.933807373046875
1431,1.933807373046875
1432,1.933807373046875
1433,1.933807373046875
1434,1.933807373046875
1435,1.933807373046875
1436,1.933807373046875
1437,1.933807373046875
1438,1.933807373046875
1439,1.933807373046875
1440,1.933807373046875
1441,1.933807373046875
1442,1.933807373046875
1443,1.933807373046875
1444,1.933807373046875
1445,1.933807373046875
1446,1.933807373046875
1447,1.933807373046875
1448,1.933807373046875
1449,1.933807373046875
1450,1.933807373046875
1451,1.933807373046875
1452,1.933807373046875
1453,1.933807373046875
1454,1.933807373046875
1455,1.933807373046875
1456,1.933807373046875
1457,1.933807373046875
1458,1.933807373046875
1459,1.933807373046875
1460,1.933807373046875
1461,1.933807373046875
1462,1.933807373046875
1463,1.933807373046875
1464,1.933807373046875
1465,1.933807373046875
1466,1.933807373046875
1467,1.933807373046875
1468,1.933807373046875
1469,1.933807373046875
1470,1.933807373046875
1471,1.933807373046875
1472,1.9337005615234375
1473,1.9337005615234375
1474,1.9337005615234375
1475,1.9337005615234375
1476,1.9337005615234375
1477,1.9337005615234375
1478,1.9337005615234375
1479,1.9337005615234375
1480,1.9337005615234375
1481,1.9337005615234375
1482,1.9337005615234375
1483,1.9337005615234375
1484,1.9337005615234375
1485,1.9337005615234375
1486,1.9337005615234375
1487,1.9337005615234375
1488,1.9337005615234375
1489,1.9337005615234375
1490,1.9337005615234375
1491,1.9337005615234375
1492,1.9337005615234375
1493,1.9337005615234375
1494,1.9337005615234375
1495,1.9337005615234375
1496,1.9337005615234375
1497,1.9337005615234375
1498,1.9337005615234375
1499,1.9337005615234375
1500,1.9337005615234375
1501,1.9337005615234375
1502,1.9337005615234375
1503,1.9337005615234375
1504,1.9337005615234375
1505,1.9337005615234375
1506,1.9337005615234375
1507,1.9337005615234375
1508,1.9337005615234375
1509,1.9337005615234375
1510,1.9337005615234375
1511,1.9337005615234375
1512,1.9337005615234375
1513,1.9337005615234375
1514,1.9337005615234375
1515,1.9337005615234375
1516,1.9337005615234375
1517,1.9337005615234375
1518,1.9337005615234375
1519,1.9337005615234375
1520,1.9337005615234375
1521,1.9337005615234375
1522,1.9337005615234375
1523,1.9337005615234375
1524,1.9337005615234375
1525,1.9337005615234375
1526,1.9337005615234375
1527,1.9337005615234375
1528,1.9337005615234375
1529,1.9337005615234375
1530,1.9337005615234375
1531,1.9337005615234375
1532,1.93402099609375
1533,1.933807373046875
1534,1.9343414306640625
1535,1.933807373046875
1536,1.934234619140625
1537,1.93402099609375
1538,1.9339141845703125
1539,1.9344482421875
1540,1.9341278076171875
1541,1.934234619140625
1542,1.934661865234375
1543,1.9343414306640625
1544,1.9341278076171875
1545,1.93402099609375
1546,1.9344482421875
1547,1.9344482421875
1548,1.934234619140625
1549,1.9339141845703125
1550,1.9341278076171875
1551,1.9341278076171875
1552,1.9339141845703125
1553,1.9341278076171875
1554,1.9339141845703125
1555,1.9339141845703125
1556,1.9344482421875
1557,1.9339141845703125
1558,1.933807373046875
1559,1.9341278076171875
1560,1.9339141845703125
1561,1.933807373046875
1562,1.933807373046875
1563,1.93402099609375
1564,1.934234619140625
1565,1.9339141845703125
1566,1.9341278076171875
1567,1.93402099609375
1568,1.9339141845703125
1569,1.934661865234375
1570,1.934234619140625
1571,1.9344482421875
1572,1.9341278076171875
1573,1.934234619140625
1574,1.9343414306640625
1575,1.9341278076171875
1576,1.9341278076171875
1577,1.934234619140625
1578,1.9341278076171875
1579,1.9341278076171875
1580,1.9341278076171875
1581,1.9344482421875
1582,1.93402099609375
1583,1.93402099609375
1584,1.9343414306640625
1585,1.934661865234375
1586,1.9343414306640625
1587,1.93402099609375
1588,1.934234619140625
1589,1.93402099609375
1590,1.9343414306640625
1591,1.9349822998046875
1592,1.9344482421875
1593,1.9341278076171875
1594,1.9343414306640625
1595,1.9343414306640625
1596,1.93402099609375
1597,1.9343414306640625
1598,1.934234619140625
1599,1.9341278076171875
1600,1.9344482421875
1601,1.9341278076171875
1602,1.9341278076171875
1603,1.9341278076171875
1604,1.934234619140625
1605,1.9341278076171875
1606,1.9343414306640625
1607,1.9341278076171875
1608,1.93402099609375
1609,1.9341278076171875
1610,1.93402099609375
1611,1.93402099609375
1612,1.9343414306640625
1613,1.93402099609375
1614,1.9341278076171875
1615,1.9341278076171875
1616,1.9341278076171875
1617,1.93402099609375
1618,1.9341278076171875
1619,1.93402099609375
1620,1.9343414306640625
1621,1.9345550537109375
1622,1.934234619140625
1623,1.93402099609375
1624,1.9339141845703125
1625,1.93402099609375
1626,1.93402099609375
1627,1.9341278076171875
1628,1.9339141845703125
1629,1.9339141845703125
1630,1.9339141845703125
1631,1.9339141845703125
1632,1.9339141845703125
1633,1.93402099609375
1634,1.9339141845703125
1635,1.9339141845703125
1636,1.93402099609375
1637,1.9339141845703125
1638,1.93402099609375
1639,1.93402099609375
1640,1.9339141845703125
1641,1.9341278076171875
1642,1.9339141845703125
1643,1.9339141845703125
1644,1.9339141845703125
1645,1.9341278076171875
1646,1.934234619140625
1647,1.93402099609375
1648,1.93402099609375
1649,1.9345550537109375
1650,1.9339141845703125
1651,1.9339141845703125
1652,1.9341278076171875
1653,1.9341278076171875
1654,1.9339141845703125
1655,1.9339141845703125
1656,1.93402099609375
1657,1.93402099609375
1658,1.93402099609375
1659,1.93402099609375
1660,1.9339141845703125
1661,1.9341278076171875
1662,1.934234619140625
1663,1.9339141845703125
1664,1.9341278076171875
1665,1.93402099609375
1666,1.93402099609375
1667,1.93402099609375
1668,1.9341278076171875
1669,1.934234619140625
1670,1.93402099609375
1671,1.93402099609375
1672,1.934661865234375
1673,1.9341278076171875
1674,1.9339141845703125
1675,1.93402099609375
1676,1.9339141845703125
1677,1.9339141845703125
1678,1.9339141845703125
1679,1.9339141845703125
1680,1.9339141845703125
1681,1.9339141845703125
1682,1.93402099609375
1683,1.9339141845703125
1684,1.93402099609375
1685,1.93402099609375
1686,1.9339141845703125
1687,1.93402099609375
1688,1.9339141845703125
1689,1.9339141845703125
1690,1.9339141845703125
1691,1.9341278076171875
1692,1.9341278076171875
1693,1.9339141845703125
1694,1.9341278076171875
1695,1.9339141845703125
1696,1.9339141845703125
1697,1.93402099609375
1698,1.9339141845703125
1699,1.9339141845703125
1700,1.9341278076171875
1701,1.9339141845703125
1702,1.9339141845703125
1703,1.93402099609375
1704,1.9339141845703125
1705,1.9339141845703125
1706,1.9339141845703125
1707,1.93402099609375
1708,1.9339141845703125
1709,1.9339141845703125
1710,1.9341278076171875
1711,1.9339141845703125
1712,1.934234619140625
1713,1.9339141845703125
1714,1.9341278076171875
1715,1.9339141845703125
1716,1.9341278076171875
1717,1.934234619140625
1718,1.93402099609375
1719,1.9339141845703125
1720,1.9339141845703125
1721,1.9339141845703125
1722,1.9341278076171875
1723,1.93402099609375
1724,1.9339141845703125
1725,1.9339141845703125
1726,1.93402099609375
1727,1.9339141845703125
1728,1.93402099609375
1729,1.9343414306640625
1730,1.93402099609375
1731,1.9341278076171875
1732,1.934234619140625
1733,1.9343414306640625
1734,1.934234619140625
1735,1.9339141845703125
1736,1.9339141845703125
1737,1.9339141845703125
1738,1.9339141845703125
1739,1.9339141845703125
1740,1.9341278076171875
1741,1.9341278076171875
1742,1.93402099609375
1743,1.9341278076171875
1744,1.934234619140625
1745,1.9339141845703125
1746,1.933807373046875
1747,1.93402099609375
1748,1.9339141845703125
1749,1.933807373046875
1750,1.9339141845703125
1751,1.933807373046875
1752,1.9341278076171875
1753,1.9339141845703125
1754,1.93402099609375
1755,1.93402099609375
1756,1.9343414306640625
1757,1.93402099609375
1758,1.934661865234375
1759,1.933807373046875
1760,1.9341278076171875
1761,1.933807373046875
1762,1.933807373046875
1763,1.933807373046875
1764,1.9339141845703125
1765,1.9339141845703125
1766,1.9339141845703125
1767,1.933807373046875
1768,1.934661865234375
1769,1.9339141845703125
1770,1.933807373046875
1771,1.9339141845703125
1772,1.9339141845703125
1773,1.93402099609375
1774,1.93402099609375
1775,1.933807373046875
1776,1.9343414306640625
1777,1.9339141845703125
1778,1.93402099609375
1779,1.9341278076171875
1780,1.933807373046875
1781,1.9341278076171875
1782,1.933807373046875
1783,1.933807373046875
1784,1.933807373046875
1785,1.9341278076171875
1786,1.9339141845703125
1787,1.933807373046875
1788,1.9339141845703125
1789,1.93402099609375
1790,1.9339141845703125
1791,1.93402099609375
1792,1.933807373046875
1793,1.933807373046875
1794,1.93402099609375
1795,1.9344482421875
1796,1.933807373046875
1797,1.933807373046875
1798,1.9343414306640625
1799,1.9339141845703125
1800,1.9339141845703125
1801,1.9339141845703125
1802,1.933807373046875
1803,1.933807373046875
1804,1.933807373046875
1805,1.9339141845703125
1806,1.933807373046875
1807,1.933807373046875
1808,1.933807373046875
1809,1.933807373046875
1810,1.9341278076171875
1811,1.933807373046875
1812,1.9339141845703125
1813,1.9339141845703125
1814,1.9341278076171875
1815,1.9339141845703125
1816,1.933807373046875
1817,1.933807373046875
1818,1.933807373046875
1819,1.933807373046875
1820,1.933807373046875
1821,1.9339141845703125
1822,1.9341278076171875
1823,1.9341278076171875
1824,1.9341278076171875
1825,1.933807373046875
1826,1.93402099609375
1827,1.933807373046875
1828,1.93402099609375
1829,1.93402099609375
1830,1.9339141845703125
1831,1.933807373046875
1832,1.933807373046875
1833,1.933807373046875
1834,1.93402099609375
1835,1.93402099609375
1836,1.9339141845703125
1837,1.9339141845703125
1838,1.933807373046875
1839,1.934234619140625
1840,1.93402099609375
1841,1.9339141845703125
1842,1.9339141845703125
1843,1.933807373046875
1844,1.933807373046875
1845,1.93402099609375
1846,1.9339141845703125
1847,1.933807373046875
1848,1.933807373046875
1849,1.933807373046875
1850,1.93402099609375
1851,1.933807373046875
1852,1.933807373046875
1853,1.933807373046875
1854,1.933807373046875
1855,1.9339141845703125
1856,1.933807373046875
1857,1.933807373046875
1858,1.933807373046875
1859,1.933807373046875
1860,1.9339141845703125
1861,1.933807373046875
1862,1.9339141845703125
1863,1.933807373046875
1864,1.93402099609375
1865,1.933807373046875
1866,1.933807373046875
1867,1.9339141845703125
1868,1.9339141845703125
1869,1.933807373046875
1870,1.933807373046875
1871,1.933807373046875
1872,1.933807373046875
1873,1.933807373046875
1874,1.9343414306640625
1875,1.93402099609375
1876,1.9339141845703125
1877,1.933807373046875
1878,1.934234619140625
1879,1.9339141845703125
1880,1.933807373046875
1881,1.933807373046875
1882,1.933807373046875
1883,1.93402099609375
1884,1.933807373046875
1885,1.9339141845703125
1886,1.9339141845703125
1887,1.9339141845703125
1888,1.9339141845703125
1889,1.93402099609375
1890,1.933807373046875
1891,1.933807373046875
1892,1.93402099609375
1893,1.93402099609375
1894,1.933807373046875
1895,1.9339141845703125
1896,1.9339141845703125
1897,1.934234619140625
1898,1.933807373046875
1899,1.9341278076171875
1900,1.9339141845703125
1901,1.9339141845703125
1902,1.933807373046875
1903,1.9339141845703125
1904,1.93402099609375
1905,1.9339141845703125
1906,1.93402099609375
1907,1.933807373046875
1908,1.933807373046875
1909,1.9339141845703125
1910,1.93402099609375
1911,1.933807373046875
1912,1.9339141845703125
1913,1.9339141845703125
1914,1.9339141845703125
1915,1.933807373046875
1916,1.9339141845703125
1917,1.934234619140625
1918,1.933807373046875
1919,1.933807373046875
1920,1.93402099609375
1921,1.933807373046875
1922,1.93402099609375
1923,1.9339141845703125
1924,1.933807373046875
1925,1.933807373046875
1926,1.933807373046875
1927,1.934234619140625
1928,1.93402099609375
1929,1.933807373046875
1930,1.933807373046875
1931,1.9339141845703125
1932,1.93402099609375
1933,1.9339141845703125
1934,1.9339141845703125
1935,1.9339141845703125
1936,1.933807373046875
1937,1.933807373046875
1938,1.93402099609375
1939,1.93402099609375
1940,1.93402099609375
1941,1.9339141845703125
1942,1.9339141845703125
1943,1.9341278076171875
1944,1.93402099609375
1945,1.933807373046875
1946,1.933807373046875
1947,1.933807373046875
1948,1.933807373046875
1949,1.933807373046875
1950,1.933807373046875
1951,1.933807373046875
1952,1.933807373046875
1953,1.9339141845703125
1954,1.9339141845703125
1955,1.9339141845703125
1956,1.933807373046875
1957,1.9339141845703125
1958,1.93402099609375
1959,1.933807373046875
1960,1.9339141845703125
1961,1.9339141845703125
1962,1.9339141845703125
1963,1.9339141845703125
1964,1.9339141845703125
1965,1.9339141845703125
1966,1.93402099609375
1967,1.93402099609375
1968,1.9339141845703125
1969,1.9339141845703125
1970,1.9339141845703125
1971,1.9339141845703125
1972,1.9339141845703125
1973,1.93402099609375
1974,1.9339141845703125
1975,1.933807373046875
1976,1.9339141845703125
1977,1.933807373046875
1978,1.933807373046875
1979,1.93402099609375
1980,1.9339141845703125
1981,1.9339141845703125
1982,1.933807373046875
1983,1.93402099609375
1984,1.9339141845703125
1985,1.933807373046875
1986,1.93402099609375
1987,1.933807373046875
1988,1.93402099609375
1989,1.933807373046875
1990,1.933807373046875
1991,1.9339141845703125
1992,1.9339141845703125
1993,1.9341278076171875
1994,1.933807373046875
1995,1.9339141845703125
1996,1.93402099609375
1997,1.9341278076171875
1998,1.9339141845703125
1999,1.933807373046875
2000,1.933807373046875
2001,1.9339141845703125
2002,1.9339141845703125
2003,1.933807373046875
2004,1.9337005615234375
2005,1.9339141845703125
2006,1.933807373046875
2007,1.933807373046875
2008,1.9337005615234375
2009,1.9337005615234375
2010,1.9339141845703125
2011,1.933807373046875
2012,1.934234619140625
2013,1.9339141845703125
2014,1.93402099609375
2015,1.9339141845703125
2016,1.9337005615234375
2017,1.93402099609375
2018,1.933807373046875
2019,1.9337005615234375
2020,1.9337005615234375
2021,1.933807373046875
2022,1.9339141845703125
2023,1.933807373046875
2024,1.93402099609375
2025,1.93402099609375
2026,1.9337005615234375
2027,1.9337005615234375
2028,1.933807373046875
2029,1.933807373046875
2030,1.9337005615234375
2031,1.9337005615234375
2032,1.9339141845703125
2033,1.933807373046875
2034,1.9337005615234375
2035,1.9337005615234375
2036,1.93402099609375
2037,1.933807373046875
2038,1.9337005615234375
2039,1.9337005615234375
2040,1.9341278076171875
2041,1.9339141845703125
2042,1.933807373046875
2043,1.9337005615234375
2044,1.93402099609375
2045,1.933807373046875
2046,1.933807373046875
2047,1.933807373046875
2048,1.933807373046875
2049,1.933807373046875
2050,1.9337005615234375
2051,1.9337005615234375
2052,1.9339141845703125
2053,1.9337005615234375
2054,1.9337005615234375
2055,1.93402099609375
2056,1.9339141845703125
2057,1.9337005615234375
2058,1.933807373046875
2059,1.93402099609375
2060,1.934234619140625
2061,1.9339141845703125
2062,1.9339141845703125
2063,1.9339141845703125
2064,1.9337005615234375
2065,1.933807373046875
2066,1.9339141845703125
2067,1.933807373046875
2068,1.9337005615234375
2069,1.9339141845703125
2070,1.933807373046875
2071,1.93402099609375
2072,1.933807373046875
2073,1.933807373046875
2074,1.9337005615234375
2075,1.9337005615234375
2076,1.933807373046875
2077,1.9337005615234375
2078,1.9337005615234375
2079,1.933807373046875
2080,1.933807373046875
2081,1.9337005615234375
2082,1.9339141845703125
2083,1.933807373046875
2084,1.9337005615234375
2085,1.9337005615234375
2086,1.933807373046875
2087,1.9337005615234375
2088,1.933807373046875
2089,1.9337005615234375
2090,1.9337005615234375
2091,1.9337005615234375
2092,1.9337005615234375
2093,1.93402099609375
2094,1.933807373046875
2095,1.9337005615234375
2096,1.933807373046875
2097,1.933807373046875
2098,1.9337005615234375
2099,1.9344482421875
2100,1.9337005615234375
2101,1.934234619140625
2102,1.9339141845703125
2103,1.9341278076171875
2104,1.9337005615234375
2105,1.9337005615234375
2106,1.9339141845703125
2107,1.933807373046875
2108,1.933807373046875
2109,1.9337005615234375
2110,1.933807373046875
2111,1.933807373046875
2112,1.933807373046875
2113,1.933807373046875
2114,1.9337005615234375
2115,1.9339141845703125
2116,1.9339141845703125
2117,1.9339141845703125
2118,1.9337005615234375
2119,1.9339141845703125
2120,1.933807373046875
2121,1.9337005615234375
2122,1.93402099609375
2123,1.933807373046875
2124,1.9339141845703125
2125,1.9341278076171875
2126,1.9337005615234375
2127,1.9337005615234375
2128,1.933807373046875
2129,1.9337005615234375
2130,1.9341278076171875
2131,1.9337005615234375
2132,1.9337005615234375
2133,1.9337005615234375
2134,1.9339141845703125
2135,1.9337005615234375
2136,1.933807373046875
2137,1.933807373046875
2138,1.9341278076171875
2139,1.933807373046875
2140,1.933807373046875
2141,1.9337005615234375
2142,1.933807373046875
2143,1.9337005615234375
2144,1.933807373046875
2145,1.93402099609375
2146,1.9337005615234375
2147,1.934234619140625
2148,1.933807373046875
2149,1.9339141845703125
2150,1.9339141845703125
2151,1.9339141845703125
2152,1.9339141845703125
2153,1.933807373046875
2154,1.933807373046875
2155,1.933807373046875
2156,1.9337005615234375
2157,1.933807373046875
2158,1.933807373046875
2159,1.9337005615234375
2160,1.933807373046875
2161,1.933807373046875
2162,1.9339141845703125
2163,1.9341278076171875
2164,1.933807373046875
2165,1.9337005615234375
2166,1.9339141845703125
2167,1.9337005615234375
2168,1.9337005615234375
2169,1.933807373046875
2170,1.9339141845703125
2171,1.9344482421875
2172,1.93402099609375
2173,1.9339141845703125
2174,1.933807373046875
2175,1.9339141845703125
2176,1.9337005615234375
2177,1.9339141845703125
2178,1.9339141845703125
2179,1.9337005615234375
2180,1.933807373046875
2181,1.9339141845703125
2182,1.9339141845703125
2183,1.9337005615234375
2184,1.9339141845703125
2185,1.9339141845703125
2186,1.934234619140625
2187,1.9337005615234375
2188,1.933807373046875
2189,1.9339141845703125
2190,1.933807373046875
2191,1.93402099609375
2192,1.933807373046875
2193,1.9337005615234375
2194,1.9337005615234375
2195,1.9337005615234375
2196,1.933807373046875
2197,1.93402099609375
2198,1.9337005615234375
2199,1.933807373046875
2200,1.93402099609375
2201,1.9337005615234375
2202,1.933807373046875
2203,1.933807373046875
2204,1.933807373046875
2205,1.9341278076171875
2206,1.9337005615234375
2207,1.933807373046875
2208,1.93402099609375
2209,1.9337005615234375
2210,1.9344482421875
2211,1.9337005615234375
2212,1.9339141845703125
2213,1.9337005615234375
2214,1.9337005615234375
2215,1.93402099609375
2216,1.9339141845703125
2217,1.9339141845703125
2218,1.9337005615234375
2219,1.9337005615234375
2220,1.9339141845703125
2221,1.9339141845703125
2222,1.9339141845703125
2223,1.9337005615234375
2224,1.933807373046875
2225,1.9341278076171875
2226,1.933807373046875
2227,1.933807373046875
2228,1.93402099609375
2229,1.9339141845703125
2230,1.9337005615234375
2231,1.933807373046875
2232,1.9339141845703125
2233,1.933807373046875
2234,1.933807373046875
2235,1.933807373046875
2236,1.9339141845703125
2237,1.9337005615234375
2238,1.93402099609375
2239,1.933807373046875
2240,1.933807373046875
2241,1.9339141845703125
2242,1.933807373046875
2243,1.9337005615234375
2244,1.9339141845703125
2245,1.9337005615234375
2246,1.9337005615234375
2247,1.933807373046875
2248,1.9337005615234375
2249,1.9337005615234375
2250,1.93402099609375
2251,1.933807373046875
2252,1.933807373046875
2253,1.9337005615234375
2254,1.933807373046875
2255,1.933807373046875
2256,1.933807373046875
2257,1.933807373046875
2258,1.9339141845703125
2259,1.933807373046875
2260,1.9337005615234375
2261,1.933807373046875
2262,1.9339141845703125
2263,1.9339141845703125
2264,1.9339141845703125
2265,1.93402099609375
2266,1.933807373046875
2267,1.9337005615234375
2268,1.933807373046875
2269,1.933807373046875
2270,1.933807373046875
2271,1.933807373046875
2272,1.9339141845703125
2273,1.93402099609375
2274,1.9337005615234375
2275,1.9337005615234375
2276,1.933807373046875
2277,1.9337005615234375
2278,1.933807373046875
2279,1.933807373046875
2280,1.933807373046875
2281,1.933807373046875
2282,1.9337005615234375
2283,1.93402099609375
2284,1.933807373046875
2285,1.9339141845703125
2286,1.933807373046875
2287,1.93402099609375
2288,1.93402099609375
2289,1.934234619140625
2290,1.9337005615234375
2291,1.933807373046875
2292,1.9337005615234375
2293,1.9341278076171875
2294,1.9337005615234375
2295,1.933807373046875
2296,1.9339141845703125
2297,1.9337005615234375
2298,1.9339141845703125
2299,1.933807373046875
2300,1.93402099609375
2301,1.9341278076171875
2302,1.93402099609375
2303,1.93402099609375
2304,1.933807373046875
2305,1.9337005615234375
2306,1.9337005615234375
2307,1.9339141845703125
2308,1.9339141845703125
2309,1.9339141845703125
2310,1.933807373046875
2311,1.933807373046875
2312,1.933807373046875
2313,1.9337005615234375
2314,1.9337005615234375
2315,1.93402099609375
2316,1.933807373046875
2317,1.9341278076171875
2318,1.933807373046875
2319,1.93402099609375
2320,1.933807373046875
2321,1.9337005615234375
2322,1.9339141845703125
2323,1.9343414306640625
2324,1.9337005615234375
2325,1.933807373046875
2326,1.933807373046875
2327,1.9339141845703125
2328,1.9337005615234375
2329,1.9343414306640625
2330,1.933807373046875
2331,1.9337005615234375
2332,1.9337005615234375
2333,1.93402099609375
2334,1.933807373046875
2335,1.9337005615234375
2336,1.933807373046875
2337,1.9339141845703125
2338,1.9339141845703125
2339,1.934234619140625
2340,1.9339141845703125
2341,1.9341278076171875
2342,1.93402099609375
2343,1.933807373046875
2344,1.9337005615234375
2345,1.933807373046875
2346,1.933807373046875
2347,1.933807373046875
2348,1.933807373046875
2349,1.933807373046875
2350,1.9339141845703125
2351,1.9337005615234375
2352,1.9337005615234375
2353,1.933807373046875
2354,1.933807373046875
2355,1.93402099609375
2356,1.9337005615234375
2357,1.9337005615234375
2358,1.933807373046875
2359,1.9341278076171875
2360,1.93402099609375
2361,1.9339141845703125
2362,1.9337005615234375
2363,1.9337005615234375
2364,1.933807373046875
2365,1.9337005615234375
2366,1.9337005615234375
2367,1.933807373046875
2368,1.9337005615234375
2369,1.933807373046875
2370,1.933807373046875
2371,1.9337005615234375
2372,1.9337005615234375
2373,1.933807373046875
2374,1.933807373046875
2375,1.9337005615234375
2376,1.9337005615234375
2377,1.9337005615234375
2378,1.9337005615234375
2379,1.933807373046875
2380,1.933807373046875
2381,1.9337005615234375
2382,1.9337005615234375
2383,1.933807373046875
2384,1.933807373046875
2385,1.9337005615234375
2386,1.9337005615234375
2387,1.9337005615234375
2388,1.9339141845703125
2389,1.9339141845703125
2390,1.9337005615234375
2391,1.9339141845703125
2392,1.9341278076171875
2393,1.933807373046875
2394,1.93402099609375
2395,1.9339141845703125
2396,1.9337005615234375
2397,1.933807373046875
2398,1.9337005615234375
2399,1.933807373046875
2400,1.9341278076171875
2401,1.9337005615234375
2402,1.9337005615234375
2403,1.9337005615234375
2404,1.9337005615234375
2405,1.9337005615234375
2406,1.9337005615234375
2407,1.933807373046875
2408,1.93402099609375
2409,1.9337005615234375
2410,1.9337005615234375
2411,1.933807373046875
2412,1.93402099609375
2413,1.933807373046875
2414,1.933807373046875
2415,1.933807373046875
2416,1.9339141845703125
2417,1.9337005615234375
2418,1.9337005615234375
2419,1.933807373046875
2420,1.9337005615234375
2421,1.933807373046875
2422,1.9337005615234375
2423,1.933807373046875
2424,1.9337005615234375
2425,1.9337005615234375
2426,1.933807373046875
2427,1.9337005615234375
2428,1.933807373046875
2429,1.9337005615234375
2430,1.933807373046875
2431,1.933807373046875
2432,1.9337005615234375
2433,1.9337005615234375
2434,1.9337005615234375
2435,1.9337005615234375
2436,1.9337005615234375
2437,1.9339141845703125
2438,1.9337005615234375
2439,1.933807373046875
2440,1.9339141845703125
2441,1.9337005615234375
2442,1.933807373046875
2443,1.933807373046875
2444,1.933807373046875
2445,1.9337005615234375
2446,1.9337005615234375
2447,1.933807373046875
2448,1.933807373046875
2449,1.9339141845703125
2450,1.9339141845703125
2451,1.9337005615234375
2452,1.9339141845703125
2453,1.9337005615234375
2454,1.9337005615234375
2455,1.9337005615234375
2456,1.9337005615234375
2457,1.933807373046875
2458,1.9337005615234375
2459,1.9337005615234375
2460,1.933807373046875
2461,1.9337005615234375
2462,1.933807373046875
2463,1.9337005615234375
2464,1.9337005615234375
2465,1.933807373046875
2466,1.9337005615234375
2467,1.933807373046875
2468,1.9339141845703125
2469,1.933807373046875
2470,1.933807373046875
2471,1.9339141845703125
2472,1.9337005615234375
2473,1.9339141845703125
2474,1.933807373046875
2475,1.9337005615234375
2476,1.9337005615234375
2477,1.933807373046875
2478,1.9337005615234375
2479,1.9337005615234375
2480,1.9339141845703125
2481,1.933807373046875
2482,1.9337005615234375
2483,1.9337005615234375
2484,1.9337005615234375
2485,1.9337005615234375
2486,1.9337005615234375
2487,1.9337005615234375
2488,1.9337005615234375
2489,1.933807373046875
2490,1.933807373046875
2491,1.9337005615234375
2492,1.933807373046875
2493,1.9337005615234375
2494,1.9337005615234375
2495,1.9337005615234375
2496,1.933807373046875
2497,1.9337005615234375
2498,1.9337005615234375
2499,1.933807373046875
2500,1.9337005615234375
2501,1.9337005615234375
2502,1.933807373046875
2503,1.933807373046875
2504,1.9337005615234375
2505,1.9337005615234375
2506,1.933807373046875
2507,1.9337005615234375
2508,1.933807373046875
2509,1.9337005615234375
2510,1.9337005615234375
2511,1.9339141845703125
2512,1.9337005615234375
2513,1.933807373046875
2514,1.9337005615234375
2515,1.9337005615234375
2516,1.933807373046875
2517,1.9337005615234375
2518,1.9337005615234375
2519,1.9337005615234375
2520,1.93402099609375
2521,1.9337005615234375
2522,1.9337005615234375
2523,1.9337005615234375
2524,1.9337005615234375
2525,1.9337005615234375
2526,1.9337005615234375
2527,1.9337005615234375
2528,1.9337005615234375
2529,1.9337005615234375
2530,1.9337005615234375
2531,1.9337005615234375
2532,1.9337005615234375
2533,1.9337005615234375
2534,1.9339141845703125
2535,1.9339141845703125
2536,1.9337005615234375
2537,1.9337005615234375
2538,1.9337005615234375
2539,1.9337005615234375
2540,1.9337005615234375
2541,1.9337005615234375
2542,1.933807373046875
2543,1.9339141845703125
2544,1.9337005615234375
2545,1.933807373046875
2546,1.9343414306640625
2547,1.933807373046875
2548,1.9339141845703125
2549,1.9339141845703125
2550,1.933807373046875
2551,1.9339141845703125
2552,1.9337005615234375
2553,1.9337005615234375
2554,1.9337005615234375
2555,1.9337005615234375
2556,1.9337005615234375
2557,1.9337005615234375
2558,1.933807373046875
2559,1.9337005615234375
2560,1.9337005615234375
2561,1.9337005615234375
2562,1.933807373046875
2563,1.9337005615234375
2564,1.9341278076171875
2565,1.9337005615234375
2566,1.933807373046875
2567,1.933807373046875
2568,1.9337005615234375
2569,1.9337005615234375
2570,1.9337005615234375
2571,1.933807373046875
2572,1.9339141845703125
2573,1.9337005615234375
2574,1.9337005615234375
2575,1.9337005615234375
2576,1.933807373046875
2577,1.9343414306640625
2578,1.9339141845703125
2579,1.933807373046875
2580,1.9337005615234375
2581,1.933807373046875
2582,1.933807373046875
2583,1.933807373046875
2584,1.933807373046875
2585,1.9337005615234375
2586,1.9337005615234375
2587,1.9339141845703125
2588,1.9339141845703125
2589,1.933807373046875
2590,1.9337005615234375
2591,1.9337005615234375
2592,1.9337005615234375
2593,1.9337005615234375
2594,1.933807373046875
2595,1.93402099609375
2596,1.933807373046875
2597,1.9337005615234375
2598,1.9337005615234375
2599,1.9337005615234375
2600,1.9337005615234375
2601,1.9337005615234375
2602,1.9337005615234375
2603,1.9337005615234375
2604,1.933807373046875
2605,1.9339141845703125
2606,1.9339141845703125
2607,1.933807373046875
2608,1.93402099609375
2609,1.9337005615234375
2610,1.9337005615234375
2611,1.9337005615234375
2612,1.9337005615234375
2613,1.9337005615234375
2614,1.9337005615234375
2615,1.9337005615234375
2616,1.9337005615234375
2617,1.933807373046875
2618,1.933807373046875
2619,1.9337005615234375
2620,1.9337005615234375
2621,1.9337005615234375
2622,1.933807373046875
2623,1.9339141845703125
2624,1.933807373046875
2625,1.9337005615234375
2626,1.9341278076171875
2627,1.9337005615234375
2628,1.933807373046875
2629,1.933807373046875
2630,1.933807373046875
2631,1.933807373046875
2632,1.933807373046875
2633,1.9337005615234375
2634,1.9337005615234375
2635,1.9337005615234375
2636,1.933807373046875
2637,1.9337005615234375
2638,1.9337005615234375
2639,1.933807373046875
2640,1.933807373046875
2641,1.9339141845703125
2642,1.93402099609375
2643,1.933807373046875
2644,1.9337005615234375
2645,1.9337005615234375
2646,1.933807373046875
2647,1.9337005615234375
2648,1.9337005615234375
2649,1.933807373046875
2650,1.9339141845703125
2651,1.9337005615234375
2652,1.9337005615234375
2653,1.9337005615234375
2654,1.9339141845703125
2655,1.9337005615234375
2656,1.9337005615234375
2657,1.9341278076171875
2658,1.933807373046875
2659,1.9337005615234375
2660,1.933807373046875
2661,1.9337005615234375
2662,1.9337005615234375
2663,1.9337005615234375
2664,1.9341278076171875
2665,1.9337005615234375
2666,1.9337005615234375
2667,1.933807373046875
2668,1.9337005615234375
2669,1.9337005615234375
2670,1.9339141845703125
2671,1.9337005615234375
2672,1.9337005615234375
2673,1.9339141845703125
2674,1.9337005615234375
2675,1.9337005615234375
2676,1.9337005615234375
2677,1.9337005615234375
2678,1.9337005615234375
2679,1.9337005615234375
2680,1.9337005615234375
2681,1.9337005615234375
2682,1.9337005615234375
2683,1.9337005615234375
2684,1.933807373046875
2685,1.9337005615234375
2686,1.933807373046875
2687,1.9337005615234375
2688,1.933807373046875
2689,1.9337005615234375
2690,1.9337005615234375
2691,1.9337005615234375
2692,1.933807373046875
2693,1.933807373046875
2694,1.933807373046875
2695,1.933807373046875
2696,1.9339141845703125
2697,1.933807373046875
2698,1.9337005615234375
2699,1.9337005615234375
2700,1.9337005615234375
2701,1.9337005615234375
2702,1.9337005615234375
2703,1.9337005615234375
2704,1.9337005615234375
2705,1.9337005615234375
2706,1.9337005615234375
2707,1.93402099609375


==> communication_costs/cora/cora_mmlp_sage_with_server_400.csv <==
Sno,node
0,1970.68359375
1,1970.68359375
2,1970.68359375
3,1970.68359375
4,1970.68359375
5,1970.68359375
6,1970.68359375
7,1970.68359375
8,1970.68359375
9,1970.68359375
10,1970.68359375
11,1970.68359375
12,1970.68359375
13,1970.68359375
14,1970.68359375
15,1970.68359375
16,1970.68359375
17,1970.68359375
18,1970.68359375
19,1970.68359375
20,1970.68359375
21,1970.68359375
22,1970.68359375
23,1970.68359375
24,1970.68359375
25,1970.68359375
26,1970.68359375
27,1970.68359375
28,1970.68359375
29,1970.68359375
30,1970.68359375
31,1970.68359375
32,1970.68359375
33,1970.68359375
34,1970.68359375
35,1970.68359375
36,1970.68359375
37,1970.68359375
38,1970.68359375
39,1970.68359375
40,1970.68359375
41,1970.68359375
42,1970.68359375
43,1970.68359375
44,1970.68359375
45,1970.68359375
46,1970.68359375
47,1970.68359375
48,1970.68359375
49,1970.68359375
50,1970.68359375
51,1970.68359375
52,1970.68359375
53,1970.68359375
54,1970.68359375
55,1970.68359375
56,1970.68359375
57,1970.68359375
58,1970.68359375
59,1970.68359375
60,1970.68359375
61,1970.68359375
62,1970.68359375
63,1970.68359375
64,1970.68359375
65,1970.68359375
66,1970.68359375
67,1970.68359375
68,1970.68359375
69,1970.68359375
70,1970.68359375
71,1970.68359375
72,1970.68359375
73,1970.68359375
74,1970.68359375
75,1970.68359375
76,1970.68359375
77,1970.68359375
78,1970.68359375
79,1970.68359375
80,1970.68359375
81,1970.68359375
82,1970.68359375
83,1970.68359375
84,1970.68359375
85,1970.68359375
86,1970.68359375
87,1970.68359375
88,1970.68359375
89,1970.68359375
90,1970.68359375
91,1970.68359375
92,1970.68359375
93,1970.68359375
94,1970.68359375
95,1970.68359375
96,1970.68359375
97,1970.68359375
98,1970.68359375
99,1970.68359375
100,1970.68359375
101,1970.68359375
102,1970.68359375
103,1970.68359375
104,1970.68359375
105,1970.68359375
106,1970.68359375
107,1970.68359375
108,1970.68359375
109,1970.68359375
110,1970.68359375
111,1970.68359375
112,1970.68359375
113,1970.68359375
114,1970.68359375
115,1970.68359375
116,1970.68359375
117,1970.68359375
118,1970.68359375
119,1970.68359375
120,1970.68359375
121,1970.68359375
122,1970.68359375
123,1970.68359375
124,1970.68359375
125,1970.68359375
126,1970.68359375
127,1970.68359375
128,1970.68359375
129,1970.68359375
130,1970.68359375
131,1970.68359375
132,1970.68359375
133,1970.68359375
134,1970.68359375
135,1970.68359375
136,1970.68359375
137,1970.68359375
138,1970.68359375
139,1970.68359375
140,1970.68359375
141,1970.68359375
142,1970.68359375
143,1970.68359375
144,1970.68359375
145,1970.68359375
146,1970.68359375
147,1970.68359375
148,1970.68359375
149,1970.68359375
150,1970.68359375
151,1970.68359375
152,1970.68359375
153,1970.68359375
154,1970.68359375
155,1970.68359375
156,1970.68359375
157,1970.68359375
158,1970.68359375
159,1970.68359375
160,1970.68359375
161,1970.68359375
162,1970.68359375
163,1970.68359375
164,1970.68359375
165,1970.68359375
166,1970.68359375
167,1970.68359375
168,1970.68359375
169,1970.68359375
170,1970.68359375
171,1970.68359375
172,1970.68359375
173,1970.68359375
174,1970.68359375
175,1970.68359375
176,1970.68359375
177,1970.68359375
178,1970.68359375
179,1970.68359375
180,1970.68359375
181,1970.68359375
182,1970.68359375
183,1970.68359375
184,1970.68359375
185,1970.68359375
186,1970.68359375
187,1970.68359375
188,1970.68359375
189,1970.68359375
190,1970.68359375
191,1970.68359375
192,1970.68359375
193,1970.68359375
194,1970.68359375
195,1970.68359375
196,1970.68359375
197,1970.68359375
198,1970.68359375
199,1970.68359375
200,1970.68359375
201,1970.68359375
202,1970.68359375
203,1970.68359375
204,1970.68359375
205,1970.68359375
206,1970.68359375
207,1970.68359375
208,1970.68359375
209,1970.68359375
210,1970.68359375
211,1970.68359375
212,1970.68359375
213,1970.68359375
214,1970.68359375
215,1970.68359375
216,1970.68359375
217,1970.68359375
218,1970.68359375
219,1970.68359375
220,1970.68359375
221,1970.68359375
222,1970.68359375
223,1970.68359375
224,1970.68359375
225,1970.68359375
226,1970.68359375
227,1970.68359375
228,1970.68359375
229,1970.68359375
230,1970.68359375
231,1970.68359375
232,1970.68359375
233,1970.68359375
234,1970.68359375
235,1970.68359375
236,1970.68359375
237,1970.68359375
238,1970.68359375
239,1970.68359375
240,1970.68359375
241,1970.68359375
242,1970.68359375
243,1970.68359375
244,1970.68359375
245,1970.68359375
246,1970.68359375
247,1970.68359375
248,1970.68359375
249,1970.68359375
250,1970.68359375
251,1970.68359375
252,1970.68359375
253,1970.68359375
254,1970.68359375
255,1970.68359375
256,1970.68359375
257,1970.68359375
258,1970.68359375
259,1970.68359375
260,1970.68359375
261,1970.68359375
262,1970.68359375
263,1970.68359375
264,1970.68359375
265,1970.68359375
266,1970.68359375
267,1970.68359375
268,1970.68359375
269,1970.68359375
270,1970.68359375
271,1970.68359375
272,1970.68359375
273,1970.68359375
274,1970.68359375
275,1970.68359375
276,1970.68359375
277,1970.68359375
278,1970.68359375
279,1970.68359375
280,1970.68359375
281,1970.68359375
282,1970.68359375
283,1970.68359375
284,1970.68359375
285,1970.68359375
286,1970.68359375
287,1970.68359375
288,1970.68359375
289,1970.68359375
290,1970.68359375
291,1970.68359375
292,1970.68359375
293,1970.68359375
294,1970.68359375
295,1970.68359375
296,1970.68359375
297,1970.68359375
298,1970.68359375
299,1970.68359375
300,1970.68359375
301,1970.68359375
302,1970.68359375
303,1970.68359375
304,1970.68359375
305,1970.68359375
306,1970.68359375
307,1970.68359375
308,1970.68359375
309,1970.68359375
310,1970.68359375
311,1970.68359375
312,1970.68359375
313,1970.68359375
314,1970.68359375
315,1970.68359375
316,1970.68359375
317,1970.68359375
318,1970.68359375
319,1970.68359375
320,1970.68359375
321,1970.68359375
322,1970.68359375
323,1970.68359375
324,1970.68359375
325,1970.68359375
326,1970.68359375
327,1970.68359375
328,1970.68359375
329,1970.68359375
330,1970.68359375
331,1970.68359375
332,1970.68359375
333,1970.68359375
334,1970.68359375
335,1970.68359375
336,1970.68359375
337,1970.68359375
338,1970.68359375
339,1970.68359375
340,1970.68359375
341,1970.68359375
342,1970.68359375
343,1970.68359375
344,1970.68359375
345,1970.68359375
346,1970.68359375
347,1970.68359375
348,1970.68359375
349,1970.68359375
350,1970.68359375
351,1970.68359375
352,1970.68359375
353,1970.68359375
354,1970.68359375
355,1970.68359375
356,1970.68359375
357,1970.68359375
358,1970.68359375
359,1970.68359375
360,1970.68359375
361,1970.68359375
362,1970.68359375
363,1970.68359375
364,1970.68359375
365,1970.68359375
366,1970.68359375
367,1970.68359375
368,1970.68359375
369,1970.68359375
370,1970.68359375
371,1970.68359375
372,1970.68359375
373,1970.68359375
374,1970.68359375
375,1970.68359375
376,1970.68359375
377,1970.68359375
378,1970.68359375
379,1970.68359375
380,1970.68359375
381,1970.68359375
382,1970.68359375
383,1970.68359375
384,1970.68359375
385,1970.68359375
386,1970.68359375
387,1970.68359375
388,1970.68359375
389,1970.68359375
390,1970.68359375
391,1970.68359375
392,1970.68359375
393,1970.68359375
394,1970.68359375
395,1970.68359375
396,1970.68359375
397,1970.68359375
398,1970.68359375
399,1970.68359375
400,1970.68359375
401,1970.68359375
402,1970.68359375
403,1970.68359375
404,1970.68359375
405,1970.68359375
406,1970.68359375
407,1970.68359375
408,1970.68359375
409,1970.68359375
410,1970.68359375
411,1970.68359375
412,1970.68359375
413,1970.68359375
414,1970.68359375
415,1970.68359375
416,1970.68359375
417,1970.68359375
418,1970.68359375
419,1970.68359375
420,1970.68359375
421,1970.68359375
422,1970.68359375
423,1970.68359375
424,1970.68359375
425,1970.68359375
426,1970.68359375
427,1970.68359375
428,1970.68359375
429,1970.68359375
430,1970.68359375
431,1970.68359375
432,1970.68359375
433,1970.68359375
434,1970.68359375
435,1970.68359375
436,1970.68359375
437,1970.68359375
438,1970.68359375
439,1970.68359375
440,1970.68359375
441,1970.68359375
442,1970.68359375
443,1970.68359375
444,1970.68359375
445,1970.68359375
446,1970.68359375
447,1970.68359375
448,1970.68359375
449,1970.68359375
450,1970.68359375
451,1970.68359375
452,1970.68359375
453,1970.68359375
454,1970.68359375
455,1970.68359375
456,1970.68359375
457,1970.68359375
458,1970.68359375
459,1970.68359375
460,1970.68359375
461,1970.68359375
462,1970.68359375
463,1970.68359375
464,1970.68359375
465,1970.68359375
466,1970.68359375
467,1970.68359375
468,1970.68359375
469,1970.68359375
470,1970.68359375
471,1970.68359375
472,1970.68359375
473,1970.68359375
474,1970.68359375
475,1970.68359375
476,1970.68359375
477,1970.68359375
478,1970.68359375
479,1970.68359375
480,1970.68359375
481,1970.68359375
482,1970.68359375
483,1970.68359375
484,1970.68359375
485,1970.68359375
486,1970.68359375
487,1970.68359375
488,1970.68359375
489,1970.68359375
490,1970.68359375
491,1970.68359375
492,1970.68359375
493,1970.68359375
494,1970.68359375
495,1970.68359375
496,1970.68359375
497,1970.68359375
498,1970.68359375
499,1970.68359375
500,1970.68359375
501,1970.68359375
502,1970.68359375
503,1970.68359375
504,1970.68359375
505,1970.68359375
506,1970.68359375
507,1970.68359375
508,1970.68359375
509,1970.68359375
510,1970.68359375
511,1970.68359375
512,1970.68359375
513,1970.68359375
514,1970.68359375
515,1970.68359375
516,1970.68359375
517,1970.68359375
518,1970.68359375
519,1970.68359375
520,1970.68359375
521,1970.68359375
522,1970.68359375
523,1970.68359375
524,1970.68359375
525,1970.68359375
526,1970.68359375
527,1970.68359375
528,1970.68359375
529,1970.68359375
530,1970.68359375
531,1970.68359375
532,1970.68359375
533,1970.68359375
534,1970.68359375
535,1970.68359375
536,1970.68359375
537,1970.68359375
538,1970.68359375
539,1970.68359375
540,1970.68359375
541,1970.68359375
542,1970.68359375
543,1970.68359375
544,1970.68359375
545,1970.68359375
546,1970.68359375
547,1970.68359375
548,1970.68359375
549,1970.68359375
550,1970.68359375
551,1970.68359375
552,1970.68359375
553,1970.68359375
554,1970.68359375
555,1970.68359375
556,1970.68359375
557,1970.68359375
558,1970.68359375
559,1970.68359375
560,1.93359375
561,1.93359375
562,1.93359375
563,1.93359375
564,1.93359375
565,1.93359375
566,1.93359375
567,1.93359375
568,1.93359375
569,1.93359375
570,1.93359375
571,1.93359375
572,1.93359375
573,1.93359375
574,1.93359375
575,1.93359375
576,1.93359375
577,1.93359375
578,1.93359375
579,1.93359375
580,1.93359375
581,1.93359375
582,1.93359375
583,1.93359375
584,1.93359375
585,1.93359375
586,1.93359375
587,1.93359375
588,1.93359375
589,1.93359375
590,1.93359375
591,1.93359375
592,1.93359375
593,1.93359375
594,1.93359375
595,1.93359375
596,1.93359375
597,1.93359375
598,1.93359375
599,1.93359375
600,1.93359375
601,1.93359375
602,1.93359375
603,1.93359375
604,1.93359375
605,1.93359375
606,1.93359375
607,1.93359375
608,1.93359375
609,1.93359375
610,1.93359375
611,1.93359375
612,1.93359375
613,1.93359375
614,1.93359375
615,1.93359375
616,1.93359375
617,1.93359375
618,1.93359375
619,1.93359375
620,1.93359375
621,1.93359375
622,1.93359375
623,1.93359375
624,1.93359375
625,1.93359375
626,1.93359375
627,1.93359375
628,1.93359375
629,1.93359375
630,1.93359375
631,1.93359375
632,1.93359375
633,1.93359375
634,1.93359375
635,1.93359375
636,1.93359375
637,1.93359375
638,1.93359375
639,1.93359375
640,1.93359375
641,1.93359375
642,1.93359375
643,1.93359375
644,1.93359375
645,1.93359375
646,1.93359375
647,1.93359375
648,1.93359375
649,1.93359375
650,1.93359375
651,1.93359375
652,1.93359375
653,1.93359375
654,1.93359375
655,1.93359375
656,1.93359375
657,1.93359375
658,1.93359375
659,1.93359375
660,1.93359375
661,1.93359375
662,1.93359375
663,1.93359375
664,1.93359375
665,1.93359375
666,1.93359375
667,1.93359375
668,1.93359375
669,1.93359375
670,1.93359375
671,1.93359375
672,1.93359375
673,1.93359375
674,1.93359375
675,1.93359375
676,1.93359375
677,1.93359375
678,1.93359375
679,1.93359375
680,1.93359375
681,1.93359375
682,1.93359375
683,1.93359375
684,1.93359375
685,1.93359375
686,1.93359375
687,1.93359375
688,1.93359375
689,1.93359375
690,1.93359375
691,1.93359375
692,1.93359375
693,1.93359375
694,1.93359375
695,1.93359375
696,1.93359375
697,1.93359375
698,1.93359375
699,1.93359375
700,1.93359375
701,1.93359375
702,1.93359375
703,1.93359375
704,1.93359375
705,1.93359375
706,1.93359375
707,1.93359375
708,1.93359375
709,1.93359375
710,1.93359375
711,1.93359375
712,1.93359375
713,1.93359375
714,1.93359375
715,1.93359375
716,1.93359375
717,1.93359375
718,1.93359375
719,1.93359375
720,1.93359375
721,1.93359375
722,1.93359375
723,1.93359375
724,1.93359375
725,1.93359375
726,1.93359375
727,1.93359375
728,1.93359375
729,1.93359375
730,1.93359375
731,1.93359375
732,1.93359375
733,1.93359375
734,1.93359375
735,1.93359375
736,1.93359375
737,1.93359375
738,1.93359375
739,1.93359375
740,1.93359375
741,1.93359375
742,1.93359375
743,1.93359375
744,1.93359375
745,1.93359375
746,1.93359375
747,1.93359375
748,1.93359375
749,1.93359375
750,1.93359375
751,1.93359375
752,1.93359375
753,1.93359375
754,1.93359375
755,1.93359375
756,1.93359375
757,1.93359375
758,1.93359375
759,1.93359375
760,1.93359375
761,1.93359375
762,1.93359375
763,1.93359375
764,1.93359375
765,1.93359375
766,1.93359375
767,1.93359375
768,1.93359375
769,1.93359375
770,1.93359375
771,1.93359375
772,1.93359375
773,1.93359375
774,1.93359375
775,1.93359375
776,1.93359375
777,1.93359375
778,1.93359375
779,1.93359375
780,1.93359375
781,1.93359375
782,1.93359375
783,1.93359375
784,1.93359375
785,1.93359375
786,1.93359375
787,1.93359375
788,1.93359375
789,1.93359375
790,1.93359375
791,1.93359375
792,1.93359375
793,1.93359375
794,1.93359375
795,1.93359375
796,1.93359375
797,1.93359375
798,1.93359375
799,1.93359375
800,1.93359375
801,1.93359375
802,1.93359375
803,1.93359375
804,1.93359375
805,1.93359375
806,1.93359375
807,1.93359375
808,1.93359375
809,1.93359375
810,1.93359375
811,1.93359375
812,1.93359375
813,1.93359375
814,1.93359375
815,1.93359375
816,1.93359375
817,1.93359375
818,1.93359375
819,1.93359375
820,1.93359375
821,1.93359375
822,1.93359375
823,1.93359375
824,1.93359375
825,1.93359375
826,1.93359375
827,1.93359375
828,1.93359375
829,1.93359375
830,1.93359375
831,1.93359375
832,1.93359375
833,1.93359375
834,1.93359375
835,1.93359375
836,1.93359375
837,1.93359375
838,1.93359375
839,1.93359375
840,1.93359375
841,1.93359375
842,1.93359375
843,1.93359375
844,1.93359375
845,1.93359375
846,1.93359375
847,1.93359375
848,1.93359375
849,1.93359375
850,1.93359375
851,1.93359375
852,1.93359375
853,1.93359375
854,1.93359375
855,1.93359375
856,1.93359375
857,1.93359375
858,1.93359375
859,1.93359375
860,1.93359375
861,1.93359375
862,1.93359375
863,1.93359375
864,1.93359375
865,1.93359375
866,1.93359375
867,1.93359375
868,1.93359375
869,1.93359375
870,1.93359375
871,1.93359375
872,1.93359375
873,1.93359375
874,1.93359375
875,1.93359375
876,1.93359375
877,1.93359375
878,1.93359375
879,1.93359375
880,1.93359375
881,1.93359375
882,1.93359375
883,1.93359375
884,1.93359375
885,1.93359375
886,1.93359375
887,1.93359375
888,1.93359375
889,1.93359375
890,1.93359375
891,1.93359375
892,1.93359375
893,1.93359375
894,1.93359375
895,1.93359375
896,1.93359375
897,1.93359375
898,1.93359375
899,1.93359375
900,1.93359375
901,1.93359375
902,1.93359375
903,1.93359375
904,1.93359375
905,1.93359375
906,1.93359375
907,1.93359375
908,1.93359375
909,1.93359375
910,1.93359375
911,1.93359375
912,1.93359375
913,1.93359375
914,1.93359375
915,1.93359375
916,1.93359375
917,1.93359375
918,1.93359375
919,1.93359375
920,1.93359375
921,1.93359375
922,1.93359375
923,1.93359375
924,1.93359375
925,1.93359375
926,1.93359375
927,1.93359375
928,1.93359375
929,1.93359375
930,1.93359375
931,1.93359375
932,1.93359375
933,1.93359375
934,1.93359375
935,1.93359375
936,1.93359375
937,1.93359375
938,1.93359375
939,1.93359375
940,1.93359375
941,1.93359375
942,1.93359375
943,1.93359375
944,1.93359375
945,1.93359375
946,1.93359375
947,1.93359375
948,1.93359375
949,1.93359375
950,1.93359375
951,1.93359375
952,1.93359375
953,1.93359375
954,1.93359375
955,1.93359375
956,1.93359375
957,1.93359375
958,1.93359375
959,1.93359375
960,1.93359375
961,1.93359375
962,1.93359375
963,1.93359375
964,1.93359375
965,1.93359375
966,1.93359375
967,1.93359375
968,1.93359375
969,1.93359375
970,1.93359375
971,1.93359375
972,1.93359375
973,1.93359375
974,1.93359375
975,1.93359375
976,1.93359375
977,1.93359375
978,1.93359375
979,1.93359375
980,1.93359375
981,1.93359375
982,1.93359375
983,1.93359375
984,1.93359375
985,1.93359375
986,1.93359375
987,1.93359375
988,1.93359375
989,1.93359375
990,1.93359375
991,1.93359375
992,1.93359375
993,1.93359375
994,1.93359375
995,1.93359375
996,1.93359375
997,1.93359375
998,1.93359375
999,1.93359375
1000,1.93359375
1001,1.93359375
1002,1.93359375
1003,1.93359375
1004,1.93359375
1005,1.93359375
1006,1.93359375
1007,1.93359375
1008,1.93359375
1009,1.93359375
1010,1.93359375
1011,1.93359375
1012,1.93359375
1013,1.93359375
1014,1.93359375
1015,1.93359375
1016,1.93359375
1017,1.93359375
1018,1.93359375
1019,1.93359375
1020,1.93359375
1021,1.93359375
1022,1.93359375
1023,1.93359375
1024,1.93359375
1025,1.93359375
1026,1.93359375
1027,1.93359375
1028,1.93359375
1029,1.93359375
1030,1.93359375
1031,1.93359375
1032,1.93359375
1033,1.93359375
1034,1.93359375
1035,1.93359375
1036,1.93359375
1037,1.93359375
1038,1.93359375
1039,1.93359375
1040,1.93359375
1041,1.93359375
1042,1.93359375
1043,1.93359375
1044,1.93359375
1045,1.93359375
1046,1.93359375
1047,1.93359375
1048,1.93359375
1049,1.93359375
1050,1.93359375
1051,1.93359375
1052,1.93359375
1053,1.93359375
1054,1.93359375
1055,1.93359375
1056,1.93359375
1057,1.93359375
1058,1.93359375
1059,1.93359375
1060,1.93359375
1061,1.93359375
1062,1.93359375
1063,1.93359375
1064,1.93359375
1065,1.93359375
1066,1.93359375
1067,1.93359375
1068,1.93359375
1069,1.93359375
1070,1.93359375
1071,1.93359375
1072,1.93359375
1073,1.93359375
1074,1.93359375
1075,1.93359375
1076,1.93359375
1077,1.93359375
1078,1.93359375
1079,1.93359375
1080,1.93359375
1081,1.93359375
1082,1.93359375
1083,1.93359375
1084,1.93359375
1085,1.93359375
1086,1.93359375
1087,1.93359375
1088,1.93359375
1089,1.93359375
1090,1.93359375
1091,1.93359375
1092,1.93359375
1093,1.93359375
1094,1.93359375
1095,1.93359375
1096,1.93359375
1097,1.93359375
1098,1.93359375
1099,1.93359375
1100,1.93359375
1101,1.93359375
1102,1.93359375
1103,1.93359375
1104,1.93359375
1105,1.93359375
1106,1.93359375
1107,1.93359375
1108,1.93359375
1109,1.93359375
1110,1.93359375
1111,1.93359375
1112,1.93359375
1113,1.93359375
1114,1.93359375
1115,1.93359375
1116,1.93359375
1117,1.93359375
1118,1.93359375
1119,1.93359375
1120,1.93359375
1121,1.93359375
1122,1.93359375
1123,1.93359375
1124,1.93359375
1125,1.93359375
1126,1.93359375
1127,1.93359375
1128,1.93359375
1129,1.93359375
1130,1.93359375
1131,1.93359375
1132,1.93359375
1133,1.93359375
1134,1.93359375
1135,1.93359375
1136,1.93359375
1137,1.93359375
1138,1.93359375
1139,1.93359375
1140,1.93359375
1141,1.93359375
1142,1.93359375
1143,1.93359375
1144,1.93359375
1145,1.93359375
1146,1.93359375
1147,1.93359375
1148,1.93359375
1149,1.93359375
1150,1.93359375
1151,1.93359375
1152,1.93359375
1153,1.93359375
1154,1.93359375
1155,1.93359375
1156,1.93359375
1157,1.93359375
1158,1.93359375
1159,1.93359375
1160,1.93359375
1161,1.93359375
1162,1.93359375
1163,1.93359375
1164,1.93359375
1165,1.93359375
1166,1.93359375
1167,1.93359375
1168,1.93359375
1169,1.93359375
1170,1.93359375
1171,1.93359375
1172,1.93359375
1173,1.93359375
1174,1.93359375
1175,1.93359375
1176,1.93359375
1177,1.93359375
1178,1.93359375
1179,1.93359375
1180,1.93359375
1181,1.93359375
1182,1.93359375
1183,1.93359375
1184,1.93359375
1185,1.93359375
1186,1.93359375
1187,1.93359375
1188,1.93359375
1189,1.93359375
1190,1.93359375
1191,1.93359375
1192,1.93359375
1193,1.93359375
1194,1.93359375
1195,1.93359375
1196,1.93359375
1197,1.93359375
1198,1.93359375
1199,1.93359375
1200,1.93359375
1201,1.93359375
1202,1.93359375
1203,1.93359375
1204,1.93359375
1205,1.93359375
1206,1.93359375
1207,1.93359375
1208,1.93359375
1209,1.93359375
1210,1.93359375
1211,1.93359375
1212,1.93359375
1213,1.93359375
1214,1.93359375
1215,1.93359375
1216,1.93359375
1217,1.93359375
1218,1.93359375
1219,1.93359375
1220,1.93359375
1221,1.93359375
1222,1.93359375
1223,1.93359375
1224,1.93359375
1225,1.93359375
1226,1.93359375
1227,1.93359375
1228,1.93359375
1229,1.93359375
1230,1.93359375
1231,1.93359375
1232,1.93359375
1233,1.93359375
1234,1.93359375
1235,1.93359375
1236,1.93359375
1237,1.93359375
1238,1.93359375
1239,1.93359375
1240,1.93359375
1241,1.93359375
1242,1.93359375
1243,1.93359375
1244,1.93359375
1245,1.93359375
1246,1.93359375
1247,1.93359375
1248,1.93359375
1249,1.93359375
1250,1.93359375
1251,1.93359375
1252,1.93359375
1253,1.93359375
1254,1.93359375
1255,1.93359375
1256,1.93359375
1257,1.93359375
1258,1.93359375
1259,1.93359375
1260,1.93359375
1261,1.93359375
1262,1.93359375
1263,1.93359375
1264,1.93359375
1265,1.93359375
1266,1.93359375
1267,1.93359375
1268,1.93359375
1269,1.93359375
1270,1.93359375
1271,1.93359375
1272,1.93359375
1273,1.93359375
1274,1.93359375
1275,1.93359375
1276,1.93359375
1277,1.93359375
1278,1.93359375
1279,1.93359375
1280,1.93359375
1281,1.93359375
1282,1.93359375
1283,1.93359375
1284,1.93359375
1285,1.93359375
1286,1.93359375
1287,1.93359375
1288,1.93359375
1289,1.93359375
1290,1.93359375
1291,1.93359375
1292,1.93359375
1293,1.93359375
1294,1.93359375
1295,1.93359375
1296,1.93359375
1297,1.93359375
1298,1.93359375
1299,1.93359375
1300,1.93359375
1301,1.93359375
1302,1.93359375
1303,1.93359375
1304,1.93359375
1305,1.93359375
1306,1.93359375
1307,1.93359375
1308,1.93359375
1309,1.93359375
1310,1.93359375
1311,1.93359375
1312,1.93359375
1313,1.93359375
1314,1.93359375
1315,1.93359375
1316,1.93359375
1317,1.93359375
1318,1.93359375
1319,1.93359375
1320,1.93359375
1321,1.93359375
1322,1.93359375
1323,1.93359375
1324,1.93359375
1325,1.93359375
1326,1.93359375
1327,1.93359375
1328,1.93359375
1329,1.93359375
1330,1.93359375
1331,1.93359375
1332,1.93359375
1333,1.93359375
1334,1.93359375
1335,1.93359375
1336,1.93359375
1337,1.93359375
1338,1.93359375
1339,1.93359375
1340,1.93359375
1341,1.93359375
1342,1.93359375
1343,1.93359375
1344,1.93359375
1345,1.93359375
1346,1.93359375
1347,1.93359375
1348,1.93359375
1349,1.93359375
1350,1.93359375
1351,1.93359375
1352,1.93359375
1353,1.93359375
1354,1.93359375
1355,1.93359375
1356,1.93359375
1357,1.93359375
1358,1.93359375
1359,1.93359375
1360,1.93359375
1361,1.93359375
1362,1.93359375
1363,1.93359375
1364,1.93359375
1365,1.93359375
1366,1.93359375
1367,1.93359375
1368,1.93359375
1369,1.93359375
1370,1.93359375
1371,1.93359375
1372,1.93359375
1373,1.93359375
1374,1.93359375
1375,1.93359375
1376,1.93359375
1377,1.93359375
1378,1.93359375
1379,1.93359375
1380,1.93359375
1381,1.93359375
1382,1.93359375
1383,1.93359375
1384,1.93359375
1385,1.93359375
1386,1.93359375
1387,1.93359375
1388,1.93359375
1389,1.93359375
1390,1.93359375
1391,1.93359375
1392,1.93359375
1393,1.93359375
1394,1.93359375
1395,1.93359375
1396,1.93359375
1397,1.93359375
1398,1.93359375
1399,1.93359375
1400,1.93359375
1401,1.93359375
1402,1.93359375
1403,1.93359375
1404,1.93359375
1405,1.93359375
1406,1.93359375
1407,1.93359375
1408,1.93359375
1409,1.93359375
1410,1.93359375
1411,1.93359375
1412,1.93359375
1413,1.93359375
1414,1.93359375
1415,1.93359375
1416,1.93359375
1417,1.93359375
1418,1.93359375
1419,1.93359375
1420,1.93359375
1421,1.93359375
1422,1.93359375
1423,1.93359375
1424,1.93359375
1425,1.93359375
1426,1.93359375
1427,1.93359375
1428,1.93359375
1429,1.93359375
1430,1.93359375
1431,1.93359375
1432,1.93359375
1433,1.93359375
1434,1.93359375
1435,1.93359375
1436,1.93359375
1437,1.93359375
1438,1.93359375
1439,1.93359375
1440,1.93359375
1441,1.93359375
1442,1.93359375
1443,1.93359375
1444,1.93359375
1445,1.93359375
1446,1.93359375
1447,1.93359375
1448,1.93359375
1449,1.93359375
1450,1.93359375
1451,1.93359375
1452,1.93359375
1453,1.93359375
1454,1.93359375
1455,1.93359375
1456,1.93359375
1457,1.93359375
1458,1.93359375
1459,1.93359375
1460,1.93359375
1461,1.93359375
1462,1.93359375
1463,1.93359375
1464,1.93359375
1465,1.93359375
1466,1.93359375
1467,1.93359375
1468,1.93359375
1469,1.93359375
1470,1.93359375
1471,1.93359375
1472,1.93359375
1473,1.93359375
1474,1.93359375
1475,1.93359375
1476,1.93359375
1477,1.93359375
1478,1.93359375
1479,1.93359375
1480,1.93359375
1481,1.93359375
1482,1.93359375
1483,1.93359375
1484,1.93359375
1485,1.93359375
1486,1.93359375
1487,1.93359375
1488,1.93359375
1489,1.93359375
1490,1.93359375
1491,1.93359375
1492,1.93359375
1493,1.93359375
1494,1.93359375
1495,1.93359375
1496,1.93359375
1497,1.93359375
1498,1.93359375
1499,1.93359375
1500,1.93359375
1501,1.93359375
1502,1.93359375
1503,1.93359375
1504,1.93359375
1505,1.93359375
1506,1.93359375
1507,1.93359375
1508,1.93359375
1509,1.93359375
1510,1.93359375
1511,1.93359375
1512,1.93359375
1513,1.93359375
1514,1.93359375
1515,1.93359375
1516,1.93359375
1517,1.93359375
1518,1.93359375
1519,1.93359375
1520,1.93359375
1521,1.93359375
1522,1.93359375
1523,1.93359375
1524,1.93359375
1525,1.93359375
1526,1.93359375
1527,1.93359375
1528,1.93359375
1529,1.93359375
1530,1.93359375
1531,1.93359375
1532,1.93359375
1533,1.93359375
1534,1.93359375
1535,1.93359375
1536,1.93359375
1537,1.93359375
1538,1.93359375
1539,1.93359375
1540,1.93359375
1541,1.93359375
1542,1.93359375
1543,1.93359375
1544,1.93359375
1545,1.93359375
1546,1.93359375
1547,1.93359375
1548,1.93359375
1549,1.93359375
1550,1.93359375
1551,1.93359375
1552,1.93359375
1553,1.93359375
1554,1.93359375
1555,1.93359375
1556,1.93359375
1557,1.93359375
1558,1.93359375
1559,1.93359375
1560,1.93359375
1561,1.93359375
1562,1.93359375
1563,1.93359375
1564,1.93359375
1565,1.93359375
1566,1.93359375
1567,1.93359375
1568,1.93359375
1569,1.93359375
1570,1.93359375
1571,1.93359375
1572,1.93359375
1573,1.93359375
1574,1.93359375
1575,1.93359375
1576,1.93359375
1577,1.93359375
1578,1.93359375
1579,1.93359375
1580,1.93359375
1581,1.93359375
1582,1.93359375
1583,1.93359375
1584,1.93359375
1585,1.93359375
1586,1.93359375
1587,1.93359375
1588,1.93359375
1589,1.93359375
1590,1.93359375
1591,1.93359375
1592,1.93359375
1593,1.93359375
1594,1.93359375
1595,1.93359375
1596,1.93359375
1597,1.93359375
1598,1.93359375
1599,1.93359375
1600,1.93359375
1601,1.93359375
1602,1.93359375
1603,1.93359375
1604,1.93359375
1605,1.93359375
1606,1.93359375
1607,1.93359375
1608,1.93359375
1609,1.93359375
1610,1.93359375
1611,1.93359375
1612,1.93359375
1613,1.93359375
1614,1.93359375
1615,1.93359375
1616,1.93359375
1617,1.93359375
1618,1.93359375
1619,1.93359375
1620,1.93359375
1621,1.93359375
1622,1.93359375
1623,1.93359375
1624,1.93359375
1625,1.93359375
1626,1.93359375
1627,1.93359375
1628,1.93359375
1629,1.93359375
1630,1.93359375
1631,1.93359375
1632,1.93359375
1633,1.93359375
1634,1.93359375
1635,1.93359375
1636,1.93359375
1637,1.93359375
1638,1.93359375
1639,1.93359375
1640,1.93359375
1641,1.93359375
1642,1.93359375
1643,1.93359375
1644,1.93359375
1645,1.93359375
1646,1.93359375
1647,1.93359375
1648,1.93359375
1649,1.93359375
1650,1.93359375
1651,1.93359375
1652,1.93359375
1653,1.93359375
1654,1.93359375
1655,1.93359375
1656,1.93359375
1657,1.93359375
1658,1.93359375
1659,1.93359375
1660,1.93359375
1661,1.93359375
1662,1.93359375
1663,1.93359375
1664,1.93359375
1665,1.93359375
1666,1.93359375
1667,1.93359375
1668,1.93359375
1669,1.93359375
1670,1.93359375
1671,1.93359375
1672,1.93359375
1673,1.93359375
1674,1.93359375
1675,1.93359375
1676,1.93359375
1677,1.93359375
1678,1.93359375
1679,1.93359375
1680,1.93359375
1681,1.93359375
1682,1.93359375
1683,1.93359375
1684,1.93359375
1685,1.93359375
1686,1.93359375
1687,1.93359375
1688,1.93359375
1689,1.93359375
1690,1.93359375
1691,1.93359375
1692,1.93359375
1693,1.93359375
1694,1.93359375
1695,1.93359375
1696,1.93359375
1697,1.93359375
1698,1.93359375
1699,1.93359375
1700,1.93359375
1701,1.93359375
1702,1.93359375
1703,1.93359375
1704,1.93359375
1705,1.93359375
1706,1.93359375
1707,1.93359375
1708,1.93359375
1709,1.93359375
1710,1.93359375
1711,1.93359375
1712,1.93359375
1713,1.93359375
1714,1.93359375
1715,1.93359375
1716,1.93359375
1717,1.93359375
1718,1.93359375
1719,1.93359375
1720,1.93359375
1721,1.93359375
1722,1.93359375
1723,1.93359375
1724,1.93359375
1725,1.93359375
1726,1.93359375
1727,1.93359375
1728,1.93359375
1729,1.93359375
1730,1.93359375
1731,1.93359375
1732,1.93359375
1733,1.93359375
1734,1.93359375
1735,1.93359375
1736,1.93359375
1737,1.93359375
1738,1.93359375
1739,1.93359375
1740,1.93359375
1741,1.93359375
1742,1.93359375
1743,1.93359375
1744,1.93359375
1745,1.93359375
1746,1.93359375
1747,1.93359375
1748,1.93359375
1749,1.93359375
1750,1.93359375
1751,1.93359375
1752,1.93359375
1753,1.93359375
1754,1.93359375
1755,1.93359375
1756,1.93359375
1757,1.93359375
1758,1.93359375
1759,1.93359375
1760,1.93359375
1761,1.93359375
1762,1.93359375
1763,1.93359375
1764,1.93359375
1765,1.93359375
1766,1.93359375
1767,1.93359375
1768,1.93359375
1769,1.93359375
1770,1.93359375
1771,1.93359375
1772,1.93359375
1773,1.93359375
1774,1.93359375
1775,1.93359375
1776,1.93359375
1777,1.93359375
1778,1.93359375
1779,1.93359375
1780,1.93359375
1781,1.93359375
1782,1.93359375
1783,1.93359375
1784,1.93359375
1785,1.93359375
1786,1.93359375
1787,1.93359375
1788,1.93359375
1789,1.93359375
1790,1.93359375
1791,1.93359375
1792,1.93359375
1793,1.93359375
1794,1.93359375
1795,1.93359375
1796,1.93359375
1797,1.93359375
1798,1.93359375
1799,1.93359375
1800,1.93359375
1801,1.93359375
1802,1.93359375
1803,1.93359375
1804,1.93359375
1805,1.93359375
1806,1.93359375
1807,1.93359375
1808,1.93359375
1809,1.93359375
1810,1.93359375
1811,1.93359375
1812,1.93359375
1813,1.93359375
1814,1.93359375
1815,1.93359375
1816,1.93359375
1817,1.93359375
1818,1.93359375
1819,1.93359375
1820,1.93359375
1821,1.93359375
1822,1.93359375
1823,1.93359375
1824,1.93359375
1825,1.93359375
1826,1.93359375
1827,1.93359375
1828,1.93359375
1829,1.93359375
1830,1.93359375
1831,1.93359375
1832,1.93359375
1833,1.93359375
1834,1.93359375
1835,1.93359375
1836,1.93359375
1837,1.93359375
1838,1.93359375
1839,1.93359375
1840,1.93359375
1841,1.93359375
1842,1.93359375
1843,1.93359375
1844,1.93359375
1845,1.93359375
1846,1.93359375
1847,1.93359375
1848,1.93359375
1849,1.93359375
1850,1.93359375
1851,1.93359375
1852,1.93359375
1853,1.93359375
1854,1.93359375
1855,1.93359375
1856,1.93359375
1857,1.93359375
1858,1.93359375
1859,1.93359375
1860,1.93359375
1861,1.93359375
1862,1.93359375
1863,1.93359375
1864,1.93359375
1865,1.93359375
1866,1.93359375
1867,1.93359375
1868,1.93359375
1869,1.93359375
1870,1.93359375
1871,1.93359375
1872,1.93359375
1873,1.93359375
1874,1.93359375
1875,1.93359375
1876,1.93359375
1877,1.93359375
1878,1.93359375
1879,1.93359375
1880,1.93359375
1881,1.93359375
1882,1.93359375
1883,1.93359375
1884,1.93359375
1885,1.93359375
1886,1.93359375
1887,1.93359375
1888,1.93359375
1889,1.93359375
1890,1.93359375
1891,1.93359375
1892,1.93359375
1893,1.93359375
1894,1.93359375
1895,1.93359375
1896,1.93359375
1897,1.93359375
1898,1.93359375
1899,1.93359375
1900,1.93359375
1901,1.93359375
1902,1.93359375
1903,1.93359375
1904,1.93359375
1905,1.93359375
1906,1.93359375
1907,1.93359375
1908,1.93359375
1909,1.93359375
1910,1.93359375
1911,1.93359375
1912,1.93359375
1913,1.93359375
1914,1.93359375
1915,1.93359375
1916,1.93359375
1917,1.93359375
1918,1.93359375
1919,1.93359375
1920,1.93359375
1921,1.93359375
1922,1.93359375
1923,1.93359375
1924,1.93359375
1925,1.93359375
1926,1.93359375
1927,1.93359375
1928,1.93359375
1929,1.93359375
1930,1.93359375
1931,1.93359375
1932,1.93359375
1933,1.93359375
1934,1.93359375
1935,1.93359375
1936,1.93359375
1937,1.93359375
1938,1.93359375
1939,1.93359375
1940,1.93359375
1941,1.93359375
1942,1.93359375
1943,1.93359375
1944,1.93359375
1945,1.93359375
1946,1.93359375
1947,1.93359375
1948,1.93359375
1949,1.93359375
1950,1.93359375
1951,1.93359375
1952,1.93359375
1953,1.93359375
1954,1.93359375
1955,1.93359375
1956,1.93359375
1957,1.93359375
1958,1.93359375
1959,1.93359375
1960,1.93359375
1961,1.93359375
1962,1.93359375
1963,1.93359375
1964,1.93359375
1965,1.93359375
1966,1.93359375
1967,1.93359375
1968,1.93359375
1969,1.93359375
1970,1.93359375
1971,1.93359375
1972,1.93359375
1973,1.93359375
1974,1.93359375
1975,1.93359375
1976,1.93359375
1977,1.93359375
1978,1.93359375
1979,1.93359375
1980,1.93359375
1981,1.93359375
1982,1.93359375
1983,1.93359375
1984,1.93359375
1985,1.93359375
1986,1.93359375
1987,1.93359375
1988,1.93359375
1989,1.93359375
1990,1.93359375
1991,1.93359375
1992,1.93359375
1993,1.93359375
1994,1.93359375
1995,1.93359375
1996,1.93359375
1997,1.93359375
1998,1.93359375
1999,1.93359375
2000,1.93359375
2001,1.93359375
2002,1.93359375
2003,1.93359375
2004,1.93359375
2005,1.93359375
2006,1.93359375
2007,1.93359375
2008,1.93359375
2009,1.93359375
2010,1.93359375
2011,1.93359375
2012,1.93359375
2013,1.93359375
2014,1.93359375
2015,1.93359375
2016,1.93359375
2017,1.93359375
2018,1.93359375
2019,1.93359375
2020,1.93359375
2021,1.93359375
2022,1.93359375
2023,1.93359375
2024,1.93359375
2025,1.93359375
2026,1.93359375
2027,1.93359375
2028,1.93359375
2029,1.93359375
2030,1.93359375
2031,1.93359375
2032,1.93359375
2033,1.93359375
2034,1.93359375
2035,1.93359375
2036,1.93359375
2037,1.93359375
2038,1.93359375
2039,1.93359375
2040,1.93359375
2041,1.93359375
2042,1.93359375
2043,1.93359375
2044,1.93359375
2045,1.93359375
2046,1.93359375
2047,1.93359375
2048,1.93359375
2049,1.93359375
2050,1.93359375
2051,1.93359375
2052,1.93359375
2053,1.93359375
2054,1.93359375
2055,1.93359375
2056,1.93359375
2057,1.93359375
2058,1.93359375
2059,1.93359375
2060,1.93359375
2061,1.93359375
2062,1.93359375
2063,1.93359375
2064,1.93359375
2065,1.93359375
2066,1.93359375
2067,1.93359375
2068,1.93359375
2069,1.93359375
2070,1.93359375
2071,1.93359375
2072,1.93359375
2073,1.93359375
2074,1.93359375
2075,1.93359375
2076,1.93359375
2077,1.93359375
2078,1.93359375
2079,1.93359375
2080,1.93359375
2081,1.93359375
2082,1.93359375
2083,1.93359375
2084,1.93359375
2085,1.93359375
2086,1.93359375
2087,1.93359375
2088,1.93359375
2089,1.93359375
2090,1.93359375
2091,1.93359375
2092,1.93359375
2093,1.93359375
2094,1.93359375
2095,1.93359375
2096,1.93359375
2097,1.93359375
2098,1.93359375
2099,1.93359375
2100,1.93359375
2101,1.93359375
2102,1.93359375
2103,1.93359375
2104,1.93359375
2105,1.93359375
2106,1.93359375
2107,1.93359375
2108,1.93359375
2109,1.93359375
2110,1.93359375
2111,1.93359375
2112,1.93359375
2113,1.93359375
2114,1.93359375
2115,1.93359375
2116,1.93359375
2117,1.93359375
2118,1.93359375
2119,1.93359375
2120,1.93359375
2121,1.93359375
2122,1.93359375
2123,1.93359375
2124,1.93359375
2125,1.93359375
2126,1.93359375
2127,1.93359375
2128,1.93359375
2129,1.93359375
2130,1.93359375
2131,1.93359375
2132,1.93359375
2133,1.93359375
2134,1.93359375
2135,1.93359375
2136,1.93359375
2137,1.93359375
2138,1.93359375
2139,1.93359375
2140,1.93359375
2141,1.93359375
2142,1.93359375
2143,1.93359375
2144,1.93359375
2145,1.93359375
2146,1.93359375
2147,1.93359375
2148,1.93359375
2149,1.93359375
2150,1.93359375
2151,1.93359375
2152,1.93359375
2153,1.93359375
2154,1.93359375
2155,1.93359375
2156,1.93359375
2157,1.93359375
2158,1.93359375
2159,1.93359375
2160,1.93359375
2161,1.93359375
2162,1.93359375
2163,1.93359375
2164,1.93359375
2165,1.93359375
2166,1.93359375
2167,1.93359375
2168,1.93359375
2169,1.93359375
2170,1.93359375
2171,1.93359375
2172,1.93359375
2173,1.93359375
2174,1.93359375
2175,1.93359375
2176,1.93359375
2177,1.93359375
2178,1.93359375
2179,1.93359375
2180,1.93359375
2181,1.93359375
2182,1.93359375
2183,1.93359375
2184,1.93359375
2185,1.93359375
2186,1.93359375
2187,1.93359375
2188,1.93359375
2189,1.93359375
2190,1.93359375
2191,1.93359375
2192,1.93359375
2193,1.93359375
2194,1.93359375
2195,1.93359375
2196,1.93359375
2197,1.93359375
2198,1.93359375
2199,1.93359375
2200,1.93359375
2201,1.93359375
2202,1.93359375
2203,1.93359375
2204,1.93359375
2205,1.93359375
2206,1.93359375
2207,1.93359375
2208,1.93359375
2209,1.93359375
2210,1.93359375
2211,1.93359375
2212,1.93359375
2213,1.93359375
2214,1.93359375
2215,1.93359375
2216,1.93359375
2217,1.93359375
2218,1.93359375
2219,1.93359375
2220,1.93359375
2221,1.93359375
2222,1.93359375
2223,1.93359375
2224,1.93359375
2225,1.93359375
2226,1.93359375
2227,1.93359375
2228,1.93359375
2229,1.93359375
2230,1.93359375
2231,1.93359375
2232,1.93359375
2233,1.93359375
2234,1.93359375
2235,1.93359375
2236,1.93359375
2237,1.93359375
2238,1.93359375
2239,1.93359375
2240,1.93359375
2241,1.93359375
2242,1.93359375
2243,1.93359375
2244,1.93359375
2245,1.93359375
2246,1.93359375
2247,1.93359375
2248,1.93359375
2249,1.93359375
2250,1.93359375
2251,1.93359375
2252,1.93359375
2253,1.93359375
2254,1.93359375
2255,1.93359375
2256,1.93359375
2257,1.93359375
2258,1.93359375
2259,1.93359375
2260,1.93359375
2261,1.93359375
2262,1.93359375
2263,1.93359375
2264,1.93359375
2265,1.93359375
2266,1.93359375
2267,1.93359375
2268,1.93359375
2269,1.93359375
2270,1.93359375
2271,1.93359375
2272,1.93359375
2273,1.93359375
2274,1.93359375
2275,1.93359375
2276,1.93359375
2277,1.93359375
2278,1.93359375
2279,1.93359375
2280,1.93359375
2281,1.93359375
2282,1.93359375
2283,1.93359375
2284,1.93359375
2285,1.93359375
2286,1.93359375
2287,1.93359375
2288,1.93359375
2289,1.93359375
2290,1.93359375
2291,1.93359375
2292,1.93359375
2293,1.93359375
2294,1.93359375
2295,1.93359375
2296,1.93359375
2297,1.93359375
2298,1.93359375
2299,1.93359375
2300,1.93359375
2301,1.93359375
2302,1.93359375
2303,1.93359375
2304,1.93359375
2305,1.93359375
2306,1.93359375
2307,1.93359375
2308,1.93359375
2309,1.93359375
2310,1.93359375
2311,1.93359375
2312,1.93359375
2313,1.93359375
2314,1.93359375
2315,1.93359375
2316,1.93359375
2317,1.93359375
2318,1.93359375
2319,1.93359375
2320,1.93359375
2321,1.93359375
2322,1.93359375
2323,1.93359375
2324,1.93359375
2325,1.93359375
2326,1.93359375
2327,1.93359375
2328,1.93359375
2329,1.93359375
2330,1.93359375
2331,1.93359375
2332,1.93359375
2333,1.93359375
2334,1.93359375
2335,1.93359375
2336,1.93359375
2337,1.93359375
2338,1.93359375
2339,1.93359375
2340,1.93359375
2341,1.93359375
2342,1.93359375
2343,1.93359375
2344,1.93359375
2345,1.93359375
2346,1.93359375
2347,1.93359375
2348,1.93359375
2349,1.93359375
2350,1.93359375
2351,1.93359375
2352,1.93359375
2353,1.93359375
2354,1.93359375
2355,1.93359375
2356,1.93359375
2357,1.93359375
2358,1.93359375
2359,1.93359375
2360,1.93359375
2361,1.93359375
2362,1.93359375
2363,1.93359375
2364,1.93359375
2365,1.93359375
2366,1.93359375
2367,1.93359375
2368,1.93359375
2369,1.93359375
2370,1.93359375
2371,1.93359375
2372,1.93359375
2373,1.93359375
2374,1.93359375
2375,1.93359375
2376,1.93359375
2377,1.93359375
2378,1.93359375
2379,1.93359375
2380,1.93359375
2381,1.93359375
2382,1.93359375
2383,1.93359375
2384,1.93359375
2385,1.93359375
2386,1.93359375
2387,1.93359375
2388,1.93359375
2389,1.93359375
2390,1.93359375
2391,1.93359375
2392,1.93359375
2393,1.93359375
2394,1.93359375
2395,1.93359375
2396,1.93359375
2397,1.93359375
2398,1.93359375
2399,1.93359375
2400,1.93359375
2401,1.93359375
2402,1.93359375
2403,1.93359375
2404,1.93359375
2405,1.93359375
2406,1.93359375
2407,1.93359375
2408,1.93359375
2409,1.93359375
2410,1.93359375
2411,1.93359375
2412,1.93359375
2413,1.93359375
2414,1.93359375
2415,1.93359375
2416,1.93359375
2417,1.93359375
2418,1.93359375
2419,1.93359375
2420,1.93359375
2421,1.93359375
2422,1.93359375
2423,1.93359375
2424,1.93359375
2425,1.93359375
2426,1.93359375
2427,1.93359375
2428,1.93359375
2429,1.93359375
2430,1.93359375
2431,1.93359375
2432,1.93359375
2433,1.93359375
2434,1.93359375
2435,1.93359375
2436,1.93359375
2437,1.93359375
2438,1.93359375
2439,1.93359375
2440,1.93359375
2441,1.93359375
2442,1.93359375
2443,1.93359375
2444,1.93359375
2445,1.93359375
2446,1.93359375
2447,1.93359375
2448,1.93359375
2449,1.93359375
2450,1.93359375
2451,1.93359375
2452,1.93359375
2453,1.93359375
2454,1.93359375
2455,1.93359375
2456,1.93359375
2457,1.93359375
2458,1.93359375
2459,1.93359375
2460,1.93359375
2461,1.93359375
2462,1.93359375
2463,1.93359375
2464,1.93359375
2465,1.93359375
2466,1.93359375
2467,1.93359375
2468,1.93359375
2469,1.93359375
2470,1.93359375
2471,1.93359375
2472,1.93359375
2473,1.93359375
2474,1.93359375
2475,1.93359375
2476,1.93359375
2477,1.93359375
2478,1.93359375
2479,1.93359375
2480,1.93359375
2481,1.93359375
2482,1.93359375
2483,1.93359375
2484,1.93359375
2485,1.93359375
2486,1.93359375
2487,1.93359375
2488,1.93359375
2489,1.93359375
2490,1.93359375
2491,1.93359375
2492,1.93359375
2493,1.93359375
2494,1.93359375
2495,1.93359375
2496,1.93359375
2497,1.93359375
2498,1.93359375
2499,1.93359375
2500,1.93359375
2501,1.93359375
2502,1.93359375
2503,1.93359375
2504,1.93359375
2505,1.93359375
2506,1.93359375
2507,1.93359375
2508,1.93359375
2509,1.93359375
2510,1.93359375
2511,1.93359375
2512,1.93359375
2513,1.93359375
2514,1.93359375
2515,1.93359375
2516,1.93359375
2517,1.93359375
2518,1.93359375
2519,1.93359375
2520,1.93359375
2521,1.93359375
2522,1.93359375
2523,1.93359375
2524,1.93359375
2525,1.93359375
2526,1.93359375
2527,1.93359375
2528,1.93359375
2529,1.93359375
2530,1.93359375
2531,1.93359375
2532,1.93359375
2533,1.93359375
2534,1.93359375
2535,1.93359375
2536,1.93359375
2537,1.93359375
2538,1.93359375
2539,1.93359375
2540,1.93359375
2541,1.93359375
2542,1.93359375
2543,1.93359375
2544,1.93359375
2545,1.93359375
2546,1.93359375
2547,1.93359375
2548,1.93359375
2549,1.93359375
2550,1.93359375
2551,1.93359375
2552,1.93359375
2553,1.93359375
2554,1.93359375
2555,1.93359375
2556,1.93359375
2557,1.93359375
2558,1.93359375
2559,1.93359375
2560,1.93359375
2561,1.93359375
2562,1.93359375
2563,1.93359375
2564,1.93359375
2565,1.93359375
2566,1.93359375
2567,1.93359375
2568,1.93359375
2569,1.93359375
2570,1.93359375
2571,1.93359375
2572,1.93359375
2573,1.93359375
2574,1.93359375
2575,1.93359375
2576,1.93359375
2577,1.93359375
2578,1.93359375
2579,1.93359375
2580,1.93359375
2581,1.93359375
2582,1.93359375
2583,1.93359375
2584,1.93359375
2585,1.93359375
2586,1.93359375
2587,1.93359375
2588,1.93359375
2589,1.93359375
2590,1.93359375
2591,1.93359375
2592,1.93359375
2593,1.93359375
2594,1.93359375
2595,1.93359375
2596,1.93359375
2597,1.93359375
2598,1.93359375
2599,1.93359375
2600,1.93359375
2601,1.93359375
2602,1.93359375
2603,1.93359375
2604,1.93359375
2605,1.93359375
2606,1.93359375
2607,1.93359375
2608,1.93359375
2609,1.93359375
2610,1.93359375
2611,1.93359375
2612,1.93359375
2613,1.93359375
2614,1.93359375
2615,1.93359375
2616,1.93359375
2617,1.93359375
2618,1.93359375
2619,1.93359375
2620,1.93359375
2621,1.93359375
2622,1.93359375
2623,1.93359375
2624,1.93359375
2625,1.93359375
2626,1.93359375
2627,1.93359375
2628,1.93359375
2629,1.93359375
2630,1.93359375
2631,1.93359375
2632,1.93359375
2633,1.93359375
2634,1.93359375
2635,1.93359375
2636,1.93359375
2637,1.93359375
2638,1.93359375
2639,1.93359375
2640,1.93359375
2641,1.93359375
2642,1.93359375
2643,1.93359375
2644,1.93359375
2645,1.93359375
2646,1.93359375
2647,1.93359375
2648,1.93359375
2649,1.93359375
2650,1.93359375
2651,1.93359375
2652,1.93359375
2653,1.93359375
2654,1.93359375
2655,1.93359375
2656,1.93359375
2657,1.93359375
2658,1.93359375
2659,1.93359375
2660,1.93359375
2661,1.93359375
2662,1.93359375
2663,1.93359375
2664,1.93359375
2665,1.93359375
2666,1.93359375
2667,1.93359375
2668,1.93359375
2669,1.93359375
2670,1.93359375
2671,1.93359375
2672,1.93359375
2673,1.93359375
2674,1.93359375
2675,1.93359375
2676,1.93359375
2677,1.93359375
2678,1.93359375
2679,1.93359375
2680,1.93359375
2681,1.93359375
2682,1.93359375
2683,1.93359375
2684,1.93359375
2685,1.93359375
2686,1.93359375
2687,1.93359375
2688,1.93359375
2689,1.93359375
2690,1.93359375
2691,1.93359375
2692,1.93359375
2693,1.93359375
2694,1.93359375
2695,1.93359375
2696,1.93359375
2697,1.93359375
2698,1.93359375
2699,1.93359375
2700,1.93359375
2701,1.93359375
2702,1.93359375
2703,1.93359375
2704,1.93359375
2705,1.93359375
2706,1.93359375
2707,1.93359375


==> communication_costs/cora/cora_sage_400.csv <==
Sno,node
0,73804.80030822754
1,73394.63083648682
2,64395.254959106445
3,60631.47399139404
4,41812.6675491333
5,39930.793464660645
6,38048.91938018799
7,38048.89751434326
8,37338.47911453247
9,37258.477600097656
10,34285.11654663086
11,32403.242462158203
12,32403.23152923584
13,30521.368377685547
14,30521.34651184082
15,30110.75612258911
16,28639.49429321289
17,28639.49429321289
18,28639.483360290527
19,28228.707111358643
20,28228.6305809021
21,26757.57647705078
22,24875.72425842285
23,24875.71332550049
24,24875.71332550049
25,24875.71332550049
26,24875.69145965576
27,24193.523036956787
28,22993.850173950195
29,22993.839241027832
30,22993.839241027832
31,22993.839241027832
32,22993.817375183105
33,22993.817375183105
34,22993.817375183105
35,22895.029918670654
36,22222.25993347168
37,21111.954223632812
38,21111.954223632812
39,21111.954223632812
40,21111.94329071045
41,21111.94329071045
42,21111.94329071045
43,21111.94329071045
44,21111.94329071045
45,21111.94329071045
46,21111.94329071045
47,21111.94329071045
48,21111.932357788086
49,21111.932357788086
50,21111.932357788086
51,21111.932357788086
52,21111.932357788086
53,20700.92105102539
54,19230.080139160156
55,19230.080139160156
56,19230.069206237793
57,19230.069206237793
58,19230.069206237793
59,19230.069206237793
60,19230.069206237793
61,19230.069206237793
62,19230.069206237793
63,19230.05827331543
64,19230.05827331543
65,19230.05827331543
66,19230.05827331543
67,19230.05827331543
68,19230.047340393066
69,19230.047340393066
70,19230.047340393066
71,19230.036407470703
72,19154.794242858887
73,18444.375843048096
74,17348.195121765137
75,17348.195121765137
76,17348.195121765137
77,17348.195121765137
78,17348.195121765137
79,17348.195121765137
80,17348.195121765137
81,17348.195121765137
82,17348.184188842773
83,17348.184188842773
84,17348.184188842773
85,17348.184188842773
86,17348.184188842773
87,17348.184188842773
88,17348.184188842773
89,17348.184188842773
90,17348.184188842773
91,17348.184188842773
92,17348.184188842773
93,17348.17325592041
94,17348.17325592041
95,17348.17325592041
96,17348.17325592041
97,17348.17325592041
98,17348.17325592041
99,17348.17325592041
100,17348.17325592041
101,17348.17325592041
102,17348.17325592041
103,17348.17325592041
104,17348.17325592041
105,17348.17325592041
106,17348.17325592041
107,17348.162322998047
108,17348.162322998047
109,16520.14865875244
110,16515.433040618896
111,15466.310104370117
112,15466.310104370117
113,15466.310104370117
114,15466.310104370117
115,15466.310104370117
116,15466.310104370117
117,15466.310104370117
118,15466.310104370117
119,15466.310104370117
120,15466.299171447754
121,15466.299171447754
122,15466.299171447754
123,15466.299171447754
124,15466.299171447754
125,15466.299171447754
126,15466.299171447754
127,15466.299171447754
128,15466.299171447754
129,15466.299171447754
130,15466.299171447754
131,15466.299171447754
132,15466.28823852539
133,15466.28823852539
134,15466.28823852539
135,15466.28823852539
136,15466.28823852539
137,15466.28823852539
138,15466.28823852539
139,15466.28823852539
140,15466.28823852539
141,15466.28823852539
142,15466.28823852539
143,15466.277305603027
144,15466.277305603027
145,15391.013275146484
146,15376.89921951294
147,15372.194534301758
148,15055.353462219238
149,15055.304264068604
150,15055.22773361206
151,15055.151203155518
152,14699.424549102783
153,13584.425086975098
154,13584.425086975098
155,13584.425086975098
156,13584.425086975098
157,13584.425086975098
158,13584.425086975098
159,13584.425086975098
160,13584.425086975098
161,13584.425086975098
162,13584.425086975098
163,13584.425086975098
164,13584.425086975098
165,13584.425086975098
166,13584.425086975098
167,13584.425086975098
168,13584.425086975098
169,13584.425086975098
170,13584.425086975098
171,13584.425086975098
172,13584.425086975098
173,13584.425086975098
174,13584.425086975098
175,13584.425086975098
176,13584.414154052734
177,13584.414154052734
178,13584.414154052734
179,13584.414154052734
180,13584.414154052734
181,13584.414154052734
182,13584.414154052734
183,13584.414154052734
184,13584.414154052734
185,13584.414154052734
186,13584.414154052734
187,13584.414154052734
188,13584.414154052734
189,13584.414154052734
190,13584.414154052734
191,13584.414154052734
192,13584.414154052734
193,13584.414154052734
194,13584.414154052734
195,13584.414154052734
196,13584.414154052734
197,13584.414154052734
198,13584.414154052734
199,13584.414154052734
200,13584.414154052734
201,13584.414154052734
202,13584.414154052734
203,13584.414154052734
204,13584.403221130371
205,13584.403221130371
206,13584.403221130371
207,13584.403221130371
208,13584.403221130371
209,13584.403221130371
210,13584.403221130371
211,13584.403221130371
212,13584.403221130371
213,13584.403221130371
214,13584.403221130371
215,13495.01420211792
216,13173.490310668945
217,13173.44111251831
218,13173.419246673584
219,13173.37004852295
220,12958.691020965576
221,12794.016105651855
222,11702.540069580078
223,11702.540069580078
224,11702.540069580078
225,11702.540069580078
226,11702.540069580078
227,11702.540069580078
228,11702.540069580078
229,11702.540069580078
230,11702.540069580078
231,11702.540069580078
232,11702.540069580078
233,11702.540069580078
234,11702.540069580078
235,11702.540069580078
236,11702.540069580078
237,11702.540069580078
238,11702.540069580078
239,11702.540069580078
240,11702.540069580078
241,11702.540069580078
242,11702.540069580078
243,11702.540069580078
244,11702.540069580078
245,11702.540069580078
246,11702.540069580078
247,11702.540069580078
248,11702.540069580078
249,11702.540069580078
250,11702.540069580078
251,11702.540069580078
252,11702.540069580078
253,11702.540069580078
254,11702.540069580078
255,11702.540069580078
256,11702.540069580078
257,11702.540069580078
258,11702.540069580078
259,11702.540069580078
260,11702.529136657715
261,11702.529136657715
262,11702.529136657715
263,11702.529136657715
264,11702.529136657715
265,11702.529136657715
266,11702.529136657715
267,11702.529136657715
268,11702.529136657715
269,11702.529136657715
270,11702.529136657715
271,11702.529136657715
272,11702.529136657715
273,11702.529136657715
274,11702.529136657715
275,11702.529136657715
276,11702.529136657715
277,11702.529136657715
278,11702.529136657715
279,11702.529136657715
280,11702.529136657715
281,11702.529136657715
282,11702.529136657715
283,11702.529136657715
284,11702.529136657715
285,11702.529136657715
286,11702.529136657715
287,11702.529136657715
288,11702.529136657715
289,11702.529136657715
290,11702.529136657715
291,11702.529136657715
292,11702.529136657715
293,11702.529136657715
294,11702.529136657715
295,11702.529136657715
296,11702.529136657715
297,11702.529136657715
298,11702.529136657715
299,11702.529136657715
300,11702.529136657715
301,11702.529136657715
302,11702.529136657715
303,11702.529136657715
304,11702.518203735352
305,11702.518203735352
306,11702.518203735352
307,11702.518203735352
308,11702.518203735352
309,11702.518203735352
310,11627.254173278809
311,11291.561561584473
312,11291.528762817383
313,11291.523296356201
314,11291.342903137207
315,11234.952278137207
316,10912.1420211792
317,9820.655052185059
318,9820.655052185059
319,9820.655052185059
320,9820.655052185059
321,9820.655052185059
322,9820.655052185059
323,9820.655052185059
324,9820.655052185059
325,9820.655052185059
326,9820.655052185059
327,9820.655052185059
328,9820.655052185059
329,9820.655052185059
330,9820.655052185059
331,9820.655052185059
332,9820.655052185059
333,9820.655052185059
334,9820.655052185059
335,9820.655052185059
336,9820.655052185059
337,9820.655052185059
338,9820.655052185059
339,9820.655052185059
340,9820.655052185059
341,9820.655052185059
342,9820.655052185059
343,9820.655052185059
344,9820.655052185059
345,9820.655052185059
346,9820.655052185059
347,9820.655052185059
348,9820.655052185059
349,9820.655052185059
350,9820.655052185059
351,9820.655052185059
352,9820.655052185059
353,9820.655052185059
354,9820.655052185059
355,9820.655052185059
356,9820.655052185059
357,9820.655052185059
358,9820.655052185059
359,9820.655052185059
360,9820.655052185059
361,9820.655052185059
362,9820.655052185059
363,9820.655052185059
364,9820.655052185059
365,9820.644119262695
366,9820.644119262695
367,9820.644119262695
368,9820.644119262695
369,9820.644119262695
370,9820.644119262695
371,9820.644119262695
372,9820.644119262695
373,9820.644119262695
374,9820.644119262695
375,9820.644119262695
376,9820.644119262695
377,9820.644119262695
378,9820.644119262695
379,9820.644119262695
380,9820.644119262695
381,9820.644119262695
382,9820.644119262695
383,9820.644119262695
384,9820.644119262695
385,9820.644119262695
386,9820.644119262695
387,9820.644119262695
388,9820.644119262695
389,9820.644119262695
390,9820.644119262695
391,9820.644119262695
392,9409.550815582275
393,9409.539882659912
394,9409.528949737549
395,9409.518016815186
396,9409.512550354004
397,9409.512550354004
398,9409.474285125732
399,9409.457885742188
400,9409.457885742188
401,9409.436019897461
402,8666.101222991943
403,7938.770034790039
404,7938.770034790039
405,7938.770034790039
406,7938.770034790039
407,7938.770034790039
408,7938.770034790039
409,7938.770034790039
410,7938.770034790039
411,7938.770034790039
412,7938.770034790039
413,7938.770034790039
414,7938.770034790039
415,7938.770034790039
416,7938.770034790039
417,7938.770034790039
418,7938.770034790039
419,7938.770034790039
420,7938.770034790039
421,7938.770034790039
422,7938.770034790039
423,7938.770034790039
424,7938.770034790039
425,7938.770034790039
426,7938.770034790039
427,7938.770034790039
428,7938.770034790039
429,7938.770034790039
430,7938.770034790039
431,7938.770034790039
432,7938.770034790039
433,7938.770034790039
434,7938.770034790039
435,7938.770034790039
436,7938.770034790039
437,7938.770034790039
438,7938.770034790039
439,7938.770034790039
440,7938.770034790039
441,7938.770034790039
442,7938.770034790039
443,7938.770034790039
444,7938.770034790039
445,7938.770034790039
446,7938.770034790039
447,7938.770034790039
448,7938.770034790039
449,7938.770034790039
450,7938.770034790039
451,7938.770034790039
452,7938.770034790039
453,7938.770034790039
454,7938.770034790039
455,7938.770034790039
456,7938.770034790039
457,7938.770034790039
458,7938.770034790039
459,7938.770034790039
460,7938.770034790039
461,7938.770034790039
462,7938.770034790039
463,7938.770034790039
464,7938.770034790039
465,7938.770034790039
466,7938.770034790039
467,7938.770034790039
468,7938.770034790039
469,7938.770034790039
470,7938.770034790039
471,7938.770034790039
472,7938.770034790039
473,7938.770034790039
474,7938.770034790039
475,7938.770034790039
476,7938.770034790039
477,7938.770034790039
478,7938.770034790039
479,7938.770034790039
480,7938.770034790039
481,7938.770034790039
482,7938.770034790039
483,7938.770034790039
484,7938.770034790039
485,7938.770034790039
486,7938.770034790039
487,7938.770034790039
488,7938.770034790039
489,7938.770034790039
490,7938.770034790039
491,7938.770034790039
492,7938.759101867676
493,7938.759101867676
494,7938.759101867676
495,7938.759101867676
496,7938.759101867676
497,7938.759101867676
498,7938.759101867676
499,7938.759101867676
500,7938.759101867676
501,7938.759101867676
502,7938.759101867676
503,7938.759101867676
504,7938.759101867676
505,7938.759101867676
506,7938.759101867676
507,7938.759101867676
508,7938.759101867676
509,7938.759101867676
510,7527.720462799072
511,7527.676731109619
512,7527.649398803711
513,7527.643932342529
514,7527.632999420166
515,7527.605667114258
516,7527.600200653076
517,7527.600200653076
518,7527.5947341918945
519,7527.583801269531
520,7527.57833480835
521,7527.567401885986
522,7527.561935424805
523,7527.551002502441
524,7461.718208312988
525,7433.4736976623535
526,7428.79634475708
527,7087.211078643799
528,6680.713130950928
529,6056.8850173950195
530,6056.8850173950195
531,6056.8850173950195
532,6056.8850173950195
533,6056.8850173950195
534,6056.8850173950195
535,6056.8850173950195
536,6056.8850173950195
537,6056.8850173950195
538,6056.8850173950195
539,6056.8850173950195
540,6056.8850173950195
541,6056.8850173950195
542,6056.8850173950195
543,6056.8850173950195
544,6056.8850173950195
545,6056.8850173950195
546,6056.8850173950195
547,6056.8850173950195
548,6056.8850173950195
549,6056.8850173950195
550,6056.8850173950195
551,6056.8850173950195
552,6056.8850173950195
553,6056.8850173950195
554,6056.8850173950195
555,6056.8850173950195
556,6056.8850173950195
557,6056.8850173950195
558,6056.8850173950195
559,6056.8850173950195
560,6056.8850173950195
561,6056.8850173950195
562,6056.8850173950195
563,6056.8850173950195
564,6056.8850173950195
565,6056.8850173950195
566,6056.8850173950195
567,6056.8850173950195
568,6056.8850173950195
569,6056.8850173950195
570,6056.8850173950195
571,6056.8850173950195
572,6056.8850173950195
573,6056.8850173950195
574,6056.8850173950195
575,6056.8850173950195
576,6056.8850173950195
577,6056.8850173950195
578,6056.8850173950195
579,6056.8850173950195
580,6056.8850173950195
581,6056.8850173950195
582,6056.8850173950195
583,6056.8850173950195
584,6056.8850173950195
585,6056.8850173950195
586,6056.8850173950195
587,6056.8850173950195
588,6056.8850173950195
589,6056.8850173950195
590,6056.8850173950195
591,6056.8850173950195
592,6056.8850173950195
593,6056.8850173950195
594,6056.8850173950195
595,6056.8850173950195
596,6056.8850173950195
597,6056.8850173950195
598,6056.8850173950195
599,6056.8850173950195
600,6056.8850173950195
601,6056.8850173950195
602,6056.8850173950195
603,6056.8850173950195
604,6056.8850173950195
605,6056.8850173950195
606,6056.8850173950195
607,5645.851844787598
608,5645.780780792236
609,5645.775314331055
610,5645.775314331055
611,5645.764381408691
612,5645.753448486328
613,5645.742515563965
614,5645.731582641602
615,5645.731582641602
616,5645.720649719238
617,5645.720649719238
618,5645.720649719238
619,5645.715183258057
620,5645.715183258057
621,5645.709716796875
622,5645.704250335693
623,5645.704250335693
624,5645.704250335693
625,5645.704250335693
626,5645.704250335693
627,5645.704250335693
628,5645.704250335693
629,5645.704250335693
630,5645.698783874512
631,5645.698783874512
632,5645.698783874512
633,5645.698783874512
634,5645.698783874512
635,5645.69331741333
636,5645.69331741333
637,5645.687850952148
638,5645.687850952148
639,5645.687850952148
640,5645.687850952148
641,5645.682384490967
642,5645.682384490967
643,5645.682384490967
644,5645.682384490967
645,5645.682384490967
646,5645.676918029785
647,5645.676918029785
648,5645.676918029785
649,5645.676918029785
650,5645.6714515686035
651,5645.6714515686035
652,5645.6714515686035
653,5645.6714515686035
654,5645.665985107422
655,5645.665985107422
656,5645.665985107422
657,5645.665985107422
658,5645.665985107422
659,5645.66051864624
660,5645.66051864624
661,5645.66051864624
662,5645.66051864624
663,5645.655052185059
664,5645.655052185059
665,5645.655052185059
666,5594.078441619873
667,5570.412887573242
668,5556.271499633789
669,5542.1519775390625
670,4845.880432128906
671,3763.9777603149414
672,3763.93949508667
673,3763.90669631958
674,3763.9012298583984
675,3763.9012298583984
676,3763.8848304748535
677,3763.879364013672
678,3763.8738975524902
679,3763.862964630127
680,3763.862964630127
681,3763.8520317077637
682,3763.8520317077637
683,3763.8520317077637
684,3763.8520317077637
685,3763.846565246582
686,3763.846565246582
687,3763.8410987854004
688,3763.8410987854004
689,3763.8410987854004
690,3763.8410987854004
691,3763.8410987854004
692,3763.8356323242188
693,3763.8356323242188
694,3763.8356323242188
695,3763.8356323242188
696,3763.8356323242188
697,3763.830165863037
698,3763.8246994018555
699,3763.8246994018555
700,3763.8246994018555
701,3763.8246994018555
702,3763.819232940674
703,3763.819232940674
704,3763.819232940674
705,3763.819232940674
706,3763.819232940674
707,3763.813766479492
708,3763.813766479492
709,3763.813766479492
710,3763.813766479492
711,3763.813766479492
712,3763.813766479492
713,3763.813766479492
714,3763.813766479492
715,3763.813766479492
716,3763.813766479492
717,3763.813766479492
718,3763.813766479492
719,3763.8083000183105
720,3763.8083000183105
721,3763.8083000183105
722,3763.8083000183105
723,3763.8083000183105
724,3763.8083000183105
725,3763.8083000183105
726,3763.8083000183105
727,3763.8083000183105
728,3763.8083000183105
729,3763.8083000183105
730,3763.8083000183105
731,3763.8083000183105
732,3763.8083000183105
733,3763.802833557129
734,3763.802833557129
735,3763.802833557129
736,3763.802833557129
737,3763.802833557129
738,3763.802833557129
739,3763.802833557129
740,3763.802833557129
741,3763.802833557129
742,3763.802833557129
743,3763.802833557129
744,3763.802833557129
745,3763.802833557129
746,3763.802833557129
747,3763.802833557129
748,3763.802833557129
749,3763.802833557129
750,3763.802833557129
751,3763.802833557129
752,3763.802833557129
753,3763.802833557129
754,3763.802833557129
755,3763.802833557129
756,3763.802833557129
757,3763.802833557129
758,3763.802833557129
759,3763.7973670959473
760,3763.7973670959473
761,3763.7973670959473
762,3763.7973670959473
763,3763.7973670959473
764,3763.7973670959473
765,3763.7973670959473
766,3763.7973670959473
767,3763.7973670959473
768,3763.7973670959473
769,3763.7973670959473
770,3763.7973670959473
771,3763.7973670959473
772,3763.7973670959473
773,3763.7973670959473
774,3763.7919006347656
775,3763.7919006347656
776,3763.7919006347656
777,3763.7919006347656
778,3763.7919006347656
779,3763.7919006347656
780,3763.7919006347656
781,3763.7919006347656
782,3763.7919006347656
783,3763.7919006347656
784,3763.7919006347656
785,3763.7919006347656
786,3763.7919006347656
787,3763.7919006347656
788,3763.7919006347656
789,3763.7919006347656
790,3763.7919006347656
791,3763.7919006347656
792,3763.7919006347656
793,3763.7919006347656
794,3763.7919006347656
795,3763.7919006347656
796,3763.7919006347656
797,3763.7919006347656
798,3763.7919006347656
799,3763.7919006347656
800,3763.7919006347656
801,3763.7919006347656
802,3763.7919006347656
803,3763.7919006347656
804,3763.7919006347656
805,3763.7919006347656
806,3763.7919006347656
807,3763.7919006347656
808,3763.786434173584
809,3763.786434173584
810,3763.786434173584
811,3763.786434173584
812,3763.786434173584
813,3763.786434173584
814,3763.786434173584
815,3763.786434173584
816,3763.786434173584
817,3763.786434173584
818,3763.786434173584
819,3763.786434173584
820,3763.786434173584
821,3763.786434173584
822,3763.786434173584
823,3763.7809677124023
824,3763.7809677124023
825,3763.7809677124023
826,3763.7809677124023
827,3763.7809677124023
828,3763.7809677124023
829,3763.7809677124023
830,3763.7809677124023
831,3763.7809677124023
832,3763.7809677124023
833,3763.7809677124023
834,3763.7809677124023
835,3763.7809677124023
836,3763.7809677124023
837,3763.7809677124023
838,3763.7809677124023
839,3763.7809677124023
840,3763.7809677124023
841,3763.7809677124023
842,3763.7809677124023
843,3763.7809677124023
844,3763.7809677124023
845,3763.7809677124023
846,3763.7809677124023
847,3763.7809677124023
848,3763.7809677124023
849,3763.7809677124023
850,3763.7809677124023
851,3763.7809677124023
852,3763.7809677124023
853,3763.7809677124023
854,3763.7809677124023
855,3763.7809677124023
856,3763.7755012512207
857,3763.7755012512207
858,3763.7755012512207
859,3763.7755012512207
860,3763.7755012512207
861,3763.7755012512207
862,3763.7755012512207
863,3763.770034790039
864,3763.770034790039
865,3763.770034790039
866,3763.770034790039
867,3763.770034790039
868,3763.770034790039
869,3763.770034790039
870,3763.770034790039
871,3763.770034790039
872,3763.770034790039
873,3763.770034790039
874,3763.770034790039
875,3763.770034790039
876,3763.770034790039
877,3763.770034790039
878,3721.4388008117676
879,3716.7559814453125
880,3707.346611022949
881,3702.6091270446777
882,3683.8341178894043
883,3683.823184967041
884,3100.436752319336
885,3058.1328506469727
886,3039.286777496338
887,3029.839141845703
888,3025.1344566345215
889,3020.42977142334
890,3006.3485145568848
891,2996.9664764404297
892,2992.20166015625
893,2987.529773712158
894,2973.4157180786133
895,2964.00634765625
896,1882.0216789245605
897,1882.016212463379
898,1882.0052795410156
899,1881.999813079834
900,1881.9943466186523
901,1881.9943466186523
902,1881.9943466186523
903,1881.9888801574707
904,1881.983413696289
905,1881.9779472351074
906,1881.9779472351074
907,1881.9724807739258
908,1881.9724807739258
909,1881.9670143127441
910,1881.9615478515625
911,1881.9615478515625
912,1881.9615478515625
913,1881.9615478515625
914,1881.9615478515625
915,1881.9615478515625
916,1881.9560813903809
917,1881.9560813903809
918,1881.9560813903809
919,1881.9560813903809
920,1881.9560813903809
921,1881.9560813903809
922,1881.9560813903809
923,1881.9560813903809
924,1881.9560813903809
925,1881.9506149291992
926,1881.9506149291992
927,1881.9506149291992
928,1881.9506149291992
929,1881.9506149291992
930,1881.9506149291992
931,1881.9451484680176
932,1881.9451484680176
933,1881.9451484680176
934,1881.9451484680176
935,1881.9451484680176
936,1881.9451484680176
937,1881.9451484680176
938,1881.9451484680176
939,1881.9451484680176
940,1881.939682006836
941,1881.939682006836
942,1881.939682006836
943,1881.939682006836
944,1881.939682006836
945,1881.939682006836
946,1881.939682006836
947,1881.939682006836
948,1881.939682006836
949,1881.939682006836
950,1881.939682006836
951,1881.9342155456543
952,1881.9342155456543
953,1881.9342155456543
954,1881.9342155456543
955,1881.9342155456543
956,1881.9342155456543
957,1881.9342155456543
958,1881.9342155456543
959,1881.9342155456543
960,1881.9342155456543
961,1881.9342155456543
962,1881.9342155456543
963,1881.9342155456543
964,1881.9342155456543
965,1881.9342155456543
966,1881.9342155456543
967,1881.9342155456543
968,1881.9342155456543
969,1881.9342155456543
970,1881.9342155456543
971,1881.9342155456543
972,1881.9287490844727
973,1881.9287490844727
974,1881.9287490844727
975,1881.9287490844727
976,1881.9287490844727
977,1881.9287490844727
978,1881.9287490844727
979,1881.9287490844727
980,1881.9287490844727
981,1881.9287490844727
982,1881.9287490844727
983,1881.9287490844727
984,1881.9287490844727
985,1881.9287490844727
986,1881.9287490844727
987,1881.9287490844727
988,1881.9287490844727
989,1881.9287490844727
990,1881.9287490844727
991,1881.9287490844727
992,1881.9287490844727
993,1881.9287490844727
994,1881.9287490844727
995,1881.9287490844727
996,1881.9287490844727
997,1881.9287490844727
998,1881.9287490844727
999,1881.9287490844727
1000,1881.9287490844727
1001,1881.9287490844727
1002,1881.9287490844727
1003,1881.923282623291
1004,1881.923282623291
1005,1881.923282623291
1006,1881.923282623291
1007,1881.923282623291
1008,1881.923282623291
1009,1881.923282623291
1010,1881.923282623291
1011,1881.923282623291
1012,1881.923282623291
1013,1881.923282623291
1014,1881.923282623291
1015,1881.923282623291
1016,1881.923282623291
1017,1881.923282623291
1018,1881.923282623291
1019,1881.923282623291
1020,1881.923282623291
1021,1881.923282623291
1022,1881.923282623291
1023,1881.923282623291
1024,1881.923282623291
1025,1881.923282623291
1026,1881.923282623291
1027,1881.923282623291
1028,1881.923282623291
1029,1881.923282623291
1030,1881.923282623291
1031,1881.923282623291
1032,1881.923282623291
1033,1881.923282623291
1034,1881.923282623291
1035,1881.923282623291
1036,1881.923282623291
1037,1881.923282623291
1038,1881.923282623291
1039,1881.923282623291
1040,1881.923282623291
1041,1881.923282623291
1042,1881.9178161621094
1043,1881.9178161621094
1044,1881.9178161621094
1045,1881.9178161621094
1046,1881.9178161621094
1047,1881.9178161621094
1048,1881.9178161621094
1049,1881.9178161621094
1050,1881.9178161621094
1051,1881.9178161621094
1052,1881.9178161621094
1053,1881.9178161621094
1054,1881.9178161621094
1055,1881.9178161621094
1056,1881.9178161621094
1057,1881.9178161621094
1058,1881.9178161621094
1059,1881.9178161621094
1060,1881.9178161621094
1061,1881.9178161621094
1062,1881.9178161621094
1063,1881.9178161621094
1064,1881.9178161621094
1065,1881.9178161621094
1066,1881.9178161621094
1067,1881.9178161621094
1068,1881.9178161621094
1069,1881.9178161621094
1070,1881.9178161621094
1071,1881.9178161621094
1072,1881.9178161621094
1073,1881.9178161621094
1074,1881.9178161621094
1075,1881.9178161621094
1076,1881.9178161621094
1077,1881.9178161621094
1078,1881.9178161621094
1079,1881.9178161621094
1080,1881.9178161621094
1081,1881.9178161621094
1082,1881.9178161621094
1083,1881.9178161621094
1084,1881.9178161621094
1085,1881.9178161621094
1086,1881.9178161621094
1087,1881.9178161621094
1088,1881.9178161621094
1089,1881.9178161621094
1090,1881.9178161621094
1091,1881.9178161621094
1092,1881.9178161621094
1093,1881.9178161621094
1094,1881.9178161621094
1095,1881.9178161621094
1096,1881.9178161621094
1097,1881.9178161621094
1098,1881.9178161621094
1099,1881.9178161621094
1100,1881.9178161621094
1101,1881.9178161621094
1102,1881.9178161621094
1103,1881.9178161621094
1104,1881.9178161621094
1105,1881.9178161621094
1106,1881.9178161621094
1107,1881.9178161621094
1108,1881.9178161621094
1109,1881.9178161621094
1110,1881.9178161621094
1111,1881.9178161621094
1112,1881.9178161621094
1113,1881.9178161621094
1114,1881.9178161621094
1115,1881.9123497009277
1116,1881.9123497009277
1117,1881.9123497009277
1118,1881.9123497009277
1119,1881.9123497009277
1120,1881.9123497009277
1121,1881.9123497009277
1122,1881.9123497009277
1123,1881.9123497009277
1124,1881.9123497009277
1125,1881.9123497009277
1126,1881.9123497009277
1127,1881.9123497009277
1128,1881.9123497009277
1129,1881.9123497009277
1130,1881.9123497009277
1131,1881.9123497009277
1132,1881.9123497009277
1133,1881.9123497009277
1134,1881.9123497009277
1135,1881.9123497009277
1136,1881.9123497009277
1137,1881.9123497009277
1138,1881.9123497009277
1139,1881.9123497009277
1140,1881.9123497009277
1141,1881.9123497009277
1142,1881.9123497009277
1143,1881.9123497009277
1144,1881.9123497009277
1145,1881.9123497009277
1146,1881.9123497009277
1147,1881.9123497009277
1148,1881.9123497009277
1149,1881.9123497009277
1150,1881.9123497009277
1151,1881.9123497009277
1152,1881.9123497009277
1153,1881.9123497009277
1154,1881.9123497009277
1155,1881.9123497009277
1156,1881.9123497009277
1157,1881.9123497009277
1158,1881.9123497009277
1159,1881.9123497009277
1160,1881.9123497009277
1161,1881.9123497009277
1162,1881.9123497009277
1163,1881.9123497009277
1164,1881.9123497009277
1165,1881.9123497009277
1166,1881.9123497009277
1167,1881.9123497009277
1168,1881.9123497009277
1169,1881.9123497009277
1170,1881.9123497009277
1171,1881.9123497009277
1172,1881.9123497009277
1173,1881.9123497009277
1174,1881.9123497009277
1175,1881.9123497009277
1176,1881.9123497009277
1177,1881.9123497009277
1178,1881.9123497009277
1179,1881.9123497009277
1180,1881.906883239746
1181,1881.906883239746
1182,1881.906883239746
1183,1881.906883239746
1184,1881.906883239746
1185,1881.906883239746
1186,1881.906883239746
1187,1881.906883239746
1188,1881.906883239746
1189,1881.906883239746
1190,1881.906883239746
1191,1881.906883239746
1192,1881.906883239746
1193,1881.906883239746
1194,1881.906883239746
1195,1881.906883239746
1196,1881.906883239746
1197,1881.906883239746
1198,1881.906883239746
1199,1881.906883239746
1200,1881.906883239746
1201,1881.906883239746
1202,1881.906883239746
1203,1881.906883239746
1204,1881.906883239746
1205,1881.906883239746
1206,1881.906883239746
1207,1881.906883239746
1208,1881.906883239746
1209,1881.906883239746
1210,1881.906883239746
1211,1881.906883239746
1212,1881.906883239746
1213,1881.906883239746
1214,1881.906883239746
1215,1881.906883239746
1216,1881.906883239746
1217,1881.906883239746
1218,1881.906883239746
1219,1881.906883239746
1220,1881.906883239746
1221,1881.906883239746
1222,1881.906883239746
1223,1881.906883239746
1224,1881.906883239746
1225,1881.906883239746
1226,1881.906883239746
1227,1881.906883239746
1228,1881.906883239746
1229,1881.906883239746
1230,1881.906883239746
1231,1881.906883239746
1232,1881.906883239746
1233,1881.906883239746
1234,1881.906883239746
1235,1881.906883239746
1236,1881.906883239746
1237,1881.906883239746
1238,1881.906883239746
1239,1881.906883239746
1240,1881.906883239746
1241,1881.906883239746
1242,1881.906883239746
1243,1881.906883239746
1244,1881.906883239746
1245,1881.906883239746
1246,1881.906883239746
1247,1881.906883239746
1248,1881.906883239746
1249,1881.906883239746
1250,1881.906883239746
1251,1881.906883239746
1252,1881.906883239746
1253,1881.906883239746
1254,1881.906883239746
1255,1881.906883239746
1256,1881.906883239746
1257,1881.906883239746
1258,1881.906883239746
1259,1881.906883239746
1260,1881.906883239746
1261,1881.906883239746
1262,1881.906883239746
1263,1881.906883239746
1264,1881.906883239746
1265,1881.906883239746
1266,1881.906883239746
1267,1881.906883239746
1268,1881.906883239746
1269,1881.906883239746
1270,1881.906883239746
1271,1881.906883239746
1272,1881.906883239746
1273,1881.906883239746
1274,1881.906883239746
1275,1881.906883239746
1276,1881.906883239746
1277,1881.906883239746
1278,1881.906883239746
1279,1881.906883239746
1280,1881.906883239746
1281,1881.906883239746
1282,1881.906883239746
1283,1881.906883239746
1284,1881.906883239746
1285,1881.906883239746
1286,1881.906883239746
1287,1881.906883239746
1288,1881.906883239746
1289,1881.9014167785645
1290,1881.9014167785645
1291,1881.9014167785645
1292,1881.9014167785645
1293,1881.9014167785645
1294,1881.9014167785645
1295,1881.9014167785645
1296,1881.9014167785645
1297,1881.9014167785645
1298,1881.9014167785645
1299,1881.9014167785645
1300,1881.9014167785645
1301,1881.9014167785645
1302,1881.9014167785645
1303,1881.9014167785645
1304,1881.9014167785645
1305,1881.9014167785645
1306,1881.9014167785645
1307,1881.9014167785645
1308,1881.9014167785645
1309,1881.9014167785645
1310,1881.9014167785645
1311,1881.9014167785645
1312,1881.9014167785645
1313,1881.9014167785645
1314,1881.9014167785645
1315,1881.9014167785645
1316,1881.9014167785645
1317,1881.9014167785645
1318,1881.9014167785645
1319,1881.9014167785645
1320,1881.9014167785645
1321,1881.9014167785645
1322,1881.9014167785645
1323,1881.9014167785645
1324,1881.9014167785645
1325,1881.9014167785645
1326,1881.9014167785645
1327,1881.9014167785645
1328,1881.9014167785645
1329,1881.9014167785645
1330,1881.9014167785645
1331,1881.9014167785645
1332,1881.9014167785645
1333,1881.9014167785645
1334,1881.9014167785645
1335,1881.9014167785645
1336,1881.9014167785645
1337,1881.9014167785645
1338,1881.9014167785645
1339,1881.9014167785645
1340,1881.9014167785645
1341,1881.9014167785645
1342,1881.9014167785645
1343,1881.9014167785645
1344,1881.9014167785645
1345,1881.9014167785645
1346,1881.9014167785645
1347,1881.9014167785645
1348,1881.9014167785645
1349,1881.9014167785645
1350,1881.9014167785645
1351,1881.9014167785645
1352,1881.9014167785645
1353,1881.9014167785645
1354,1881.9014167785645
1355,1881.9014167785645
1356,1881.9014167785645
1357,1881.8959503173828
1358,1881.8959503173828
1359,1881.8959503173828
1360,1881.8959503173828
1361,1881.8959503173828
1362,1881.8959503173828
1363,1881.8959503173828
1364,1881.8959503173828
1365,1881.8959503173828
1366,1881.8959503173828
1367,1881.8959503173828
1368,1881.8959503173828
1369,1881.8959503173828
1370,1881.8959503173828
1371,1881.8959503173828
1372,1881.8959503173828
1373,1881.8959503173828
1374,1881.8959503173828
1375,1881.8959503173828
1376,1881.8959503173828
1377,1881.8959503173828
1378,1881.8959503173828
1379,1881.8959503173828
1380,1881.8959503173828
1381,1881.8959503173828
1382,1881.8959503173828
1383,1881.8959503173828
1384,1881.8959503173828
1385,1881.8959503173828
1386,1881.8959503173828
1387,1881.8959503173828
1388,1881.8959503173828
1389,1881.8959503173828
1390,1881.8959503173828
1391,1881.8959503173828
1392,1881.8959503173828
1393,1881.8959503173828
1394,1881.8959503173828
1395,1881.8959503173828
1396,1881.8959503173828
1397,1881.8959503173828
1398,1881.8959503173828
1399,1881.8959503173828
1400,1881.8959503173828
1401,1881.8959503173828
1402,1881.8959503173828
1403,1881.8959503173828
1404,1881.8959503173828
1405,1881.8959503173828
1406,1881.8959503173828
1407,1881.8959503173828
1408,1881.8959503173828
1409,1881.8959503173828
1410,1881.8959503173828
1411,1881.8959503173828
1412,1881.8959503173828
1413,1881.8959503173828
1414,1881.8959503173828
1415,1881.8959503173828
1416,1881.8959503173828
1417,1881.8959503173828
1418,1881.8959503173828
1419,1881.8959503173828
1420,1881.8959503173828
1421,1881.8959503173828
1422,1881.8959503173828
1423,1881.8959503173828
1424,1881.8959503173828
1425,1881.8959503173828
1426,1881.8959503173828
1427,1881.8959503173828
1428,1881.8959503173828
1429,1881.8959503173828
1430,1881.8959503173828
1431,1881.8959503173828
1432,1881.8959503173828
1433,1881.8959503173828
1434,1881.8959503173828
1435,1881.8959503173828
1436,1881.8959503173828
1437,1881.8959503173828
1438,1881.8959503173828
1439,1881.8959503173828
1440,1881.8959503173828
1441,1881.8959503173828
1442,1881.8959503173828
1443,1881.8959503173828
1444,1881.8959503173828
1445,1881.8959503173828
1446,1881.8959503173828
1447,1881.8959503173828
1448,1881.8959503173828
1449,1881.8959503173828
1450,1881.8959503173828
1451,1881.8959503173828
1452,1881.8959503173828
1453,1881.8959503173828
1454,1881.8959503173828
1455,1881.8959503173828
1456,1881.8959503173828
1457,1881.8959503173828
1458,1881.8904838562012
1459,1881.8904838562012
1460,1881.8904838562012
1461,1881.8904838562012
1462,1881.8904838562012
1463,1881.8904838562012
1464,1881.8904838562012
1465,1881.8904838562012
1466,1881.8904838562012
1467,1881.8904838562012
1468,1881.8904838562012
1469,1881.8904838562012
1470,1881.8904838562012
1471,1881.8904838562012
1472,1881.8904838562012
1473,1881.8904838562012
1474,1881.8904838562012
1475,1881.8904838562012
1476,1881.8904838562012
1477,1881.8904838562012
1478,1881.8904838562012
1479,1881.8904838562012
1480,1881.8904838562012
1481,1881.8904838562012
1482,1881.8904838562012
1483,1881.8904838562012
1484,1881.8904838562012
1485,1881.8904838562012
1486,1881.8904838562012
1487,1881.8904838562012
1488,1881.8904838562012
1489,1881.8904838562012
1490,1881.8904838562012
1491,1881.8904838562012
1492,1881.8904838562012
1493,1881.8904838562012
1494,1881.8904838562012
1495,1881.8904838562012
1496,1881.8850173950195
1497,1881.8850173950195
1498,1881.8850173950195
1499,1881.8850173950195
1500,1881.8850173950195
1501,1881.8850173950195
1502,1881.8850173950195
1503,1881.8850173950195
1504,1881.8850173950195
1505,1881.8850173950195
1506,1881.8850173950195
1507,1881.8850173950195
1508,1881.8850173950195
1509,1881.8850173950195
1510,1881.8850173950195
1511,1881.8850173950195
1512,1881.8850173950195
1513,1881.8850173950195
1514,1881.8850173950195
1515,1881.8850173950195
1516,1881.8850173950195
1517,1881.8850173950195
1518,1881.8850173950195
1519,1881.8850173950195
1520,1881.8850173950195
1521,1881.8850173950195
1522,1881.8850173950195
1523,1881.8850173950195
1524,1881.8850173950195
1525,1881.8850173950195
1526,1881.8850173950195
1527,1881.8850173950195
1528,1881.8850173950195
1529,1881.8850173950195
1530,1881.8850173950195
1531,1881.8850173950195
1532,1881.8850173950195
1533,1881.8850173950195
1534,1881.8850173950195
1535,1881.8850173950195
1536,1881.8850173950195
1537,1881.8850173950195
1538,1881.8850173950195
1539,1881.8850173950195
1540,1881.8850173950195
1541,1881.8850173950195
1542,1881.8850173950195
1543,1881.8850173950195
1544,1881.8850173950195
1545,1881.8850173950195
1546,1881.8850173950195
1547,1881.8850173950195
1548,1881.8850173950195
1549,1881.8850173950195
1550,1881.8850173950195
1551,1881.8850173950195
1552,1881.8850173950195
1553,1881.8850173950195
1554,1881.8850173950195
1555,1881.8850173950195
1556,1881.8850173950195
1557,1881.8850173950195
1558,1881.8850173950195
1559,1881.8850173950195
1560,1881.8850173950195
1561,1881.8850173950195
1562,1881.8850173950195
1563,1881.8850173950195
1564,1881.8850173950195
1565,1881.8850173950195
1566,1881.8850173950195
1567,1881.8850173950195
1568,1881.8850173950195
1569,1881.8850173950195
1570,1881.8850173950195
1571,1881.8850173950195
1572,1881.8850173950195
1573,1881.8850173950195
1574,1881.8850173950195
1575,1881.8850173950195
1576,1881.8850173950195
1577,1881.8850173950195
1578,1820.7459754943848
1579,1820.7295761108398
1580,1806.6209869384766
1581,1797.2116165161133
1582,1213.874382019043
1583,1190.3072242736816
1584,1185.6353378295898
1585,1176.2150344848633
1586,1162.1447105407715
1587,1147.9814567565918
1588,1138.5556869506836
1589,1129.1900482177734
1590,1119.7314796447754
1591,1105.6338233947754
1592,1072.7064933776855
1593,1072.6900939941406
1594,1063.2971229553223
1595,1025.6705741882324
1596,1020.9549560546875
1597,0.038265228271484375
1598,0.03279876708984375
1599,0.027332305908203125
1600,0.027332305908203125
1601,0.027332305908203125
1602,0.027332305908203125
1603,0.027332305908203125
1604,0.027332305908203125
1605,0.027332305908203125
1606,0.027332305908203125
1607,0.027332305908203125
1608,0.027332305908203125
1609,0.027332305908203125
1610,0.027332305908203125
1611,0.0218658447265625
1612,0.0218658447265625
1613,0.0218658447265625
1614,0.0218658447265625
1615,0.0218658447265625
1616,0.0218658447265625
1617,0.0218658447265625
1618,0.0218658447265625
1619,0.0218658447265625
1620,0.0218658447265625
1621,0.0218658447265625
1622,0.0218658447265625
1623,0.0218658447265625
1624,0.0218658447265625
1625,0.0218658447265625
1626,0.0218658447265625
1627,0.0218658447265625
1628,0.0218658447265625
1629,0.0218658447265625
1630,0.0218658447265625
1631,0.0218658447265625
1632,0.0218658447265625
1633,0.0218658447265625
1634,0.0218658447265625
1635,0.0218658447265625
1636,0.0218658447265625
1637,0.0218658447265625
1638,0.0218658447265625
1639,0.0218658447265625
1640,0.0218658447265625
1641,0.0218658447265625
1642,0.0218658447265625
1643,0.0218658447265625
1644,0.0218658447265625
1645,0.0218658447265625
1646,0.0218658447265625
1647,0.0218658447265625
1648,0.0218658447265625
1649,0.0218658447265625
1650,0.0218658447265625
1651,0.0218658447265625
1652,0.0218658447265625
1653,0.0218658447265625
1654,0.0218658447265625
1655,0.0218658447265625
1656,0.0218658447265625
1657,0.016399383544921875
1658,0.016399383544921875
1659,0.016399383544921875
1660,0.016399383544921875
1661,0.016399383544921875
1662,0.016399383544921875
1663,0.016399383544921875
1664,0.016399383544921875
1665,0.016399383544921875
1666,0.016399383544921875
1667,0.016399383544921875
1668,0.016399383544921875
1669,0.016399383544921875
1670,0.016399383544921875
1671,0.016399383544921875
1672,0.016399383544921875
1673,0.016399383544921875
1674,0.016399383544921875
1675,0.016399383544921875
1676,0.016399383544921875
1677,0.016399383544921875
1678,0.016399383544921875
1679,0.016399383544921875
1680,0.016399383544921875
1681,0.016399383544921875
1682,0.016399383544921875
1683,0.016399383544921875
1684,0.016399383544921875
1685,0.016399383544921875
1686,0.016399383544921875
1687,0.016399383544921875
1688,0.016399383544921875
1689,0.016399383544921875
1690,0.016399383544921875
1691,0.016399383544921875
1692,0.016399383544921875
1693,0.016399383544921875
1694,0.016399383544921875
1695,0.016399383544921875
1696,0.016399383544921875
1697,0.016399383544921875
1698,0.016399383544921875
1699,0.016399383544921875
1700,0.016399383544921875
1701,0.016399383544921875
1702,0.016399383544921875
1703,0.016399383544921875
1704,0.016399383544921875
1705,0.016399383544921875
1706,0.016399383544921875
1707,0.016399383544921875
1708,0.016399383544921875
1709,0.016399383544921875
1710,0.016399383544921875
1711,0.016399383544921875
1712,0.016399383544921875
1713,0.016399383544921875
1714,0.016399383544921875
1715,0.016399383544921875
1716,0.016399383544921875
1717,0.016399383544921875
1718,0.016399383544921875
1719,0.016399383544921875
1720,0.016399383544921875
1721,0.016399383544921875
1722,0.016399383544921875
1723,0.016399383544921875
1724,0.016399383544921875
1725,0.016399383544921875
1726,0.016399383544921875
1727,0.016399383544921875
1728,0.016399383544921875
1729,0.016399383544921875
1730,0.016399383544921875
1731,0.016399383544921875
1732,0.016399383544921875
1733,0.016399383544921875
1734,0.016399383544921875
1735,0.016399383544921875
1736,0.016399383544921875
1737,0.016399383544921875
1738,0.016399383544921875
1739,0.016399383544921875
1740,0.016399383544921875
1741,0.016399383544921875
1742,0.016399383544921875
1743,0.016399383544921875
1744,0.016399383544921875
1745,0.016399383544921875
1746,0.016399383544921875
1747,0.016399383544921875
1748,0.016399383544921875
1749,0.016399383544921875
1750,0.016399383544921875
1751,0.016399383544921875
1752,0.016399383544921875
1753,0.016399383544921875
1754,0.016399383544921875
1755,0.016399383544921875
1756,0.016399383544921875
1757,0.016399383544921875
1758,0.016399383544921875
1759,0.016399383544921875
1760,0.016399383544921875
1761,0.016399383544921875
1762,0.016399383544921875
1763,0.016399383544921875
1764,0.016399383544921875
1765,0.016399383544921875
1766,0.016399383544921875
1767,0.016399383544921875
1768,0.016399383544921875
1769,0.016399383544921875
1770,0.016399383544921875
1771,0.016399383544921875
1772,0.016399383544921875
1773,0.016399383544921875
1774,0.016399383544921875
1775,0.016399383544921875
1776,0.016399383544921875
1777,0.016399383544921875
1778,0.016399383544921875
1779,0.016399383544921875
1780,0.01093292236328125
1781,0.01093292236328125
1782,0.01093292236328125
1783,0.01093292236328125
1784,0.01093292236328125
1785,0.01093292236328125
1786,0.01093292236328125
1787,0.01093292236328125
1788,0.01093292236328125
1789,0.01093292236328125
1790,0.01093292236328125
1791,0.01093292236328125
1792,0.01093292236328125
1793,0.01093292236328125
1794,0.01093292236328125
1795,0.01093292236328125
1796,0.01093292236328125
1797,0.01093292236328125
1798,0.01093292236328125
1799,0.01093292236328125
1800,0.01093292236328125
1801,0.01093292236328125
1802,0.01093292236328125
1803,0.01093292236328125
1804,0.01093292236328125
1805,0.01093292236328125
1806,0.01093292236328125
1807,0.01093292236328125
1808,0.01093292236328125
1809,0.01093292236328125
1810,0.01093292236328125
1811,0.01093292236328125
1812,0.01093292236328125
1813,0.01093292236328125
1814,0.01093292236328125
1815,0.01093292236328125
1816,0.01093292236328125
1817,0.01093292236328125
1818,0.01093292236328125
1819,0.01093292236328125
1820,0.01093292236328125
1821,0.01093292236328125
1822,0.01093292236328125
1823,0.01093292236328125
1824,0.01093292236328125
1825,0.01093292236328125
1826,0.01093292236328125
1827,0.01093292236328125
1828,0.01093292236328125
1829,0.01093292236328125
1830,0.01093292236328125
1831,0.01093292236328125
1832,0.01093292236328125
1833,0.01093292236328125
1834,0.01093292236328125
1835,0.01093292236328125
1836,0.01093292236328125
1837,0.01093292236328125
1838,0.01093292236328125
1839,0.01093292236328125
1840,0.01093292236328125
1841,0.01093292236328125
1842,0.01093292236328125
1843,0.01093292236328125
1844,0.01093292236328125
1845,0.01093292236328125
1846,0.01093292236328125
1847,0.01093292236328125
1848,0.01093292236328125
1849,0.01093292236328125
1850,0.01093292236328125
1851,0.01093292236328125
1852,0.01093292236328125
1853,0.01093292236328125
1854,0.01093292236328125
1855,0.01093292236328125
1856,0.01093292236328125
1857,0.01093292236328125
1858,0.01093292236328125
1859,0.01093292236328125
1860,0.01093292236328125
1861,0.01093292236328125
1862,0.01093292236328125
1863,0.01093292236328125
1864,0.01093292236328125
1865,0.01093292236328125
1866,0.01093292236328125
1867,0.01093292236328125
1868,0.01093292236328125
1869,0.01093292236328125
1870,0.01093292236328125
1871,0.01093292236328125
1872,0.01093292236328125
1873,0.01093292236328125
1874,0.01093292236328125
1875,0.01093292236328125
1876,0.01093292236328125
1877,0.01093292236328125
1878,0.01093292236328125
1879,0.01093292236328125
1880,0.01093292236328125
1881,0.01093292236328125
1882,0.01093292236328125
1883,0.01093292236328125
1884,0.01093292236328125
1885,0.01093292236328125
1886,0.01093292236328125
1887,0.01093292236328125
1888,0.01093292236328125
1889,0.01093292236328125
1890,0.01093292236328125
1891,0.01093292236328125
1892,0.01093292236328125
1893,0.01093292236328125
1894,0.01093292236328125
1895,0.01093292236328125
1896,0.01093292236328125
1897,0.01093292236328125
1898,0.01093292236328125
1899,0.01093292236328125
1900,0.01093292236328125
1901,0.01093292236328125
1902,0.01093292236328125
1903,0.01093292236328125
1904,0.01093292236328125
1905,0.01093292236328125
1906,0.01093292236328125
1907,0.01093292236328125
1908,0.01093292236328125
1909,0.01093292236328125
1910,0.01093292236328125
1911,0.01093292236328125
1912,0.01093292236328125
1913,0.01093292236328125
1914,0.01093292236328125
1915,0.01093292236328125
1916,0.01093292236328125
1917,0.01093292236328125
1918,0.01093292236328125
1919,0.01093292236328125
1920,0.01093292236328125
1921,0.01093292236328125
1922,0.01093292236328125
1923,0.01093292236328125
1924,0.01093292236328125
1925,0.01093292236328125
1926,0.01093292236328125
1927,0.01093292236328125
1928,0.01093292236328125
1929,0.01093292236328125
1930,0.01093292236328125
1931,0.01093292236328125
1932,0.01093292236328125
1933,0.01093292236328125
1934,0.01093292236328125
1935,0.01093292236328125
1936,0.01093292236328125
1937,0.01093292236328125
1938,0.01093292236328125
1939,0.01093292236328125
1940,0.01093292236328125
1941,0.01093292236328125
1942,0.01093292236328125
1943,0.01093292236328125
1944,0.01093292236328125
1945,0.01093292236328125
1946,0.01093292236328125
1947,0.01093292236328125
1948,0.01093292236328125
1949,0.01093292236328125
1950,0.01093292236328125
1951,0.01093292236328125
1952,0.01093292236328125
1953,0.01093292236328125
1954,0.01093292236328125
1955,0.01093292236328125
1956,0.01093292236328125
1957,0.01093292236328125
1958,0.01093292236328125
1959,0.01093292236328125
1960,0.01093292236328125
1961,0.01093292236328125
1962,0.01093292236328125
1963,0.01093292236328125
1964,0.01093292236328125
1965,0.01093292236328125
1966,0.01093292236328125
1967,0.01093292236328125
1968,0.01093292236328125
1969,0.01093292236328125
1970,0.01093292236328125
1971,0.01093292236328125
1972,0.01093292236328125
1973,0.01093292236328125
1974,0.01093292236328125
1975,0.01093292236328125
1976,0.01093292236328125
1977,0.01093292236328125
1978,0.01093292236328125
1979,0.01093292236328125
1980,0.01093292236328125
1981,0.01093292236328125
1982,0.01093292236328125
1983,0.01093292236328125
1984,0.01093292236328125
1985,0.01093292236328125
1986,0.01093292236328125
1987,0.01093292236328125
1988,0.01093292236328125
1989,0.01093292236328125
1990,0.01093292236328125
1991,0.01093292236328125
1992,0.01093292236328125
1993,0.01093292236328125
1994,0.01093292236328125
1995,0.01093292236328125
1996,0.01093292236328125
1997,0.01093292236328125
1998,0.01093292236328125
1999,0.01093292236328125
2000,0.01093292236328125
2001,0.01093292236328125
2002,0.01093292236328125
2003,0.01093292236328125
2004,0.01093292236328125
2005,0.01093292236328125
2006,0.01093292236328125
2007,0.01093292236328125
2008,0.01093292236328125
2009,0.01093292236328125
2010,0.01093292236328125
2011,0.01093292236328125
2012,0.01093292236328125
2013,0.01093292236328125
2014,0.01093292236328125
2015,0.01093292236328125
2016,0.01093292236328125
2017,0.01093292236328125
2018,0.01093292236328125
2019,0.01093292236328125
2020,0.01093292236328125
2021,0.01093292236328125
2022,0.01093292236328125
2023,0.005466461181640625
2024,0.005466461181640625
2025,0.005466461181640625
2026,0.005466461181640625
2027,0.005466461181640625
2028,0.005466461181640625
2029,0.005466461181640625
2030,0.005466461181640625
2031,0.005466461181640625
2032,0.005466461181640625
2033,0.005466461181640625
2034,0.005466461181640625
2035,0.005466461181640625
2036,0.005466461181640625
2037,0.005466461181640625
2038,0.005466461181640625
2039,0.005466461181640625
2040,0.005466461181640625
2041,0.005466461181640625
2042,0.005466461181640625
2043,0.005466461181640625
2044,0.005466461181640625
2045,0.005466461181640625
2046,0.005466461181640625
2047,0.005466461181640625
2048,0.005466461181640625
2049,0.005466461181640625
2050,0.005466461181640625
2051,0.005466461181640625
2052,0.005466461181640625
2053,0.005466461181640625
2054,0.005466461181640625
2055,0.005466461181640625
2056,0.005466461181640625
2057,0.005466461181640625
2058,0.005466461181640625
2059,0.005466461181640625
2060,0.005466461181640625
2061,0.005466461181640625
2062,0.005466461181640625
2063,0.005466461181640625
2064,0.005466461181640625
2065,0.005466461181640625
2066,0.005466461181640625
2067,0.005466461181640625
2068,0.005466461181640625
2069,0.005466461181640625
2070,0.005466461181640625
2071,0.005466461181640625
2072,0.005466461181640625
2073,0.005466461181640625
2074,0.005466461181640625
2075,0.005466461181640625
2076,0.005466461181640625
2077,0.005466461181640625
2078,0.005466461181640625
2079,0.005466461181640625
2080,0.005466461181640625
2081,0.005466461181640625
2082,0.005466461181640625
2083,0.005466461181640625
2084,0.005466461181640625
2085,0.005466461181640625
2086,0.005466461181640625
2087,0.005466461181640625
2088,0.005466461181640625
2089,0.005466461181640625
2090,0.005466461181640625
2091,0.005466461181640625
2092,0.005466461181640625
2093,0.005466461181640625
2094,0.005466461181640625
2095,0.005466461181640625
2096,0.005466461181640625
2097,0.005466461181640625
2098,0.005466461181640625
2099,0.005466461181640625
2100,0.005466461181640625
2101,0.005466461181640625
2102,0.005466461181640625
2103,0.005466461181640625
2104,0.005466461181640625
2105,0.005466461181640625
2106,0.005466461181640625
2107,0.005466461181640625
2108,0.005466461181640625
2109,0.005466461181640625
2110,0.005466461181640625
2111,0.005466461181640625
2112,0.005466461181640625
2113,0.005466461181640625
2114,0.005466461181640625
2115,0.005466461181640625
2116,0.005466461181640625
2117,0.005466461181640625
2118,0.005466461181640625
2119,0.005466461181640625
2120,0.005466461181640625
2121,0.005466461181640625
2122,0.005466461181640625
2123,0.005466461181640625
2124,0.005466461181640625
2125,0.005466461181640625
2126,0.005466461181640625
2127,0.005466461181640625
2128,0.005466461181640625
2129,0.005466461181640625
2130,0.005466461181640625
2131,0.005466461181640625
2132,0.005466461181640625
2133,0.005466461181640625
2134,0.005466461181640625
2135,0.005466461181640625
2136,0.005466461181640625
2137,0.005466461181640625
2138,0.005466461181640625
2139,0.005466461181640625
2140,0.005466461181640625
2141,0.005466461181640625
2142,0.005466461181640625
2143,0.005466461181640625
2144,0.005466461181640625
2145,0.005466461181640625
2146,0.005466461181640625
2147,0.005466461181640625
2148,0.005466461181640625
2149,0.005466461181640625
2150,0.005466461181640625
2151,0.005466461181640625
2152,0.005466461181640625
2153,0.005466461181640625
2154,0.005466461181640625
2155,0.005466461181640625
2156,0.005466461181640625
2157,0.005466461181640625
2158,0.005466461181640625
2159,0.005466461181640625
2160,0.005466461181640625
2161,0.005466461181640625
2162,0.005466461181640625
2163,0.005466461181640625
2164,0.005466461181640625
2165,0.005466461181640625
2166,0.005466461181640625
2167,0.005466461181640625
2168,0.005466461181640625
2169,0.005466461181640625
2170,0.005466461181640625
2171,0.005466461181640625
2172,0.005466461181640625
2173,0.005466461181640625
2174,0.005466461181640625
2175,0.005466461181640625
2176,0.005466461181640625
2177,0.005466461181640625
2178,0.005466461181640625
2179,0.005466461181640625
2180,0.005466461181640625
2181,0.005466461181640625
2182,0.005466461181640625
2183,0.005466461181640625
2184,0.005466461181640625
2185,0.005466461181640625
2186,0.005466461181640625
2187,0.005466461181640625
2188,0.005466461181640625
2189,0.005466461181640625
2190,0.005466461181640625
2191,0.005466461181640625
2192,0.005466461181640625
2193,0.005466461181640625
2194,0.005466461181640625
2195,0.005466461181640625
2196,0.005466461181640625
2197,0.005466461181640625
2198,0.005466461181640625
2199,0.005466461181640625
2200,0.005466461181640625
2201,0.005466461181640625
2202,0.005466461181640625
2203,0.005466461181640625
2204,0.005466461181640625
2205,0.005466461181640625
2206,0.005466461181640625
2207,0.005466461181640625
2208,0.005466461181640625
2209,0.005466461181640625
2210,0.005466461181640625
2211,0.005466461181640625
2212,0.005466461181640625
2213,0.005466461181640625
2214,0.005466461181640625
2215,0.005466461181640625
2216,0.005466461181640625
2217,0.005466461181640625
2218,0.005466461181640625
2219,0.005466461181640625
2220,0.005466461181640625
2221,0.005466461181640625
2222,0.005466461181640625
2223,0.005466461181640625
2224,0.005466461181640625
2225,0.005466461181640625
2226,0.005466461181640625
2227,0.005466461181640625
2228,0.005466461181640625
2229,0.005466461181640625
2230,0.005466461181640625
2231,0.005466461181640625
2232,0.005466461181640625
2233,0.005466461181640625
2234,0.005466461181640625
2235,0.005466461181640625
2236,0.005466461181640625
2237,0.005466461181640625
2238,0.005466461181640625
2239,0.005466461181640625
2240,0.005466461181640625
2241,0.005466461181640625
2242,0.005466461181640625
2243,0.005466461181640625
2244,0.005466461181640625
2245,0.005466461181640625
2246,0.005466461181640625
2247,0.005466461181640625
2248,0.005466461181640625
2249,0.005466461181640625
2250,0.005466461181640625
2251,0.005466461181640625
2252,0.005466461181640625
2253,0.005466461181640625
2254,0.005466461181640625
2255,0.005466461181640625
2256,0.005466461181640625
2257,0.005466461181640625
2258,0.005466461181640625
2259,0.005466461181640625
2260,0.005466461181640625
2261,0.005466461181640625
2262,0.005466461181640625
2263,0.005466461181640625
2264,0.005466461181640625
2265,0.005466461181640625
2266,0.005466461181640625
2267,0.005466461181640625
2268,0.005466461181640625
2269,0.005466461181640625
2270,0.005466461181640625
2271,0.005466461181640625
2272,0.005466461181640625
2273,0.005466461181640625
2274,0.005466461181640625
2275,0.005466461181640625
2276,0.005466461181640625
2277,0.005466461181640625
2278,0.005466461181640625
2279,0.005466461181640625
2280,0.005466461181640625
2281,0.005466461181640625
2282,0.005466461181640625
2283,0.005466461181640625
2284,0.005466461181640625
2285,0.005466461181640625
2286,0.005466461181640625
2287,0.005466461181640625
2288,0.005466461181640625
2289,0.005466461181640625
2290,0.005466461181640625
2291,0.005466461181640625
2292,0.005466461181640625
2293,0.005466461181640625
2294,0.005466461181640625
2295,0.005466461181640625
2296,0.005466461181640625
2297,0.005466461181640625
2298,0.005466461181640625
2299,0.005466461181640625
2300,0.005466461181640625
2301,0.005466461181640625
2302,0.005466461181640625
2303,0.005466461181640625
2304,0.005466461181640625
2305,0.005466461181640625
2306,0.005466461181640625
2307,0.005466461181640625
2308,0.005466461181640625
2309,0.005466461181640625
2310,0.005466461181640625
2311,0.005466461181640625
2312,0.005466461181640625
2313,0.005466461181640625
2314,0.005466461181640625
2315,0.005466461181640625
2316,0.005466461181640625
2317,0.005466461181640625
2318,0.005466461181640625
2319,0.005466461181640625
2320,0.005466461181640625
2321,0.005466461181640625
2322,0.005466461181640625
2323,0.005466461181640625
2324,0.005466461181640625
2325,0.005466461181640625
2326,0.005466461181640625
2327,0.005466461181640625
2328,0.005466461181640625
2329,0.005466461181640625
2330,0.005466461181640625
2331,0.005466461181640625
2332,0.005466461181640625
2333,0.005466461181640625
2334,0.005466461181640625
2335,0.005466461181640625
2336,0.005466461181640625
2337,0.005466461181640625
2338,0.005466461181640625
2339,0.005466461181640625
2340,0.005466461181640625
2341,0.005466461181640625
2342,0.005466461181640625
2343,0.005466461181640625
2344,0.005466461181640625
2345,0.005466461181640625
2346,0.005466461181640625
2347,0.005466461181640625
2348,0.005466461181640625
2349,0.005466461181640625
2350,0.005466461181640625
2351,0.005466461181640625
2352,0.005466461181640625
2353,0.005466461181640625
2354,0.005466461181640625
2355,0.005466461181640625
2356,0.005466461181640625
2357,0.005466461181640625
2358,0.005466461181640625
2359,0.005466461181640625
2360,0.005466461181640625
2361,0.005466461181640625
2362,0.005466461181640625
2363,0.005466461181640625
2364,0.005466461181640625
2365,0.005466461181640625
2366,0.005466461181640625
2367,0.005466461181640625
2368,0.005466461181640625
2369,0.005466461181640625
2370,0.005466461181640625
2371,0.005466461181640625
2372,0.005466461181640625
2373,0.005466461181640625
2374,0.005466461181640625
2375,0.005466461181640625
2376,0.005466461181640625
2377,0.005466461181640625
2378,0.005466461181640625
2379,0.005466461181640625
2380,0.005466461181640625
2381,0.005466461181640625
2382,0.005466461181640625
2383,0.005466461181640625
2384,0.005466461181640625
2385,0.005466461181640625
2386,0.0
2387,0.0
2388,0.0
2389,0.0
2390,0.0
2391,0.0
2392,0.0
2393,0.0
2394,0.0
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_sage_es.csv <==
Sno,node
0,35157.46156311035
1,30812.486724853516
2,27662.329509735107
3,27662.296710968018
4,25996.838146209717
5,20962.75937271118
6,16836.750442504883
7,15171.259078979492
8,14338.507930755615
9,14338.507930755615
10,13773.923839569092
11,13505.778648376465
12,13505.778648376465
13,12673.049365997314
14,12673.038433074951
15,12673.027500152588
16,11840.3091506958
17,11840.287284851074
18,11007.568935394287
19,11007.54706954956
20,11007.54706954956
21,11007.536136627197
22,10466.519203186035
23,10174.839653015137
24,10174.828720092773
25,10174.828720092773
26,10174.828720092773
27,10174.828720092773
28,10174.81778717041
29,10174.81778717041
30,10174.81778717041
31,10174.81778717041
32,10174.806854248047
33,10174.806854248047
34,10174.806854248047
35,10174.806854248047
36,10174.806854248047
37,9342.099437713623
38,9342.08850479126
39,9342.08850479126
40,9342.08850479126
41,9342.08850479126
42,9342.08850479126
43,9342.077571868896
44,9342.077571868896
45,9342.066638946533
46,9342.066638946533
47,9342.066638946533
48,8509.35922241211
49,8509.35922241211
50,8509.348289489746
51,8509.348289489746
52,8509.337356567383
53,8509.337356567383
54,8509.337356567383
55,8509.337356567383
56,8509.337356567383
57,8509.337356567383
58,8509.337356567383
59,8509.337356567383
60,8509.337356567383
61,8509.337356567383
62,8509.337356567383
63,8509.32642364502
64,8509.32642364502
65,8327.839469909668
66,8327.752006530762
67,7935.354827880859
68,7676.619007110596
69,7676.619007110596
70,7676.619007110596
71,7676.619007110596
72,7676.619007110596
73,7676.619007110596
74,7676.608074188232
75,7676.608074188232
76,7676.608074188232
77,7676.608074188232
78,7676.608074188232
79,7676.608074188232
80,7676.608074188232
81,7676.608074188232
82,7676.608074188232
83,7676.608074188232
84,7676.597141265869
85,7676.597141265869
86,7676.597141265869
87,7676.597141265869
88,7676.597141265869
89,7676.597141265869
90,7676.597141265869
91,7676.597141265869
92,7676.597141265869
93,7676.597141265869
94,7676.597141265869
95,7676.586208343506
96,7676.586208343506
97,7676.586208343506
98,7494.978992462158
99,7494.875129699707
100,7135.569274902344
101,7093.216175079346
102,7074.386501312256
103,6843.878791809082
104,6843.878791809082
105,6843.878791809082
106,6843.867858886719
107,6843.867858886719
108,6843.867858886719
109,6843.867858886719
110,6843.867858886719
111,6843.867858886719
112,6843.867858886719
113,6843.867858886719
114,6843.867858886719
115,6843.867858886719
116,6843.867858886719
117,6843.867858886719
118,6843.867858886719
119,6843.867858886719
120,6843.867858886719
121,6843.867858886719
122,6843.867858886719
123,6843.867858886719
124,6843.867858886719
125,6843.8569259643555
126,6843.8569259643555
127,6843.8569259643555
128,6843.8569259643555
129,6843.8569259643555
130,6843.8569259643555
131,6843.8569259643555
132,6843.8569259643555
133,6843.8569259643555
134,6843.8569259643555
135,6843.8569259643555
136,6843.845993041992
137,6662.195045471191
138,6662.167713165283
139,6619.694351196289
140,6368.68371963501
141,6260.475959777832
142,6222.849411010742
143,6213.440040588379
144,6069.371910095215
145,6011.138576507568
146,6011.138576507568
147,6011.138576507568
148,6011.138576507568
149,6011.138576507568
150,6011.138576507568
151,6011.138576507568
152,6011.138576507568
153,6011.138576507568
154,6011.138576507568
155,6011.138576507568
156,6011.138576507568
157,6011.138576507568
158,6011.138576507568
159,6011.138576507568
160,6011.138576507568
161,6011.138576507568
162,6011.138576507568
163,6011.138576507568
164,6011.127643585205
165,6011.127643585205
166,6011.127643585205
167,6011.127643585205
168,6011.127643585205
169,6011.127643585205
170,6011.127643585205
171,6011.127643585205
172,6011.127643585205
173,6011.127643585205
174,6011.127643585205
175,6011.127643585205
176,6011.127643585205
177,6011.127643585205
178,6011.127643585205
179,6011.127643585205
180,6011.127643585205
181,6011.127643585205
182,6011.127643585205
183,6011.127643585205
184,6011.127643585205
185,6011.127643585205
186,6011.127643585205
187,6011.127643585205
188,6011.127643585205
189,6011.127643585205
190,6011.127643585205
191,6011.127643585205
192,6011.127643585205
193,6011.116710662842
194,6011.116710662842
195,6011.116710662842
196,6011.116710662842
197,6011.116710662842
198,6011.116710662842
199,6011.116710662842
200,6011.116710662842
201,6011.116710662842
202,6011.116710662842
203,6011.116710662842
204,6011.116710662842
205,6011.116710662842
206,6011.116710662842
207,5992.297969818115
208,5978.18391418457
209,5968.774543762207
210,5829.39469909668
211,5829.356433868408
212,5829.268970489502
213,5484.191967010498
214,5288.290302276611
215,5178.398361206055
216,5178.398361206055
217,5178.398361206055
218,5178.398361206055
219,5178.398361206055
220,5178.398361206055
221,5178.398361206055
222,5178.398361206055
223,5178.398361206055
224,5178.398361206055
225,5178.398361206055
226,5178.398361206055
227,5178.398361206055
228,5178.398361206055
229,5178.398361206055
230,5178.398361206055
231,5178.398361206055
232,5178.398361206055
233,5178.398361206055
234,5178.398361206055
235,5178.398361206055
236,5178.398361206055
237,5178.398361206055
238,5178.398361206055
239,5178.398361206055
240,5178.398361206055
241,5178.398361206055
242,5178.398361206055
243,5178.398361206055
244,5178.398361206055
245,5178.398361206055
246,5178.398361206055
247,5178.398361206055
248,5178.398361206055
249,5178.398361206055
250,5178.398361206055
251,5178.398361206055
252,5178.398361206055
253,5178.398361206055
254,5178.398361206055
255,5178.387428283691
256,5178.387428283691
257,5178.387428283691
258,5178.387428283691
259,5178.387428283691
260,5178.387428283691
261,5178.387428283691
262,5178.387428283691
263,5178.387428283691
264,5178.387428283691
265,5178.387428283691
266,5178.387428283691
267,5178.387428283691
268,5178.387428283691
269,5178.387428283691
270,5178.387428283691
271,5178.387428283691
272,5178.387428283691
273,5178.387428283691
274,5178.387428283691
275,5178.387428283691
276,5178.387428283691
277,5178.387428283691
278,5178.387428283691
279,5178.387428283691
280,5178.387428283691
281,5178.387428283691
282,5178.387428283691
283,5178.387428283691
284,5178.387428283691
285,5178.387428283691
286,5178.376495361328
287,5178.376495361328
288,5178.376495361328
289,5178.376495361328
290,5178.376495361328
291,4996.659950256348
292,4996.583419799805
293,4996.517822265625
294,4609.120517730713
295,4599.71114730835
296,4585.586158752441
297,4552.664295196533
298,4345.658145904541
299,4345.658145904541
300,4345.658145904541
301,4345.658145904541
302,4345.658145904541
303,4345.658145904541
304,4345.658145904541
305,4345.658145904541
306,4345.658145904541
307,4345.658145904541
308,4345.658145904541
309,4345.658145904541
310,4345.658145904541
311,4345.658145904541
312,4345.658145904541
313,4345.658145904541
314,4345.658145904541
315,4345.658145904541
316,4345.658145904541
317,4345.658145904541
318,4345.658145904541
319,4345.658145904541
320,4345.658145904541
321,4345.658145904541
322,4345.658145904541
323,4345.658145904541
324,4345.658145904541
325,4345.658145904541
326,4345.658145904541
327,4345.658145904541
328,4345.658145904541
329,4345.658145904541
330,4345.658145904541
331,4345.658145904541
332,4345.658145904541
333,4345.658145904541
334,4345.658145904541
335,4345.658145904541
336,4345.658145904541
337,4345.658145904541
338,4345.658145904541
339,4345.658145904541
340,4345.658145904541
341,4345.658145904541
342,4345.658145904541
343,4345.658145904541
344,4345.658145904541
345,4345.658145904541
346,4345.658145904541
347,4345.658145904541
348,4345.658145904541
349,4345.658145904541
350,4345.658145904541
351,4345.658145904541
352,4345.658145904541
353,4345.658145904541
354,4345.647212982178
355,4345.647212982178
356,4345.647212982178
357,4345.647212982178
358,4345.647212982178
359,4345.647212982178
360,4345.647212982178
361,4345.647212982178
362,4345.647212982178
363,4345.647212982178
364,4345.647212982178
365,4345.647212982178
366,4345.647212982178
367,4345.647212982178
368,4345.647212982178
369,4345.647212982178
370,4345.647212982178
371,4345.647212982178
372,4345.647212982178
373,4345.647212982178
374,4345.647212982178
375,4345.647212982178
376,4345.647212982178
377,4345.647212982178
378,4345.647212982178
379,4345.647212982178
380,4345.647212982178
381,4345.647212982178
382,4345.647212982178
383,4336.237842559814
384,4317.419101715088
385,4163.892402648926
386,4163.843204498291
387,4163.815872192383
388,4163.8049392700195
389,4163.799472808838
390,4163.794006347656
391,4163.783073425293
392,4163.712009429932
393,3608.602886199951
394,3561.752826690674
395,3557.037208557129
396,3512.9179306030273
397,3512.9179306030273
398,3512.9179306030273
399,3512.9179306030273
400,3512.9179306030273
401,3512.9179306030273
402,3512.9179306030273
403,3512.9179306030273
404,3512.9179306030273
405,3512.9179306030273
406,3512.9179306030273
407,3512.9179306030273
408,3512.9179306030273
409,3512.9179306030273
410,3512.9179306030273
411,3512.9179306030273
412,3512.9179306030273
413,3512.9179306030273
414,3512.9179306030273
415,3512.9179306030273
416,3512.9179306030273
417,3512.9179306030273
418,3512.9179306030273
419,3512.9179306030273
420,3512.9179306030273
421,3512.9179306030273
422,3512.9179306030273
423,3512.9179306030273
424,3512.9179306030273
425,3512.9179306030273
426,3512.9179306030273
427,3512.9179306030273
428,3512.9179306030273
429,3512.9179306030273
430,3512.9179306030273
431,3512.9179306030273
432,3512.9179306030273
433,3512.9179306030273
434,3512.9179306030273
435,3512.9179306030273
436,3512.9179306030273
437,3512.9179306030273
438,3512.9179306030273
439,3512.9179306030273
440,3512.9179306030273
441,3512.9179306030273
442,3512.9179306030273
443,3512.9179306030273
444,3512.9179306030273
445,3512.9179306030273
446,3512.9179306030273
447,3512.9179306030273
448,3512.9179306030273
449,3512.9179306030273
450,3512.9179306030273
451,3512.9179306030273
452,3512.9179306030273
453,3512.9179306030273
454,3512.9179306030273
455,3512.9179306030273
456,3512.9179306030273
457,3512.9179306030273
458,3512.9179306030273
459,3512.9179306030273
460,3512.9179306030273
461,3512.9179306030273
462,3512.9179306030273
463,3512.9179306030273
464,3512.9179306030273
465,3512.9179306030273
466,3512.9179306030273
467,3512.9179306030273
468,3512.906997680664
469,3512.906997680664
470,3512.906997680664
471,3512.906997680664
472,3512.906997680664
473,3512.906997680664
474,3512.906997680664
475,3512.906997680664
476,3512.906997680664
477,3512.906997680664
478,3512.906997680664
479,3512.906997680664
480,3512.906997680664
481,3512.906997680664
482,3512.906997680664
483,3512.906997680664
484,3512.906997680664
485,3512.906997680664
486,3512.906997680664
487,3512.906997680664
488,3512.906997680664
489,3512.906997680664
490,3512.906997680664
491,3331.075656890869
492,3331.059257507324
493,3331.0537910461426
494,3331.0428581237793
495,3331.0428581237793
496,3331.031925201416
497,3331.0209922790527
498,3331.0209922790527
499,3331.015525817871
500,3331.004592895508
501,3330.999126434326
502,3330.999126434326
503,3330.9936599731445
504,3330.988193511963
505,3330.9772605895996
506,3330.9772605895996
507,3307.4374351501465
508,2757.011131286621
509,2719.461112976074
510,2680.1777153015137
511,2680.1777153015137
512,2680.1777153015137
513,2680.1777153015137
514,2680.1777153015137
515,2680.1777153015137
516,2680.1777153015137
517,2680.1777153015137
518,2680.1777153015137
519,2680.1777153015137
520,2680.1777153015137
521,2680.1777153015137
522,2680.1777153015137
523,2680.1777153015137
524,2680.1777153015137
525,2680.1777153015137
526,2680.1777153015137
527,2680.1777153015137
528,2680.1777153015137
529,2680.1777153015137
530,2680.1777153015137
531,2680.1777153015137
532,2680.1777153015137
533,2680.1777153015137
534,2680.1777153015137
535,2680.1777153015137
536,2680.1777153015137
537,2680.1777153015137
538,2680.1777153015137
539,2680.1777153015137
540,2680.1777153015137
541,2680.1777153015137
542,2680.1777153015137
543,2680.1777153015137
544,2680.1777153015137
545,2680.1777153015137
546,2680.1777153015137
547,2680.1777153015137
548,2680.1777153015137
549,2680.1777153015137
550,2680.1777153015137
551,2680.1777153015137
552,2680.1777153015137
553,2680.1777153015137
554,2680.1777153015137
555,2680.1777153015137
556,2680.1777153015137
557,2680.1777153015137
558,2680.1777153015137
559,2680.1777153015137
560,2680.1777153015137
561,2680.1777153015137
562,2680.1777153015137
563,2680.1777153015137
564,2680.1777153015137
565,2680.1777153015137
566,2680.1777153015137
567,2680.1777153015137
568,2680.1777153015137
569,2680.1777153015137
570,2680.1777153015137
571,2680.1777153015137
572,2680.1777153015137
573,2680.1777153015137
574,2680.1777153015137
575,2680.1777153015137
576,2680.1777153015137
577,2680.1777153015137
578,2680.1777153015137
579,2680.1777153015137
580,2680.1777153015137
581,2680.1777153015137
582,2680.1777153015137
583,2680.1777153015137
584,2680.1777153015137
585,2680.1777153015137
586,2680.1777153015137
587,2680.1777153015137
588,2680.1777153015137
589,2680.1777153015137
590,2680.1777153015137
591,2680.1777153015137
592,2680.1777153015137
593,2680.1777153015137
594,2680.1777153015137
595,2680.1777153015137
596,2680.1777153015137
597,2680.1777153015137
598,2680.1777153015137
599,2680.1777153015137
600,2680.1777153015137
601,2680.1777153015137
602,2680.1777153015137
603,2680.1777153015137
604,2680.1777153015137
605,2680.1777153015137
606,2498.4283714294434
607,2498.3627738952637
608,2498.3518409729004
609,2498.3463745117188
610,2498.3354415893555
611,2498.3354415893555
612,2498.324508666992
613,2498.3190422058105
614,2498.313575744629
615,2498.313575744629
616,2498.313575744629
617,2498.3081092834473
618,2498.3026428222656
619,2498.3026428222656
620,2498.3026428222656
621,2498.297176361084
622,2498.297176361084
623,2498.2917098999023
624,2498.2862434387207
625,2498.280776977539
626,2498.280776977539
627,2498.280776977539
628,2498.2753105163574
629,2498.2753105163574
630,2498.2753105163574
631,2498.2753105163574
632,2498.2753105163574
633,2498.2753105163574
634,2498.269844055176
635,2498.269844055176
636,2498.264377593994
637,2498.264377593994
638,2498.264377593994
639,2498.2589111328125
640,2498.253444671631
641,2498.253444671631
642,2498.253444671631
643,2498.253444671631
644,2498.253444671631
645,2498.253444671631
646,2498.247978210449
647,2498.247978210449
648,2498.247978210449
649,2498.247978210449
650,2498.247978210449
651,2498.247978210449
652,2498.2425117492676
653,2498.2425117492676
654,2498.2425117492676
655,2498.2425117492676
656,2498.2425117492676
657,2498.2425117492676
658,2498.2425117492676
659,2498.2425117492676
660,2498.2425117492676
661,2498.2425117492676
662,2498.2425117492676
663,2498.237045288086
664,2498.237045288086
665,2498.237045288086
666,2498.237045288086
667,2498.237045288086
668,2498.2315788269043
669,2498.2315788269043
670,2498.2315788269043
671,2498.2315788269043
672,2498.2315788269043
673,2498.2315788269043
674,2498.220645904541
675,2498.220645904541
676,2498.220645904541
677,2498.220645904541
678,2498.220645904541
679,2498.220645904541
680,1985.426357269287
681,1961.8974647521973
682,1957.263843536377
683,1957.2365112304688
684,1933.7458839416504
685,1928.975601196289
686,1924.2709159851074
687,1914.8670120239258
688,1910.2279243469238
689,1896.0592041015625
690,1891.3326530456543
691,1665.6280250549316
692,1665.606159210205
693,1665.6006927490234
694,1665.5897598266602
695,1665.5842933654785
696,1665.5788269042969
697,1665.5733604431152
698,1665.5733604431152
699,1665.562427520752
700,1665.562427520752
701,1665.562427520752
702,1665.5569610595703
703,1665.5569610595703
704,1665.5514945983887
705,1665.5514945983887
706,1665.5514945983887
707,1665.5514945983887
708,1665.5514945983887
709,1665.5514945983887
710,1665.546028137207
711,1665.546028137207
712,1665.5405616760254
713,1665.5405616760254
714,1665.5405616760254
715,1665.5405616760254
716,1665.5405616760254
717,1665.5405616760254
718,1665.5350952148438
719,1665.5350952148438
720,1665.5350952148438
721,1665.5350952148438
722,1665.5350952148438
723,1665.5350952148438
724,1665.5350952148438
725,1665.529628753662
726,1665.529628753662
727,1665.529628753662
728,1665.529628753662
729,1665.529628753662
730,1665.529628753662
731,1665.5241622924805
732,1665.5241622924805
733,1665.5241622924805
734,1665.5241622924805
735,1665.5241622924805
736,1665.5241622924805
737,1665.5241622924805
738,1665.5241622924805
739,1665.5241622924805
740,1665.5241622924805
741,1665.5186958312988
742,1665.5186958312988
743,1665.5186958312988
744,1665.5186958312988
745,1665.5186958312988
746,1665.5186958312988
747,1665.5186958312988
748,1665.5186958312988
749,1665.5186958312988
750,1665.5186958312988
751,1665.5186958312988
752,1665.5186958312988
753,1665.5186958312988
754,1665.5186958312988
755,1665.5132293701172
756,1665.5132293701172
757,1665.5132293701172
758,1665.5132293701172
759,1665.5132293701172
760,1665.5132293701172
761,1665.5132293701172
762,1665.5132293701172
763,1665.5132293701172
764,1665.5132293701172
765,1665.5132293701172
766,1665.5132293701172
767,1665.5132293701172
768,1665.5132293701172
769,1665.5132293701172
770,1665.5132293701172
771,1665.5132293701172
772,1665.5132293701172
773,1665.5132293701172
774,1665.5132293701172
775,1665.5132293701172
776,1665.5132293701172
777,1665.5132293701172
778,1665.5132293701172
779,1665.5132293701172
780,1665.5132293701172
781,1665.5132293701172
782,1665.5077629089355
783,1665.5077629089355
784,1665.5077629089355
785,1665.5077629089355
786,1665.5077629089355
787,1665.5077629089355
788,1665.5077629089355
789,1665.5077629089355
790,1665.5077629089355
791,1665.5077629089355
792,1665.5077629089355
793,1665.5077629089355
794,1665.5077629089355
795,1665.5077629089355
796,1665.502296447754
797,1665.502296447754
798,1665.502296447754
799,1665.502296447754
800,1665.502296447754
801,1665.502296447754
802,1665.502296447754
803,1665.502296447754
804,1665.502296447754
805,1665.502296447754
806,1665.502296447754
807,1665.502296447754
808,1665.502296447754
809,1665.502296447754
810,1665.502296447754
811,1665.502296447754
812,1665.502296447754
813,1665.502296447754
814,1665.502296447754
815,1665.502296447754
816,1665.502296447754
817,1665.502296447754
818,1665.502296447754
819,1665.502296447754
820,1665.502296447754
821,1665.502296447754
822,1665.502296447754
823,1665.502296447754
824,1665.4968299865723
825,1665.4968299865723
826,1665.4968299865723
827,1665.4968299865723
828,1665.4968299865723
829,1665.4968299865723
830,1665.4968299865723
831,1665.4968299865723
832,1665.4968299865723
833,1665.4968299865723
834,1665.4968299865723
835,1665.4968299865723
836,1665.4968299865723
837,1665.4913635253906
838,1665.4913635253906
839,1665.4913635253906
840,1665.4913635253906
841,1665.4913635253906
842,1665.4913635253906
843,1665.4913635253906
844,1665.4913635253906
845,1665.4913635253906
846,1665.4913635253906
847,1665.4913635253906
848,1665.4913635253906
849,1665.4913635253906
850,1665.4913635253906
851,1665.4913635253906
852,1665.4913635253906
853,1665.4913635253906
854,1665.4913635253906
855,1665.4913635253906
856,1665.485897064209
857,1665.485897064209
858,1665.485897064209
859,1665.485897064209
860,1665.485897064209
861,1665.485897064209
862,1665.485897064209
863,1665.485897064209
864,1665.485897064209
865,1665.4804306030273
866,1665.4804306030273
867,1665.4804306030273
868,1665.4804306030273
869,1665.4804306030273
870,1665.4804306030273
871,1665.4804306030273
872,1665.4804306030273
873,1665.4804306030273
874,1665.4804306030273
875,1665.4804306030273
876,1665.4804306030273
877,1641.9624710083008
878,1623.1710624694824
879,1609.0898056030273
880,1171.4994163513184
881,1152.7080078125
882,1143.2877044677734
883,1138.5666198730469
884,1124.4689636230469
885,1115.1470565795898
886,1115.0650596618652
887,1115.0431938171387
888,1105.6502227783203
889,1105.6447563171387
890,1100.9510040283203
891,1100.9291381835938
892,1100.9182052612305
893,1096.240852355957
894,1096.2353858947754
895,1091.5088348388672
896,1086.8478813171387
897,1086.8369483947754
898,1077.4057121276855
899,1049.2267990112305
900,1049.188533782959
901,1044.4838485717773
902,832.8768768310547
903,832.8768768310547
904,832.8659439086914
905,832.8604774475098
906,832.8495445251465
907,832.8331451416016
908,832.8331451416016
909,832.8276786804199
910,832.8276786804199
911,832.8222122192383
912,832.8222122192383
913,832.8167457580566
914,832.811279296875
915,832.811279296875
916,832.811279296875
917,832.8058128356934
918,832.8058128356934
919,832.8003463745117
920,832.8003463745117
921,832.8003463745117
922,832.8003463745117
923,832.8003463745117
924,832.8003463745117
925,832.8003463745117
926,832.7948799133301
927,832.7948799133301
928,832.7948799133301
929,832.7948799133301
930,832.7948799133301
931,832.7948799133301
932,832.7948799133301
933,832.7948799133301
934,832.7948799133301
935,832.7948799133301
936,832.7948799133301
937,832.7948799133301
938,832.7948799133301
939,832.7894134521484
940,832.7894134521484
941,832.7894134521484
942,832.7894134521484
943,832.7894134521484
944,832.7894134521484
945,832.7894134521484
946,832.7894134521484
947,832.7894134521484
948,832.7894134521484
949,832.7894134521484
950,832.7894134521484
951,832.7894134521484
952,832.7894134521484
953,832.7839469909668
954,832.7839469909668
955,832.7839469909668
956,832.7839469909668
957,832.7839469909668
958,832.7839469909668
959,832.7839469909668
960,832.7839469909668
961,832.7839469909668
962,832.7839469909668
963,832.7839469909668
964,832.7839469909668
965,832.7839469909668
966,832.7839469909668
967,832.7839469909668
968,832.7839469909668
969,832.7839469909668
970,832.7839469909668
971,832.7839469909668
972,832.7839469909668
973,832.7839469909668
974,832.7839469909668
975,832.7839469909668
976,832.7839469909668
977,832.7839469909668
978,832.7839469909668
979,832.7839469909668
980,832.7839469909668
981,832.7839469909668
982,832.7839469909668
983,832.7839469909668
984,832.7839469909668
985,832.7839469909668
986,832.7839469909668
987,832.7784805297852
988,832.7784805297852
989,832.7784805297852
990,832.7784805297852
991,832.7784805297852
992,832.7784805297852
993,832.7784805297852
994,832.7784805297852
995,832.7784805297852
996,832.7784805297852
997,832.7784805297852
998,832.7784805297852
999,832.7784805297852
1000,832.7784805297852
1001,832.7784805297852
1002,832.7784805297852
1003,832.7784805297852
1004,832.7784805297852
1005,832.7784805297852
1006,832.7784805297852
1007,832.7784805297852
1008,832.7784805297852
1009,832.7784805297852
1010,832.7784805297852
1011,832.7784805297852
1012,832.7784805297852
1013,832.7784805297852
1014,832.7784805297852
1015,832.7784805297852
1016,832.7784805297852
1017,832.7784805297852
1018,832.7784805297852
1019,832.7784805297852
1020,832.7784805297852
1021,832.7784805297852
1022,832.7784805297852
1023,832.7784805297852
1024,832.7784805297852
1025,832.7784805297852
1026,832.7784805297852
1027,832.7784805297852
1028,832.7730140686035
1029,832.7730140686035
1030,832.7730140686035
1031,832.7730140686035
1032,832.7730140686035
1033,832.7730140686035
1034,832.7730140686035
1035,832.7730140686035
1036,832.7730140686035
1037,832.7730140686035
1038,832.7730140686035
1039,832.7730140686035
1040,832.7730140686035
1041,832.7730140686035
1042,832.7730140686035
1043,832.7730140686035
1044,832.7730140686035
1045,832.7730140686035
1046,832.7730140686035
1047,832.7730140686035
1048,832.7730140686035
1049,832.7730140686035
1050,832.7730140686035
1051,832.7730140686035
1052,832.7730140686035
1053,832.7730140686035
1054,832.7730140686035
1055,832.7730140686035
1056,832.7730140686035
1057,832.7730140686035
1058,832.7730140686035
1059,832.7730140686035
1060,832.7730140686035
1061,832.7730140686035
1062,832.7730140686035
1063,832.7730140686035
1064,832.7730140686035
1065,832.7730140686035
1066,832.7730140686035
1067,832.7730140686035
1068,832.7730140686035
1069,832.7730140686035
1070,832.7730140686035
1071,832.7730140686035
1072,832.7730140686035
1073,832.7730140686035
1074,832.7730140686035
1075,832.7730140686035
1076,832.7730140686035
1077,832.7730140686035
1078,832.7730140686035
1079,832.7730140686035
1080,832.7730140686035
1081,832.7730140686035
1082,832.7730140686035
1083,832.7730140686035
1084,832.7730140686035
1085,832.7730140686035
1086,832.7730140686035
1087,832.7730140686035
1088,832.7730140686035
1089,832.7730140686035
1090,832.7730140686035
1091,832.7730140686035
1092,832.7730140686035
1093,832.7730140686035
1094,832.7730140686035
1095,832.7730140686035
1096,832.7730140686035
1097,832.7730140686035
1098,832.7730140686035
1099,832.7675476074219
1100,832.7675476074219
1101,832.7675476074219
1102,832.7675476074219
1103,832.7675476074219
1104,832.7675476074219
1105,832.7675476074219
1106,832.7675476074219
1107,832.7675476074219
1108,832.7675476074219
1109,832.7675476074219
1110,832.7675476074219
1111,832.7675476074219
1112,832.7675476074219
1113,832.7675476074219
1114,832.7675476074219
1115,832.7675476074219
1116,832.7675476074219
1117,832.7675476074219
1118,832.7675476074219
1119,832.7675476074219
1120,832.7675476074219
1121,832.7675476074219
1122,832.7675476074219
1123,832.7675476074219
1124,832.7675476074219
1125,832.7675476074219
1126,832.7675476074219
1127,832.7675476074219
1128,832.7675476074219
1129,832.7675476074219
1130,832.7675476074219
1131,832.7675476074219
1132,832.7675476074219
1133,832.7675476074219
1134,832.7675476074219
1135,832.7675476074219
1136,832.7675476074219
1137,832.7675476074219
1138,832.7675476074219
1139,832.7675476074219
1140,832.7675476074219
1141,832.7675476074219
1142,832.7675476074219
1143,832.7675476074219
1144,832.7675476074219
1145,832.7675476074219
1146,832.7675476074219
1147,832.7675476074219
1148,832.7675476074219
1149,832.7675476074219
1150,832.7675476074219
1151,832.7675476074219
1152,832.7675476074219
1153,832.7675476074219
1154,832.7675476074219
1155,832.7675476074219
1156,832.7675476074219
1157,832.7675476074219
1158,832.7675476074219
1159,832.7675476074219
1160,832.7675476074219
1161,832.7675476074219
1162,832.7675476074219
1163,832.7620811462402
1164,832.7620811462402
1165,832.7620811462402
1166,832.7620811462402
1167,832.7620811462402
1168,832.7620811462402
1169,832.7620811462402
1170,832.7620811462402
1171,832.7620811462402
1172,832.7620811462402
1173,832.7620811462402
1174,832.7620811462402
1175,832.7620811462402
1176,832.7620811462402
1177,832.7620811462402
1178,832.7620811462402
1179,832.7620811462402
1180,832.7620811462402
1181,832.7620811462402
1182,832.7620811462402
1183,832.7620811462402
1184,832.7620811462402
1185,832.7620811462402
1186,832.7620811462402
1187,832.7620811462402
1188,832.7620811462402
1189,832.7620811462402
1190,832.7620811462402
1191,832.7620811462402
1192,832.7620811462402
1193,832.7620811462402
1194,832.7620811462402
1195,832.7620811462402
1196,832.7620811462402
1197,832.7620811462402
1198,832.7620811462402
1199,832.7620811462402
1200,832.7620811462402
1201,832.7620811462402
1202,832.7620811462402
1203,832.7620811462402
1204,832.7620811462402
1205,832.7620811462402
1206,832.7620811462402
1207,832.7620811462402
1208,832.7620811462402
1209,832.7620811462402
1210,832.7620811462402
1211,832.7620811462402
1212,832.7620811462402
1213,832.7620811462402
1214,832.7620811462402
1215,832.7620811462402
1216,832.7620811462402
1217,832.7620811462402
1218,832.7620811462402
1219,832.7620811462402
1220,832.7620811462402
1221,832.7620811462402
1222,832.7620811462402
1223,832.7620811462402
1224,832.7620811462402
1225,832.7620811462402
1226,832.7620811462402
1227,832.7620811462402
1228,832.7620811462402
1229,832.7620811462402
1230,832.7620811462402
1231,832.7620811462402
1232,832.7620811462402
1233,832.7620811462402
1234,832.7620811462402
1235,832.7620811462402
1236,832.7620811462402
1237,832.7620811462402
1238,832.7620811462402
1239,832.7620811462402
1240,832.7620811462402
1241,832.7620811462402
1242,832.7620811462402
1243,832.7620811462402
1244,832.7620811462402
1245,832.7620811462402
1246,832.7620811462402
1247,832.7620811462402
1248,832.7620811462402
1249,832.7620811462402
1250,832.7620811462402
1251,832.7620811462402
1252,832.7620811462402
1253,832.7620811462402
1254,832.7620811462402
1255,832.7620811462402
1256,832.7620811462402
1257,832.7620811462402
1258,832.7620811462402
1259,832.7620811462402
1260,832.7620811462402
1261,832.7566146850586
1262,832.7566146850586
1263,832.7566146850586
1264,832.7566146850586
1265,832.7566146850586
1266,832.7566146850586
1267,832.7566146850586
1268,832.7566146850586
1269,832.7566146850586
1270,832.7566146850586
1271,832.7566146850586
1272,832.7566146850586
1273,832.7566146850586
1274,832.7566146850586
1275,832.7566146850586
1276,832.7566146850586
1277,832.7566146850586
1278,832.7566146850586
1279,832.7566146850586
1280,832.7566146850586
1281,832.7566146850586
1282,832.7566146850586
1283,832.7566146850586
1284,832.7566146850586
1285,832.7566146850586
1286,832.7566146850586
1287,832.7566146850586
1288,832.7566146850586
1289,832.7566146850586
1290,832.7566146850586
1291,832.7566146850586
1292,832.7566146850586
1293,832.7566146850586
1294,832.7566146850586
1295,832.7566146850586
1296,832.7566146850586
1297,832.7566146850586
1298,832.7566146850586
1299,832.7566146850586
1300,832.7566146850586
1301,832.7566146850586
1302,832.7566146850586
1303,832.7566146850586
1304,832.7566146850586
1305,832.7566146850586
1306,832.7566146850586
1307,832.7566146850586
1308,832.7566146850586
1309,832.7566146850586
1310,832.7566146850586
1311,832.7566146850586
1312,832.7566146850586
1313,832.7566146850586
1314,832.7566146850586
1315,832.7566146850586
1316,832.7566146850586
1317,832.7566146850586
1318,832.7566146850586
1319,832.7566146850586
1320,832.7566146850586
1321,832.7566146850586
1322,832.7566146850586
1323,832.751148223877
1324,832.751148223877
1325,832.751148223877
1326,832.751148223877
1327,832.751148223877
1328,832.751148223877
1329,832.751148223877
1330,832.751148223877
1331,832.751148223877
1332,832.751148223877
1333,832.751148223877
1334,832.751148223877
1335,832.751148223877
1336,832.751148223877
1337,832.751148223877
1338,832.751148223877
1339,832.751148223877
1340,832.751148223877
1341,832.751148223877
1342,832.751148223877
1343,832.751148223877
1344,832.751148223877
1345,832.751148223877
1346,832.751148223877
1347,832.751148223877
1348,832.751148223877
1349,832.751148223877
1350,832.751148223877
1351,832.751148223877
1352,832.751148223877
1353,832.751148223877
1354,832.751148223877
1355,832.751148223877
1356,832.751148223877
1357,832.751148223877
1358,832.751148223877
1359,832.751148223877
1360,832.751148223877
1361,832.751148223877
1362,832.751148223877
1363,832.751148223877
1364,832.751148223877
1365,832.751148223877
1366,832.751148223877
1367,832.751148223877
1368,832.751148223877
1369,832.751148223877
1370,832.751148223877
1371,832.751148223877
1372,832.751148223877
1373,832.751148223877
1374,832.751148223877
1375,832.751148223877
1376,832.751148223877
1377,832.751148223877
1378,832.751148223877
1379,832.751148223877
1380,832.751148223877
1381,832.751148223877
1382,832.751148223877
1383,832.751148223877
1384,832.751148223877
1385,832.751148223877
1386,832.751148223877
1387,832.751148223877
1388,832.751148223877
1389,832.751148223877
1390,832.751148223877
1391,832.751148223877
1392,832.751148223877
1393,832.751148223877
1394,832.751148223877
1395,832.751148223877
1396,832.751148223877
1397,832.751148223877
1398,832.751148223877
1399,832.751148223877
1400,832.751148223877
1401,832.751148223877
1402,832.751148223877
1403,832.751148223877
1404,832.751148223877
1405,832.751148223877
1406,832.751148223877
1407,832.751148223877
1408,832.751148223877
1409,832.751148223877
1410,832.751148223877
1411,832.751148223877
1412,832.751148223877
1413,832.751148223877
1414,832.751148223877
1415,832.751148223877
1416,832.751148223877
1417,832.751148223877
1418,832.751148223877
1419,832.751148223877
1420,832.751148223877
1421,832.751148223877
1422,832.751148223877
1423,832.751148223877
1424,832.751148223877
1425,832.751148223877
1426,832.751148223877
1427,832.751148223877
1428,832.751148223877
1429,832.751148223877
1430,832.751148223877
1431,832.751148223877
1432,832.7456817626953
1433,832.7456817626953
1434,832.7456817626953
1435,832.7456817626953
1436,832.7456817626953
1437,832.7456817626953
1438,832.7456817626953
1439,832.7456817626953
1440,832.7456817626953
1441,832.7456817626953
1442,832.7456817626953
1443,832.7456817626953
1444,832.7456817626953
1445,832.7456817626953
1446,832.7456817626953
1447,832.7456817626953
1448,832.7456817626953
1449,832.7456817626953
1450,832.7456817626953
1451,832.7456817626953
1452,832.7456817626953
1453,832.7456817626953
1454,832.7456817626953
1455,832.7456817626953
1456,832.7456817626953
1457,832.7456817626953
1458,832.7456817626953
1459,832.7456817626953
1460,832.7456817626953
1461,832.7456817626953
1462,832.7456817626953
1463,832.7456817626953
1464,832.7456817626953
1465,832.7456817626953
1466,832.7456817626953
1467,832.7456817626953
1468,832.7456817626953
1469,832.7456817626953
1470,832.7456817626953
1471,832.7456817626953
1472,832.7402153015137
1473,832.7402153015137
1474,832.7402153015137
1475,832.7402153015137
1476,832.7402153015137
1477,832.7402153015137
1478,832.7402153015137
1479,832.7402153015137
1480,832.7402153015137
1481,832.7402153015137
1482,832.7402153015137
1483,832.7402153015137
1484,832.7402153015137
1485,832.7402153015137
1486,832.7402153015137
1487,832.7402153015137
1488,832.7402153015137
1489,832.7402153015137
1490,832.7402153015137
1491,832.7402153015137
1492,832.7402153015137
1493,832.7402153015137
1494,832.7402153015137
1495,832.7402153015137
1496,832.7402153015137
1497,832.7402153015137
1498,832.7402153015137
1499,832.7402153015137
1500,832.7402153015137
1501,832.7402153015137
1502,832.7402153015137
1503,832.7402153015137
1504,832.7402153015137
1505,832.7402153015137
1506,832.7402153015137
1507,832.7402153015137
1508,832.7402153015137
1509,832.7402153015137
1510,832.7402153015137
1511,832.7402153015137
1512,832.7402153015137
1513,832.7402153015137
1514,832.7402153015137
1515,832.7402153015137
1516,832.7402153015137
1517,832.7402153015137
1518,832.7402153015137
1519,832.7402153015137
1520,832.7402153015137
1521,832.7402153015137
1522,832.7402153015137
1523,832.7402153015137
1524,832.7402153015137
1525,832.7402153015137
1526,832.7402153015137
1527,832.7402153015137
1528,832.7402153015137
1529,832.7402153015137
1530,832.7402153015137
1531,832.7402153015137
1532,823.3636436462402
1533,823.336311340332
1534,813.9597396850586
1535,809.2277221679688
1536,804.5667686462402
1537,799.840217590332
1538,799.8183517456055
1539,795.1737976074219
1540,795.1464653015137
1541,795.1464653015137
1542,790.4691123962402
1543,785.7534942626953
1544,785.7370948791504
1545,762.2027359008789
1546,357.6380729675293
1547,348.228702545166
1548,315.27404022216797
1549,315.2412414550781
1550,305.8537368774414
1551,301.14905166625977
1552,282.3139114379883
1553,272.9209403991699
1554,272.904541015625
1555,272.904541015625
1556,263.5443687438965
1557,263.4897041320801
1558,263.48423767089844
1559,258.806884765625
1560,258.7904853820801
1561,258.7795524597168
1562,258.77408599853516
1563,249.38658142089844
1564,244.70376205444336
1565,244.67642974853516
1566,239.9826774597168
1567,235.27799224853516
1568,221.15300369262695
1569,0.03279876708984375
1570,0.03279876708984375
1571,0.03279876708984375
1572,0.027332305908203125
1573,0.027332305908203125
1574,0.027332305908203125
1575,0.027332305908203125
1576,0.027332305908203125
1577,0.027332305908203125
1578,0.027332305908203125
1579,0.027332305908203125
1580,0.027332305908203125
1581,0.027332305908203125
1582,0.0218658447265625
1583,0.0218658447265625
1584,0.0218658447265625
1585,0.0218658447265625
1586,0.0218658447265625
1587,0.0218658447265625
1588,0.0218658447265625
1589,0.0218658447265625
1590,0.0218658447265625
1591,0.0218658447265625
1592,0.0218658447265625
1593,0.0218658447265625
1594,0.0218658447265625
1595,0.0218658447265625
1596,0.0218658447265625
1597,0.0218658447265625
1598,0.0218658447265625
1599,0.0218658447265625
1600,0.0218658447265625
1601,0.0218658447265625
1602,0.0218658447265625
1603,0.0218658447265625
1604,0.0218658447265625
1605,0.0218658447265625
1606,0.0218658447265625
1607,0.0218658447265625
1608,0.0218658447265625
1609,0.0218658447265625
1610,0.0218658447265625
1611,0.0218658447265625
1612,0.0218658447265625
1613,0.0218658447265625
1614,0.0218658447265625
1615,0.0218658447265625
1616,0.0218658447265625
1617,0.0218658447265625
1618,0.0218658447265625
1619,0.0218658447265625
1620,0.0218658447265625
1621,0.0218658447265625
1622,0.0218658447265625
1623,0.016399383544921875
1624,0.016399383544921875
1625,0.016399383544921875
1626,0.016399383544921875
1627,0.016399383544921875
1628,0.016399383544921875
1629,0.016399383544921875
1630,0.016399383544921875
1631,0.016399383544921875
1632,0.016399383544921875
1633,0.016399383544921875
1634,0.016399383544921875
1635,0.016399383544921875
1636,0.016399383544921875
1637,0.016399383544921875
1638,0.016399383544921875
1639,0.016399383544921875
1640,0.016399383544921875
1641,0.016399383544921875
1642,0.016399383544921875
1643,0.016399383544921875
1644,0.016399383544921875
1645,0.016399383544921875
1646,0.016399383544921875
1647,0.016399383544921875
1648,0.016399383544921875
1649,0.016399383544921875
1650,0.016399383544921875
1651,0.016399383544921875
1652,0.016399383544921875
1653,0.016399383544921875
1654,0.016399383544921875
1655,0.016399383544921875
1656,0.016399383544921875
1657,0.016399383544921875
1658,0.016399383544921875
1659,0.016399383544921875
1660,0.016399383544921875
1661,0.016399383544921875
1662,0.016399383544921875
1663,0.016399383544921875
1664,0.016399383544921875
1665,0.016399383544921875
1666,0.016399383544921875
1667,0.016399383544921875
1668,0.016399383544921875
1669,0.016399383544921875
1670,0.016399383544921875
1671,0.016399383544921875
1672,0.016399383544921875
1673,0.016399383544921875
1674,0.016399383544921875
1675,0.016399383544921875
1676,0.016399383544921875
1677,0.016399383544921875
1678,0.016399383544921875
1679,0.016399383544921875
1680,0.016399383544921875
1681,0.016399383544921875
1682,0.016399383544921875
1683,0.016399383544921875
1684,0.016399383544921875
1685,0.016399383544921875
1686,0.016399383544921875
1687,0.016399383544921875
1688,0.016399383544921875
1689,0.016399383544921875
1690,0.016399383544921875
1691,0.016399383544921875
1692,0.016399383544921875
1693,0.016399383544921875
1694,0.016399383544921875
1695,0.016399383544921875
1696,0.016399383544921875
1697,0.016399383544921875
1698,0.016399383544921875
1699,0.016399383544921875
1700,0.016399383544921875
1701,0.016399383544921875
1702,0.016399383544921875
1703,0.016399383544921875
1704,0.016399383544921875
1705,0.016399383544921875
1706,0.016399383544921875
1707,0.016399383544921875
1708,0.016399383544921875
1709,0.016399383544921875
1710,0.016399383544921875
1711,0.016399383544921875
1712,0.016399383544921875
1713,0.016399383544921875
1714,0.016399383544921875
1715,0.016399383544921875
1716,0.016399383544921875
1717,0.016399383544921875
1718,0.016399383544921875
1719,0.016399383544921875
1720,0.016399383544921875
1721,0.016399383544921875
1722,0.016399383544921875
1723,0.016399383544921875
1724,0.016399383544921875
1725,0.016399383544921875
1726,0.016399383544921875
1727,0.016399383544921875
1728,0.016399383544921875
1729,0.016399383544921875
1730,0.016399383544921875
1731,0.016399383544921875
1732,0.016399383544921875
1733,0.016399383544921875
1734,0.016399383544921875
1735,0.016399383544921875
1736,0.016399383544921875
1737,0.016399383544921875
1738,0.016399383544921875
1739,0.016399383544921875
1740,0.016399383544921875
1741,0.016399383544921875
1742,0.016399383544921875
1743,0.016399383544921875
1744,0.016399383544921875
1745,0.016399383544921875
1746,0.01093292236328125
1747,0.01093292236328125
1748,0.01093292236328125
1749,0.01093292236328125
1750,0.01093292236328125
1751,0.01093292236328125
1752,0.01093292236328125
1753,0.01093292236328125
1754,0.01093292236328125
1755,0.01093292236328125
1756,0.01093292236328125
1757,0.01093292236328125
1758,0.01093292236328125
1759,0.01093292236328125
1760,0.01093292236328125
1761,0.01093292236328125
1762,0.01093292236328125
1763,0.01093292236328125
1764,0.01093292236328125
1765,0.01093292236328125
1766,0.01093292236328125
1767,0.01093292236328125
1768,0.01093292236328125
1769,0.01093292236328125
1770,0.01093292236328125
1771,0.01093292236328125
1772,0.01093292236328125
1773,0.01093292236328125
1774,0.01093292236328125
1775,0.01093292236328125
1776,0.01093292236328125
1777,0.01093292236328125
1778,0.01093292236328125
1779,0.01093292236328125
1780,0.01093292236328125
1781,0.01093292236328125
1782,0.01093292236328125
1783,0.01093292236328125
1784,0.01093292236328125
1785,0.01093292236328125
1786,0.01093292236328125
1787,0.01093292236328125
1788,0.01093292236328125
1789,0.01093292236328125
1790,0.01093292236328125
1791,0.01093292236328125
1792,0.01093292236328125
1793,0.01093292236328125
1794,0.01093292236328125
1795,0.01093292236328125
1796,0.01093292236328125
1797,0.01093292236328125
1798,0.01093292236328125
1799,0.01093292236328125
1800,0.01093292236328125
1801,0.01093292236328125
1802,0.01093292236328125
1803,0.01093292236328125
1804,0.01093292236328125
1805,0.01093292236328125
1806,0.01093292236328125
1807,0.01093292236328125
1808,0.01093292236328125
1809,0.01093292236328125
1810,0.01093292236328125
1811,0.01093292236328125
1812,0.01093292236328125
1813,0.01093292236328125
1814,0.01093292236328125
1815,0.01093292236328125
1816,0.01093292236328125
1817,0.01093292236328125
1818,0.01093292236328125
1819,0.01093292236328125
1820,0.01093292236328125
1821,0.01093292236328125
1822,0.01093292236328125
1823,0.01093292236328125
1824,0.01093292236328125
1825,0.01093292236328125
1826,0.01093292236328125
1827,0.01093292236328125
1828,0.01093292236328125
1829,0.01093292236328125
1830,0.01093292236328125
1831,0.01093292236328125
1832,0.01093292236328125
1833,0.01093292236328125
1834,0.01093292236328125
1835,0.01093292236328125
1836,0.01093292236328125
1837,0.01093292236328125
1838,0.01093292236328125
1839,0.01093292236328125
1840,0.01093292236328125
1841,0.01093292236328125
1842,0.01093292236328125
1843,0.01093292236328125
1844,0.01093292236328125
1845,0.01093292236328125
1846,0.01093292236328125
1847,0.01093292236328125
1848,0.01093292236328125
1849,0.01093292236328125
1850,0.01093292236328125
1851,0.01093292236328125
1852,0.01093292236328125
1853,0.01093292236328125
1854,0.01093292236328125
1855,0.01093292236328125
1856,0.01093292236328125
1857,0.01093292236328125
1858,0.01093292236328125
1859,0.01093292236328125
1860,0.01093292236328125
1861,0.01093292236328125
1862,0.01093292236328125
1863,0.01093292236328125
1864,0.01093292236328125
1865,0.01093292236328125
1866,0.01093292236328125
1867,0.01093292236328125
1868,0.01093292236328125
1869,0.01093292236328125
1870,0.01093292236328125
1871,0.01093292236328125
1872,0.01093292236328125
1873,0.01093292236328125
1874,0.01093292236328125
1875,0.01093292236328125
1876,0.01093292236328125
1877,0.01093292236328125
1878,0.01093292236328125
1879,0.01093292236328125
1880,0.01093292236328125
1881,0.01093292236328125
1882,0.01093292236328125
1883,0.01093292236328125
1884,0.01093292236328125
1885,0.01093292236328125
1886,0.01093292236328125
1887,0.01093292236328125
1888,0.01093292236328125
1889,0.01093292236328125
1890,0.01093292236328125
1891,0.01093292236328125
1892,0.01093292236328125
1893,0.01093292236328125
1894,0.01093292236328125
1895,0.01093292236328125
1896,0.01093292236328125
1897,0.01093292236328125
1898,0.01093292236328125
1899,0.01093292236328125
1900,0.01093292236328125
1901,0.01093292236328125
1902,0.01093292236328125
1903,0.01093292236328125
1904,0.01093292236328125
1905,0.01093292236328125
1906,0.01093292236328125
1907,0.01093292236328125
1908,0.01093292236328125
1909,0.01093292236328125
1910,0.01093292236328125
1911,0.01093292236328125
1912,0.01093292236328125
1913,0.01093292236328125
1914,0.01093292236328125
1915,0.01093292236328125
1916,0.01093292236328125
1917,0.01093292236328125
1918,0.01093292236328125
1919,0.01093292236328125
1920,0.01093292236328125
1921,0.01093292236328125
1922,0.01093292236328125
1923,0.01093292236328125
1924,0.01093292236328125
1925,0.01093292236328125
1926,0.01093292236328125
1927,0.01093292236328125
1928,0.01093292236328125
1929,0.01093292236328125
1930,0.01093292236328125
1931,0.01093292236328125
1932,0.01093292236328125
1933,0.01093292236328125
1934,0.01093292236328125
1935,0.01093292236328125
1936,0.01093292236328125
1937,0.01093292236328125
1938,0.01093292236328125
1939,0.01093292236328125
1940,0.01093292236328125
1941,0.01093292236328125
1942,0.01093292236328125
1943,0.01093292236328125
1944,0.01093292236328125
1945,0.01093292236328125
1946,0.01093292236328125
1947,0.01093292236328125
1948,0.01093292236328125
1949,0.01093292236328125
1950,0.01093292236328125
1951,0.01093292236328125
1952,0.01093292236328125
1953,0.01093292236328125
1954,0.01093292236328125
1955,0.01093292236328125
1956,0.01093292236328125
1957,0.01093292236328125
1958,0.01093292236328125
1959,0.01093292236328125
1960,0.01093292236328125
1961,0.01093292236328125
1962,0.01093292236328125
1963,0.01093292236328125
1964,0.01093292236328125
1965,0.01093292236328125
1966,0.01093292236328125
1967,0.01093292236328125
1968,0.01093292236328125
1969,0.01093292236328125
1970,0.01093292236328125
1971,0.01093292236328125
1972,0.01093292236328125
1973,0.01093292236328125
1974,0.01093292236328125
1975,0.01093292236328125
1976,0.01093292236328125
1977,0.01093292236328125
1978,0.01093292236328125
1979,0.01093292236328125
1980,0.01093292236328125
1981,0.01093292236328125
1982,0.01093292236328125
1983,0.01093292236328125
1984,0.01093292236328125
1985,0.01093292236328125
1986,0.01093292236328125
1987,0.01093292236328125
1988,0.01093292236328125
1989,0.01093292236328125
1990,0.01093292236328125
1991,0.01093292236328125
1992,0.01093292236328125
1993,0.01093292236328125
1994,0.01093292236328125
1995,0.01093292236328125
1996,0.01093292236328125
1997,0.01093292236328125
1998,0.01093292236328125
1999,0.01093292236328125
2000,0.01093292236328125
2001,0.005466461181640625
2002,0.005466461181640625
2003,0.005466461181640625
2004,0.005466461181640625
2005,0.005466461181640625
2006,0.005466461181640625
2007,0.005466461181640625
2008,0.005466461181640625
2009,0.005466461181640625
2010,0.005466461181640625
2011,0.005466461181640625
2012,0.005466461181640625
2013,0.005466461181640625
2014,0.005466461181640625
2015,0.005466461181640625
2016,0.005466461181640625
2017,0.005466461181640625
2018,0.005466461181640625
2019,0.005466461181640625
2020,0.005466461181640625
2021,0.005466461181640625
2022,0.005466461181640625
2023,0.005466461181640625
2024,0.005466461181640625
2025,0.005466461181640625
2026,0.005466461181640625
2027,0.005466461181640625
2028,0.005466461181640625
2029,0.005466461181640625
2030,0.005466461181640625
2031,0.005466461181640625
2032,0.005466461181640625
2033,0.005466461181640625
2034,0.005466461181640625
2035,0.005466461181640625
2036,0.005466461181640625
2037,0.005466461181640625
2038,0.005466461181640625
2039,0.005466461181640625
2040,0.005466461181640625
2041,0.005466461181640625
2042,0.005466461181640625
2043,0.005466461181640625
2044,0.005466461181640625
2045,0.005466461181640625
2046,0.005466461181640625
2047,0.005466461181640625
2048,0.005466461181640625
2049,0.005466461181640625
2050,0.005466461181640625
2051,0.005466461181640625
2052,0.005466461181640625
2053,0.005466461181640625
2054,0.005466461181640625
2055,0.005466461181640625
2056,0.005466461181640625
2057,0.005466461181640625
2058,0.005466461181640625
2059,0.005466461181640625
2060,0.005466461181640625
2061,0.005466461181640625
2062,0.005466461181640625
2063,0.005466461181640625
2064,0.005466461181640625
2065,0.005466461181640625
2066,0.005466461181640625
2067,0.005466461181640625
2068,0.005466461181640625
2069,0.005466461181640625
2070,0.005466461181640625
2071,0.005466461181640625
2072,0.005466461181640625
2073,0.005466461181640625
2074,0.005466461181640625
2075,0.005466461181640625
2076,0.005466461181640625
2077,0.005466461181640625
2078,0.005466461181640625
2079,0.005466461181640625
2080,0.005466461181640625
2081,0.005466461181640625
2082,0.005466461181640625
2083,0.005466461181640625
2084,0.005466461181640625
2085,0.005466461181640625
2086,0.005466461181640625
2087,0.005466461181640625
2088,0.005466461181640625
2089,0.005466461181640625
2090,0.005466461181640625
2091,0.005466461181640625
2092,0.005466461181640625
2093,0.005466461181640625
2094,0.005466461181640625
2095,0.005466461181640625
2096,0.005466461181640625
2097,0.005466461181640625
2098,0.005466461181640625
2099,0.005466461181640625
2100,0.005466461181640625
2101,0.005466461181640625
2102,0.005466461181640625
2103,0.005466461181640625
2104,0.005466461181640625
2105,0.005466461181640625
2106,0.005466461181640625
2107,0.005466461181640625
2108,0.005466461181640625
2109,0.005466461181640625
2110,0.005466461181640625
2111,0.005466461181640625
2112,0.005466461181640625
2113,0.005466461181640625
2114,0.005466461181640625
2115,0.005466461181640625
2116,0.005466461181640625
2117,0.005466461181640625
2118,0.005466461181640625
2119,0.005466461181640625
2120,0.005466461181640625
2121,0.005466461181640625
2122,0.005466461181640625
2123,0.005466461181640625
2124,0.005466461181640625
2125,0.005466461181640625
2126,0.005466461181640625
2127,0.005466461181640625
2128,0.005466461181640625
2129,0.005466461181640625
2130,0.005466461181640625
2131,0.005466461181640625
2132,0.005466461181640625
2133,0.005466461181640625
2134,0.005466461181640625
2135,0.005466461181640625
2136,0.005466461181640625
2137,0.005466461181640625
2138,0.005466461181640625
2139,0.005466461181640625
2140,0.005466461181640625
2141,0.005466461181640625
2142,0.005466461181640625
2143,0.005466461181640625
2144,0.005466461181640625
2145,0.005466461181640625
2146,0.005466461181640625
2147,0.005466461181640625
2148,0.005466461181640625
2149,0.005466461181640625
2150,0.005466461181640625
2151,0.005466461181640625
2152,0.005466461181640625
2153,0.005466461181640625
2154,0.005466461181640625
2155,0.005466461181640625
2156,0.005466461181640625
2157,0.005466461181640625
2158,0.005466461181640625
2159,0.005466461181640625
2160,0.005466461181640625
2161,0.005466461181640625
2162,0.005466461181640625
2163,0.005466461181640625
2164,0.005466461181640625
2165,0.005466461181640625
2166,0.005466461181640625
2167,0.005466461181640625
2168,0.005466461181640625
2169,0.005466461181640625
2170,0.005466461181640625
2171,0.005466461181640625
2172,0.005466461181640625
2173,0.005466461181640625
2174,0.005466461181640625
2175,0.005466461181640625
2176,0.005466461181640625
2177,0.005466461181640625
2178,0.005466461181640625
2179,0.005466461181640625
2180,0.005466461181640625
2181,0.005466461181640625
2182,0.005466461181640625
2183,0.005466461181640625
2184,0.005466461181640625
2185,0.005466461181640625
2186,0.005466461181640625
2187,0.005466461181640625
2188,0.005466461181640625
2189,0.005466461181640625
2190,0.005466461181640625
2191,0.005466461181640625
2192,0.005466461181640625
2193,0.005466461181640625
2194,0.005466461181640625
2195,0.005466461181640625
2196,0.005466461181640625
2197,0.005466461181640625
2198,0.005466461181640625
2199,0.005466461181640625
2200,0.005466461181640625
2201,0.005466461181640625
2202,0.005466461181640625
2203,0.005466461181640625
2204,0.005466461181640625
2205,0.005466461181640625
2206,0.005466461181640625
2207,0.005466461181640625
2208,0.005466461181640625
2209,0.005466461181640625
2210,0.005466461181640625
2211,0.005466461181640625
2212,0.005466461181640625
2213,0.005466461181640625
2214,0.005466461181640625
2215,0.005466461181640625
2216,0.005466461181640625
2217,0.005466461181640625
2218,0.005466461181640625
2219,0.005466461181640625
2220,0.005466461181640625
2221,0.005466461181640625
2222,0.005466461181640625
2223,0.005466461181640625
2224,0.005466461181640625
2225,0.005466461181640625
2226,0.005466461181640625
2227,0.005466461181640625
2228,0.005466461181640625
2229,0.005466461181640625
2230,0.005466461181640625
2231,0.005466461181640625
2232,0.005466461181640625
2233,0.005466461181640625
2234,0.005466461181640625
2235,0.005466461181640625
2236,0.005466461181640625
2237,0.005466461181640625
2238,0.005466461181640625
2239,0.005466461181640625
2240,0.005466461181640625
2241,0.005466461181640625
2242,0.005466461181640625
2243,0.005466461181640625
2244,0.005466461181640625
2245,0.005466461181640625
2246,0.005466461181640625
2247,0.005466461181640625
2248,0.005466461181640625
2249,0.005466461181640625
2250,0.005466461181640625
2251,0.005466461181640625
2252,0.005466461181640625
2253,0.005466461181640625
2254,0.005466461181640625
2255,0.005466461181640625
2256,0.005466461181640625
2257,0.005466461181640625
2258,0.005466461181640625
2259,0.005466461181640625
2260,0.005466461181640625
2261,0.005466461181640625
2262,0.005466461181640625
2263,0.005466461181640625
2264,0.005466461181640625
2265,0.005466461181640625
2266,0.005466461181640625
2267,0.005466461181640625
2268,0.005466461181640625
2269,0.005466461181640625
2270,0.005466461181640625
2271,0.005466461181640625
2272,0.005466461181640625
2273,0.005466461181640625
2274,0.005466461181640625
2275,0.005466461181640625
2276,0.005466461181640625
2277,0.005466461181640625
2278,0.005466461181640625
2279,0.005466461181640625
2280,0.005466461181640625
2281,0.005466461181640625
2282,0.005466461181640625
2283,0.005466461181640625
2284,0.005466461181640625
2285,0.005466461181640625
2286,0.005466461181640625
2287,0.005466461181640625
2288,0.005466461181640625
2289,0.005466461181640625
2290,0.005466461181640625
2291,0.005466461181640625
2292,0.005466461181640625
2293,0.005466461181640625
2294,0.005466461181640625
2295,0.005466461181640625
2296,0.005466461181640625
2297,0.005466461181640625
2298,0.005466461181640625
2299,0.005466461181640625
2300,0.005466461181640625
2301,0.005466461181640625
2302,0.005466461181640625
2303,0.005466461181640625
2304,0.005466461181640625
2305,0.005466461181640625
2306,0.005466461181640625
2307,0.005466461181640625
2308,0.005466461181640625
2309,0.005466461181640625
2310,0.005466461181640625
2311,0.005466461181640625
2312,0.005466461181640625
2313,0.005466461181640625
2314,0.005466461181640625
2315,0.005466461181640625
2316,0.005466461181640625
2317,0.005466461181640625
2318,0.005466461181640625
2319,0.005466461181640625
2320,0.005466461181640625
2321,0.005466461181640625
2322,0.005466461181640625
2323,0.005466461181640625
2324,0.005466461181640625
2325,0.005466461181640625
2326,0.005466461181640625
2327,0.005466461181640625
2328,0.005466461181640625
2329,0.005466461181640625
2330,0.005466461181640625
2331,0.005466461181640625
2332,0.005466461181640625
2333,0.005466461181640625
2334,0.005466461181640625
2335,0.005466461181640625
2336,0.005466461181640625
2337,0.005466461181640625
2338,0.005466461181640625
2339,0.005466461181640625
2340,0.005466461181640625
2341,0.005466461181640625
2342,0.005466461181640625
2343,0.005466461181640625
2344,0.005466461181640625
2345,0.005466461181640625
2346,0.005466461181640625
2347,0.005466461181640625
2348,0.005466461181640625
2349,0.005466461181640625
2350,0.005466461181640625
2351,0.005466461181640625
2352,0.005466461181640625
2353,0.005466461181640625
2354,0.005466461181640625
2355,0.005466461181640625
2356,0.005466461181640625
2357,0.005466461181640625
2358,0.005466461181640625
2359,0.005466461181640625
2360,0.005466461181640625
2361,0.005466461181640625
2362,0.005466461181640625
2363,0.005466461181640625
2364,0.005466461181640625
2365,0.005466461181640625
2366,0.005466461181640625
2367,0.005466461181640625
2368,0.005466461181640625
2369,0.005466461181640625
2370,0.005466461181640625
2371,0.005466461181640625
2372,0.005466461181640625
2373,0.005466461181640625
2374,0.005466461181640625
2375,0.005466461181640625
2376,0.005466461181640625
2377,0.005466461181640625
2378,0.005466461181640625
2379,0.005466461181640625
2380,0.005466461181640625
2381,0.005466461181640625
2382,0.005466461181640625
2383,0.005466461181640625
2384,0.005466461181640625
2385,0.005466461181640625
2386,0.005466461181640625
2387,0.005466461181640625
2388,0.005466461181640625
2389,0.005466461181640625
2390,0.005466461181640625
2391,0.005466461181640625
2392,0.005466461181640625
2393,0.005466461181640625
2394,0.005466461181640625
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/cora/cora_sage_with_server_400.csv <==
Sno,node
0,4175.0
1,4175.0
2,4175.0
3,4175.0
4,4175.0
5,4175.0
6,4175.0
7,4175.0
8,4175.0
9,4175.0
10,4175.0
11,4175.0
12,4175.0
13,4175.0
14,4175.0
15,4175.0
16,4175.0
17,4175.0
18,4175.0
19,4175.0
20,4175.0
21,4175.0
22,4175.0
23,4175.0
24,4175.0
25,4175.0
26,4175.0
27,4175.0
28,4175.0
29,4175.0
30,4175.0
31,4175.0
32,4175.0
33,4175.0
34,4175.0
35,4175.0
36,4175.0
37,4175.0
38,4175.0
39,4175.0
40,4175.0
41,4175.0
42,4175.0
43,4175.0
44,4175.0
45,4175.0
46,4175.0
47,4175.0
48,4175.0
49,4175.0
50,4175.0
51,4175.0
52,4175.0
53,4175.0
54,4175.0
55,4175.0
56,4175.0
57,4175.0
58,4175.0
59,4175.0
60,4175.0
61,4175.0
62,4175.0
63,4175.0
64,4175.0
65,4175.0
66,4175.0
67,4175.0
68,4175.0
69,4175.0
70,4175.0
71,4175.0
72,4175.0
73,4175.0
74,4175.0
75,4175.0
76,4175.0
77,4175.0
78,4175.0
79,4175.0
80,4175.0
81,4175.0
82,4175.0
83,4175.0
84,4175.0
85,4175.0
86,4175.0
87,4175.0
88,4175.0
89,4175.0
90,4175.0
91,4175.0
92,4175.0
93,4175.0
94,4175.0
95,4175.0
96,4175.0
97,4175.0
98,4175.0
99,4175.0
100,4175.0
101,4175.0
102,4175.0
103,4175.0
104,4175.0
105,4175.0
106,4175.0
107,4175.0
108,4175.0
109,4175.0
110,4175.0
111,4175.0
112,4175.0
113,4175.0
114,4175.0
115,4175.0
116,4175.0
117,4175.0
118,4175.0
119,4175.0
120,4175.0
121,4175.0
122,4175.0
123,4175.0
124,4175.0
125,4175.0
126,4175.0
127,4175.0
128,4175.0
129,4175.0
130,4175.0
131,4175.0
132,4175.0
133,4175.0
134,4175.0
135,4175.0
136,4175.0
137,4175.0
138,4175.0
139,4175.0
140,4175.0
141,4175.0
142,4175.0
143,4175.0
144,4175.0
145,4175.0
146,4175.0
147,4175.0
148,4175.0
149,4175.0
150,4175.0
151,4175.0
152,4175.0
153,4175.0
154,4175.0
155,4175.0
156,4175.0
157,4175.0
158,4175.0
159,4175.0
160,4175.0
161,4175.0
162,4175.0
163,4175.0
164,4175.0
165,4175.0
166,4175.0
167,4175.0
168,4175.0
169,4175.0
170,4175.0
171,4175.0
172,4175.0
173,4175.0
174,4175.0
175,4175.0
176,4175.0
177,4175.0
178,4175.0
179,4175.0
180,4175.0
181,4175.0
182,4175.0
183,4175.0
184,4175.0
185,4175.0
186,4175.0
187,4175.0
188,4175.0
189,4175.0
190,4175.0
191,4175.0
192,4175.0
193,4175.0
194,4175.0
195,4175.0
196,4175.0
197,4175.0
198,4175.0
199,4175.0
200,4175.0
201,4175.0
202,4175.0
203,4175.0
204,4175.0
205,4175.0
206,4175.0
207,4175.0
208,4175.0
209,4175.0
210,4175.0
211,4175.0
212,4175.0
213,4175.0
214,4175.0
215,4175.0
216,4175.0
217,4175.0
218,4175.0
219,4175.0
220,4175.0
221,4175.0
222,4175.0
223,4175.0
224,4175.0
225,4175.0
226,4175.0
227,4175.0
228,4175.0
229,4175.0
230,4175.0
231,4175.0
232,4175.0
233,4175.0
234,4175.0
235,4175.0
236,4175.0
237,4175.0
238,4175.0
239,4175.0
240,4175.0
241,4175.0
242,4175.0
243,4175.0
244,4175.0
245,4175.0
246,4175.0
247,4175.0
248,4175.0
249,4175.0
250,4175.0
251,4175.0
252,4175.0
253,4175.0
254,4175.0
255,4175.0
256,4175.0
257,4175.0
258,4175.0
259,4175.0
260,4175.0
261,4175.0
262,4175.0
263,4175.0
264,4175.0
265,4175.0
266,4175.0
267,4175.0
268,4175.0
269,4175.0
270,4175.0
271,4175.0
272,4175.0
273,4175.0
274,4175.0
275,4175.0
276,4175.0
277,4175.0
278,4175.0
279,4175.0
280,4175.0
281,4175.0
282,4175.0
283,4175.0
284,4175.0
285,4175.0
286,4175.0
287,4175.0
288,4175.0
289,4175.0
290,4175.0
291,4175.0
292,4175.0
293,4175.0
294,4175.0
295,4175.0
296,4175.0
297,4175.0
298,4175.0
299,4175.0
300,4175.0
301,4175.0
302,4175.0
303,4175.0
304,4175.0
305,4175.0
306,4175.0
307,4175.0
308,4175.0
309,4175.0
310,4175.0
311,4175.0
312,4175.0
313,4175.0
314,4175.0
315,4175.0
316,4175.0
317,4175.0
318,4175.0
319,4175.0
320,4175.0
321,4175.0
322,4175.0
323,4175.0
324,4175.0
325,4175.0
326,4175.0
327,4175.0
328,4175.0
329,4175.0
330,4175.0
331,4175.0
332,4175.0
333,4175.0
334,4175.0
335,4175.0
336,4175.0
337,4175.0
338,4175.0
339,4175.0
340,4175.0
341,4175.0
342,4175.0
343,4175.0
344,4175.0
345,4175.0
346,4175.0
347,4175.0
348,4175.0
349,4175.0
350,4175.0
351,4175.0
352,4175.0
353,4175.0
354,4175.0
355,4175.0
356,4175.0
357,4175.0
358,4175.0
359,4175.0
360,4175.0
361,4175.0
362,4175.0
363,4175.0
364,4175.0
365,4175.0
366,4175.0
367,4175.0
368,4175.0
369,4175.0
370,4175.0
371,4175.0
372,4175.0
373,4175.0
374,4175.0
375,4175.0
376,4175.0
377,4175.0
378,4175.0
379,4175.0
380,4175.0
381,4175.0
382,4175.0
383,4175.0
384,4175.0
385,4175.0
386,4175.0
387,4175.0
388,4175.0
389,4175.0
390,4175.0
391,4175.0
392,4175.0
393,4175.0
394,4175.0
395,4175.0
396,4175.0
397,4175.0
398,4175.0
399,4175.0
400,4175.0
401,4175.0
402,4175.0
403,4175.0
404,4175.0
405,4175.0
406,4175.0
407,4175.0
408,4175.0
409,4175.0
410,4175.0
411,4175.0
412,4175.0
413,4175.0
414,4175.0
415,4175.0
416,4175.0
417,4175.0
418,4175.0
419,4175.0
420,4175.0
421,4175.0
422,4175.0
423,4175.0
424,4175.0
425,4175.0
426,4175.0
427,4175.0
428,4175.0
429,4175.0
430,4175.0
431,4175.0
432,4175.0
433,4175.0
434,4175.0
435,4175.0
436,4175.0
437,4175.0
438,4175.0
439,4175.0
440,4175.0
441,4175.0
442,4175.0
443,4175.0
444,4175.0
445,4175.0
446,4175.0
447,4175.0
448,4175.0
449,4175.0
450,4175.0
451,4175.0
452,4175.0
453,4175.0
454,4175.0
455,4175.0
456,4175.0
457,4175.0
458,4175.0
459,4175.0
460,4175.0
461,4175.0
462,4175.0
463,4175.0
464,4175.0
465,4175.0
466,4175.0
467,4175.0
468,4175.0
469,4175.0
470,4175.0
471,4175.0
472,4175.0
473,4175.0
474,4175.0
475,4175.0
476,4175.0
477,4175.0
478,4175.0
479,4175.0
480,4175.0
481,4175.0
482,4175.0
483,4175.0
484,4175.0
485,4175.0
486,4175.0
487,4175.0
488,4175.0
489,4175.0
490,4175.0
491,4175.0
492,4175.0
493,4175.0
494,4175.0
495,4175.0
496,4175.0
497,4175.0
498,4175.0
499,4175.0
500,4175.0
501,4175.0
502,4175.0
503,4175.0
504,4175.0
505,4175.0
506,4175.0
507,4175.0
508,4175.0
509,4175.0
510,4175.0
511,4175.0
512,4175.0
513,4175.0
514,4175.0
515,4175.0
516,4175.0
517,4175.0
518,4175.0
519,4175.0
520,4175.0
521,4175.0
522,4175.0
523,4175.0
524,4175.0
525,4175.0
526,4175.0
527,4175.0
528,4175.0
529,4175.0
530,4175.0
531,4175.0
532,4175.0
533,4175.0
534,4175.0
535,4175.0
536,4175.0
537,4175.0
538,4175.0
539,4175.0
540,4175.0
541,4175.0
542,4175.0
543,4175.0
544,4175.0
545,4175.0
546,4175.0
547,4175.0
548,4175.0
549,4175.0
550,4175.0
551,4175.0
552,4175.0
553,4175.0
554,4175.0
555,4175.0
556,4175.0
557,4175.0
558,4175.0
559,4175.0
560,0.0
561,0.0
562,0.0
563,0.0
564,0.0
565,0.0
566,0.0
567,0.0
568,0.0
569,0.0
570,0.0
571,0.0
572,0.0
573,0.0
574,0.0
575,0.0
576,0.0
577,0.0
578,0.0
579,0.0
580,0.0
581,0.0
582,0.0
583,0.0
584,0.0
585,0.0
586,0.0
587,0.0
588,0.0
589,0.0
590,0.0
591,0.0
592,0.0
593,0.0
594,0.0
595,0.0
596,0.0
597,0.0
598,0.0
599,0.0
600,0.0
601,0.0
602,0.0
603,0.0
604,0.0
605,0.0
606,0.0
607,0.0
608,0.0
609,0.0
610,0.0
611,0.0
612,0.0
613,0.0
614,0.0
615,0.0
616,0.0
617,0.0
618,0.0
619,0.0
620,0.0
621,0.0
622,0.0
623,0.0
624,0.0
625,0.0
626,0.0
627,0.0
628,0.0
629,0.0
630,0.0
631,0.0
632,0.0
633,0.0
634,0.0
635,0.0
636,0.0
637,0.0
638,0.0
639,0.0
640,0.0
641,0.0
642,0.0
643,0.0
644,0.0
645,0.0
646,0.0
647,0.0
648,0.0
649,0.0
650,0.0
651,0.0
652,0.0
653,0.0
654,0.0
655,0.0
656,0.0
657,0.0
658,0.0
659,0.0
660,0.0
661,0.0
662,0.0
663,0.0
664,0.0
665,0.0
666,0.0
667,0.0
668,0.0
669,0.0
670,0.0
671,0.0
672,0.0
673,0.0
674,0.0
675,0.0
676,0.0
677,0.0
678,0.0
679,0.0
680,0.0
681,0.0
682,0.0
683,0.0
684,0.0
685,0.0
686,0.0
687,0.0
688,0.0
689,0.0
690,0.0
691,0.0
692,0.0
693,0.0
694,0.0
695,0.0
696,0.0
697,0.0
698,0.0
699,0.0
700,0.0
701,0.0
702,0.0
703,0.0
704,0.0
705,0.0
706,0.0
707,0.0
708,0.0
709,0.0
710,0.0
711,0.0
712,0.0
713,0.0
714,0.0
715,0.0
716,0.0
717,0.0
718,0.0
719,0.0
720,0.0
721,0.0
722,0.0
723,0.0
724,0.0
725,0.0
726,0.0
727,0.0
728,0.0
729,0.0
730,0.0
731,0.0
732,0.0
733,0.0
734,0.0
735,0.0
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.0
742,0.0
743,0.0
744,0.0
745,0.0
746,0.0
747,0.0
748,0.0
749,0.0
750,0.0
751,0.0
752,0.0
753,0.0
754,0.0
755,0.0
756,0.0
757,0.0
758,0.0
759,0.0
760,0.0
761,0.0
762,0.0
763,0.0
764,0.0
765,0.0
766,0.0
767,0.0
768,0.0
769,0.0
770,0.0
771,0.0
772,0.0
773,0.0
774,0.0
775,0.0
776,0.0
777,0.0
778,0.0
779,0.0
780,0.0
781,0.0
782,0.0
783,0.0
784,0.0
785,0.0
786,0.0
787,0.0
788,0.0
789,0.0
790,0.0
791,0.0
792,0.0
793,0.0
794,0.0
795,0.0
796,0.0
797,0.0
798,0.0
799,0.0
800,0.0
801,0.0
802,0.0
803,0.0
804,0.0
805,0.0
806,0.0
807,0.0
808,0.0
809,0.0
810,0.0
811,0.0
812,0.0
813,0.0
814,0.0
815,0.0
816,0.0
817,0.0
818,0.0
819,0.0
820,0.0
821,0.0
822,0.0
823,0.0
824,0.0
825,0.0
826,0.0
827,0.0
828,0.0
829,0.0
830,0.0
831,0.0
832,0.0
833,0.0
834,0.0
835,0.0
836,0.0
837,0.0
838,0.0
839,0.0
840,0.0
841,0.0
842,0.0
843,0.0
844,0.0
845,0.0
846,0.0
847,0.0
848,0.0
849,0.0
850,0.0
851,0.0
852,0.0
853,0.0
854,0.0
855,0.0
856,0.0
857,0.0
858,0.0
859,0.0
860,0.0
861,0.0
862,0.0
863,0.0
864,0.0
865,0.0
866,0.0
867,0.0
868,0.0
869,0.0
870,0.0
871,0.0
872,0.0
873,0.0
874,0.0
875,0.0
876,0.0
877,0.0
878,0.0
879,0.0
880,0.0
881,0.0
882,0.0
883,0.0
884,0.0
885,0.0
886,0.0
887,0.0
888,0.0
889,0.0
890,0.0
891,0.0
892,0.0
893,0.0
894,0.0
895,0.0
896,0.0
897,0.0
898,0.0
899,0.0
900,0.0
901,0.0
902,0.0
903,0.0
904,0.0
905,0.0
906,0.0
907,0.0
908,0.0
909,0.0
910,0.0
911,0.0
912,0.0
913,0.0
914,0.0
915,0.0
916,0.0
917,0.0
918,0.0
919,0.0
920,0.0
921,0.0
922,0.0
923,0.0
924,0.0
925,0.0
926,0.0
927,0.0
928,0.0
929,0.0
930,0.0
931,0.0
932,0.0
933,0.0
934,0.0
935,0.0
936,0.0
937,0.0
938,0.0
939,0.0
940,0.0
941,0.0
942,0.0
943,0.0
944,0.0
945,0.0
946,0.0
947,0.0
948,0.0
949,0.0
950,0.0
951,0.0
952,0.0
953,0.0
954,0.0
955,0.0
956,0.0
957,0.0
958,0.0
959,0.0
960,0.0
961,0.0
962,0.0
963,0.0
964,0.0
965,0.0
966,0.0
967,0.0
968,0.0
969,0.0
970,0.0
971,0.0
972,0.0
973,0.0
974,0.0
975,0.0
976,0.0
977,0.0
978,0.0
979,0.0
980,0.0
981,0.0
982,0.0
983,0.0
984,0.0
985,0.0
986,0.0
987,0.0
988,0.0
989,0.0
990,0.0
991,0.0
992,0.0
993,0.0
994,0.0
995,0.0
996,0.0
997,0.0
998,0.0
999,0.0
1000,0.0
1001,0.0
1002,0.0
1003,0.0
1004,0.0
1005,0.0
1006,0.0
1007,0.0
1008,0.0
1009,0.0
1010,0.0
1011,0.0
1012,0.0
1013,0.0
1014,0.0
1015,0.0
1016,0.0
1017,0.0
1018,0.0
1019,0.0
1020,0.0
1021,0.0
1022,0.0
1023,0.0
1024,0.0
1025,0.0
1026,0.0
1027,0.0
1028,0.0
1029,0.0
1030,0.0
1031,0.0
1032,0.0
1033,0.0
1034,0.0
1035,0.0
1036,0.0
1037,0.0
1038,0.0
1039,0.0
1040,0.0
1041,0.0
1042,0.0
1043,0.0
1044,0.0
1045,0.0
1046,0.0
1047,0.0
1048,0.0
1049,0.0
1050,0.0
1051,0.0
1052,0.0
1053,0.0
1054,0.0
1055,0.0
1056,0.0
1057,0.0
1058,0.0
1059,0.0
1060,0.0
1061,0.0
1062,0.0
1063,0.0
1064,0.0
1065,0.0
1066,0.0
1067,0.0
1068,0.0
1069,0.0
1070,0.0
1071,0.0
1072,0.0
1073,0.0
1074,0.0
1075,0.0
1076,0.0
1077,0.0
1078,0.0
1079,0.0
1080,0.0
1081,0.0
1082,0.0
1083,0.0
1084,0.0
1085,0.0
1086,0.0
1087,0.0
1088,0.0
1089,0.0
1090,0.0
1091,0.0
1092,0.0
1093,0.0
1094,0.0
1095,0.0
1096,0.0
1097,0.0
1098,0.0
1099,0.0
1100,0.0
1101,0.0
1102,0.0
1103,0.0
1104,0.0
1105,0.0
1106,0.0
1107,0.0
1108,0.0
1109,0.0
1110,0.0
1111,0.0
1112,0.0
1113,0.0
1114,0.0
1115,0.0
1116,0.0
1117,0.0
1118,0.0
1119,0.0
1120,0.0
1121,0.0
1122,0.0
1123,0.0
1124,0.0
1125,0.0
1126,0.0
1127,0.0
1128,0.0
1129,0.0
1130,0.0
1131,0.0
1132,0.0
1133,0.0
1134,0.0
1135,0.0
1136,0.0
1137,0.0
1138,0.0
1139,0.0
1140,0.0
1141,0.0
1142,0.0
1143,0.0
1144,0.0
1145,0.0
1146,0.0
1147,0.0
1148,0.0
1149,0.0
1150,0.0
1151,0.0
1152,0.0
1153,0.0
1154,0.0
1155,0.0
1156,0.0
1157,0.0
1158,0.0
1159,0.0
1160,0.0
1161,0.0
1162,0.0
1163,0.0
1164,0.0
1165,0.0
1166,0.0
1167,0.0
1168,0.0
1169,0.0
1170,0.0
1171,0.0
1172,0.0
1173,0.0
1174,0.0
1175,0.0
1176,0.0
1177,0.0
1178,0.0
1179,0.0
1180,0.0
1181,0.0
1182,0.0
1183,0.0
1184,0.0
1185,0.0
1186,0.0
1187,0.0
1188,0.0
1189,0.0
1190,0.0
1191,0.0
1192,0.0
1193,0.0
1194,0.0
1195,0.0
1196,0.0
1197,0.0
1198,0.0
1199,0.0
1200,0.0
1201,0.0
1202,0.0
1203,0.0
1204,0.0
1205,0.0
1206,0.0
1207,0.0
1208,0.0
1209,0.0
1210,0.0
1211,0.0
1212,0.0
1213,0.0
1214,0.0
1215,0.0
1216,0.0
1217,0.0
1218,0.0
1219,0.0
1220,0.0
1221,0.0
1222,0.0
1223,0.0
1224,0.0
1225,0.0
1226,0.0
1227,0.0
1228,0.0
1229,0.0
1230,0.0
1231,0.0
1232,0.0
1233,0.0
1234,0.0
1235,0.0
1236,0.0
1237,0.0
1238,0.0
1239,0.0
1240,0.0
1241,0.0
1242,0.0
1243,0.0
1244,0.0
1245,0.0
1246,0.0
1247,0.0
1248,0.0
1249,0.0
1250,0.0
1251,0.0
1252,0.0
1253,0.0
1254,0.0
1255,0.0
1256,0.0
1257,0.0
1258,0.0
1259,0.0
1260,0.0
1261,0.0
1262,0.0
1263,0.0
1264,0.0
1265,0.0
1266,0.0
1267,0.0
1268,0.0
1269,0.0
1270,0.0
1271,0.0
1272,0.0
1273,0.0
1274,0.0
1275,0.0
1276,0.0
1277,0.0
1278,0.0
1279,0.0
1280,0.0
1281,0.0
1282,0.0
1283,0.0
1284,0.0
1285,0.0
1286,0.0
1287,0.0
1288,0.0
1289,0.0
1290,0.0
1291,0.0
1292,0.0
1293,0.0
1294,0.0
1295,0.0
1296,0.0
1297,0.0
1298,0.0
1299,0.0
1300,0.0
1301,0.0
1302,0.0
1303,0.0
1304,0.0
1305,0.0
1306,0.0
1307,0.0
1308,0.0
1309,0.0
1310,0.0
1311,0.0
1312,0.0
1313,0.0
1314,0.0
1315,0.0
1316,0.0
1317,0.0
1318,0.0
1319,0.0
1320,0.0
1321,0.0
1322,0.0
1323,0.0
1324,0.0
1325,0.0
1326,0.0
1327,0.0
1328,0.0
1329,0.0
1330,0.0
1331,0.0
1332,0.0
1333,0.0
1334,0.0
1335,0.0
1336,0.0
1337,0.0
1338,0.0
1339,0.0
1340,0.0
1341,0.0
1342,0.0
1343,0.0
1344,0.0
1345,0.0
1346,0.0
1347,0.0
1348,0.0
1349,0.0
1350,0.0
1351,0.0
1352,0.0
1353,0.0
1354,0.0
1355,0.0
1356,0.0
1357,0.0
1358,0.0
1359,0.0
1360,0.0
1361,0.0
1362,0.0
1363,0.0
1364,0.0
1365,0.0
1366,0.0
1367,0.0
1368,0.0
1369,0.0
1370,0.0
1371,0.0
1372,0.0
1373,0.0
1374,0.0
1375,0.0
1376,0.0
1377,0.0
1378,0.0
1379,0.0
1380,0.0
1381,0.0
1382,0.0
1383,0.0
1384,0.0
1385,0.0
1386,0.0
1387,0.0
1388,0.0
1389,0.0
1390,0.0
1391,0.0
1392,0.0
1393,0.0
1394,0.0
1395,0.0
1396,0.0
1397,0.0
1398,0.0
1399,0.0
1400,0.0
1401,0.0
1402,0.0
1403,0.0
1404,0.0
1405,0.0
1406,0.0
1407,0.0
1408,0.0
1409,0.0
1410,0.0
1411,0.0
1412,0.0
1413,0.0
1414,0.0
1415,0.0
1416,0.0
1417,0.0
1418,0.0
1419,0.0
1420,0.0
1421,0.0
1422,0.0
1423,0.0
1424,0.0
1425,0.0
1426,0.0
1427,0.0
1428,0.0
1429,0.0
1430,0.0
1431,0.0
1432,0.0
1433,0.0
1434,0.0
1435,0.0
1436,0.0
1437,0.0
1438,0.0
1439,0.0
1440,0.0
1441,0.0
1442,0.0
1443,0.0
1444,0.0
1445,0.0
1446,0.0
1447,0.0
1448,0.0
1449,0.0
1450,0.0
1451,0.0
1452,0.0
1453,0.0
1454,0.0
1455,0.0
1456,0.0
1457,0.0
1458,0.0
1459,0.0
1460,0.0
1461,0.0
1462,0.0
1463,0.0
1464,0.0
1465,0.0
1466,0.0
1467,0.0
1468,0.0
1469,0.0
1470,0.0
1471,0.0
1472,0.0
1473,0.0
1474,0.0
1475,0.0
1476,0.0
1477,0.0
1478,0.0
1479,0.0
1480,0.0
1481,0.0
1482,0.0
1483,0.0
1484,0.0
1485,0.0
1486,0.0
1487,0.0
1488,0.0
1489,0.0
1490,0.0
1491,0.0
1492,0.0
1493,0.0
1494,0.0
1495,0.0
1496,0.0
1497,0.0
1498,0.0
1499,0.0
1500,0.0
1501,0.0
1502,0.0
1503,0.0
1504,0.0
1505,0.0
1506,0.0
1507,0.0
1508,0.0
1509,0.0
1510,0.0
1511,0.0
1512,0.0
1513,0.0
1514,0.0
1515,0.0
1516,0.0
1517,0.0
1518,0.0
1519,0.0
1520,0.0
1521,0.0
1522,0.0
1523,0.0
1524,0.0
1525,0.0
1526,0.0
1527,0.0
1528,0.0
1529,0.0
1530,0.0
1531,0.0
1532,0.0
1533,0.0
1534,0.0
1535,0.0
1536,0.0
1537,0.0
1538,0.0
1539,0.0
1540,0.0
1541,0.0
1542,0.0
1543,0.0
1544,0.0
1545,0.0
1546,0.0
1547,0.0
1548,0.0
1549,0.0
1550,0.0
1551,0.0
1552,0.0
1553,0.0
1554,0.0
1555,0.0
1556,0.0
1557,0.0
1558,0.0
1559,0.0
1560,0.0
1561,0.0
1562,0.0
1563,0.0
1564,0.0
1565,0.0
1566,0.0
1567,0.0
1568,0.0
1569,0.0
1570,0.0
1571,0.0
1572,0.0
1573,0.0
1574,0.0
1575,0.0
1576,0.0
1577,0.0
1578,0.0
1579,0.0
1580,0.0
1581,0.0
1582,0.0
1583,0.0
1584,0.0
1585,0.0
1586,0.0
1587,0.0
1588,0.0
1589,0.0
1590,0.0
1591,0.0
1592,0.0
1593,0.0
1594,0.0
1595,0.0
1596,0.0
1597,0.0
1598,0.0
1599,0.0
1600,0.0
1601,0.0
1602,0.0
1603,0.0
1604,0.0
1605,0.0
1606,0.0
1607,0.0
1608,0.0
1609,0.0
1610,0.0
1611,0.0
1612,0.0
1613,0.0
1614,0.0
1615,0.0
1616,0.0
1617,0.0
1618,0.0
1619,0.0
1620,0.0
1621,0.0
1622,0.0
1623,0.0
1624,0.0
1625,0.0
1626,0.0
1627,0.0
1628,0.0
1629,0.0
1630,0.0
1631,0.0
1632,0.0
1633,0.0
1634,0.0
1635,0.0
1636,0.0
1637,0.0
1638,0.0
1639,0.0
1640,0.0
1641,0.0
1642,0.0
1643,0.0
1644,0.0
1645,0.0
1646,0.0
1647,0.0
1648,0.0
1649,0.0
1650,0.0
1651,0.0
1652,0.0
1653,0.0
1654,0.0
1655,0.0
1656,0.0
1657,0.0
1658,0.0
1659,0.0
1660,0.0
1661,0.0
1662,0.0
1663,0.0
1664,0.0
1665,0.0
1666,0.0
1667,0.0
1668,0.0
1669,0.0
1670,0.0
1671,0.0
1672,0.0
1673,0.0
1674,0.0
1675,0.0
1676,0.0
1677,0.0
1678,0.0
1679,0.0
1680,0.0
1681,0.0
1682,0.0
1683,0.0
1684,0.0
1685,0.0
1686,0.0
1687,0.0
1688,0.0
1689,0.0
1690,0.0
1691,0.0
1692,0.0
1693,0.0
1694,0.0
1695,0.0
1696,0.0
1697,0.0
1698,0.0
1699,0.0
1700,0.0
1701,0.0
1702,0.0
1703,0.0
1704,0.0
1705,0.0
1706,0.0
1707,0.0
1708,0.0
1709,0.0
1710,0.0
1711,0.0
1712,0.0
1713,0.0
1714,0.0
1715,0.0
1716,0.0
1717,0.0
1718,0.0
1719,0.0
1720,0.0
1721,0.0
1722,0.0
1723,0.0
1724,0.0
1725,0.0
1726,0.0
1727,0.0
1728,0.0
1729,0.0
1730,0.0
1731,0.0
1732,0.0
1733,0.0
1734,0.0
1735,0.0
1736,0.0
1737,0.0
1738,0.0
1739,0.0
1740,0.0
1741,0.0
1742,0.0
1743,0.0
1744,0.0
1745,0.0
1746,0.0
1747,0.0
1748,0.0
1749,0.0
1750,0.0
1751,0.0
1752,0.0
1753,0.0
1754,0.0
1755,0.0
1756,0.0
1757,0.0
1758,0.0
1759,0.0
1760,0.0
1761,0.0
1762,0.0
1763,0.0
1764,0.0
1765,0.0
1766,0.0
1767,0.0
1768,0.0
1769,0.0
1770,0.0
1771,0.0
1772,0.0
1773,0.0
1774,0.0
1775,0.0
1776,0.0
1777,0.0
1778,0.0
1779,0.0
1780,0.0
1781,0.0
1782,0.0
1783,0.0
1784,0.0
1785,0.0
1786,0.0
1787,0.0
1788,0.0
1789,0.0
1790,0.0
1791,0.0
1792,0.0
1793,0.0
1794,0.0
1795,0.0
1796,0.0
1797,0.0
1798,0.0
1799,0.0
1800,0.0
1801,0.0
1802,0.0
1803,0.0
1804,0.0
1805,0.0
1806,0.0
1807,0.0
1808,0.0
1809,0.0
1810,0.0
1811,0.0
1812,0.0
1813,0.0
1814,0.0
1815,0.0
1816,0.0
1817,0.0
1818,0.0
1819,0.0
1820,0.0
1821,0.0
1822,0.0
1823,0.0
1824,0.0
1825,0.0
1826,0.0
1827,0.0
1828,0.0
1829,0.0
1830,0.0
1831,0.0
1832,0.0
1833,0.0
1834,0.0
1835,0.0
1836,0.0
1837,0.0
1838,0.0
1839,0.0
1840,0.0
1841,0.0
1842,0.0
1843,0.0
1844,0.0
1845,0.0
1846,0.0
1847,0.0
1848,0.0
1849,0.0
1850,0.0
1851,0.0
1852,0.0
1853,0.0
1854,0.0
1855,0.0
1856,0.0
1857,0.0
1858,0.0
1859,0.0
1860,0.0
1861,0.0
1862,0.0
1863,0.0
1864,0.0
1865,0.0
1866,0.0
1867,0.0
1868,0.0
1869,0.0
1870,0.0
1871,0.0
1872,0.0
1873,0.0
1874,0.0
1875,0.0
1876,0.0
1877,0.0
1878,0.0
1879,0.0
1880,0.0
1881,0.0
1882,0.0
1883,0.0
1884,0.0
1885,0.0
1886,0.0
1887,0.0
1888,0.0
1889,0.0
1890,0.0
1891,0.0
1892,0.0
1893,0.0
1894,0.0
1895,0.0
1896,0.0
1897,0.0
1898,0.0
1899,0.0
1900,0.0
1901,0.0
1902,0.0
1903,0.0
1904,0.0
1905,0.0
1906,0.0
1907,0.0
1908,0.0
1909,0.0
1910,0.0
1911,0.0
1912,0.0
1913,0.0
1914,0.0
1915,0.0
1916,0.0
1917,0.0
1918,0.0
1919,0.0
1920,0.0
1921,0.0
1922,0.0
1923,0.0
1924,0.0
1925,0.0
1926,0.0
1927,0.0
1928,0.0
1929,0.0
1930,0.0
1931,0.0
1932,0.0
1933,0.0
1934,0.0
1935,0.0
1936,0.0
1937,0.0
1938,0.0
1939,0.0
1940,0.0
1941,0.0
1942,0.0
1943,0.0
1944,0.0
1945,0.0
1946,0.0
1947,0.0
1948,0.0
1949,0.0
1950,0.0
1951,0.0
1952,0.0
1953,0.0
1954,0.0
1955,0.0
1956,0.0
1957,0.0
1958,0.0
1959,0.0
1960,0.0
1961,0.0
1962,0.0
1963,0.0
1964,0.0
1965,0.0
1966,0.0
1967,0.0
1968,0.0
1969,0.0
1970,0.0
1971,0.0
1972,0.0
1973,0.0
1974,0.0
1975,0.0
1976,0.0
1977,0.0
1978,0.0
1979,0.0
1980,0.0
1981,0.0
1982,0.0
1983,0.0
1984,0.0
1985,0.0
1986,0.0
1987,0.0
1988,0.0
1989,0.0
1990,0.0
1991,0.0
1992,0.0
1993,0.0
1994,0.0
1995,0.0
1996,0.0
1997,0.0
1998,0.0
1999,0.0
2000,0.0
2001,0.0
2002,0.0
2003,0.0
2004,0.0
2005,0.0
2006,0.0
2007,0.0
2008,0.0
2009,0.0
2010,0.0
2011,0.0
2012,0.0
2013,0.0
2014,0.0
2015,0.0
2016,0.0
2017,0.0
2018,0.0
2019,0.0
2020,0.0
2021,0.0
2022,0.0
2023,0.0
2024,0.0
2025,0.0
2026,0.0
2027,0.0
2028,0.0
2029,0.0
2030,0.0
2031,0.0
2032,0.0
2033,0.0
2034,0.0
2035,0.0
2036,0.0
2037,0.0
2038,0.0
2039,0.0
2040,0.0
2041,0.0
2042,0.0
2043,0.0
2044,0.0
2045,0.0
2046,0.0
2047,0.0
2048,0.0
2049,0.0
2050,0.0
2051,0.0
2052,0.0
2053,0.0
2054,0.0
2055,0.0
2056,0.0
2057,0.0
2058,0.0
2059,0.0
2060,0.0
2061,0.0
2062,0.0
2063,0.0
2064,0.0
2065,0.0
2066,0.0
2067,0.0
2068,0.0
2069,0.0
2070,0.0
2071,0.0
2072,0.0
2073,0.0
2074,0.0
2075,0.0
2076,0.0
2077,0.0
2078,0.0
2079,0.0
2080,0.0
2081,0.0
2082,0.0
2083,0.0
2084,0.0
2085,0.0
2086,0.0
2087,0.0
2088,0.0
2089,0.0
2090,0.0
2091,0.0
2092,0.0
2093,0.0
2094,0.0
2095,0.0
2096,0.0
2097,0.0
2098,0.0
2099,0.0
2100,0.0
2101,0.0
2102,0.0
2103,0.0
2104,0.0
2105,0.0
2106,0.0
2107,0.0
2108,0.0
2109,0.0
2110,0.0
2111,0.0
2112,0.0
2113,0.0
2114,0.0
2115,0.0
2116,0.0
2117,0.0
2118,0.0
2119,0.0
2120,0.0
2121,0.0
2122,0.0
2123,0.0
2124,0.0
2125,0.0
2126,0.0
2127,0.0
2128,0.0
2129,0.0
2130,0.0
2131,0.0
2132,0.0
2133,0.0
2134,0.0
2135,0.0
2136,0.0
2137,0.0
2138,0.0
2139,0.0
2140,0.0
2141,0.0
2142,0.0
2143,0.0
2144,0.0
2145,0.0
2146,0.0
2147,0.0
2148,0.0
2149,0.0
2150,0.0
2151,0.0
2152,0.0
2153,0.0
2154,0.0
2155,0.0
2156,0.0
2157,0.0
2158,0.0
2159,0.0
2160,0.0
2161,0.0
2162,0.0
2163,0.0
2164,0.0
2165,0.0
2166,0.0
2167,0.0
2168,0.0
2169,0.0
2170,0.0
2171,0.0
2172,0.0
2173,0.0
2174,0.0
2175,0.0
2176,0.0
2177,0.0
2178,0.0
2179,0.0
2180,0.0
2181,0.0
2182,0.0
2183,0.0
2184,0.0
2185,0.0
2186,0.0
2187,0.0
2188,0.0
2189,0.0
2190,0.0
2191,0.0
2192,0.0
2193,0.0
2194,0.0
2195,0.0
2196,0.0
2197,0.0
2198,0.0
2199,0.0
2200,0.0
2201,0.0
2202,0.0
2203,0.0
2204,0.0
2205,0.0
2206,0.0
2207,0.0
2208,0.0
2209,0.0
2210,0.0
2211,0.0
2212,0.0
2213,0.0
2214,0.0
2215,0.0
2216,0.0
2217,0.0
2218,0.0
2219,0.0
2220,0.0
2221,0.0
2222,0.0
2223,0.0
2224,0.0
2225,0.0
2226,0.0
2227,0.0
2228,0.0
2229,0.0
2230,0.0
2231,0.0
2232,0.0
2233,0.0
2234,0.0
2235,0.0
2236,0.0
2237,0.0
2238,0.0
2239,0.0
2240,0.0
2241,0.0
2242,0.0
2243,0.0
2244,0.0
2245,0.0
2246,0.0
2247,0.0
2248,0.0
2249,0.0
2250,0.0
2251,0.0
2252,0.0
2253,0.0
2254,0.0
2255,0.0
2256,0.0
2257,0.0
2258,0.0
2259,0.0
2260,0.0
2261,0.0
2262,0.0
2263,0.0
2264,0.0
2265,0.0
2266,0.0
2267,0.0
2268,0.0
2269,0.0
2270,0.0
2271,0.0
2272,0.0
2273,0.0
2274,0.0
2275,0.0
2276,0.0
2277,0.0
2278,0.0
2279,0.0
2280,0.0
2281,0.0
2282,0.0
2283,0.0
2284,0.0
2285,0.0
2286,0.0
2287,0.0
2288,0.0
2289,0.0
2290,0.0
2291,0.0
2292,0.0
2293,0.0
2294,0.0
2295,0.0
2296,0.0
2297,0.0
2298,0.0
2299,0.0
2300,0.0
2301,0.0
2302,0.0
2303,0.0
2304,0.0
2305,0.0
2306,0.0
2307,0.0
2308,0.0
2309,0.0
2310,0.0
2311,0.0
2312,0.0
2313,0.0
2314,0.0
2315,0.0
2316,0.0
2317,0.0
2318,0.0
2319,0.0
2320,0.0
2321,0.0
2322,0.0
2323,0.0
2324,0.0
2325,0.0
2326,0.0
2327,0.0
2328,0.0
2329,0.0
2330,0.0
2331,0.0
2332,0.0
2333,0.0
2334,0.0
2335,0.0
2336,0.0
2337,0.0
2338,0.0
2339,0.0
2340,0.0
2341,0.0
2342,0.0
2343,0.0
2344,0.0
2345,0.0
2346,0.0
2347,0.0
2348,0.0
2349,0.0
2350,0.0
2351,0.0
2352,0.0
2353,0.0
2354,0.0
2355,0.0
2356,0.0
2357,0.0
2358,0.0
2359,0.0
2360,0.0
2361,0.0
2362,0.0
2363,0.0
2364,0.0
2365,0.0
2366,0.0
2367,0.0
2368,0.0
2369,0.0
2370,0.0
2371,0.0
2372,0.0
2373,0.0
2374,0.0
2375,0.0
2376,0.0
2377,0.0
2378,0.0
2379,0.0
2380,0.0
2381,0.0
2382,0.0
2383,0.0
2384,0.0
2385,0.0
2386,0.0
2387,0.0
2388,0.0
2389,0.0
2390,0.0
2391,0.0
2392,0.0
2393,0.0
2394,0.0
2395,0.0
2396,0.0
2397,0.0
2398,0.0
2399,0.0
2400,0.0
2401,0.0
2402,0.0
2403,0.0
2404,0.0
2405,0.0
2406,0.0
2407,0.0
2408,0.0
2409,0.0
2410,0.0
2411,0.0
2412,0.0
2413,0.0
2414,0.0
2415,0.0
2416,0.0
2417,0.0
2418,0.0
2419,0.0
2420,0.0
2421,0.0
2422,0.0
2423,0.0
2424,0.0
2425,0.0
2426,0.0
2427,0.0
2428,0.0
2429,0.0
2430,0.0
2431,0.0
2432,0.0
2433,0.0
2434,0.0
2435,0.0
2436,0.0
2437,0.0
2438,0.0
2439,0.0
2440,0.0
2441,0.0
2442,0.0
2443,0.0
2444,0.0
2445,0.0
2446,0.0
2447,0.0
2448,0.0
2449,0.0
2450,0.0
2451,0.0
2452,0.0
2453,0.0
2454,0.0
2455,0.0
2456,0.0
2457,0.0
2458,0.0
2459,0.0
2460,0.0
2461,0.0
2462,0.0
2463,0.0
2464,0.0
2465,0.0
2466,0.0
2467,0.0
2468,0.0
2469,0.0
2470,0.0
2471,0.0
2472,0.0
2473,0.0
2474,0.0
2475,0.0
2476,0.0
2477,0.0
2478,0.0
2479,0.0
2480,0.0
2481,0.0
2482,0.0
2483,0.0
2484,0.0
2485,0.0
2486,0.0
2487,0.0
2488,0.0
2489,0.0
2490,0.0
2491,0.0
2492,0.0
2493,0.0
2494,0.0
2495,0.0
2496,0.0
2497,0.0
2498,0.0
2499,0.0
2500,0.0
2501,0.0
2502,0.0
2503,0.0
2504,0.0
2505,0.0
2506,0.0
2507,0.0
2508,0.0
2509,0.0
2510,0.0
2511,0.0
2512,0.0
2513,0.0
2514,0.0
2515,0.0
2516,0.0
2517,0.0
2518,0.0
2519,0.0
2520,0.0
2521,0.0
2522,0.0
2523,0.0
2524,0.0
2525,0.0
2526,0.0
2527,0.0
2528,0.0
2529,0.0
2530,0.0
2531,0.0
2532,0.0
2533,0.0
2534,0.0
2535,0.0
2536,0.0
2537,0.0
2538,0.0
2539,0.0
2540,0.0
2541,0.0
2542,0.0
2543,0.0
2544,0.0
2545,0.0
2546,0.0
2547,0.0
2548,0.0
2549,0.0
2550,0.0
2551,0.0
2552,0.0
2553,0.0
2554,0.0
2555,0.0
2556,0.0
2557,0.0
2558,0.0
2559,0.0
2560,0.0
2561,0.0
2562,0.0
2563,0.0
2564,0.0
2565,0.0
2566,0.0
2567,0.0
2568,0.0
2569,0.0
2570,0.0
2571,0.0
2572,0.0
2573,0.0
2574,0.0
2575,0.0
2576,0.0
2577,0.0
2578,0.0
2579,0.0
2580,0.0
2581,0.0
2582,0.0
2583,0.0
2584,0.0
2585,0.0
2586,0.0
2587,0.0
2588,0.0
2589,0.0
2590,0.0
2591,0.0
2592,0.0
2593,0.0
2594,0.0
2595,0.0
2596,0.0
2597,0.0
2598,0.0
2599,0.0
2600,0.0
2601,0.0
2602,0.0
2603,0.0
2604,0.0
2605,0.0
2606,0.0
2607,0.0
2608,0.0
2609,0.0
2610,0.0
2611,0.0
2612,0.0
2613,0.0
2614,0.0
2615,0.0
2616,0.0
2617,0.0
2618,0.0
2619,0.0
2620,0.0
2621,0.0
2622,0.0
2623,0.0
2624,0.0
2625,0.0
2626,0.0
2627,0.0
2628,0.0
2629,0.0
2630,0.0
2631,0.0
2632,0.0
2633,0.0
2634,0.0
2635,0.0
2636,0.0
2637,0.0
2638,0.0
2639,0.0
2640,0.0
2641,0.0
2642,0.0
2643,0.0
2644,0.0
2645,0.0
2646,0.0
2647,0.0
2648,0.0
2649,0.0
2650,0.0
2651,0.0
2652,0.0
2653,0.0
2654,0.0
2655,0.0
2656,0.0
2657,0.0
2658,0.0
2659,0.0
2660,0.0
2661,0.0
2662,0.0
2663,0.0
2664,0.0
2665,0.0
2666,0.0
2667,0.0
2668,0.0
2669,0.0
2670,0.0
2671,0.0
2672,0.0
2673,0.0
2674,0.0
2675,0.0
2676,0.0
2677,0.0
2678,0.0
2679,0.0
2680,0.0
2681,0.0
2682,0.0
2683,0.0
2684,0.0
2685,0.0
2686,0.0
2687,0.0
2688,0.0
2689,0.0
2690,0.0
2691,0.0
2692,0.0
2693,0.0
2694,0.0
2695,0.0
2696,0.0
2697,0.0
2698,0.0
2699,0.0
2700,0.0
2701,0.0
2702,0.0
2703,0.0
2704,0.0
2705,0.0
2706,0.0
2707,0.0


==> communication_costs/facebook_page/gat_400.csv <==
Sno,node
0,1309.9359130859375
1,1221.1478271484375
2,1212.03955078125
3,1183.3012084960938
4,1137.6380004882812
5,1129.64990234375
6,1008.9186401367188
7,1008.6607666015625
8,962.1610107421875
9,955.3012084960938
10,947.8720092773438
11,946.6395263671875
12,945.8822021484375
13,942.1298828125
14,922.0458984375
15,908.7833862304688
16,904.6004638671875
17,896.71435546875
18,883.3956298828125
19,877.0421752929688
20,874.321044921875
21,859.62841796875
22,859.6038818359375
23,850.3016967773438
24,846.4696044921875
25,837.5074462890625
26,833.529296875
27,832.5485229492188
28,829.0421752929688
29,827.5358276367188
30,823.706298828125
31,822.1409912109375
32,819.16796875
33,810.5442504882812
34,808.7908935546875
35,807.2576904296875
36,803.7607421875
37,797.8070678710938
38,797.785888671875
39,796.4501953125
40,795.9044799804688
41,794.6243286132812
42,794.6143188476562
43,791.1902465820312
44,789.8698120117188
45,789.8073120117188
46,789.5053100585938
47,786.1312255859375
48,785.6881713867188
49,782.8372802734375
50,782.6695556640625
51,781.5621337890625
52,781.3953247070312
53,781.2412109375
54,774.3363037109375
55,773.7721557617188
56,772.67919921875
57,771.86767578125
58,771.5650634765625
59,770.7076416015625
60,769.3980102539062
61,768.8358154296875
62,767.43115234375
63,767.3621215820312
64,766.9157104492188
65,766.7169799804688
66,766.372314453125
67,764.1981201171875
68,760.7916870117188
69,760.7230224609375
70,760.6348876953125
71,760.336669921875
72,760.2418212890625
73,757.5490112304688
74,756.6956787109375
75,756.560791015625
76,755.8134155273438
77,754.7944946289062
78,754.3065795898438
79,753.6953125
80,752.0763549804688
81,749.7471313476562
82,749.0048217773438
83,748.9520874023438
84,748.7109985351562
85,746.552978515625
86,746.3370971679688
87,745.22021484375
88,745.0413818359375
89,744.49267578125
90,744.0667724609375
91,743.3148193359375
92,742.5375366210938
93,739.9537353515625
94,738.1676635742188
95,737.4793090820312
96,737.4492797851562
97,737.4169311523438
98,737.2531127929688
99,736.9808959960938
100,736.4149780273438
101,735.7316284179688
102,735.3110961914062
103,735.2808227539062
104,735.0867309570312
105,734.8585205078125
106,734.7052612304688
107,734.5039672851562
108,734.023193359375
109,733.8369750976562
110,733.2174682617188
111,733.0004272460938
112,732.9391479492188
113,732.8770141601562
114,731.5511474609375
115,731.4110107421875
116,731.1016235351562
117,731.0186767578125
118,730.79736328125
119,729.0433349609375
120,728.0869140625
121,727.1821899414062
122,726.2871704101562
123,726.2579345703125
124,725.8831787109375
125,725.5037841796875
126,725.3237915039062
127,725.2608032226562
128,724.9298095703125
129,724.9209594726562
130,724.2068481445312
131,723.8571166992188
132,723.818603515625
133,722.5728759765625
134,722.4612426757812
135,722.0768432617188
136,721.0313720703125
137,720.66552734375
138,720.4559936523438
139,720.236083984375
140,719.9765625
141,719.7151489257812
142,719.7139892578125
143,719.4888916015625
144,718.9779052734375
145,718.91796875
146,718.7318725585938
147,718.431884765625
148,717.8117065429688
149,717.7324829101562
150,717.6802368164062
151,717.4461669921875
152,717.0128784179688
153,716.636962890625
154,716.5761108398438
155,714.6028442382812
156,713.947998046875
157,713.5568237304688
158,712.7686157226562
159,712.3607177734375
160,711.6292724609375
161,711.5235595703125
162,711.4775390625
163,711.1066284179688
164,711.1040649414062
165,710.8788452148438
166,710.6320190429688
167,710.119384765625
168,709.19970703125
169,708.9072265625
170,708.388427734375
171,707.92724609375
172,707.5965576171875
173,706.7446899414062
174,706.2836303710938
175,705.0467529296875
176,704.1017456054688
177,703.8921508789062
178,702.604736328125
179,702.268798828125
180,701.2474975585938
181,701.1376953125
182,700.9254150390625
183,699.9259033203125
184,699.7450561523438
185,698.987060546875
186,698.2861328125
187,698.2752075195312
188,698.1458740234375
189,697.6851196289062
190,697.5747680664062
191,697.5294189453125
192,697.454345703125
193,697.3436889648438
194,697.3129272460938
195,696.5948486328125
196,696.4957885742188
197,695.978515625
198,695.065673828125
199,694.9234008789062
200,694.892822265625
201,694.4166259765625
202,694.1930541992188
203,693.5757446289062
204,693.3624877929688
205,693.2442626953125
206,692.5902099609375
207,692.4160766601562
208,692.3453369140625
209,692.3099365234375
210,691.9639282226562
211,691.8245239257812
212,691.7190551757812
213,691.7020263671875
214,691.5570068359375
215,691.0028686523438
216,690.9000244140625
217,690.33837890625
218,689.8737182617188
219,689.7993774414062
220,689.4815673828125
221,689.0350341796875
222,688.7130126953125
223,688.6932373046875
224,688.3414916992188
225,688.2219848632812
226,687.2481689453125
227,686.9857788085938
228,685.6704711914062
229,685.5746459960938
230,685.512451171875
231,685.449462890625
232,685.2930908203125
233,685.2711181640625
234,685.2366943359375
235,685.1387939453125
236,684.714111328125
237,684.4691772460938
238,684.4239501953125
239,684.2301635742188
240,683.761962890625
241,683.676025390625
242,683.0977172851562
243,682.8441772460938
244,681.8031616210938
245,681.3803100585938
246,681.3171997070312
247,681.1470336914062
248,680.581298828125
249,680.5342407226562
250,680.1653442382812
251,679.1051635742188
252,679.026123046875
253,678.3702392578125
254,677.7816772460938
255,677.368896484375
256,676.9378662109375
257,675.5321655273438
258,674.7874145507812
259,673.871826171875
260,673.608154296875
261,672.9759521484375
262,672.9403076171875
263,672.9243774414062
264,672.9091796875
265,672.7454833984375
266,672.678955078125
267,672.5541381835938
268,672.427490234375
269,671.6442260742188
270,671.593017578125
271,671.5484619140625
272,671.4881591796875
273,670.7156372070312
274,670.617919921875
275,670.4874877929688
276,670.380859375
277,669.4747314453125
278,668.9959716796875
279,668.4130249023438
280,668.21044921875
281,667.7896728515625
282,667.4103393554688
283,667.0314331054688
284,666.984619140625
285,666.0077514648438
286,665.4166870117188
287,665.37451171875
288,664.9404907226562
289,664.3123779296875
290,663.8116455078125
291,663.5292358398438
292,663.5142822265625
293,663.447265625
294,663.0942993164062
295,662.870361328125
296,662.5521850585938
297,661.9260864257812
298,661.54150390625
299,661.333251953125
300,661.12890625
301,661.0191040039062
302,660.5034790039062
303,659.1152954101562
304,658.7767944335938
305,658.1959228515625
306,656.82373046875
307,656.6764526367188
308,656.1945190429688
309,655.5081787109375
310,654.944091796875
311,654.8047485351562
312,654.440185546875
313,654.4046020507812
314,654.177490234375
315,654.0894165039062
316,653.6852416992188
317,653.6390991210938
318,652.9931030273438
319,652.3860473632812
320,651.9791870117188
321,651.8924560546875
322,651.1204223632812
323,650.4364624023438
324,649.5831298828125
325,649.3400268554688
326,649.2107543945312
327,648.4924926757812
328,648.1655883789062
329,647.6339721679688
330,646.8720703125
331,645.9627075195312
332,645.7769165039062
333,645.6447143554688
334,645.1802978515625
335,644.5241088867188
336,644.4107666015625
337,644.2645263671875
338,643.991943359375
339,642.9584350585938
340,642.5188598632812
341,641.8394775390625
342,640.8111572265625
343,639.8973999023438
344,638.91552734375
345,638.62060546875
346,638.5044555664062
347,638.23583984375
348,638.1231079101562
349,637.9931030273438
350,637.4698486328125
351,637.4673461914062
352,637.2351684570312
353,637.0650024414062
354,636.9644165039062
355,635.80078125
356,635.4569702148438
357,635.4339599609375
358,634.822021484375
359,634.6144409179688
360,634.1229248046875
361,633.856689453125
362,633.8545532226562
363,633.482421875
364,632.6188354492188
365,632.2109375
366,632.1922607421875
367,632.1795043945312
368,630.7835693359375
369,630.3709106445312
370,630.130615234375
371,629.1617431640625
372,628.6932983398438
373,628.5046997070312
374,628.0661010742188
375,627.86962890625
376,626.5655517578125
377,626.1683959960938
378,625.910400390625
379,625.1283569335938
380,625.058837890625
381,624.7537841796875
382,624.0042724609375
383,623.4923706054688
384,623.2929077148438
385,623.1773071289062
386,623.083251953125
387,622.7090454101562
388,621.8792724609375
389,621.8092651367188
390,621.8033447265625
391,621.4048461914062
392,620.9330444335938
393,619.9755249023438
394,619.887939453125
395,617.8154296875
396,617.242431640625
397,616.9082641601562
398,616.7974243164062
399,615.8359375
400,615.19287109375
401,614.8370971679688
402,613.099609375
403,612.403076171875
404,610.7207641601562
405,609.7539672851562
406,608.404296875
407,608.1150512695312
408,606.7962646484375
409,606.274658203125
410,605.1149291992188
411,605.0078735351562
412,604.1932373046875
413,603.5403442382812
414,603.2764892578125
415,602.9514770507812
416,602.7935180664062
417,601.831298828125
418,601.7731323242188
419,600.5186157226562
420,600.1244506835938
421,599.5856323242188
422,599.0338134765625
423,596.9642944335938
424,595.6968383789062
425,594.1279296875
426,593.5444946289062
427,593.2550048828125
428,593.0604858398438
429,591.65478515625
430,591.4907836914062
431,590.2362670898438
432,588.7911987304688
433,587.3400268554688
434,586.9912109375
435,586.3590087890625
436,585.8314819335938
437,585.8148193359375
438,585.2556762695312
439,585.2467651367188
440,583.7517700195312
441,583.3846435546875
442,583.2631225585938
443,582.4876708984375
444,581.9563598632812
445,581.3902587890625
446,581.2173461914062
447,581.2064819335938
448,580.5277709960938
449,579.7821655273438
450,579.6407470703125
451,578.71728515625
452,578.149169921875
453,577.249267578125
454,574.7491455078125
455,571.8880615234375
456,571.2205200195312
457,570.3839111328125
458,569.2843627929688
459,568.5689697265625
460,568.3656616210938
461,566.6912841796875
462,566.296142578125
463,565.8483276367188
464,565.1720581054688
465,564.626708984375
466,564.0568237304688
467,562.177734375
468,562.1463623046875
469,561.7958984375
470,560.82958984375
471,557.3889770507812
472,556.5977172851562
473,556.337890625
474,556.2657470703125
475,555.6503295898438
476,555.5416870117188
477,555.4615478515625
478,554.813720703125
479,554.52392578125
480,553.5778198242188
481,553.4583129882812
482,553.2410278320312
483,552.9495849609375
484,552.6779174804688
485,552.5405883789062
486,551.7799682617188
487,551.64990234375
488,551.1588134765625
489,550.7359619140625
490,549.0665283203125
491,548.6444091796875
492,547.0868530273438
493,546.943603515625
494,546.2265014648438
495,546.0654907226562
496,545.9912719726562
497,545.2405395507812
498,544.8079833984375
499,544.591552734375
500,542.2365112304688
501,540.6768798828125
502,539.110107421875
503,536.9931030273438
504,536.0694580078125
505,535.9697265625
506,535.5884399414062
507,534.3705444335938
508,534.100830078125
509,533.7501831054688
510,533.6127319335938
511,533.073486328125
512,532.2576293945312
513,531.2332763671875
514,529.6022338867188
515,529.516357421875
516,529.4116821289062
517,528.9384155273438
518,527.9842529296875
519,527.5437622070312
520,526.67041015625
521,526.4895629882812
522,525.6962890625
523,525.0068969726562
524,524.0792846679688
525,523.9993286132812
526,523.480712890625
527,522.43359375
528,521.7658081054688
529,521.128662109375
530,520.8154296875
531,520.3749389648438
532,517.9349975585938
533,517.16748046875
534,516.0473022460938
535,514.9349365234375
536,514.5537719726562
537,513.115478515625
538,511.24444580078125
539,510.8087158203125
540,510.6280517578125
541,510.09063720703125
542,509.99273681640625
543,509.59576416015625
544,507.111328125
545,506.98095703125
546,506.8653564453125
547,506.58282470703125
548,505.7994384765625
549,504.13116455078125
550,503.4356689453125
551,501.21710205078125
552,498.54095458984375
553,498.32763671875
554,497.70318603515625
555,496.7518310546875
556,494.56494140625
557,494.52044677734375
558,494.38409423828125
559,494.01580810546875
560,493.8834228515625
561,492.40045166015625
562,491.85333251953125
563,490.8319091796875
564,489.67913818359375
565,486.3048095703125
566,485.48187255859375
567,484.27569580078125
568,482.98358154296875
569,482.4630126953125
570,482.0411376953125
571,480.96551513671875
572,480.626708984375
573,479.66448974609375
574,477.66650390625
575,476.6546630859375
576,476.33258056640625
577,474.165283203125
578,473.88372802734375
579,471.6185302734375
580,470.84716796875
581,469.90374755859375
582,469.46014404296875
583,468.5458984375
584,467.98028564453125
585,467.97650146484375
586,467.71966552734375
587,467.51409912109375
588,466.99151611328125
589,466.26947021484375
590,465.78546142578125
591,465.78546142578125
592,465.78546142578125
593,465.01397705078125
594,463.03924560546875
595,461.7186279296875
596,459.93560791015625
597,459.655029296875
598,458.110107421875
599,458.073486328125
600,457.95098876953125
601,457.726806640625
602,457.54693603515625
603,457.21014404296875
604,456.2469482421875
605,455.9111328125
606,454.7652587890625
607,454.15185546875
608,454.10638427734375
609,453.926513671875
610,453.91778564453125
611,452.8380126953125
612,452.03387451171875
613,451.11517333984375
614,450.59869384765625
615,450.34564208984375
616,450.34564208984375
617,449.40521240234375
618,448.75421142578125
619,447.9482421875
620,446.76593017578125
621,445.6842041015625
622,445.11810302734375
623,444.16650390625
624,443.24029541015625
625,442.91241455078125
626,442.54083251953125
627,442.01531982421875
628,441.70916748046875
629,440.1444091796875
630,440.1444091796875
631,439.7186279296875
632,439.273193359375
633,439.2646484375
634,437.65106201171875
635,437.4791259765625
636,436.62274169921875
637,436.44586181640625
638,436.15655517578125
639,436.15655517578125
640,436.0340576171875
641,435.64569091796875
642,435.511474609375
643,435.15673828125
644,432.518310546875
645,431.85955810546875
646,431.47418212890625
647,431.13623046875
648,431.02972412109375
649,430.810302734375
650,430.68896484375
651,430.1761474609375
652,429.50537109375
653,429.0797119140625
654,427.95050048828125
655,427.32440185546875
656,426.89166259765625
657,426.68426513671875
658,426.6585693359375
659,426.63482666015625
660,425.93341064453125
661,425.762451171875
662,425.59661865234375
663,425.54730224609375
664,425.38232421875
665,425.345703125
666,425.2431640625
667,424.33135986328125
668,424.05657958984375
669,423.0242919921875
670,422.3740234375
671,422.1837158203125
672,421.6126708984375
673,420.5843505859375
674,420.1981201171875
675,419.93536376953125
676,419.7733154296875
677,419.417724609375
678,418.99786376953125
679,418.5672607421875
680,415.6470947265625
681,415.44268798828125
682,414.7471923828125
683,414.61285400390625
684,414.55322265625
685,413.63494873046875
686,413.23883056640625
687,412.3468017578125
688,410.8896484375
689,410.75732421875
690,410.53857421875
691,410.22998046875
692,409.40704345703125
693,408.2679443359375
694,408.17626953125
695,407.31097412109375
696,406.9918212890625
697,405.9249267578125
698,404.80377197265625
699,403.52850341796875
700,403.031494140625
701,401.58349609375
702,401.05987548828125
703,400.04046630859375
704,399.77386474609375
705,399.5821533203125
706,399.5426025390625
707,399.13262939453125
708,398.447998046875
709,398.435302734375
710,398.00653076171875
711,397.84649658203125
712,396.71246337890625
713,395.79376220703125
714,394.24188232421875
715,394.12432861328125
716,393.980224609375
717,393.8150634765625
718,393.6729736328125
719,392.2415771484375
720,392.17926025390625
721,392.07855224609375
722,391.67547607421875
723,391.54217529296875
724,390.948486328125
725,390.3853759765625
726,390.0296630859375
727,389.34222412109375
728,387.29937744140625
729,386.94873046875
730,386.3846435546875
731,386.3638916015625
732,386.14501953125
733,385.2872314453125
734,385.1400146484375
735,384.6639404296875
736,384.41204833984375
737,384.358642578125
738,383.74127197265625
739,383.703857421875
740,383.40966796875
741,382.44091796875
742,382.40087890625
743,382.01251220703125
744,381.76654052734375
745,381.2874755859375
746,380.97442626953125
747,380.7352294921875
748,380.59991455078125
749,380.300537109375
750,380.14556884765625
751,379.016357421875
752,378.530517578125
753,378.41778564453125
754,377.85382080078125
755,377.59130859375
756,377.52099609375
757,376.47979736328125
758,372.7525634765625
759,372.4425048828125
760,370.747314453125
761,370.41943359375
762,369.91748046875
763,369.79498291015625
764,369.13232421875
765,368.80126953125
766,368.16314697265625
767,367.34515380859375
768,366.9432373046875
769,366.82177734375
770,366.6280517578125
771,366.4986572265625
772,365.7982177734375
773,364.5023193359375
774,364.42828369140625
775,364.31060791015625
776,363.080810546875
777,363.021484375
778,362.61248779296875
779,362.0426025390625
780,361.98095703125
781,361.6761474609375
782,361.53387451171875
783,360.76336669921875
784,360.38885498046875
785,360.2451171875
786,360.0947265625
787,359.46832275390625
788,357.28125
789,355.7501220703125
790,355.4833984375
791,355.2626953125
792,354.27423095703125
793,353.55218505859375
794,352.87548828125
795,352.85076904296875
796,352.59307861328125
797,352.06640625
798,351.55682373046875
799,351.4935302734375
800,351.10235595703125
801,350.9986572265625
802,350.98876953125
803,350.73095703125
804,350.2073974609375
805,350.1708984375
806,349.9515380859375
807,349.75885009765625
808,349.7540283203125
809,349.55938720703125
810,349.505126953125
811,348.2613525390625
812,347.95123291015625
813,347.70233154296875
814,346.44866943359375
815,345.85882568359375
816,345.69989013671875
817,345.18524169921875
818,343.777587890625
819,343.0159912109375
820,342.6810302734375
821,342.5428466796875
822,342.1566162109375
823,341.83746337890625
824,341.83746337890625
825,341.48980712890625
826,340.83880615234375
827,340.74005126953125
828,340.67181396484375
829,339.45489501953125
830,338.62506103515625
831,338.49578857421875
832,338.45526123046875
833,337.97406005859375
834,337.39923095703125
835,337.04644775390625
836,336.8037109375
837,336.70751953125
838,336.68890380859375
839,336.21575927734375
840,336.16729736328125
841,335.597412109375
842,335.0550537109375
843,334.94940185546875
844,333.8272705078125
845,333.5911865234375
846,333.2562255859375
847,332.86865234375
848,332.70361328125
849,332.1904296875
850,332.18994140625
851,331.5374755859375
852,331.21142578125
853,330.7579345703125
854,330.44091796875
855,329.92327880859375
856,329.7099609375
857,329.4521484375
858,329.32952880859375
859,328.47607421875
860,328.3880615234375
861,328.188720703125
862,328.1204833984375
863,328.1195068359375
864,328.1195068359375
865,327.98712158203125
866,327.52374267578125
867,326.81158447265625
868,326.51434326171875
869,326.20721435546875
870,324.9674072265625
871,324.76483154296875
872,324.514892578125
873,324.50994873046875
874,324.125732421875
875,323.97216796875
876,323.871826171875
877,323.85797119140625
878,323.100341796875
879,321.84185791015625
880,321.79638671875
881,321.7489013671875
882,321.4912109375
883,321.28466796875
884,321.251220703125
885,320.98052978515625
886,320.109130859375
887,320.10137939453125
888,319.10650634765625
889,318.48388671875
890,318.1424560546875
891,317.6475830078125
892,317.3037109375
893,316.85235595703125
894,316.731689453125
895,316.46807861328125
896,316.40380859375
897,315.54541015625
898,315.1859130859375
899,315.0594482421875
900,314.842041015625
901,314.00341796875
902,312.9859619140625
903,310.65765380859375
904,310.5262451171875
905,310.219970703125
906,310.08575439453125
907,309.7735595703125
908,309.77056884765625
909,309.76959228515625
910,308.48046875
911,308.449951171875
912,308.39654541015625
913,308.09619140625
914,307.83740234375
915,307.80194091796875
916,307.14599609375
917,306.93450927734375
918,306.29241943359375
919,305.44873046875
920,304.55419921875
921,304.3193359375
922,303.38330078125
923,301.47186279296875
924,301.398681640625
925,300.883056640625
926,300.62127685546875
927,299.99005126953125
928,299.9259033203125
929,299.732421875
930,299.72430419921875
931,299.59393310546875
932,299.38427734375
933,299.19580078125
934,298.43914794921875
935,298.37994384765625
936,298.0499267578125
937,298.0499267578125
938,297.93896484375
939,297.01568603515625
940,296.60693359375
941,296.55242919921875
942,296.27581787109375
943,296.22314453125
944,295.2919921875
945,295.28802490234375
946,294.2646484375
947,293.9178466796875
948,293.7420654296875
949,293.2777099609375
950,293.02679443359375
951,292.9041748046875
952,292.3984375
953,292.20458984375
954,292.19610595703125
955,291.71533203125
956,291.3524169921875
957,291.32489013671875
958,291.23687744140625
959,291.0433349609375
960,290.6884765625
961,290.5537109375
962,290.391357421875
963,289.67803955078125
964,289.49951171875
965,289.364990234375
966,289.10418701171875
967,288.2783203125
968,287.5582275390625
969,287.0435791015625
970,286.925048828125
971,286.77685546875
972,286.52001953125
973,286.32928466796875
974,286.01226806640625
975,285.9521484375
976,285.8779296875
977,285.60626220703125
978,285.16265869140625
979,284.98394775390625
980,284.870361328125
981,284.46630859375
982,284.08404541015625
983,283.18511962890625
984,282.92034912109375
985,282.92034912109375
986,282.66253662109375
987,282.47412109375
988,281.9364013671875
989,281.5018310546875
990,281.45654296875
991,281.3743896484375
992,281.3743896484375
993,281.00634765625
994,280.75341796875
995,280.4814453125
996,280.376953125
997,280.30072021484375
998,280.1673583984375
999,279.82843017578125

==> communication_costs/facebook_page/gat_es.csv <==
Sno,node
0,430.85858154296875
1,407.18243408203125
2,359.9136962890625
3,359.01947021484375
4,343.3035888671875
5,332.9354248046875
6,316.38330078125
7,313.419921875
8,310.80078125
9,309.557373046875
10,308.6409912109375
11,304.6820068359375
12,304.07598876953125
13,298.50433349609375
14,297.42498779296875
15,295.81689453125
16,295.36962890625
17,295.07061767578125
18,294.2080078125
19,293.86236572265625
20,293.22119140625
21,292.7110595703125
22,292.2911376953125
23,290.0919189453125
24,288.43756103515625
25,288.21881103515625
26,287.67840576171875
27,286.5816650390625
28,286.53704833984375
29,285.2003173828125
30,283.41802978515625
31,281.74798583984375
32,281.63946533203125
33,281.1295166015625
34,280.19500732421875
35,279.87017822265625
36,278.2861328125
37,278.0584716796875
38,278.04156494140625
39,277.91656494140625
40,277.8914794921875
41,276.70001220703125
42,274.80224609375
43,273.6646728515625
44,273.6448974609375
45,273.55474853515625
46,273.08099365234375
47,272.66192626953125
48,272.13006591796875
49,271.10302734375
50,270.98883056640625
51,269.65301513671875
52,269.5216064453125
53,269.4019775390625
54,269.12127685546875
55,268.91949462890625
56,268.7501220703125
57,267.86962890625
58,267.5894775390625
59,267.5015869140625
60,267.08258056640625
61,266.76824951171875
62,266.57501220703125
63,266.26007080078125
64,266.22015380859375
65,265.732666015625
66,265.32220458984375
67,265.03851318359375
68,263.98681640625
69,263.94451904296875
70,263.2335205078125
71,263.1102294921875
72,262.96343994140625
73,262.7213134765625
74,262.44580078125
75,262.20184326171875
76,262.1949462890625
77,262.12957763671875
78,261.95782470703125
79,261.82000732421875
80,261.7108154296875
81,261.57855224609375
82,261.42529296875
83,261.02789306640625
84,260.30426025390625
85,260.1517333984375
86,260.0966796875
87,259.8892822265625
88,259.7508544921875
89,259.5218505859375
90,258.96954345703125
91,258.76214599609375
92,258.70086669921875
93,258.610595703125
94,258.3709716796875
95,258.24859619140625
96,258.044921875
97,257.84625244140625
98,257.457275390625
99,257.40081787109375
100,256.57366943359375
101,256.55718994140625
102,256.52862548828125
103,256.45648193359375
104,256.31243896484375
105,255.77069091796875
106,255.42047119140625
107,254.76690673828125
108,254.46282958984375
109,254.351318359375
110,254.01043701171875
111,253.37841796875
112,252.78765869140625
113,252.33636474609375
114,251.4932861328125
115,251.48187255859375
116,251.39788818359375
117,251.38507080078125
118,251.34210205078125
119,250.5089111328125
120,250.403564453125
121,250.2718505859375
122,250.23626708984375
123,250.1619873046875
124,249.87738037109375
125,249.63543701171875
126,248.9925537109375
127,248.97430419921875
128,248.850341796875
129,248.58050537109375
130,248.089599609375
131,247.69549560546875
132,247.276611328125
133,247.219970703125
134,247.075927734375
135,247.04656982421875
136,247.03369140625
137,246.83343505859375
138,246.65234375
139,246.44256591796875
140,246.25506591796875
141,246.1595458984375
142,245.91766357421875
143,245.88885498046875
144,245.63885498046875
145,245.5006103515625
146,245.2584228515625
147,244.85455322265625
148,244.7249755859375
149,244.45928955078125
150,243.95855712890625
151,243.71051025390625
152,243.70672607421875
153,243.68194580078125
154,243.0804443359375
155,242.91741943359375
156,242.302978515625
157,242.2938232421875
158,242.26031494140625
159,242.21923828125
160,242.180908203125
161,242.17156982421875
162,242.157470703125
163,242.0361328125
164,241.89105224609375
165,241.27667236328125
166,241.15264892578125
167,241.14727783203125
168,241.0029296875
169,240.75506591796875
170,240.49920654296875
171,239.97467041015625
172,239.6226806640625
173,239.18829345703125
174,239.0892333984375
175,238.966064453125
176,238.71112060546875
177,238.57891845703125
178,238.4451904296875
179,238.4376220703125
180,238.4375
181,238.4345703125
182,238.31201171875
183,238.3118896484375
184,238.30615234375
185,237.92388916015625
186,237.53466796875
187,237.42218017578125
188,237.41888427734375
189,237.37957763671875
190,237.305419921875
191,237.29345703125
192,237.01318359375
193,236.85699462890625
194,236.64752197265625
195,236.5262451171875
196,236.52593994140625
197,236.40234375
198,236.37200927734375
199,236.2633056640625
200,236.136474609375
201,236.12506103515625
202,235.8870849609375
203,235.71588134765625
204,235.3741455078125
205,235.34942626953125
206,234.8428955078125
207,234.81512451171875
208,234.7462158203125
209,234.59033203125
210,234.4583740234375
211,234.4554443359375
212,234.23077392578125
213,234.08697509765625
214,233.820556640625
215,233.67205810546875
216,232.7503662109375
217,232.642578125
218,232.5283203125
219,232.4017333984375
220,232.1134033203125
221,231.76458740234375
222,231.5174560546875
223,231.50506591796875
224,231.48419189453125
225,231.37353515625
226,231.35760498046875
227,231.26812744140625
228,231.24688720703125
229,231.2264404296875
230,231.11077880859375
231,231.102783203125
232,231.0989990234375
233,231.07513427734375
234,230.891845703125
235,230.8851318359375
236,230.59320068359375
237,230.59112548828125
238,230.4893798828125
239,230.45880126953125
240,230.43902587890625
241,230.34326171875
242,230.33709716796875
243,230.3116455078125
244,229.96307373046875
245,229.9541015625
246,229.9412841796875
247,229.83660888671875
248,229.83349609375
249,229.68975830078125
250,229.55206298828125
251,229.46124267578125
252,229.44427490234375
253,229.31964111328125
254,229.29718017578125
255,229.296142578125
256,229.1519775390625
257,228.94232177734375
258,228.93231201171875
259,228.7991943359375
260,228.77923583984375
261,228.6768798828125
262,228.54718017578125
263,228.53936767578125
264,228.2919921875
265,228.28668212890625
266,228.28448486328125
267,228.147216796875
268,228.14141845703125
269,227.97991943359375
270,227.61865234375
271,227.61395263671875
272,227.52197265625
273,227.13873291015625
274,227.01611328125
275,226.99151611328125
276,226.87103271484375
277,226.86907958984375
278,226.846923828125
279,226.75537109375
280,226.6322021484375
281,226.484619140625
282,226.38287353515625
283,226.23077392578125
284,226.22406005859375
285,226.21502685546875
286,226.1014404296875
287,226.09466552734375
288,226.09454345703125
289,225.9979248046875
290,225.75152587890625
291,225.74505615234375
292,225.71429443359375
293,225.7119140625
294,225.3092041015625
295,225.0623779296875
296,224.96710205078125
297,224.69464111328125
298,224.68890380859375
299,224.65020751953125
300,224.54376220703125
301,224.42724609375
302,224.42120361328125
303,224.2000732421875
304,223.9154052734375
305,223.54412841796875
306,223.5382080078125
307,223.3997802734375
308,223.010498046875
309,222.875244140625
310,222.75653076171875
311,222.6234130859375
312,222.4940185546875
313,222.49200439453125
314,222.301513671875
315,222.10174560546875
316,221.748779296875
317,221.51220703125
318,221.43304443359375
319,221.25537109375
320,220.9459228515625
321,220.5765380859375
322,220.287841796875
323,220.17938232421875
324,220.11248779296875
325,219.94647216796875
326,219.6756591796875
327,219.67474365234375
328,219.67254638671875
329,219.5556640625
330,219.55487060546875
331,219.501953125
332,219.45050048828125
333,219.38714599609375
334,219.263671875
335,219.18316650390625
336,219.04656982421875
337,219.02972412109375
338,219.0048828125
339,218.99603271484375
340,218.78656005859375
341,218.78460693359375
342,218.77972412109375
343,218.75311279296875
344,218.66339111328125
345,218.03619384765625
346,217.897705078125
347,217.88641357421875
348,217.84820556640625
349,217.50616455078125
350,217.50372314453125
351,217.25958251953125
352,217.232666015625
353,217.22076416015625
354,216.841552734375
355,216.71917724609375
356,216.5877685546875
357,216.5777587890625
358,215.96746826171875
359,215.81427001953125
360,215.3082275390625
361,215.3065185546875
362,215.15625
363,214.38287353515625
364,214.2564697265625
365,214.00457763671875
366,213.91180419921875
367,213.77996826171875
368,213.63714599609375
369,213.23193359375
370,213.13677978515625
371,212.99969482421875
372,212.98016357421875
373,212.89337158203125
374,212.87213134765625
375,212.87060546875
376,212.7392578125
377,212.71929931640625
378,212.60565185546875
379,212.58184814453125
380,212.45159912109375
381,212.3282470703125
382,212.226318359375
383,212.22161865234375
384,212.21746826171875
385,211.84698486328125
386,211.8367919921875
387,211.7138671875
388,211.43121337890625
389,211.17437744140625
390,211.0806884765625
391,210.894775390625
392,210.81591796875
393,210.68353271484375
394,210.521484375
395,210.40789794921875
396,210.02032470703125
397,209.77423095703125
398,209.677978515625
399,209.51959228515625
400,209.2838134765625
401,208.227783203125
402,207.63519287109375
403,207.4742431640625
404,207.3367919921875
405,207.29388427734375
406,206.9505615234375
407,206.4190673828125
408,206.17877197265625
409,206.154296875
410,205.7947998046875
411,205.77099609375
412,205.6544189453125
413,205.052978515625
414,204.979736328125
415,204.78228759765625
416,204.37030029296875
417,204.35546875
418,204.23095703125
419,204.05889892578125
420,203.858642578125
421,203.5040283203125
422,203.4852294921875
423,203.32696533203125
424,203.10791015625
425,202.82415771484375
426,202.6939697265625
427,202.3350830078125
428,202.062744140625
429,201.82232666015625
430,201.532958984375
431,201.45233154296875
432,201.26751708984375
433,201.0419921875
434,200.95941162109375
435,200.8505859375
436,200.8349609375
437,200.67388916015625
438,200.661376953125
439,200.529296875
440,200.36749267578125
441,200.2459716796875
442,200.0179443359375
443,198.8612060546875
444,198.3759765625
445,197.9632568359375
446,197.29742431640625
447,197.28948974609375
448,197.28826904296875
449,197.28143310546875
450,196.90618896484375
451,196.0245361328125
452,195.89825439453125
453,195.75628662109375
454,195.1746826171875
455,194.88916015625
456,194.7706298828125
457,194.47509765625
458,194.3367919921875
459,193.98431396484375
460,193.8717041015625
461,193.68682861328125
462,193.34716796875
463,192.92724609375
464,192.4403076171875
465,192.32672119140625
466,192.15576171875
467,192.01910400390625
468,191.94049072265625
469,191.90289306640625
470,191.8958740234375
471,191.41595458984375
472,191.02374267578125
473,190.6513671875
474,190.50018310546875
475,190.15948486328125
476,189.75244140625
477,189.49462890625
478,189.12420654296875
479,188.4415283203125
480,187.4132080078125
481,187.2833251953125
482,187.13360595703125
483,187.0833740234375
484,186.9361572265625
485,186.8995361328125
486,186.8641357421875
487,186.5330810546875
488,186.2574462890625
489,185.61700439453125
490,185.49981689453125
491,185.239990234375
492,184.35791015625
493,183.75732421875
494,183.735595703125
495,183.58740234375
496,183.2830810546875
497,183.2308349609375
498,183.0260009765625
499,182.797119140625
500,182.7901611328125
501,182.56500244140625
502,182.50762939453125
503,182.40789794921875
504,182.30322265625
505,182.25445556640625
506,182.192626953125
507,182.07904052734375
508,181.85162353515625
509,181.27490234375
510,181.23431396484375
511,180.28118896484375
512,180.2386474609375
513,180.08447265625
514,180.05303955078125
515,179.16973876953125
516,179.0660400390625
517,178.77447509765625
518,178.76556396484375
519,178.49322509765625
520,178.3321533203125
521,177.9873046875
522,177.56561279296875
523,177.11590576171875
524,176.798095703125
525,176.4425048828125
526,176.2943115234375
527,175.97906494140625
528,175.8734130859375
529,175.8526611328125
530,175.73291015625
531,175.72918701171875
532,175.615234375
533,175.28179931640625
534,175.1197509765625
535,174.95965576171875
536,174.9190673828125
537,174.38189697265625
538,174.286865234375
539,174.20794677734375
540,173.99267578125
541,173.96893310546875
542,173.44140625
543,173.38995361328125
544,173.073974609375
545,173.00469970703125
546,172.92279052734375
547,172.92181396484375
548,172.42889404296875
549,172.2579345703125
550,171.43719482421875
551,171.1585693359375
552,170.7525634765625
553,170.60235595703125
554,170.18939208984375
555,170.1302490234375
556,169.8555908203125
557,169.4515380859375
558,169.183837890625
559,169.055419921875
560,168.65826416015625
561,167.45892333984375
562,167.15289306640625
563,167.1390380859375
564,166.6923828125
565,166.21240234375
566,165.84991455078125
567,165.83209228515625
568,165.8172607421875
569,165.69970703125
570,165.56439208984375
571,165.48345947265625
572,165.36492919921875
573,164.82354736328125
574,164.8067626953125
575,164.708984375
576,164.64666748046875
577,164.57562255859375
578,164.48480224609375
579,164.1488037109375
580,164.0570068359375
581,164.00750732421875
582,163.82391357421875
583,163.7724609375
584,163.2479248046875
585,162.889404296875
586,162.74810791015625
587,162.5625
588,162.51995849609375
589,162.43682861328125
590,162.15252685546875
591,162.13372802734375
592,161.59332275390625
593,160.94927978515625
594,160.083984375
595,160.083984375
596,160.0830078125
597,159.9100341796875
598,159.5623779296875
599,159.31939697265625
600,159.26104736328125
601,159.03289794921875
602,158.91534423828125
603,158.80474853515625
604,158.4234619140625
605,158.41455078125
606,157.8336181640625
607,157.64007568359375
608,157.36346435546875
609,157.16552734375
610,156.99603271484375
611,156.98907470703125
612,156.83099365234375
613,156.61376953125
614,156.4892578125
615,156.3697509765625
616,155.9468994140625
617,155.84521484375
618,155.608154296875
619,155.478759765625
620,155.31768798828125
621,155.3076171875
622,155.21893310546875
623,155.020263671875
624,155.01953125
625,154.415771484375
626,154.415771484375
627,153.14447021484375
628,153.13458251953125
629,152.65948486328125
630,152.62060546875
631,152.60308837890625
632,152.4410400390625
633,152.099609375
634,151.9818115234375
635,151.8553466796875
636,151.84246826171875
637,151.75732421875
638,151.607421875
639,151.55694580078125
640,151.34564208984375
641,151.31494140625
642,151.31396484375
643,151.12884521484375
644,150.8260498046875
645,150.819091796875
646,150.58599853515625
647,150.44573974609375
648,149.2691650390625
649,148.506591796875
650,148.4788818359375
651,148.3514404296875
652,148.01171875
653,147.89813232421875
654,147.64990234375
655,147.607666015625
656,147.36865234375
657,147.3607177734375
658,147.3330078125
659,147.21844482421875
660,147.10687255859375
661,146.9744873046875
662,146.965576171875
663,146.04388427734375
664,145.84844970703125
665,145.82366943359375
666,145.81475830078125
667,145.80487060546875
668,145.30902099609375
669,144.26483154296875
670,144.20172119140625
671,144.01806640625
672,143.6365966796875
673,143.3787841796875
674,143.25531005859375
675,142.99847412109375
676,142.8651123046875
677,142.32769775390625
678,142.10748291015625
679,142.0946044921875
680,141.87115478515625
681,141.83282470703125
682,141.72320556640625
683,141.72320556640625
684,141.67572021484375
685,141.4327392578125
686,141.31817626953125
687,141.23724365234375
688,141.184814453125
689,141.1571044921875
690,140.94580078125
691,140.65826416015625
692,140.51995849609375
693,140.45489501953125
694,139.168701171875
695,138.9759521484375
696,138.617431640625
697,138.07861328125
698,137.86175537109375
699,137.18603515625
700,136.94305419921875
701,136.72381591796875
702,136.17254638671875
703,135.9671630859375
704,135.92919921875
705,135.32110595703125
706,135.29736328125
707,135.25482177734375
708,135.1976318359375
709,135.1976318359375
710,135.01678466796875
711,134.99700927734375
712,134.7926025390625
713,134.51007080078125
714,134.48529052734375
715,134.3687744140625
716,133.95281982421875
717,133.87884521484375
718,133.48565673828125
719,133.48565673828125
720,132.56793212890625
721,132.0582275390625
722,132.0404052734375
723,131.830078125
724,131.297607421875
725,131.297607421875
726,131.297607421875
727,131.15435791015625
728,131.1405029296875
729,130.95391845703125
730,130.9024658203125
731,130.6644287109375
732,130.287109375
733,130.28216552734375
734,130.27423095703125
735,130.1121826171875
736,129.2320556640625
737,128.8843994140625
738,128.57611083984375
739,128.46649169921875
740,128.22845458984375
741,128.07232666015625
742,127.92822265625
743,127.84814453125
744,127.7108154296875
745,127.5616455078125
746,127.5616455078125
747,127.263427734375
748,126.802001953125
749,126.626953125
750,126.54913330078125
751,126.2073974609375
752,126.1292724609375
753,125.7469482421875
754,125.58905029296875
755,125.54156494140625
756,125.54156494140625
757,124.94677734375
758,124.86090087890625
759,124.746337890625
760,124.73345947265625
761,124.64166259765625
762,124.64166259765625
763,124.40460205078125
764,124.3145751953125
765,124.07257080078125
766,123.9146728515625
767,123.83258056640625
768,123.82763671875
769,123.7476806640625
770,123.642578125
771,123.591552734375
772,123.591552734375
773,123.57574462890625
774,123.3525390625
775,123.3427734375
776,123.33868408203125
777,123.16796875
778,123.1046142578125
779,122.86260986328125
780,122.80126953125
781,122.601806640625
782,122.57708740234375
783,122.31134033203125
784,122.06146240234375
785,121.9013671875
786,121.68804931640625
787,121.67913818359375
788,121.16448974609375
789,121.033203125
790,120.893798828125
791,120.802978515625
792,120.79901123046875
793,120.79901123046875
794,120.79803466796875
795,120.65081787109375
796,120.64093017578125
797,120.35736083984375
798,119.8358154296875
799,119.7479248046875
800,119.69549560546875
801,119.04766845703125
802,118.92498779296875
803,118.89154052734375
804,118.5911865234375
805,118.51611328125
806,118.46142578125
807,118.2247314453125
808,118.18218994140625
809,118.105224609375
810,117.81671142578125
811,117.701171875
812,117.297119140625
813,117.19342041015625
814,117.0673828125
815,116.89801025390625
816,116.75079345703125
817,116.5543212890625
818,116.52264404296875
819,116.49298095703125
820,116.37939453125
821,116.37939453125
822,116.138671875
823,116.0576171875
824,115.994140625
825,115.65045166015625
826,115.64154052734375
827,115.626708984375
828,115.62274169921875
829,115.390625
830,115.390625
831,115.35009765625
832,115.13677978515625
833,115.083984375
834,114.89501953125
835,114.83343505859375
836,114.68719482421875
837,114.619140625
838,114.33856201171875
839,114.251708984375
840,114.23291015625
841,114.21014404296875
842,113.95428466796875
843,113.868408203125
844,113.58782958984375
845,113.421875
846,113.224365234375
847,113.01708984375
848,112.96533203125
849,112.9012451171875
850,112.86065673828125
851,112.7926025390625
852,112.5545654296875
853,112.404296875
854,112.19403076171875
855,112.068603515625
856,111.7850341796875
857,111.7850341796875
858,111.65960693359375
859,111.619140625
860,111.6002197265625
861,111.56085205078125
862,111.35626220703125
863,111.16571044921875
864,110.6470947265625
865,110.5196533203125
866,110.41455078125
867,109.98223876953125
868,109.95751953125
869,109.861328125
870,109.80517578125
871,109.461669921875
872,109.19195556640625
873,109.17413330078125
874,109.15948486328125
875,108.84429931640625
876,108.67828369140625
877,108.179443359375
878,108.16064453125
879,107.920654296875
880,107.879150390625
881,107.741943359375
882,107.64105224609375
883,107.40301513671875
884,107.25482177734375
885,107.151123046875
886,107.02667236328125
887,107.01776123046875
888,106.9130859375
889,106.85174560546875
890,106.68096923828125
891,106.46649169921875
892,106.37664794921875
893,106.37567138671875
894,106.22943115234375
895,106.22943115234375
896,106.1572265625
897,105.84619140625
898,105.827392578125
899,105.60516357421875
900,105.5283203125
901,105.49652099609375
902,105.390869140625
903,105.37109375
904,105.2337646484375
905,105.135009765625
906,105.0845947265625
907,105.05487060546875
908,105.05487060546875
909,104.7197265625
910,104.59661865234375
911,104.491943359375
912,104.363525390625
913,104.2982177734375
914,104.21136474609375
915,104.2064208984375
916,104.15234375
917,104.1044921875
918,104.068115234375
919,103.921875
920,103.8221435546875
921,103.8201904296875
922,103.74462890625
923,103.6927490234375
924,103.62664794921875
925,103.58905029296875
926,103.58905029296875
927,103.57916259765625
928,103.20184326171875
929,103.003173828125
930,102.89556884765625
931,102.77105712890625
932,102.3251953125
933,102.30291748046875
934,102.2801513671875
935,102.14776611328125
936,102.14776611328125
937,102.07177734375
938,102.0430908203125
939,101.718017578125
940,101.6568603515625
941,101.462158203125
942,101.372314453125
943,101.14715576171875
944,100.91107177734375
945,100.71539306640625
946,100.62457275390625
947,100.600830078125
948,100.49713134765625
949,100.49713134765625
950,100.49713134765625
951,100.49713134765625
952,100.473388671875
953,100.473388671875
954,100.473388671875
955,100.473388671875
956,100.11090087890625
957,100.06341552734375
958,99.5439453125
959,99.39361572265625
960,99.2366943359375
961,99.2366943359375
962,99.16546630859375
963,99.14569091796875
964,98.65380859375
965,98.5145263671875
966,98.490234375
967,98.41180419921875
968,98.2978515625
969,98.0225830078125
970,97.8857421875
971,97.8125
972,97.61260986328125
973,97.52294921875
974,97.40521240234375
975,97.37554931640625
976,97.3626708984375
977,96.89697265625
978,96.68597412109375
979,96.6099853515625
980,96.401611328125
981,96.401611328125
982,96.400634765625
983,96.37689208984375
984,96.2435302734375
985,95.885986328125
986,95.8592529296875
987,95.49755859375
988,95.42950439453125
989,95.20831298828125
990,95.076904296875
991,94.98406982421875
992,94.98406982421875
993,94.98406982421875
994,94.98406982421875
995,94.85467529296875
996,94.56915283203125
997,94.31329345703125
998,94.31329345703125
999,94.18389892578125


==> communication_costs/facebook_page/gcn_400.csv <==
Sno,node
0,2565.318359375
1,2391.44287109375
2,2372.74072265625
3,2317.2431640625
4,2227.94482421875
5,2211.47802734375
6,1976.0400390625
7,1975.65234375
8,1884.45556640625
9,1871.01904296875
10,1856.51513671875
11,1854.04443359375
12,1852.48681640625
13,1844.5556640625
14,1806.0263671875
15,1780.05126953125
16,1771.8310546875
17,1756.3935546875
18,1730.29248046875
19,1717.79443359375
20,1712.373046875
21,1683.74609375
22,1683.7060546875
23,1665.490234375
24,1657.89794921875
25,1640.228515625
26,1632.66845703125
27,1630.78857421875
28,1623.8359375
29,1620.9150390625
30,1613.40087890625
31,1610.4375
32,1604.64990234375
33,1587.634765625
34,1584.228515625
35,1581.3427734375
36,1574.35302734375
37,1562.732421875
38,1562.6259765625
39,1560.0908203125
40,1559.076171875
41,1556.5810546875
42,1556.5400390625
43,1549.82470703125
44,1547.25830078125
45,1547.134765625
46,1546.5556640625
47,1539.8505859375
48,1539.01513671875
49,1533.4814453125
50,1533.03564453125
51,1531.0068359375
52,1530.55419921875
53,1530.3623046875
54,1516.859375
55,1515.7177734375
56,1512.43701171875
57,1512.00634765625
58,1511.412109375
59,1509.6923828125
60,1507.14453125
61,1506.06787109375
62,1503.1708984375
63,1502.3408203125
64,1502.14404296875
65,1501.89501953125
66,1501.2509765625
67,1496.87646484375
68,1490.24755859375
69,1490.203125
70,1490.02294921875
71,1489.43212890625
72,1489.2607421875
73,1483.9287109375
74,1482.17529296875
75,1481.9638671875
76,1480.5634765625
77,1478.513671875
78,1477.580078125
79,1476.42333984375
80,1473.22705078125
81,1468.54345703125
82,1467.17138671875
83,1466.99462890625
84,1466.5859375
85,1462.3583984375
86,1462.0126953125
87,1459.3857421875
88,1459.01513671875
89,1458.236328125
90,1457.48779296875
91,1455.99755859375
92,1454.48974609375
93,1449.53125
94,1445.96728515625
95,1444.68017578125
96,1444.55712890625
97,1444.50927734375
98,1444.25439453125
99,1443.580078125
100,1442.52294921875
101,1441.193359375
102,1440.451171875
103,1440.296875
104,1440.01171875
105,1439.51318359375
106,1439.1826171875
107,1438.84375
108,1437.83203125
109,1437.49951171875
110,1436.2802734375
111,1435.91015625
112,1435.755859375
113,1435.67919921875
114,1433.03759765625
115,1432.7744140625
116,1432.1181640625
117,1431.98193359375
118,1431.56103515625
119,1428.19287109375
120,1426.2666015625
121,1424.50830078125
122,1422.751953125
123,1422.482421875
124,1421.95556640625
125,1421.20703125
126,1420.80322265625
127,1420.7412109375
128,1420.0478515625
129,1419.97021484375
130,1418.671875
131,1417.99951171875
132,1417.90673828125
133,1415.47705078125
134,1415.265625
135,1414.49658203125
136,1412.39697265625
137,1411.646484375
138,1411.30615234375
139,1410.81689453125
140,1410.34228515625
141,1409.87353515625
142,1409.84912109375
143,1409.43994140625
144,1408.40576171875
145,1408.29931640625
146,1407.92138671875
147,1407.35205078125
148,1406.046875
149,1405.9521484375
150,1405.90087890625
151,1405.45947265625
152,1404.509765625
153,1403.83447265625
154,1403.61083984375
155,1399.83935546875
156,1398.49853515625
157,1397.79345703125
158,1396.25146484375
159,1395.451171875
160,1393.9814453125
161,1393.78369140625
162,1393.72216796875
163,1392.9873046875
164,1392.943359375
165,1392.5625
166,1392.1005859375
167,1391.103515625
168,1389.29150390625
169,1388.69091796875
170,1387.64892578125
171,1386.78857421875
172,1386.197265625
173,1384.4443359375
174,1383.599609375
175,1381.12353515625
176,1379.23291015625
177,1378.7607421875
178,1376.328125
179,1375.68505859375
180,1373.6396484375
181,1373.4775390625
182,1373.03369140625
183,1371.11181640625
184,1370.72265625
185,1369.26611328125
186,1367.9189453125
187,1367.884765625
188,1367.64013671875
189,1366.71044921875
190,1366.47607421875
191,1366.439453125
192,1366.255859375
193,1366.04541015625
194,1365.95263671875
195,1364.58154296875
196,1364.30419921875
197,1363.396484375
198,1361.59130859375
199,1361.302734375
200,1361.2333984375
201,1360.1875
202,1359.849609375
203,1358.66357421875
204,1358.21875
205,1358.03173828125
206,1356.7314453125
207,1356.33349609375
208,1356.271484375
209,1356.14404296875
210,1355.51318359375
211,1355.2197265625
212,1355.05322265625
213,1354.98193359375
214,1354.7138671875
215,1353.67626953125
216,1353.41064453125
217,1352.2802734375
218,1351.40771484375
219,1351.2568359375
220,1350.638671875
221,1349.79296875
222,1349.1318359375
223,1349.0810546875
224,1348.39892578125
225,1348.171875
226,1346.314453125
227,1345.720703125
228,1343.1904296875
229,1343.01806640625
230,1342.87060546875
231,1342.6845703125
232,1342.45166015625
233,1342.36767578125
234,1342.30224609375
235,1342.1123046875
236,1341.27197265625
237,1340.80419921875
238,1340.783203125
239,1340.35009765625
240,1339.45947265625
241,1339.24951171875
242,1338.0947265625
243,1337.6416015625
244,1335.6162109375
245,1334.76220703125
246,1334.6845703125
247,1334.29833984375
248,1333.2646484375
249,1333.0703125
250,1332.42529296875
251,1330.30322265625
252,1330.1708984375
253,1328.88427734375
254,1327.71826171875
255,1326.97607421875
256,1326.0673828125
257,1323.31591796875
258,1321.87939453125
259,1320.0947265625
260,1319.5849609375
261,1318.35302734375
262,1318.25537109375
263,1318.20068359375
264,1317.8134765625
265,1317.67041015625
266,1317.5078125
267,1317.3056640625
268,1317.23486328125
269,1315.70556640625
270,1315.541015625
271,1315.5390625
272,1315.3876953125
273,1313.869140625
274,1313.70263671875
275,1313.44140625
276,1313.25048828125
277,1311.4365234375
278,1310.55859375
279,1309.3671875
280,1308.98828125
281,1308.15185546875
282,1307.4111328125
283,1306.60107421875
284,1306.56201171875
285,1304.68603515625
286,1303.5107421875
287,1303.4453125
288,1302.52587890625
289,1301.3212890625
290,1300.359375
291,1299.8076171875
292,1299.75390625
293,1299.67236328125
294,1298.89501953125
295,1298.51025390625
296,1297.908203125
297,1296.71337890625
298,1295.85791015625
299,1295.49658203125
300,1295.13916015625
301,1294.9140625
302,1293.90625
303,1291.16455078125
304,1290.50244140625
305,1289.3916015625
306,1286.6494140625
307,1286.4033203125
308,1285.42822265625
309,1284.15087890625
310,1283.01708984375
311,1282.7314453125
312,1282.02099609375
313,1281.93115234375
314,1281.51220703125
315,1281.33984375
316,1280.45703125
317,1280.44287109375
318,1279.181640625
319,1277.94384765625
320,1277.15234375
321,1277.02783203125
322,1275.44775390625
323,1274.1640625
324,1272.53466796875
325,1272.05322265625
326,1271.81640625
327,1270.35888671875
328,1269.755859375
329,1268.685546875
330,1267.162109375
331,1265.43017578125
332,1265.0283203125
333,1264.8515625
334,1263.88623046875
335,1262.560546875
336,1262.37841796875
337,1262.078125
338,1261.5439453125
339,1259.4873046875
340,1258.6640625
341,1257.34619140625
342,1255.33349609375
343,1253.53515625
344,1251.638671875
345,1250.80419921875
346,1250.28173828125
347,1250.16357421875
348,1250.0537109375
349,1249.72314453125
350,1248.78271484375
351,1248.73095703125
352,1248.33544921875
353,1247.94921875
354,1247.78759765625
355,1245.5087890625
356,1244.85009765625
357,1244.75732421875
358,1243.638671875
359,1243.17626953125
360,1242.15380859375
361,1241.68798828125
362,1241.66259765625
363,1240.2265625
364,1239.27392578125
365,1238.4736328125
366,1238.439453125
367,1238.4189453125
368,1235.67724609375
369,1234.95068359375
370,1234.3935546875
371,1232.548828125
372,1231.56396484375
373,1231.23779296875
374,1230.3525390625
375,1230.0107421875
376,1227.4296875
377,1226.64013671875
378,1226.11279296875
379,1224.61572265625
380,1224.4619140625
381,1223.8642578125
382,1222.4384765625
383,1221.4111328125
384,1220.99560546875
385,1220.7724609375
386,1220.57861328125
387,1219.8740234375
388,1218.220703125
389,1218.12841796875
390,1218.11474609375
391,1217.27734375
392,1216.2978515625
393,1214.47900390625
394,1214.369140625
395,1210.296875
396,1209.138671875
397,1208.47412109375
398,1208.240234375
399,1206.47265625
400,1205.21435546875
401,1204.44970703125
402,1201.09033203125
403,1199.685546875
404,1196.38037109375
405,1194.6162109375
406,1191.84130859375
407,1191.345703125
408,1188.7421875
409,1187.712890625
410,1185.43798828125
411,1185.12939453125
412,1183.6162109375
413,1182.34033203125
414,1181.80712890625
415,1181.13525390625
416,1180.88623046875
417,1178.9619140625
418,1178.89697265625
419,1176.45849609375
420,1175.6796875
421,1174.5556640625
422,1173.50390625
423,1169.4423828125
424,1166.9599609375
425,1163.8447265625
426,1162.77783203125
427,1162.18798828125
428,1161.84814453125
429,1159.0966796875
430,1158.75537109375
431,1156.31689453125
432,1153.55029296875
433,1150.68359375
434,1149.94140625
435,1148.70947265625
436,1147.705078125
437,1147.66650390625
438,1146.583984375
439,1146.5595703125
440,1143.54052734375
441,1142.8740234375
442,1142.63720703125
443,1141.11572265625
444,1140.1474609375
445,1139.00390625
446,1138.63818359375
447,1138.61181640625
448,1137.255859375
449,1135.89697265625
450,1135.53076171875
451,1132.92041015625
452,1132.64013671875
453,1130.87890625
454,1126.0263671875
455,1120.30224609375
456,1119.07470703125
457,1117.4775390625
458,1115.27734375
459,1113.81494140625
460,1113.46630859375
461,1110.1845703125
462,1109.40478515625
463,1108.4560546875
464,1107.2275390625
465,1106.1357421875
466,1105.06689453125
467,1101.333984375
468,1100.630859375
469,1099.6337890625
470,1097.92919921875
471,1092.01611328125
472,1090.45556640625
473,1089.94189453125
474,1089.76123046875
475,1088.5693359375
476,1088.36865234375
477,1088.15673828125
478,1086.97216796875
479,1085.59423828125
480,1084.4970703125
481,1084.27001953125
482,1083.86865234375
483,1083.27685546875
484,1082.73583984375
485,1082.4599609375
486,1080.9765625
487,1079.89013671875
488,1079.857421875
489,1079.00341796875
490,1075.734375
491,1074.787109375
492,1071.82373046875
493,1071.5341796875
494,1070.1640625
495,1069.83349609375
496,1069.63525390625
497,1068.17724609375
498,1067.38427734375
499,1066.9052734375
500,1062.265625
501,1059.28466796875
502,1056.19482421875
503,1052.00830078125
504,1050.1845703125
505,1050.00830078125
506,1049.265625
507,1046.92578125
508,1046.38671875
509,1045.72119140625
510,1045.36669921875
511,1044.375
512,1042.82958984375
513,1040.82861328125
514,1037.57373046875
515,1037.4345703125
516,1037.24560546875
517,1036.263671875
518,1034.44140625
519,1033.625
520,1031.8505859375
521,1031.46142578125
522,1029.89111328125
523,1028.59521484375
524,1026.759765625
525,1026.63427734375
526,1025.61572265625
527,1023.55322265625
528,1022.2314453125
529,1020.98681640625
530,1020.33447265625
531,1019.51806640625
532,1014.740234375
533,1013.2421875
534,1011.06884765625
535,1008.84033203125
536,1008.17626953125
537,1005.345703125
538,1001.6357421875
539,1000.74560546875
540,1000.44287109375
541,999.37451171875
542,999.12158203125
543,998.41845703125
544,993.5263671875
545,993.27294921875
546,993.0498046875
547,992.482421875
548,990.9375
549,987.755859375
550,986.35986328125
551,982.07373046875
552,976.76611328125
553,976.37646484375
554,975.08154296875
555,973.18359375
556,968.9833984375
557,968.869140625
558,968.59423828125
559,967.96630859375
560,967.703125
561,964.671875
562,963.66455078125
563,961.66650390625
564,959.4140625
565,952.86474609375
566,951.21826171875
567,948.8271484375
568,946.2890625
569,945.2685546875
570,944.41552734375
571,942.3642578125
572,941.72607421875
573,939.8017578125
574,935.03173828125
575,933.955078125
576,933.2861328125
577,929.05029296875
578,928.48388671875
579,923.9951171875
580,922.56396484375
581,920.689453125
582,919.78369140625
583,917.2978515625
584,916.91650390625
585,916.841796875
586,916.41357421875
587,915.9609375
588,914.9306640625
589,913.5478515625
590,912.6181640625
591,912.6181640625
592,912.6181640625
593,911.1083984375
594,907.21044921875
595,904.68359375
596,901.201171875
597,900.6357421875
598,897.6142578125
599,897.515625
600,897.27783203125
601,896.86181640625
602,896.4736328125
603,895.84521484375
604,893.919921875
605,893.29248046875
606,891.0546875
607,889.87255859375
608,889.75732421875
609,889.43115234375
610,889.369140625
611,887.28173828125
612,885.68505859375
613,883.8740234375
614,882.94384765625
615,882.3662109375
616,882.3662109375
617,880.50244140625
618,879.220703125
619,877.70068359375
620,875.45068359375
621,873.29931640625
622,872.15576171875
623,869.53955078125
624,868.509765625
625,867.90576171875
626,867.10205078125
627,866.06884765625
628,865.517578125
629,862.4375
630,862.4375
631,861.58056640625
632,860.75146484375
633,859.9619140625
634,857.52099609375
635,857.15625
636,855.50830078125
637,855.130859375
638,854.62744140625
639,854.62744140625
640,854.3896484375
641,853.5458984375
642,853.359375
643,852.603515625
644,847.47412109375
645,846.25537109375
646,845.42236328125
647,844.70654296875
648,844.59423828125
649,844.1044921875
650,843.9541015625
651,842.87060546875
652,840.85107421875
653,840.759765625
654,838.4833984375
655,837.3515625
656,836.47216796875
657,836.09619140625
658,836.03173828125
659,835.96923828125
660,834.5595703125
661,834.19580078125
662,833.93115234375
663,833.8828125
664,833.44189453125
665,832.54443359375
666,832.4052734375
667,831.544921875
668,830.91455078125
669,828.89013671875
670,827.28125
671,826.9521484375
672,826.125
673,824.1123046875
674,823.35693359375
675,822.84033203125
676,822.5009765625
677,821.82275390625
678,820.9794921875
679,820.1884765625
680,814.40625
681,814.041015625
682,812.64501953125
683,812.3798828125
684,811.50244140625
685,810.4951171875
686,809.71435546875
687,807.96875
688,804.8251953125
689,804.3935546875
690,803.86865234375
691,803.67333984375
692,802.22216796875
693,799.92041015625
694,799.84619140625
695,798.173828125
696,797.5078125
697,795.39453125
698,793.22021484375
699,790.72998046875
700,789.685546875
701,786.10498046875
702,785.876953125
703,783.888671875
704,783.43896484375
705,783.0234375
706,782.921875
707,782.10400390625
708,780.78466796875
709,780.734375
710,779.9169921875
711,779.58740234375
712,777.376953125
713,775.56591796875
714,772.52197265625
715,772.296875
716,772.0849609375
717,771.65625
718,771.4541015625
719,768.63818359375
720,768.47509765625
721,768.2978515625
722,767.49462890625
723,767.23828125
724,766.09912109375
725,764.96630859375
726,764.20947265625
727,762.91552734375
728,758.91943359375
729,757.44287109375
730,757.1201171875
731,757.068359375
732,755.90087890625
733,755.00830078125
734,754.70703125
735,753.80078125
736,753.310546875
737,753.171875
738,751.97802734375
739,751.96484375
740,750.58154296875
741,749.400390625
742,748.62841796875
743,748.556640625
744,748.080078125
745,747.1630859375
746,746.59716796875
747,746.056640625
748,745.79052734375
749,745.17529296875
750,744.93701171875
751,742.66064453125
752,741.8076171875
753,741.5166015625
754,740.46142578125
755,739.8447265625
756,739.10302734375
757,737.7958984375
758,730.4140625
759,729.85888671875
760,726.517578125
761,725.91357421875
762,724.8564453125
763,724.61865234375
764,722.69482421875
765,722.64599609375
766,721.44921875
767,719.8154296875
768,719.099609375
769,718.87060546875
770,718.4453125
771,718.19287109375
772,716.7841796875
773,714.32080078125
774,714.208984375
775,713.9052734375
776,711.5302734375
777,711.3779296875
778,710.56103515625
779,709.4921875
780,708.78759765625
781,708.60400390625
782,708.4990234375
783,706.990234375
784,706.18359375
785,705.2685546875
786,704.8720703125
787,704.44921875
788,700.16259765625
789,697.17041015625
790,696.64208984375
791,695.3642578125
792,694.240234375
793,692.857421875
794,691.51123046875
795,691.44775390625
796,691.0224609375
797,689.90185546875
798,688.986328125
799,688.822265625
800,688.05419921875
801,687.8662109375
802,687.8408203125
803,687.3369140625
804,686.3056640625
805,685.8037109375
806,685.5966796875
807,685.453125
808,685.38720703125
809,685.03466796875
810,684.9736328125
811,682.48291015625
812,681.919921875
813,681.4404296875
814,678.92431640625
815,677.71826171875
816,677.46826171875
817,676.46142578125
818,673.7080078125
819,672.2236328125
820,671.5185546875
821,671.3203125
822,670.56494140625
823,669.89892578125
824,669.89892578125
825,669.244140625
826,667.96240234375
827,667.787109375
828,667.6103515625
829,665.271484375
830,663.6103515625
831,663.4365234375
832,663.333984375
833,662.32861328125
834,661.2470703125
835,660.4931640625
836,659.81298828125
837,659.3095703125
838,659.09033203125
839,658.90966796875
840,658.78369140625
841,657.71484375
842,656.6337890625
843,656.44384765625
844,654.2685546875
845,653.8173828125
846,653.1123046875
847,651.68310546875
848,651.39501953125
849,650.3896484375
850,650.26611328125
851,649.794921875
852,649.1142578125
853,648.18310546875
854,647.60546875
855,646.587890625
856,646.1982421875
857,645.6943359375
858,645.3779296875
859,643.73291015625
860,643.50537109375
861,643.2314453125
862,643.0546875
863,643.0537109375
864,643.0537109375
865,642.79052734375
866,641.833984375
867,640.4765625
868,639.94970703125
869,639.3974609375
870,636.91845703125
871,636.4765625
872,635.98828125
873,635.9755859375
874,635.22998046875
875,634.72998046875
876,634.69287109375
877,634.29638671875
878,633.22021484375
879,630.77001953125
880,630.65478515625
881,630.52978515625
882,630.1044921875
883,629.65087890625
884,629.6494140625
885,629.109375
886,627.39990234375
887,627.3369140625
888,625.388671875
889,623.541015625
890,623.39404296875
891,622.5849609375
892,621.85546875
893,621.0126953125
894,620.6982421875
895,620.25927734375
896,620.09423828125
897,617.75439453125
898,617.74853515625
899,617.5048828125
900,617.02490234375
901,615.41796875
902,613.431640625
903,608.865234375
904,608.60302734375
905,607.97314453125
906,607.78662109375
907,607.14306640625
908,607.13232421875
909,607.13134765625
910,604.60546875
911,604.60400390625
912,604.466796875
913,603.8505859375
914,603.345703125
915,603.33447265625
916,602.0400390625
917,601.57373046875
918,600.31640625
919,598.6181640625
920,596.17529296875
921,595.8173828125
922,594.64697265625
923,590.9130859375
924,590.7236328125
925,589.7158203125
926,589.2001953125
927,587.96923828125
928,587.8828125
929,587.44189453125
930,587.1884765625
931,586.80078125
932,586.39794921875
933,586.08349609375
934,584.92626953125
935,584.8525390625
936,584.16015625
937,584.16015625
938,583.28466796875
939,582.1337890625
940,581.255859375
941,580.72216796875
942,580.7021484375
943,579.96923828125
944,578.8037109375
945,578.7919921875
946,576.7919921875
947,576.0595703125
948,575.76171875
949,574.80419921875
950,574.31494140625
951,573.99853515625
952,572.7314453125
953,572.453125
954,571.89013671875
955,571.15478515625
956,571.04541015625
957,571.033203125
958,570.81787109375
959,570.47900390625
960,569.1962890625
961,569.1435546875
962,568.8857421875
963,567.75146484375
964,567.185546875
965,566.72412109375
966,566.6708984375
967,565.021484375
968,563.640625
969,562.6337890625
970,562.40771484375
971,562.10546875
972,561.6025390625
973,561.18798828125
974,560.6103515625
975,560.34521484375
976,559.80419921875
977,559.6083984375
978,558.8984375
979,558.59765625
980,558.38427734375
981,557.580078125
982,556.83642578125
983,555.076171875
984,554.5498046875
985,554.5498046875
986,554.0458984375
987,553.05419921875
988,552.57275390625
989,551.77001953125
990,551.51953125
991,551.51953125
992,551.05224609375
993,550.10986328125
994,549.61083984375
995,549.47021484375
996,549.2060546875
997,549.0927734375
998,548.865234375
999,548.4892578125

==> communication_costs/facebook_page/gcn_es.csv <==
Sno,node
0,973.3447265625
1,817.67724609375
2,779.4794921875
3,776.83935546875
4,730.9794921875
5,711.228515625
6,708.7705078125
7,692.19873046875
8,689.087890625
9,667.73828125
10,666.4326171875
11,646.2744140625
12,633.7890625
13,628.9892578125
14,627.31396484375
15,625.43896484375
16,617.39306640625
17,615.87939453125
18,611.74169921875
19,609.572265625
20,608.5458984375
21,607.22802734375
22,606.30908203125
23,605.70068359375
24,603.998046875
25,603.921875
26,603.75439453125
27,602.11669921875
28,601.12744140625
29,600.5625
30,600.5087890625
31,600.138671875
32,599.24755859375
33,598.77978515625
34,596.4814453125
35,595.875
36,592.962890625
37,589.64404296875
38,589.427734375
39,587.76025390625
40,587.66455078125
41,585.9091796875
42,585.66552734375
43,584.931640625
44,584.07275390625
45,583.08154296875
46,582.17822265625
47,578.02001953125
48,577.8310546875
49,577.7900390625
50,576.52978515625
51,576.298828125
52,575.63623046875
53,574.9189453125
54,572.927734375
55,570.349609375
56,569.7421875
57,568.97021484375
58,568.3544921875
59,568.2998046875
60,568.00048828125
61,566.99951171875
62,565.697265625
63,565.47900390625
64,565.2421875
65,564.48095703125
66,564.2685546875
67,562.41845703125
68,561.19921875
69,560.751953125
70,559.7705078125
71,559.54443359375
72,559.47900390625
73,559.2724609375
74,559.01123046875
75,558.740234375
76,557.251953125
77,555.90380859375
78,553.96044921875
79,553.95361328125
80,553.69140625
81,553.53466796875
82,553.49951171875
83,553.14453125
84,552.55224609375
85,552.3193359375
86,552.140625
87,551.7099609375
88,551.00634765625
89,550.47802734375
90,548.89501953125
91,548.46728515625
92,548.45458984375
93,548.41943359375
94,548.35986328125
95,548.1953125
96,547.93896484375
97,547.77197265625
98,546.85693359375
99,545.94873046875
100,545.6806640625
101,544.90771484375
102,544.662109375
103,544.1484375
104,544.0947265625
105,543.91455078125
106,543.564453125
107,543.564453125
108,543.54296875
109,542.984375
110,542.86962890625
111,542.41455078125
112,542.033203125
113,541.90185546875
114,541.6572265625
115,541.453125
116,541.30029296875
117,541.0615234375
118,540.6953125
119,539.5244140625
120,539.1337890625
121,538.38427734375
122,537.5205078125
123,537.33837890625
124,536.998046875
125,536.4501953125
126,536.1025390625
127,535.75830078125
128,535.06640625
129,534.32861328125
130,534.125
131,534.056640625
132,533.82958984375
133,533.4365234375
134,532.85205078125
135,532.5439453125
136,532.03125
137,531.564453125
138,531.5458984375
139,530.79150390625
140,530.578125
141,530.21337890625
142,530.0810546875
143,529.5068359375
144,528.5009765625
145,527.5595703125
146,527.25146484375
147,527.22802734375
148,527.01953125
149,526.76416015625
150,526.56640625
151,526.533203125
152,526.19873046875
153,525.998046875
154,525.9404296875
155,525.3994140625
156,524.5107421875
157,524.15380859375
158,523.72021484375
159,523.009765625
160,522.90625
161,522.63232421875
162,522.435546875
163,522.25146484375
164,522.0361328125
165,521.9541015625
166,521.935546875
167,521.74951171875
168,521.4775390625
169,520.892578125
170,520.80322265625
171,520.423828125
172,519.962890625
173,519.69482421875
174,519.3935546875
175,518.14111328125
176,517.388671875
177,516.943359375
178,516.9267578125
179,516.72314453125
180,514.9267578125
181,514.873046875
182,514.67041015625
183,513.8798828125
184,513.8203125
185,513.5205078125
186,513.314453125
187,512.2783203125
188,512.08935546875
189,512.037109375
190,512.013671875
191,511.3857421875
192,510.869140625
193,510.64013671875
194,510.22509765625
195,510.20263671875
196,510.19189453125
197,510.10400390625
198,509.88671875
199,509.8125
200,508.63330078125
201,508.59521484375
202,508.56494140625
203,508.341796875
204,506.7724609375
205,506.02099609375
206,505.8486328125
207,505.7763671875
208,505.59033203125
209,505.376953125
210,505.359375
211,505.349609375
212,505.13525390625
213,504.66943359375
214,504.2373046875
215,504.05322265625
216,503.11376953125
217,503.06396484375
218,502.54638671875
219,502.365234375
220,502.3037109375
221,502.08056640625
222,501.7900390625
223,501.59228515625
224,500.60302734375
225,500.58642578125
226,500.08349609375
227,498.08447265625
228,497.97412109375
229,497.93505859375
230,497.771484375
231,497.7275390625
232,497.02587890625
233,496.794921875
234,496.50439453125
235,495.2587890625
236,494.7861328125
237,494.53466796875
238,494.49951171875
239,492.7763671875
240,492.52978515625
241,492.51318359375
242,492.50634765625
243,492.2958984375
244,492.2568359375
245,492.212890625
246,492.06298828125
247,491.50537109375
248,491.23046875
249,490.49462890625
250,488.97216796875
251,488.71875
252,488.50927734375
253,488.40673828125
254,488.02490234375
255,487.98583984375
256,487.97509765625
257,487.52099609375
258,487.2255859375
259,486.96044921875
260,486.7646484375
261,486.671875
262,486.45947265625
263,485.7333984375
264,485.47900390625
265,485.47705078125
266,485.47509765625
267,485.43603515625
268,485.2578125
269,484.7158203125
270,483.693359375
271,483.48486328125
272,482.99169921875
273,482.98974609375
274,482.92041015625
275,482.92041015625
276,482.46728515625
277,482.40869140625
278,482.30419921875
279,482.173828125
280,481.95166015625
281,481.85888671875
282,481.47314453125
283,481.45947265625
284,481.44287109375
285,481.43408203125
286,481.04541015625
287,479.671875
288,478.90283203125
289,478.89111328125
290,478.43701171875
291,478.1435546875
292,477.73828125
293,477.43603515625
294,477.41650390625
295,477.41357421875
296,477.40771484375
297,477.38916015625
298,477.15625
299,477.134765625
300,476.193359375
301,476.12890625
302,475.91357421875
303,475.89404296875
304,475.6083984375
305,474.87158203125
306,474.65234375
307,474.40380859375
308,474.27978515625
309,474.119140625
310,473.1494140625
311,472.87939453125
312,472.77685546875
313,471.6435546875
314,471.1220703125
315,471.091796875
316,470.6708984375
317,470.611328125
318,470.6005859375
319,470.36376953125
320,470.1669921875
321,470.095703125
322,469.86181640625
323,469.703125
324,469.6171875
325,469.33251953125
326,469.224609375
327,468.72119140625
328,468.28662109375
329,468.1005859375
330,467.599609375
331,467.5712890625
332,467.54296875
333,466.82861328125
334,466.556640625
335,466.1103515625
336,466.087890625
337,465.79443359375
338,465.107421875
339,464.86474609375
340,464.85009765625
341,463.82666015625
342,463.75341796875
343,463.55859375
344,463.078125
345,462.5458984375
346,462.5205078125
347,462.513671875
348,462.45947265625
349,462.25537109375
350,461.81884765625
351,461.79541015625
352,460.72021484375
353,460.5078125
354,460.4423828125
355,460.30224609375
356,460.15771484375
357,460.0126953125
358,458.82861328125
359,458.79345703125
360,458.74072265625
361,458.61328125
362,458.28271484375
363,458.0361328125
364,457.27099609375
365,457.18212890625
366,457.1669921875
367,456.9990234375
368,456.9453125
369,456.5048828125
370,455.9873046875
371,455.79150390625
372,455.77880859375
373,455.77294921875
374,455.51953125
375,455.4951171875
376,455.19384765625
377,454.76611328125
378,454.73779296875
379,453.75244140625
380,453.0693359375
381,452.458984375
382,452.0634765625
383,451.77490234375
384,451.71044921875
385,451.70947265625
386,451.22314453125
387,450.455078125
388,450.26318359375
389,450.20556640625
390,450.17333984375
391,449.79931640625
392,449.67138671875
393,449.67138671875
394,449.22607421875
395,448.9736328125
396,448.9580078125
397,448.9013671875
398,448.515625
399,448.4228515625
400,448.40625
401,446.947265625
402,446.68701171875
403,446.53125
404,446.20556640625
405,446.16845703125
406,445.92578125
407,445.4619140625
408,445.3955078125
409,445.375
410,445.22412109375
411,445.12451171875
412,445.03173828125
413,444.93359375
414,444.17236328125
415,443.71337890625
416,443.59619140625
417,443.5
418,443.4111328125
419,442.13232421875
420,441.9169921875
421,441.61376953125
422,441.31103515625
423,440.4189453125
424,438.9990234375
425,437.84375
426,437.58642578125
427,437.09033203125
428,436.8427734375
429,436.61962890625
430,435.75439453125
431,435.74072265625
432,435.453125
433,435.373046875
434,434.74951171875
435,434.26025390625
436,433.8818359375
437,433.60595703125
438,433.2841796875
439,432.8740234375
440,432.58837890625
441,432.375
442,431.58154296875
443,431.3291015625
444,430.56396484375
445,430.04638671875
446,429.8046875
447,429.794921875
448,428.9150390625
449,428.62646484375
450,428.18505859375
451,427.51025390625
452,426.57568359375
453,426.32275390625
454,424.93115234375
455,424.06103515625
456,423.861328125
457,422.892578125
458,422.265625
459,420.99072265625
460,420.830078125
461,419.52392578125
462,419.3828125
463,419.03369140625
464,418.96728515625
465,418.44580078125
466,417.8994140625
467,417.7509765625
468,416.353515625
469,416.328125
470,414.43994140625
471,413.44580078125
472,413.2236328125
473,412.90478515625
474,412.806640625
475,411.740234375
476,411.275390625
477,410.87646484375
478,408.2568359375
479,408.00537109375
480,407.60205078125
481,407.111328125
482,406.93701171875
483,404.205078125
484,404.1181640625
485,403.93115234375
486,403.609375
487,403.48974609375
488,402.6123046875
489,402.43603515625
490,402.38525390625
491,402.1591796875
492,400.6982421875
493,400.40966796875
494,399.1796875
495,398.638671875
496,397.99462890625
497,396.91455078125
498,396.626953125
499,395.81884765625
500,395.2041015625
501,394.1748046875
502,393.84912109375
503,393.1318359375
504,391.91064453125
505,391.6591796875
506,389.39599609375
507,388.73291015625
508,388.37841796875
509,387.6220703125
510,387.1328125
511,384.28076171875
512,384.126953125
513,383.5869140625
514,382.79541015625
515,382.474609375
516,381.673828125
517,381.35986328125
518,380.85791015625
519,380.80810546875
520,380.27734375
521,379.31201171875
522,379.27490234375
523,378.59375
524,377.712890625
525,377.5498046875
526,375.85400390625
527,374.79736328125
528,374.62109375
529,374.00390625
530,373.80517578125
531,373.4423828125
532,373.125
533,372.4853515625
534,372.1796875
535,371.31396484375
536,370.5224609375
537,370.32080078125
538,370.10888671875
539,369.982421875
540,369.515625
541,369.453125
542,368.5478515625
543,366.9150390625
544,365.5791015625
545,365.3828125
546,364.423828125
547,364.0087890625
548,364.0068359375
549,363.505859375
550,363.041015625
551,363.041015625
552,363.041015625
553,362.62548828125
554,362.00927734375
555,360.82666015625
556,359.3193359375
557,359.0419921875
558,358.8310546875
559,357.03125
560,355.74658203125
561,355.4453125
562,354.89453125
563,354.67919921875
564,354.65380859375
565,352.95703125
566,352.95703125
567,352.353515625
568,352.15283203125
569,351.71044921875
570,351.4970703125
571,350.982421875
572,350.74267578125
573,349.72509765625
574,348.17724609375
575,348.12744140625
576,347.9140625
577,347.9130859375
578,347.80029296875
579,347.76220703125
580,347.66259765625
581,347.4228515625
582,347.3994140625
583,346.7353515625
584,346.22900390625
585,346.09228515625
586,345.68701171875
587,345.06201171875
588,344.8076171875
589,344.27978515625
590,343.814453125
591,343.3876953125
592,343.03662109375
593,342.60888671875
594,342.06787109375
595,341.2763671875
596,340.94970703125
597,340.57080078125
598,337.8310546875
599,337.8310546875
600,337.8310546875
601,337.32470703125
602,336.81298828125
603,336.59716796875
604,336.09423828125
605,335.98193359375
606,335.8681640625
607,334.87841796875
608,334.408203125
609,334.37109375
610,333.869140625
611,333.7939453125
612,333.6826171875
613,333.03955078125
614,332.12060546875
615,331.59033203125
616,331.3662109375
617,331.05224609375
618,330.56298828125
619,330.15966796875
620,329.99755859375
621,329.93310546875
622,329.8076171875
623,329.3671875
624,329.10302734375
625,329.10205078125
626,328.03271484375
627,327.66943359375
628,327.60595703125
629,327.10400390625
630,326.865234375
631,326.7646484375
632,326.236328125
633,326.07275390625
634,325.7724609375
635,325.7724609375
636,325.771484375
637,325.7333984375
638,324.56396484375
639,324.40087890625
640,323.70068359375
641,322.705078125
642,321.97412109375
643,321.48388671875
644,321.48291015625
645,320.779296875
646,320.75390625
647,320.642578125
648,320.57763671875
649,320.287109375
650,320.064453125
651,319.49658203125
652,318.2021484375
653,317.90966796875
654,317.810546875
655,317.1474609375
656,316.44091796875
657,314.99560546875
658,314.93310546875
659,314.82177734375
660,314.45361328125
661,313.91455078125
662,313.123046875
663,313.00830078125
664,312.33251953125
665,312.33251953125
666,312.1396484375
667,310.43212890625
668,308.87255859375
669,308.7216796875
670,308.6962890625
671,307.26513671875
672,306.22265625
673,305.30126953125
674,304.67431640625
675,304.1328125
676,303.79248046875
677,303.32763671875
678,303.32666015625
679,303.138671875
680,302.4853515625
681,301.81982421875
682,301.78076171875
683,301.5673828125
684,301.478515625
685,301.052734375
686,300.78662109375
687,300.146484375
688,300.02685546875
689,299.4443359375
690,299.34130859375
691,298.6875
692,298.21142578125
693,298.1591796875
694,298.12109375
695,297.015625
696,295.81982421875
697,295.0546875
698,294.908203125
699,294.6513671875
700,293.681640625
701,293.279296875
702,293.08984375
703,292.72900390625
704,292.6357421875
705,292.4755859375
706,292.34619140625
707,292.31298828125
708,291.5087890625
709,289.9609375
710,289.5458984375
711,289.33154296875
712,289.28271484375
713,288.0224609375
714,287.73486328125
715,287.30712890625
716,287.28369140625
717,287.28173828125
718,287.1064453125
719,287.04296875
720,286.982421875
721,286.5400390625
722,286.22705078125
723,285.83544921875
724,285.82373046875
725,283.72509765625
726,282.8935546875
727,282.5537109375
728,282.54296875
729,282.54296875
730,281.0703125
731,280.78173828125
732,280.5048828125
733,280.08984375
734,280.0146484375
735,279.0712890625
736,278.40625
737,278.19091796875
738,278.0283203125
739,277.978515625
740,277.8173828125
741,277.75146484375
742,277.0224609375
743,276.97265625
744,276.8984375
745,276.74560546875
746,275.375
747,275.2783203125
748,275.23681640625
749,274.470703125
750,274.4208984375
751,274.4208984375
752,274.15576171875
753,273.64111328125
754,273.451171875
755,273.22509765625
756,272.14208984375
757,271.75341796875
758,271.302734375
759,270.9990234375
760,270.837890625
761,270.68505859375
762,270.43359375
763,270.18212890625
764,270.13330078125
765,270.13232421875
766,269.95751953125
767,269.8056640625
768,269.490234375
769,269.3642578125
770,268.53515625
771,268.53515625
772,268.29443359375
773,268.2861328125
774,267.97216796875
775,267.8203125
776,266.900390625
777,266.72216796875
778,266.27099609375
779,266.05908203125
780,266.02197265625
781,265.845703125
782,265.81884765625
783,265.18994140625
784,264.939453125
785,264.7890625
786,264.15478515625
787,264.1220703125
788,263.869140625
789,261.2685546875
790,261.15478515625
791,260.9189453125
792,260.90234375
793,260.63818359375
794,259.99755859375
795,258.705078125
796,258.326171875
797,257.8974609375
798,257.81982421875
799,256.8125
800,256.76416015625
801,256.68994140625
802,256.43115234375
803,256.25
804,255.986328125
805,255.921875
806,255.8837890625
807,255.8720703125
808,255.54541015625
809,255.10595703125
810,254.40234375
811,254.3505859375
812,254.287109375
813,254.08740234375
814,253.58544921875
815,253.58544921875
816,253.58544921875
817,253.078125
818,252.8798828125
819,252.830078125
820,252.70458984375
821,251.17626953125
822,249.95166015625
823,249.80078125
824,249.80078125
825,249.60791015625
826,249.59716796875
827,249.345703125
828,249.19189453125
829,249.03271484375
830,248.9990234375
831,248.02685546875
832,247.98974609375
833,247.54833984375
834,247.46142578125
835,247.4482421875
836,247.3359375
837,247.3359375
838,247.08349609375
839,246.2666015625
840,246.2421875
841,244.5185546875
842,244.23046875
843,243.8134765625
844,243.802734375
845,243.802734375
846,243.802734375
847,243.5751953125
848,242.2919921875
849,242.2314453125
850,242.2314453125
851,241.97900390625
852,241.8525390625
853,241.8388671875
854,241.677734375
855,241.38671875
856,241.337890625
857,240.66650390625
858,240.26953125
859,239.57763671875
860,239.57763671875
861,239.2734375
862,239.2255859375
863,239.06201171875
864,238.7763671875
865,238.5986328125
866,238.50830078125
867,237.916015625
868,236.37109375
869,236.3681640625
870,236.2958984375
871,235.77490234375
872,235.7158203125
873,234.82421875
874,234.662109375
875,234.662109375
876,234.20703125
877,234.158203125
878,233.85693359375
879,233.654296875
880,233.203125
881,233.203125
882,233.203125
883,233.01416015625
884,232.92626953125
885,232.76171875
886,232.1337890625
887,231.240234375
888,230.625
889,230.0732421875
890,229.669921875
891,229.669921875
892,229.5283203125
893,228.91357421875
894,228.38720703125
895,227.7197265625
896,227.2802734375
897,227.19140625
898,226.89013671875
899,226.36279296875
900,226.13671875
901,225.94677734375
902,225.69775390625
903,225.1923828125
904,225.1806640625
905,225.01611328125
906,224.9765625
907,224.74560546875
908,224.6240234375
909,224.44970703125
910,224.25
911,223.6220703125
912,223.5703125
913,223.55859375
914,223.40673828125
915,223.33154296875
916,223.25732421875
917,222.9072265625
918,222.85400390625
919,222.41357421875
920,222.2373046875
921,222.162109375
922,221.7216796875
923,221.25
924,221.23095703125
925,221.0810546875
926,220.85498046875
927,220.6279296875
928,220.0751953125
929,219.8916015625
930,219.88720703125
931,219.88720703125
932,219.88720703125
933,219.88720703125
934,219.88720703125
935,219.82275390625
936,218.189453125
937,218.189453125
938,217.572265625
939,217.359375
940,217.23974609375
941,217.107421875
942,217.107421875
943,217.0693359375
944,215.73876953125
945,215.59765625
946,215.30810546875
947,215.1591796875
948,214.970703125
949,214.78173828125
950,214.22900390625
951,214.08251953125
952,213.97705078125
953,213.77587890625
954,212.37939453125
955,212.20458984375
956,212.12890625
957,212.00390625
958,211.87646484375
959,211.75146484375
960,211.49951171875
961,211.29833984375
962,211.1982421875
963,211.12744140625
964,210.85888671875
965,210.5341796875
966,210.21728515625
967,210.0419921875
968,210.041015625
969,209.73876953125
970,209.62744140625
971,209.537109375
972,209.33740234375
973,209.0986328125
974,209.0986328125
975,208.814453125
976,208.6064453125
977,208.470703125
978,208.470703125
979,208.41943359375
980,208.41943359375
981,208.41943359375
982,208.34326171875
983,208.2041015625
984,207.80322265625
985,207.5888671875
986,207.34912109375
987,206.82177734375
988,206.76025390625
989,206.31787109375
990,205.677734375
991,205.56884765625
992,205.564453125
993,204.4833984375
994,204.4208984375
995,204.39208984375
996,204.35791015625
997,203.740234375
998,203.478515625
999,203.34326171875

==> communication_costs/facebook_page/mmlp_gat_400.csv <==
Sno,node
0,52.68572998046875
1,55.63812255859375
2,0.18194580078125
3,55.369140625
4,56.37432861328125
5,0.1783447265625
6,58.0477294921875
7,55.48443603515625
8,57.813232421875
9,57.1722412109375
10,53.67877197265625
11,52.13543701171875
12,52.62310791015625
13,0.161865234375
14,56.85479736328125
15,57.9361572265625
16,49.39178466796875
17,53.9559326171875
18,55.68499755859375
19,52.22015380859375
20,50.7584228515625
21,58.72015380859375
22,56.66064453125
23,57.42498779296875
24,57.22113037109375
25,54.28594970703125
26,49.73388671875
27,53.3193359375
28,57.14996337890625
29,55.384033203125
30,48.389892578125
31,51.83758544921875
32,54.03106689453125
33,58.38726806640625
34,55.79742431640625
35,50.26953125
36,57.76666259765625
37,52.27496337890625
38,54.74969482421875
39,53.6163330078125
40,54.6485595703125
41,53.198974609375
42,52.4066162109375
43,55.7596435546875
44,55.16424560546875
45,59.3651123046875
46,56.054931640625
47,55.8548583984375
48,51.8638916015625
49,58.61444091796875
50,53.4345703125
51,53.81689453125
52,56.78192138671875
53,53.44097900390625
54,54.18707275390625
55,57.46466064453125
56,0.17889404296875
57,50.1246337890625
58,59.822021484375
59,51.259033203125
60,52.89056396484375
61,52.82513427734375
62,0.1800537109375
63,51.5194091796875
64,49.855224609375
65,54.09014892578125
66,53.27349853515625
67,56.20416259765625
68,55.28289794921875
69,49.17138671875
70,55.68048095703125
71,54.64849853515625
72,56.47296142578125
73,51.7652587890625
74,57.7305908203125
75,58.43536376953125
76,53.69512939453125
77,56.892822265625
78,54.076171875
79,50.9776611328125
80,53.461181640625
81,56.96954345703125
82,54.54901123046875
83,54.0897216796875
84,52.2977294921875
85,55.8460693359375
86,53.734619140625
87,0.1585693359375
88,56.2379150390625
89,54.63458251953125
90,59.19268798828125
91,54.92822265625
92,52.626708984375
93,51.57464599609375
94,57.301025390625
95,57.76153564453125
96,55.70086669921875
97,53.433837890625
98,51.2537841796875
99,49.66998291015625
100,55.4471435546875
101,58.55517578125
102,55.46826171875
103,56.1431884765625
104,50.66046142578125
105,52.80462646484375
106,53.57867431640625
107,52.70672607421875
108,55.8392333984375
109,50.9615478515625
110,58.56390380859375
111,52.82440185546875
112,54.56646728515625
113,51.6951904296875
114,48.60614013671875
115,52.70697021484375
116,51.28973388671875
117,53.461669921875
118,52.3018798828125
119,52.03466796875
120,52.726806640625
121,57.47613525390625
122,53.15997314453125
123,50.749755859375
124,54.66363525390625
125,53.69134521484375
126,57.688232421875
127,58.3944091796875
128,56.7186279296875
129,58.77471923828125
130,59.84320068359375
131,54.01934814453125
132,52.77691650390625
133,49.3594970703125
134,52.176025390625
135,54.08685302734375
136,54.0260009765625
137,51.98095703125
138,49.1363525390625
139,51.36224365234375
140,54.34912109375
141,52.9996337890625
142,56.23486328125
143,52.2890625
144,54.82171630859375
145,50.26123046875
146,53.16583251953125
147,53.9921875
148,55.390869140625
149,53.47637939453125
150,56.5660400390625
151,52.69873046875
152,52.19378662109375
153,56.27752685546875
154,50.31927490234375
155,49.67303466796875
156,51.71099853515625
157,54.0904541015625
158,53.6212158203125
159,57.2574462890625
160,51.7755126953125
161,52.98663330078125
162,55.28125
163,56.88525390625
164,52.32073974609375
165,54.09039306640625
166,53.76947021484375
167,56.96844482421875
168,55.2808837890625
169,56.7498779296875
170,50.94610595703125
171,57.1566162109375
172,51.35491943359375
173,54.6688232421875
174,50.48809814453125
175,53.3359375
176,53.50360107421875
177,55.40643310546875
178,54.82470703125
179,54.5557861328125
180,55.61712646484375
181,54.98968505859375
182,52.44189453125
183,53.394287109375
184,53.9725341796875
185,54.533447265625
186,54.355224609375
187,54.6640625
188,52.6090087890625
189,55.32232666015625
190,48.88287353515625
191,50.99609375
192,54.3121337890625
193,48.93341064453125
194,58.8792724609375
195,59.183837890625
196,58.07928466796875
197,52.73046875
198,54.5667724609375
199,52.96136474609375
200,52.12896728515625
201,55.2906494140625
202,56.5531005859375
203,55.46685791015625
204,56.96978759765625
205,54.89404296875
206,52.94140625
207,56.50897216796875
208,59.14404296875
209,59.73455810546875
210,54.43365478515625
211,51.8521728515625
212,51.99176025390625
213,54.15692138671875
214,53.4332275390625
215,56.0389404296875
216,51.65228271484375
217,52.09686279296875
218,57.76922607421875
219,53.981689453125
220,52.70660400390625
221,56.21881103515625
222,55.87078857421875
223,52.33172607421875
224,53.504150390625
225,53.94940185546875
226,57.85498046875
227,48.7135009765625
228,53.5078125
229,55.22674560546875
230,52.22625732421875
231,52.6678466796875
232,54.94940185546875
233,55.52081298828125
234,52.6409912109375
235,52.89166259765625
236,56.45355224609375
237,58.074462890625
238,53.25738525390625
239,55.8204345703125
240,58.98455810546875
241,46.323974609375
242,59.568603515625
243,50.92242431640625
244,52.63641357421875
245,55.71856689453125
246,55.50347900390625
247,54.98114013671875
248,56.63629150390625
249,52.30718994140625
250,49.78497314453125
251,53.4617919921875
252,53.53240966796875
253,55.40325927734375
254,59.9840087890625
255,61.70648193359375
256,52.46966552734375
257,55.50494384765625
258,57.60235595703125
259,54.06646728515625
260,50.6988525390625
261,51.2769775390625
262,56.2811279296875
263,53.54339599609375
264,0.16412353515625
265,53.23895263671875
266,54.783935546875
267,51.97607421875
268,55.71539306640625
269,57.28912353515625
270,52.65301513671875
271,57.02728271484375
272,52.0076904296875
273,54.25396728515625
274,51.23809814453125
275,57.046875
276,55.17559814453125
277,50.348876953125
278,55.33953857421875
279,55.9765625
280,56.9263916015625
281,59.390869140625
282,54.13311767578125
283,57.839111328125
284,56.77728271484375
285,53.48016357421875
286,54.81024169921875
287,53.64056396484375
288,57.79840087890625
289,52.2469482421875
290,57.49652099609375
291,56.152099609375
292,52.3675537109375
293,55.1600341796875
294,56.0595703125
295,52.23406982421875
296,57.66058349609375
297,58.57379150390625
298,53.83648681640625
299,56.0975341796875
300,53.36273193359375
301,55.61749267578125
302,57.86346435546875
303,54.060302734375
304,51.98797607421875
305,53.2071533203125
306,52.30487060546875
307,51.30584716796875
308,55.87506103515625
309,53.79632568359375
310,58.7650146484375
311,54.9371337890625
312,55.5390625
313,57.984375
314,56.5152587890625
315,54.1685791015625
316,53.59832763671875
317,55.6715087890625
318,59.4603271484375
319,59.447509765625
320,55.22021484375
321,52.40692138671875
322,55.74163818359375
323,49.2696533203125
324,51.75738525390625
325,56.7110595703125
326,48.92523193359375
327,52.3863525390625
328,54.23004150390625
329,56.57061767578125
330,50.05255126953125
331,58.23785400390625
332,52.96063232421875
333,50.62054443359375
334,54.073974609375
335,52.30572509765625
336,53.55450439453125
337,54.41790771484375
338,56.09332275390625
339,55.477294921875
340,48.96197509765625
341,58.7535400390625
342,52.96051025390625
343,52.28472900390625
344,53.3941650390625
345,0.16357421875
346,52.92205810546875
347,55.128662109375
348,51.65277099609375
349,51.44091796875
350,51.45892333984375
351,54.74957275390625
352,50.1287841796875
353,54.9306640625
354,57.324462890625
355,50.02349853515625
356,53.69580078125
357,52.0877685546875
358,62.1595458984375
359,54.78875732421875
360,53.33856201171875
361,54.44940185546875
362,53.7119140625
363,0.158203125
364,60.08294677734375
365,49.89105224609375
366,55.8358154296875
367,51.3743896484375
368,56.6876220703125
369,54.56182861328125
370,54.03521728515625
371,58.1907958984375
372,50.04693603515625
373,53.73828125
374,54.054443359375
375,52.70263671875
376,55.1876220703125
377,48.93780517578125
378,59.44647216796875
379,58.08154296875
380,52.15008544921875
381,51.66845703125
382,52.96026611328125
383,47.7152099609375
384,54.5855712890625
385,55.48809814453125
386,56.82916259765625
387,54.09002685546875
388,55.5233154296875
389,53.81982421875
390,59.70648193359375
391,56.47406005859375
392,57.426513671875
393,54.5634765625
394,52.40185546875
395,59.4840087890625
396,57.5191650390625
397,51.70440673828125
398,51.96722412109375
399,55.3275146484375
400,52.13604736328125
401,50.2652587890625
402,49.8704833984375
403,54.86688232421875
404,51.81231689453125
405,53.960205078125
406,55.30059814453125
407,55.31964111328125
408,52.42120361328125
409,61.11663818359375
410,53.33544921875
411,52.6688232421875
412,54.6871337890625
413,54.66729736328125
414,52.878662109375
415,54.74169921875
416,59.42919921875
417,51.87066650390625
418,54.81182861328125
419,55.05010986328125
420,56.1790771484375
421,52.88824462890625
422,53.33148193359375
423,54.52288818359375
424,54.6756591796875
425,52.84075927734375
426,50.05010986328125
427,53.33538818359375
428,52.58135986328125
429,55.47991943359375
430,52.0267333984375
431,51.5618896484375
432,49.34686279296875
433,51.061767578125
434,57.2767333984375
435,54.7493896484375
436,56.37835693359375
437,54.15167236328125
438,53.159423828125
439,54.68292236328125
440,52.2470703125
441,57.25714111328125
442,54.63616943359375
443,58.05804443359375
444,56.432861328125
445,53.4368896484375
446,53.0579833984375
447,52.78057861328125
448,52.81201171875
449,57.27264404296875
450,52.96417236328125
451,0.1593017578125
452,52.48370361328125
453,54.671142578125
454,53.78045654296875
455,56.51959228515625
456,56.4095458984375
457,56.253173828125
458,55.2064208984375
459,49.21490478515625
460,54.6087646484375
461,48.9564208984375
462,51.2025146484375
463,53.063232421875
464,55.71795654296875
465,54.5189208984375
466,53.038330078125
467,0.1549072265625
468,52.24542236328125
469,0.16943359375
470,0.15673828125
471,54.249267578125
472,52.18280029296875
473,55.78057861328125
474,54.2061767578125
475,56.432861328125
476,54.866455078125
477,52.21044921875
478,51.7139892578125
479,0.15625
480,53.8743896484375
481,56.25323486328125
482,50.97589111328125
483,54.70635986328125
484,47.26885986328125
485,54.9056396484375
486,55.1087646484375
487,0.160888671875
488,54.1397705078125
489,50.800048828125
490,56.139892578125
491,56.46881103515625
492,55.78448486328125
493,55.90557861328125
494,51.475830078125
495,54.4483642578125
496,55.2650146484375
497,57.0618896484375
498,56.01873779296875
499,54.686767578125
500,58.39385986328125
501,50.22564697265625
502,57.06573486328125
503,51.99163818359375
504,53.76507568359375
505,53.7259521484375
506,55.49542236328125
507,52.1085205078125
508,55.354736328125
509,49.589111328125
510,52.60479736328125
511,52.690673828125
512,52.14764404296875
513,55.44049072265625
514,53.44073486328125
515,56.80780029296875
516,56.0382080078125
517,55.08514404296875
518,53.6319580078125
519,56.99127197265625
520,55.7335205078125
521,53.319580078125
522,51.9954833984375
523,53.15936279296875
524,55.577392578125
525,50.93280029296875
526,53.47576904296875
527,48.79998779296875
528,51.6202392578125
529,54.8819580078125
530,56.69073486328125
531,54.968017578125
532,52.749267578125
533,56.9678955078125
534,51.65155029296875
535,56.2100830078125
536,51.93267822265625
537,55.6240234375
538,52.82330322265625
539,58.01495361328125
540,58.2921142578125
541,58.69451904296875
542,58.710205078125
543,54.0694580078125
544,55.3780517578125
545,51.4599609375
546,55.98748779296875
547,55.6124267578125
548,52.643798828125
549,47.4248046875
550,53.35845947265625
551,52.3271484375
552,56.80767822265625
553,55.1201171875
554,52.12420654296875
555,54.51104736328125
556,56.55377197265625
557,53.19830322265625
558,54.25311279296875
559,56.0302734375
560,56.03424072265625
561,58.45635986328125
562,50.19049072265625
563,55.1397705078125
564,53.9716796875
565,56.38958740234375
566,56.29205322265625
567,51.8505859375
568,56.5733642578125
569,56.0927734375
570,51.48748779296875
571,51.31146240234375
572,53.31158447265625
573,56.3702392578125
574,0.16009521484375
575,50.2216796875
576,55.21771240234375
577,54.3271484375
578,52.1708984375
579,52.7178955078125
580,54.84283447265625
581,55.75689697265625
582,55.9952392578125
583,0.1524658203125
584,56.909423828125
585,56.9638671875
586,55.2060546875
587,54.4093017578125
588,51.62811279296875
589,56.7725830078125
590,53.3272705078125
591,51.8585205078125
592,56.8077392578125
593,53.45220947265625
594,53.5733642578125
595,53.5302734375
596,57.1435546875
597,55.63580322265625
598,54.04180908203125
599,54.4912109375
600,52.60064697265625
601,55.65911865234375
602,55.1046142578125
603,54.42877197265625
604,50.76470947265625
605,54.79986572265625
606,53.12017822265625
607,53.0107421875
608,55.40130615234375
609,52.3624267578125
610,56.0926513671875
611,55.2138671875
612,57.10845947265625
613,50.81158447265625
614,51.1785888671875
615,57.5225830078125
616,55.0030517578125
617,53.5576171875
618,53.10064697265625
619,58.9091796875
620,57.1512451171875
621,54.1590576171875
622,53.6552734375
623,0.153076171875
624,55.73333740234375
625,55.02618408203125
626,50.65533447265625
627,53.44036865234375
628,55.47552490234375
629,54.1279296875
630,56.7255859375
631,55.65911865234375
632,51.1395263671875
633,0.15234375
634,59.05377197265625
635,51.6514892578125
636,55.9599609375
637,56.21392822265625
638,52.0653076171875
639,54.1942138671875
640,52.14349365234375
641,51.49517822265625
642,59.2724609375
643,53.88580322265625
644,51.9130859375
645,55.4989013671875
646,55.5770263671875
647,53.79986572265625
648,52.6864013671875
649,52.22955322265625
650,53.6942138671875
651,51.23333740234375
652,0.15185546875
653,53.62005615234375
654,53.67486572265625
655,53.08087158203125
656,53.31927490234375
657,58.51068115234375
658,56.3504638671875
659,55.97943115234375
660,50.91693115234375
661,53.26080322265625
662,50.9910888671875
663,50.3543701171875
664,0.167236328125
665,53.51849365234375
666,0.1588134765625
667,57.98321533203125
668,59.04583740234375
669,54.62786865234375
670,0.147705078125
671,54.6629638671875
672,52.6044921875
673,56.69036865234375
674,52.6473388671875
675,55.52227783203125
676,55.6590576171875
677,51.1746826171875
678,52.9246826171875
679,53.52227783203125
680,55.90142822265625
681,56.04974365234375
682,50.9560546875
683,53.13958740234375
684,0.15625
685,55.26458740234375
686,52.4403076171875
687,49.8662109375
688,0.1522216796875
689,47.44439697265625
690,0.154296875
691,53.55743408203125
692,52.83880615234375
693,57.20611572265625
694,59.2528076171875
695,53.69024658203125
696,54.71771240234375
697,51.99505615234375
698,54.06927490234375
699,53.1356201171875
700,51.5732421875
701,0.1563720703125
702,55.55364990234375
703,51.89727783203125
704,55.94024658203125
705,56.2489013671875
706,53.9676513671875
707,56.3270263671875
708,55.0849609375
709,53.29962158203125
710,50.6199951171875
711,57.158935546875
712,52.6473388671875
713,57.1785888671875
714,52.06134033203125
715,54.0692138671875
716,54.05352783203125
717,55.8583984375
718,57.326904296875
719,54.30743408203125
720,51.62396240234375
721,57.85821533203125
722,55.59661865234375
723,54.35028076171875
724,55.4989013671875
725,55.7606201171875
726,54.5067138671875
727,52.38555908203125
728,51.36224365234375
729,0.1568603515625
730,52.6981201171875
731,53.56134033203125
732,0.15435791015625
733,49.55352783203125
734,56.9715576171875
735,55.776123046875
736,50.936279296875
737,50.78399658203125
738,51.98321533203125
739,56.4478759765625
740,0.1522216796875
741,0.15576171875
742,56.04949951171875
743,52.40509033203125
744,52.8582763671875
745,58.4129638671875
746,53.740966796875
747,60.21771240234375
748,52.24493408203125
749,55.86614990234375
750,53.57305908203125
751,54.94036865234375
752,53.59649658203125
753,55.6629638671875
754,53.97540283203125
755,0.15869140625
756,57.71746826171875
757,57.283935546875
758,55.7918701171875
759,53.6197509765625
760,53.9012451171875
761,55.565185546875
762,55.9481201171875
763,53.79193115234375
764,0.15191650390625
765,57.3309326171875
766,53.28009033203125
767,50.49505615234375
768,51.94415283203125
769,56.7095947265625
770,53.1004638671875
771,54.60430908203125
772,51.2137451171875
773,51.436279296875
774,56.709716796875
775,54.07305908203125
776,58.13555908203125
777,52.19024658203125
778,54.1121826171875
779,57.709716796875
780,0.1533203125
781,53.69403076171875
782,49.553466796875
783,53.873779296875
784,52.29180908203125
785,0.14892578125
786,0.15545654296875
787,54.83856201171875
788,54.670654296875
789,50.944091796875
790,60.037841796875
791,0.15899658203125
792,55.81134033203125
793,50.924560546875
794,54.311279296875
795,56.369873046875
796,50.90106201171875
797,52.00665283203125
798,59.030029296875
799,48.56134033203125
800,55.533935546875
801,52.408935546875
802,53.401123046875
803,50.26824951171875
804,52.40496826171875
805,0.14532470703125
806,54.819091796875
807,54.049560546875
808,54.088623046875
809,54.59246826171875
810,52.2213134765625
811,55.10418701171875
812,58.311279296875
813,49.6900634765625
814,54.86199951171875
815,55.4168701171875
816,59.24493408203125
817,53.213623046875
818,52.420654296875
819,53.49871826171875
820,56.690185546875
821,55.123779296875
822,52.94012451171875
823,52.38555908203125
824,51.40899658203125
825,49.33074951171875
826,53.197998046875
827,58.569091796875
828,51.70977783203125
829,51.25653076171875
830,56.36981201171875
831,54.5260009765625
832,49.52984619140625
833,56.194091796875
834,53.0220947265625
835,52.08477783203125
836,0.15264892578125
837,0.154541015625
838,58.11590576171875
839,55.276123046875
840,55.04962158203125
841,56.84246826171875
842,55.780029296875
843,55.7564697265625
844,52.22906494140625
845,56.9010009765625
846,53.15887451171875
847,0.1473388671875
848,0.14599609375
849,0.14508056640625
850,0.153564453125
851,52.10809326171875
852,53.59246826171875
853,57.385498046875
854,54.87762451171875
855,56.756591796875
856,51.76043701171875
857,54.7095947265625
858,61.60418701171875
859,55.901123046875
860,52.68634033203125
861,50.91278076171875
862,52.838623046875
863,54.28778076171875
864,56.20965576171875
865,54.393310546875
866,57.04571533203125
867,53.947998046875
868,56.03387451171875
869,52.0338134765625
870,55.4830322265625
871,53.0963134765625
872,55.537841796875
873,53.990966796875
874,50.53375244140625
875,0.1451416015625
876,53.76824951171875
877,53.834716796875
878,51.2369384765625
879,53.47528076171875
880,54.7994384765625
881,53.631591796875
882,56.74481201171875
883,53.873779296875
884,56.47119140625
885,52.50640869140625
886,49.256591796875
887,56.42828369140625
888,54.065185546875
889,0.15545654296875
890,52.92059326171875
891,49.8033447265625
892,53.807373046875
893,55.6783447265625
894,51.99102783203125
895,50.76043701171875
896,53.97137451171875
897,0.14813232421875
898,51.92431640625
899,54.9049072265625
900,53.6939697265625
901,49.59246826171875
902,57.91278076171875
903,49.51422119140625
904,57.37762451171875
905,55.26043701171875
906,56.0338134765625
907,56.40093994140625
908,50.00653076171875
909,51.4869384765625
910,51.8853759765625
911,52.56890869140625
912,54.0533447265625
913,53.46356201171875
914,59.40093994140625
915,54.05322265625
916,56.72515869140625
917,51.2799072265625
918,54.4127197265625
919,56.92840576171875
920,0.1517333984375
921,0.1451416015625
922,55.7369384765625
923,54.5494384765625
924,56.94012451171875
925,52.70562744140625
926,55.27984619140625
927,54.7877197265625
928,50.0103759765625
929,0.1470947265625
930,51.25262451171875
931,52.14312744140625
932,0.14947509765625
933,49.55340576171875
934,53.6510009765625
935,52.7291259765625
936,58.05731201171875
937,52.44012451171875
938,0.14825439453125
939,53.84625244140625
940,0.14434814453125
941,53.1041259765625
942,54.0885009765625
943,0.1455078125
944,56.19390869140625
945,54.0689697265625
946,50.63922119140625
947,56.47119140625
948,56.4127197265625
949,55.3072509765625
950,56.51043701171875
951,56.061279296875
952,0.14727783203125
953,0.1588134765625
954,61.4127197265625
955,0.1435546875
956,57.66668701171875
957,53.38525390625
958,54.90093994140625
959,56.03759765625
960,0.14404296875
961,0.1431884765625
962,51.27978515625
963,52.35809326171875
964,0.14984130859375
965,55.75640869140625
966,57.7955322265625
967,54.98297119140625
968,56.7330322265625
969,59.72906494140625
970,52.94000244140625
971,56.17437744140625
972,49.61578369140625
973,51.89324951171875
974,56.5806884765625
975,0.1612548828125
976,56.98687744140625
977,51.79156494140625
978,51.6783447265625
979,56.87750244140625
980,52.24859619140625
981,53.8345947265625
982,56.68212890625
983,50.68212890625
984,54.5650634765625
985,54.0455322265625
986,55.55718994140625
987,0.14483642578125
988,57.48297119140625
989,52.67828369140625
990,0.14453125
991,56.0142822265625
992,54.7838134765625
993,0.14886474609375
994,0.14947509765625
995,0.14776611328125
996,0.14971923828125
997,54.85009765625
998,53.15869140625
999,57.2369384765625

==> communication_costs/facebook_page/mmlp_gat_es.csv <==
Sno,node
0,8.71881103515625
1,10.24560546875
2,8.7900390625
3,7.08917236328125
4,8.06463623046875
5,8.02972412109375
6,0.1783447265625
7,8.6806640625
8,0.18194580078125
9,6.4681396484375
10,9.1561279296875
11,9.85528564453125
12,7.88250732421875
13,8.4049072265625
14,9.77008056640625
15,0.161865234375
16,8.44036865234375
17,8.0301513671875
18,10.12750244140625
19,8.400634765625
20,10.4049072265625
21,9.66357421875
22,9.55078125
23,8.41943359375
24,7.625244140625
25,8.308349609375
26,10.3231201171875
27,9.09808349609375
28,10.40728759765625
29,9.906982421875
30,7.15045166015625
31,8.4180908203125
32,10.18310546875
33,9.357177734375
34,10.6177978515625
35,8.9971923828125
36,0.1800537109375
37,9.1719970703125
38,8.0631103515625
39,9.8509521484375
40,7.80487060546875
41,9.13909912109375
42,0.17889404296875
43,9.1676025390625
44,7.2457275390625
45,9.0233154296875
46,8.67999267578125
47,9.91143798828125
48,8.400634765625
49,9.48895263671875
50,7.90606689453125
51,9.5076904296875
52,9.01171875
53,10.14508056640625
54,8.856689453125
55,7.7059326171875
56,8.47650146484375
57,8.501708984375
58,10.6597900390625
59,10.44110107421875
60,8.7777099609375
61,8.12774658203125
62,8.63623046875
63,9.69140625
64,8.32110595703125
65,6.67913818359375
66,9.3914794921875
67,7.98211669921875
68,8.49591064453125
69,8.8597412109375
70,6.83477783203125
71,7.4901123046875
72,8.300537109375
73,8.4808349609375
74,11.11309814453125
75,9.55047607421875
76,8.31988525390625
77,6.91583251953125
78,10.9569091796875
79,7.60784912109375
80,8.00408935546875
81,10.3199462890625
82,7.863525390625
83,8.85711669921875
84,9.7066650390625
85,7.21246337890625
86,8.9586181640625
87,7.36712646484375
88,8.67633056640625
89,8.67559814453125
90,7.16815185546875
91,8.65643310546875
92,9.37115478515625
93,8.54119873046875
94,10.0235595703125
95,9.07379150390625
96,10.70489501953125
97,7.6455078125
98,8.61700439453125
99,10.466796875
100,11.9320068359375
101,8.51629638671875
102,9.5079345703125
103,8.71539306640625
104,9.03472900390625
105,9.72808837890625
106,8.5970458984375
107,9.25238037109375
108,9.25128173828125
109,8.57891845703125
110,9.37249755859375
111,9.54736328125
112,8.35968017578125
113,8.0819091796875
114,10.94488525390625
115,9.770751953125
116,9.4100341796875
117,11.13250732421875
118,8.8775634765625
119,6.57379150390625
120,8.02630615234375
121,9.60894775390625
122,10.57763671875
123,8.817138671875
124,7.84490966796875
125,8.2000732421875
126,9.9842529296875
127,10.14666748046875
128,10.6793212890625
129,7.5277099609375
130,9.133056640625
131,10.421875
132,8.93365478515625
133,7.8262939453125
134,9.4698486328125
135,7.78082275390625
136,9.21063232421875
137,8.9410400390625
138,10.55853271484375
139,9.193359375
140,8.578857421875
141,9.7454833984375
142,7.94512939453125
143,9.34710693359375
144,7.6678466796875
145,8.67535400390625
146,9.15283203125
147,8.5972900390625
148,8.24267578125
149,9.152587890625
150,10.93731689453125
151,10.4613037109375
152,10.40185546875
153,11.13653564453125
154,7.30816650390625
155,7.98394775390625
156,8.480224609375
157,8.14166259765625
158,8.95361328125
159,0.1585693359375
160,8.58074951171875
161,8.2772216796875
162,10.18475341796875
163,10.1448974609375
164,9.8668212890625
165,7.86279296875
166,9.81085205078125
167,8.99163818359375
168,8.23828125
169,11.2144775390625
170,9.40985107421875
171,9.3902587890625
172,9.29046630859375
173,8.7928466796875
174,7.60687255859375
175,9.9842529296875
176,9.53155517578125
177,8.28070068359375
178,9.13409423828125
179,8.34332275390625
180,10.91815185546875
181,9.07421875
182,8.2777099609375
183,8.8955078125
184,8.93359375
185,9.6678466796875
186,9.37103271484375
187,7.5462646484375
188,9.80572509765625
189,7.28887939453125
190,7.26605224609375
191,5.76263427734375
192,10.06195068359375
193,9.2889404296875
194,7.2503662109375
195,11.23858642578125
196,7.11016845703125
197,10.26312255859375
198,8.41778564453125
199,9.7891845703125
200,8.6973876953125
201,10.02325439453125
202,9.30804443359375
203,10.36407470703125
204,7.883544921875
205,9.270263671875
206,9.4683837890625
207,9.44927978515625
208,10.54315185546875
209,8.95611572265625
210,8.61810302734375
211,9.274169921875
212,9.8663330078125
213,9.9266357421875
214,10.62042236328125
215,8.6375732421875
216,7.6650390625
217,11.09930419921875
218,6.85162353515625
219,8.52032470703125
220,8.23834228515625
221,7.48907470703125
222,9.689208984375
223,7.0697021484375
224,10.35931396484375
225,9.1719970703125
226,9.60614013671875
227,9.03887939453125
228,9.17303466796875
229,10.26129150390625
230,10.06256103515625
231,7.82080078125
232,7.5269775390625
233,9.98468017578125
234,9.90960693359375
235,8.8577880859375
236,8.69512939453125
237,10.67999267578125
238,9.64886474609375
239,9.50787353515625
240,9.49224853515625
241,8.85540771484375
242,9.0753173828125
243,8.75372314453125
244,8.31964111328125
245,8.67547607421875
246,9.42919921875
247,8.03851318359375
248,8.18377685546875
249,8.95574951171875
250,9.13238525390625
251,7.26898193359375
252,8.695556640625
253,9.4698486328125
254,10.06219482421875
255,10.02337646484375
256,8.46051025390625
257,7.1923828125
258,11.0172119140625
259,9.3519287109375
260,8.02081298828125
261,9.03466796875
262,9.1142578125
263,9.50830078125
264,11.13934326171875
265,8.71435546875
266,9.3326416015625
267,9.4300537109375
268,8.26141357421875
269,10.46844482421875
270,8.87567138671875
271,9.68695068359375
272,7.76580810546875
273,9.26953125
274,8.81707763671875
275,8.67584228515625
276,8.21868896484375
277,8.59747314453125
278,7.8455810546875
279,10.32073974609375
280,8.74212646484375
281,7.80548095703125
282,10.12591552734375
283,7.64520263671875
284,7.0308837890625
285,8.32061767578125
286,9.80499267578125
287,8.14019775390625
288,8.63690185546875
289,6.8900146484375
290,9.9468994140625
291,7.08917236328125
292,10.8787841796875
293,8.89642333984375
294,8.49627685546875
295,9.82379150390625
296,8.896484375
297,8.6962890625
298,9.109375
299,8.26239013671875
300,8.14019775390625
301,8.3587646484375
302,9.37103271484375
303,7.9017333984375
304,9.4298095703125
305,9.56976318359375
306,9.7259521484375
307,9.9453125
308,10.5823974609375
309,8.08197021484375
310,7.2899169921875
311,9.0543212890625
312,8.59722900390625
313,8.894287109375
314,8.80108642578125
315,7.74615478515625
316,10.08770751953125
317,8.35870361328125
318,7.8629150390625
319,10.20245361328125
320,9.6683349609375
321,11.1563720703125
322,9.270751953125
323,9.21124267578125
324,9.42889404296875
325,8.39776611328125
326,9.03515625
327,8.5777587890625
328,9.051513671875
329,8.12347412109375
330,8.08343505859375
331,0.166015625
332,9.0399169921875
333,8.08221435546875
334,10.66033935546875
335,9.35443115234375
336,8.319580078125
337,9.35101318359375
338,8.95318603515625
339,10.73809814453125
340,8.81671142578125
341,7.48846435546875
342,10.1444091796875
343,8.33929443359375
344,10.35552978515625
345,10.66357421875
346,7.7259521484375
347,10.70068359375
348,8.97235107421875
349,10.34490966796875
350,7.31207275390625
351,8.61651611328125
352,7.42620849609375
353,9.7857666015625
354,7.90240478515625
355,8.41748046875
356,10.1246337890625
357,8.500244140625
358,8.39788818359375
359,12.702880859375
360,8.26287841796875
361,9.50762939453125
362,8.77374267578125
363,8.89434814453125
364,10.2222900390625
365,7.6246337890625
366,8.7376708984375
367,8.56024169921875
368,9.47216796875
369,8.61761474609375
370,7.467041015625
371,8.54010009765625
372,8.99591064453125
373,10.18292236328125
374,8.837646484375
375,9.62835693359375
376,8.436767578125
377,8.71893310546875
378,7.48876953125
379,9.3914794921875
380,8.4805908203125
381,9.15185546875
382,9.48883056640625
383,11.19464111328125
384,8.65655517578125
385,10.2857666015625
386,10.52166748046875
387,9.6282958984375
388,8.67572021484375
389,9.53118896484375
390,8.37823486328125
391,8.89459228515625
392,9.46820068359375
393,7.96044921875
394,10.67926025390625
395,9.88629150390625
396,9.09503173828125
397,9.212890625
398,11.07354736328125
399,9.5672607421875
400,7.2884521484375
401,9.33148193359375
402,8.1202392578125
403,7.09344482421875
404,8.41729736328125
405,10.16534423828125
406,8.534423828125
407,8.5931396484375
408,8.160888671875
409,10.02294921875
410,9.468017578125
411,8.7144775390625
412,9.050537109375
413,8.45623779296875
414,9.26910400390625
415,10.421142578125
416,8.35882568359375
417,8.08148193359375
418,9.64813232421875
419,8.8948974609375
420,8.456298828125
421,10.20245361328125
422,9.0540771484375
423,9.05499267578125
424,8.237548828125
425,8.8558349609375
426,6.79229736328125
427,9.4892578125
428,11.0775146484375
429,9.0560302734375
430,10.4227294921875
431,9.90545654296875
432,10.7181396484375
433,7.56744384765625
434,10.343017578125
435,0.158203125
436,6.43280029296875
437,9.52667236328125
438,9.6705322265625
439,8.2198486328125
440,10.58197021484375
441,10.35943603515625
442,9.5697021484375
443,10.10479736328125
444,0.16943359375
445,7.9798583984375
446,8.65570068359375
447,11.09332275390625
448,9.332763671875
449,9.01593017578125
450,10.20281982421875
451,8.1429443359375
452,9.15386962890625
453,9.42974853515625
454,8.49530029296875
455,8.397705078125
456,9.585205078125
457,9.01556396484375
458,7.08978271484375
459,10.14373779296875
460,9.370361328125
461,8.480224609375
462,8.47967529296875
463,9.19091796875
464,8.31964111328125
465,8.77667236328125
466,9.42913818359375
467,8.9542236328125
468,8.796142578125
469,5.5228271484375
470,10.8162841796875
471,7.28826904296875
472,6.8118896484375
473,8.714111328125
474,10.3822021484375
475,10.47955322265625
476,10.538330078125
477,9.19061279296875
478,8.47967529296875
479,7.62445068359375
480,8.3197021484375
481,7.76348876953125
482,7.05029296875
483,7.7999267578125
484,7.14764404296875
485,8.7767333984375
486,8.9951171875
487,8.79620361328125
488,9.5501708984375
489,9.96588134765625
490,10.003173828125
491,7.9212646484375
492,8.91326904296875
493,0.1549072265625
494,8.81561279296875
495,10.63983154296875
496,9.44854736328125
497,8.8936767578125
498,8.14117431640625
499,7.30780029296875
500,11.7493896484375
501,7.32733154296875
502,8.53839111328125
503,10.776611328125
504,10.28045654296875
505,8.95391845703125
506,9.96392822265625
507,8.93267822265625
508,8.55828857421875
509,9.2491455078125
510,10.4993896484375
511,7.84283447265625
512,8.26092529296875
513,9.46820068359375
514,7.1279296875
515,9.5267333984375
516,8.4173583984375
517,9.74609375
518,9.25006103515625
519,7.86236572265625
520,11.82733154296875
521,0.1492919921875
522,8.0616455078125
523,8.95318603515625
524,9.7060546875
525,8.9521484375
526,8.9130859375
527,9.5501708984375
528,9.288330078125
529,10.38201904296875
530,0.1588134765625
531,10.36248779296875
532,0.167236328125
533,8.3974609375
534,10.02252197265625
535,7.526611328125
536,8.39794921875
537,10.77630615234375
538,9.03076171875
539,5.74139404296875
540,8.5185546875
541,9.42486572265625
542,9.0733642578125
543,8.08135986328125
544,9.7060546875
545,9.58917236328125
546,8.6163330078125
547,7.50689697265625
548,9.3702392578125
549,8.339111328125
550,10.6590576171875
551,9.13189697265625
552,7.8623046875
553,9.54998779296875
554,7.62432861328125
555,8.1201171875
556,7.2100830078125
557,10.33905029296875
558,12.0264892578125
559,8.1983642578125
560,8.97198486328125
561,8.39813232421875
562,8.59674072265625
563,8.6944580078125
564,9.3902587890625
565,8.796142578125
566,9.6866455078125
567,10.897705078125
568,9.745361328125
569,9.09307861328125
570,8.55780029296875
571,9.48736572265625
572,8.53424072265625
573,10.67889404296875
574,9.15142822265625
575,8.8546142578125
576,9.885986328125
577,10.7178955078125
578,8.7919921875
579,8.65557861328125
580,10.4014892578125
581,7.82366943359375
582,7.18658447265625
583,9.272705078125
584,9.86639404296875
585,6.5146484375
586,7.7061767578125
587,7.94036865234375
588,9.07330322265625
589,9.68695068359375
590,8.13958740234375
591,9.3310546875
592,9.09295654296875
593,8.89361572265625
594,7.5458984375
595,10.8974609375
596,0.1522216796875
597,9.569580078125
598,7.9405517578125
599,8.81549072265625
600,8.3585205078125
601,8.77642822265625
602,7.2882080078125
603,11.1318359375
604,9.54974365234375
605,8.9716796875
606,9.5264892578125
607,12.30377197265625
608,9.47174072265625
609,0.14703369140625
610,9.11224365234375
611,8.4171142578125
612,9.1905517578125
613,7.90118408203125
614,11.53033447265625
615,9.6865234375
616,10.2218017578125
617,8.33880615234375
618,7.40521240234375
619,8.0809326171875
620,8.8544921875
621,0.150146484375
622,7.6630859375
623,11.034423828125
624,0.15625
625,10.4405517578125
626,10.8350830078125
627,10.2216796875
628,9.4287109375
629,7.40521240234375
630,0.1588134765625
631,7.9014892578125
632,9.37030029296875
633,0.15869140625
634,8.3778076171875
635,9.1513671875
636,10.2218017578125
637,0.1612548828125
638,8.43646240234375
639,9.17108154296875
640,8.17864990234375
641,10.49920654296875
642,6.8897705078125
643,9.0750732421875
644,6.7332763671875
645,9.42877197265625
646,10.4404296875
647,8.1043701171875
648,9.1085205078125
649,8.5771484375
650,10.7764892578125
651,11.19451904296875
652,10.40130615234375
653,10.62005615234375
654,10.10528564453125
655,9.6669921875
656,9.3895263671875
657,9.3896484375
658,9.5889892578125
659,9.98345947265625
660,8.9910888671875
661,8.17864990234375
662,9.9677734375
663,11.0343017578125
664,9.78387451171875
665,11.31536865234375
666,10.5576171875
667,7.7021484375
668,9.6473388671875
669,10.83502197265625
670,7.46759033203125
671,0.15191650390625
672,8.1787109375
673,9.09271240234375
674,11.05755615234375
675,9.82708740234375
676,7.34661865234375
677,8.3583984375
678,11.01446533203125
679,8.49505615234375
680,8.87451171875
681,6.72943115234375
682,8.9129638671875
683,10.1043701171875
684,8.5771484375
685,10.29974365234375
686,9.1707763671875
687,8.436279296875
688,9.5067138671875
689,9.2138671875
690,7.604248046875
691,9.6279296875
692,7.8623046875
693,8.27996826171875
694,9.40899658203125
695,9.7452392578125
696,10.08489990234375
697,0.1568603515625
698,8.97161865234375
699,9.3701171875
700,7.92083740234375
701,9.66680908203125
702,6.63177490234375
703,7.764404296875
704,0.1524658203125
705,9.33087158203125
706,10.4598388671875
707,8.5771484375
708,11.47149658203125
709,8.79180908203125
710,11.54974365234375
711,8.27630615234375
712,8.53790283203125
713,10.201904296875
714,8.35845947265625
715,7.3856201171875
716,8.3585205078125
717,8.85430908203125
718,9.46771240234375
719,7.13177490234375
720,11.2138671875
721,8.31927490234375
722,8.89361572265625
723,9.9051513671875
724,9.80364990234375
725,8.65521240234375
726,8.69818115234375
727,8.83099365234375
728,6.8896484375
729,7.526123046875
730,9.25286865234375
731,7.7840576171875
732,9.905029296875
733,9.647216796875
734,7.8621826171875
735,8.97161865234375
736,9.1121826171875
737,8.100341796875
738,7.80364990234375
739,9.3074951171875
740,8.97540283203125
741,8.41693115234375
742,0.15673828125
743,10.42071533203125
744,7.2489013671875
745,8.65509033203125
746,9.64727783203125
747,10.55731201171875
748,9.8074951171875
749,0.147705078125
750,9.29180908203125
751,9.865966796875
752,9.15118408203125
753,9.3466796875
754,8.23699951171875
755,9.06915283203125
756,8.45977783203125
757,9.5107421875
758,9.4285888671875
759,9.92071533203125
760,10.00286865234375
761,10.358154296875
762,9.963623046875
763,9.627685546875
764,8.6357421875
765,8.6357421875
766,8.93231201171875
767,9.01055908203125
768,8.89337158203125
769,9.088623046875
770,0.1455078125
771,8.8153076171875
772,8.2020263671875
773,8.47930908203125
774,9.112060546875
775,0.15899658203125
776,8.45587158203125
777,0.15625
778,10.10418701171875
779,8.35809326171875
780,8.8348388671875
781,9.803466796875
782,10.658935546875
783,9.22930908203125
784,7.2877197265625
785,7.78399658203125
786,7.088623046875
787,8.61602783203125
788,9.389404296875
789,0.1593017578125
790,8.63555908203125
791,9.82293701171875
792,9.428466796875
793,8.830810546875
794,8.06121826171875
795,8.162841796875
796,8.733154296875
797,8.85443115234375
798,10.897216796875
799,8.59649658203125
800,9.70599365234375
801,7.97906494140625
802,8.99505615234375
803,10.67840576171875
804,7.881591796875
805,0.154296875
806,0.15234375
807,10.36199951171875
808,7.86212158203125
809,10.3228759765625
810,10.45977783203125
811,10.85418701171875
812,9.190185546875
813,8.713623046875
814,0.16009521484375
815,8.08087158203125
816,10.7371826171875
817,10.4205322265625
818,11.27227783203125
819,8.11993408203125
820,8.39727783203125
821,8.31915283203125
822,0.14178466796875
823,0.14581298828125
824,9.96368408203125
825,7.7213134765625
826,7.54559326171875
827,9.82293701171875
828,8.635498046875
829,9.647216796875
830,9.983154296875
831,9.053466796875
832,9.1314697265625
833,0.14886474609375
834,0.160888671875
835,10.24102783203125
836,9.45208740234375
837,7.78387451171875
838,9.408935546875
839,8.86968994140625
840,8.5572509765625
841,9.666748046875
842,7.82305908203125
843,7.84246826171875
844,7.998779296875
845,0.1495361328125
846,9.35015869140625
847,0.15545654296875
848,0.1524658203125
849,7.170654296875
850,9.9443359375
851,7.959716796875
852,10.18231201171875
853,0.14971923828125
854,8.87371826171875
855,9.17047119140625
856,9.530029296875
857,8.533935546875
858,8.0220947265625
859,0.14892578125
860,9.03021240234375
861,8.8931884765625
862,8.85430908203125
863,7.6431884765625
864,8.5572509765625
865,8.99090576171875
866,0.153564453125
867,8.951904296875
868,9.885498046875
869,0.15081787109375
870,0.1475830078125
871,9.1119384765625
872,8.514404296875
873,9.9832763671875
874,9.36968994140625
875,8.1197509765625
876,8.022216796875
877,6.592529296875
878,10.06524658203125
879,8.7135009765625
880,8.99072265625
881,7.48687744140625
882,7.506591796875
883,9.07293701171875
884,7.90106201171875
885,8.59637451171875
886,8.2564697265625
887,7.54559326171875
888,8.9127197265625
889,9.44805908203125
890,9.1510009765625
891,8.97149658203125
892,10.955810546875
893,9.74481201171875
894,9.94415283203125
895,7.34649658203125
896,0.1519775390625
897,10.0025634765625
898,9.76434326171875
899,7.60418701171875
900,0.15289306640625
901,10.91668701171875
902,9.24859619140625
903,8.61968994140625
904,7.9205322265625
905,8.5767822265625
906,10.20172119140625
907,11.0145263671875
908,10.3817138671875
909,0.15045166015625
910,9.3697509765625
911,9.03375244140625
912,9.80718994140625
913,8.00274658203125
914,7.5260009765625
915,8.8502197265625
916,0.14739990234375
917,0.14422607421875
918,10.3814697265625
919,8.022216796875
920,8.95184326171875
921,9.11187744140625
922,0.14605712890625
923,8.8150634765625
924,10.47900390625
925,9.8267822265625
926,8.9127197265625
927,8.3970947265625
928,10.61572265625
929,9.151123046875
930,8.95172119140625
931,7.346435546875
932,0.16156005859375
933,9.44775390625
934,8.6353759765625
935,9.01043701171875
936,8.29559326171875
937,6.86968994140625
938,7.8424072265625
939,11.88543701171875
940,10.29937744140625
941,8.713623046875
942,8.67449951171875
943,8.09619140625
944,8.79547119140625
945,8.19793701171875
946,7.14703369140625
947,7.0924072265625
948,7.6627197265625
949,8.1588134765625
950,7.7838134765625
951,5.9986572265625
952,8.53778076171875
953,8.97137451171875
954,8.67840576171875
955,9.96356201171875
956,9.17047119140625
957,9.48699951171875
958,0.14886474609375
959,8.08087158203125
960,7.82281494140625
961,11.78765869140625
962,8.717529296875
963,8.299560546875
964,9.58453369140625
965,8.17828369140625
966,0.14727783203125
967,8.61578369140625
968,0.1424560546875
969,9.0728759765625
970,0.1492919921875
971,0.1455078125
972,9.5299072265625
973,0.14208984375
974,8.8150634765625
975,9.5494384765625
976,10.065185546875
977,0.14312744140625
978,8.834716796875
979,9.9830322265625
980,10.22125244140625
981,9.11187744140625
982,9.01025390625
983,8.93218994140625
984,8.73687744140625
985,6.97113037109375
986,7.8619384765625
987,0.14581298828125
988,7.3892822265625
989,8.93206787109375
990,8.67431640625
991,9.33062744140625
992,7.74078369140625
993,9.66656494140625
994,9.92437744140625
995,8.57666015625
996,10.02203369140625
997,11.0728759765625
998,10.1627197265625
999,8.17828369140625

==> communication_costs/facebook_page/mmlp_gcn_400.csv <==
Sno,node
0,54.11737060546875
1,57.09320068359375
2,0.18389892578125
3,56.76953125
4,57.77081298828125
5,0.1802978515625
6,59.4715576171875
7,56.91217041015625
8,59.240966796875
9,58.6273193359375
10,55.15728759765625
11,53.61395263671875
12,53.99224853515625
13,0.163818359375
14,58.24737548828125
15,59.4420166015625
16,50.88983154296875
17,55.4383544921875
18,57.10101318359375
19,53.61273193359375
20,52.1158447265625
21,60.12445068359375
22,58.01416015625
23,58.88006591796875
24,58.58245849609375
25,55.67852783203125
26,51.14599609375
27,54.7783203125
28,58.60113525390625
29,56.843017578125
30,49.739501953125
31,53.20672607421875
32,55.47833251953125
33,59.72515869140625
34,57.28765869140625
35,51.634765625
36,59.18658447265625
37,53.67926025390625
38,56.23602294921875
39,55.0831298828125
40,56.0645751953125
41,54.634521484375
42,53.8382568359375
43,57.1912841796875
44,56.58026123046875
45,60.8475341796875
46,57.494384765625
47,57.3568115234375
48,53.3931884765625
49,60.04998779296875
50,54.9677734375
51,55.22119140625
52,58.10809326171875
53,54.82183837890625
54,55.66558837890625
55,58.87677001953125
56,0.18084716796875
57,51.5640869140625
58,61.292724609375
59,52.667236328125
60,54.21282958984375
61,54.23724365234375
62,52.8768310546875
63,51.189208984375
64,0.1820068359375
65,55.54913330078125
66,54.77545166015625
67,57.56939697265625
68,56.72235107421875
69,50.62646484375
70,57.09649658203125
71,56.06451416015625
72,57.89288330078125
73,53.2750244140625
74,59.0919189453125
75,59.88653564453125
76,55.12677001953125
77,58.293212890625
78,55.48046875
79,52.4327392578125
80,54.845947265625
81,58.43634033203125
82,55.99627685546875
83,55.5994873046875
84,53.6551513671875
85,57.1917724609375
86,55.174072265625
87,57.6617431640625
88,0.1605224609375
89,56.04669189453125
90,60.58917236328125
91,56.34814453125
92,54.050537109375
93,52.99456787109375
94,58.783447265625
95,59.18145751953125
96,57.12078857421875
97,54.916259765625
98,52.7127685546875
99,51.12115478515625
100,56.8162841796875
101,59.97900390625
102,56.79052734375
103,57.4967041015625
104,52.10382080078125
105,54.21282958984375
106,54.98687744140625
107,54.09539794921875
108,57.2864990234375
109,52.3619384765625
110,59.88616943359375
111,54.23651123046875
112,56.01763916015625
113,53.0877685546875
114,49.94793701171875
115,54.09564208984375
116,52.80731201171875
117,54.846435546875
118,53.8155517578125
119,53.39208984375
120,54.119384765625
121,58.99371337890625
122,54.58770751953125
123,52.157958984375
124,56.13433837890625
125,55.17376708984375
126,59.041748046875
127,59.8377685546875
128,58.0330810546875
129,60.24151611328125
130,61.26702880859375
131,55.36114501953125
132,54.28277587890625
133,50.6973876953125
134,53.767822265625
135,55.59661865234375
136,55.3170166015625
137,53.32666015625
138,50.5328369140625
139,52.73919677734375
140,55.80810546875
141,54.4468994140625
142,57.65869140625
143,53.697265625
144,56.32366943359375
145,51.72802734375
146,54.54278564453125
147,55.431640625
148,56.748291015625
149,54.91583251953125
150,58.0562744140625
151,54.18896484375
152,53.58245849609375
153,57.65838623046875
154,51.84857177734375
155,51.07342529296875
156,53.15826416015625
157,55.5494384765625
158,54.9864501953125
159,58.7828369140625
160,53.1837158203125
161,54.37921142578125
162,56.720703125
163,53.83831787109375
164,58.38720703125
165,55.54937744140625
166,55.26751708984375
167,58.38446044921875
168,56.7203369140625
169,58.1737060546875
170,52.29180908203125
171,58.7132568359375
172,52.78265380859375
173,56.0887451171875
174,51.84552001953125
175,54.798828125
176,54.89617919921875
177,56.81854248046875
178,56.27587890625
179,55.9014892578125
180,57.07220458984375
181,56.37054443359375
182,53.93212890625
183,54.868896484375
184,55.4080810546875
185,55.926025390625
186,55.712646484375
187,56.134765625
188,53.9781494140625
189,56.76959228515625
190,50.22857666015625
191,52.455078125
192,55.7125244140625
193,50.39239501953125
194,60.2132568359375
195,60.681884765625
196,59.51092529296875
197,54.072265625
198,56.0179443359375
199,54.40081787109375
200,53.55670166015625
201,56.6793212890625
202,57.9886474609375
203,56.83990478515625
204,58.38580322265625
205,56.20458984375
206,54.376953125
207,57.98748779296875
208,60.63427734375
209,61.08416748046875
210,55.80670166015625
211,53.2760009765625
212,53.39215087890625
213,55.52606201171875
214,54.9156494140625
215,57.4237060546875
216,53.08782958984375
217,53.46600341796875
218,59.08758544921875
219,55.315673828125
220,54.09527587890625
221,57.58795166015625
222,57.37664794921875
223,53.69696044921875
224,54.845947265625
225,55.43182373046875
226,59.34521484375
227,50.2310791015625
228,54.798828125
229,56.60369873046875
230,53.67352294921875
231,54.0994873046875
232,56.32244873046875
233,56.95635986328125
234,54.1195068359375
235,54.21392822265625
236,57.86956787109375
237,59.556884765625
238,54.70465087890625
239,57.2130126953125
240,60.49432373046875
241,47.673583984375
242,60.988525390625
243,52.31500244140625
244,54.16571044921875
245,57.14239501953125
246,56.88433837890625
247,56.46356201171875
248,57.98590087890625
249,53.77008056640625
250,51.25958251953125
251,54.8465576171875
252,55.03436279296875
253,56.81536865234375
254,61.3843994140625
255,63.14202880859375
256,53.86224365234375
257,56.88580322265625
258,59.04180908203125
259,55.57232666015625
260,52.1500244140625
261,52.6890869140625
262,57.6112060546875
263,54.89300537109375
264,54.68231201171875
265,56.278076171875
266,53.32177734375
267,0.16607666015625
268,57.19000244140625
269,58.66607666015625
270,58.45501708984375
271,54.02996826171875
272,53.4627685546875
273,55.64263916015625
274,52.64239501953125
275,58.478515625
276,56.69708251953125
277,51.729736328125
278,56.79071044921875
279,57.400390625
280,58.3853759765625
281,60.775634765625
282,55.54913330078125
283,59.325439453125
284,58.10345458984375
285,54.86883544921875
286,56.20672607421875
287,55.00970458984375
288,59.27691650390625
289,53.6981201171875
290,59.01800537109375
291,57.611083984375
292,53.7913818359375
293,56.6268310546875
294,57.4482421875
295,53.57977294921875
296,59.11175537109375
297,60.00152587890625
298,55.24468994140625
299,57.4940185546875
300,54.72796630859375
301,57.07257080078125
302,59.25213623046875
303,55.667724609375
304,53.43914794921875
305,54.5411376953125
306,53.76776123046875
307,52.62030029296875
308,57.33013916015625
309,55.19671630859375
310,60.2825927734375
311,56.4625244140625
312,56.978515625
313,59.345703125
314,57.8922119140625
315,55.6431884765625
316,55.01043701171875
317,57.1890869140625
318,60.9622802734375
319,60.894775390625
320,56.69873046875
321,53.83856201171875
322,57.16937255859375
323,50.7442626953125
324,53.11090087890625
325,58.1270751953125
326,50.22796630859375
327,53.8140869140625
328,55.66558837890625
329,58.01007080078125
330,51.42559814453125
331,59.64996337890625
332,54.40008544921875
333,52.05609130859375
334,55.478271484375
335,53.76861572265625
336,55.00958251953125
337,55.73626708984375
338,57.54058837890625
339,56.955810546875
340,50.32330322265625
341,60.1656494140625
342,54.39996337890625
343,53.74371337890625
344,54.8687744140625
345,54.35369873046875
346,56.486083984375
347,0.16552734375
348,53.08831787109375
349,52.83349609375
350,56.13433837890625
351,52.85540771484375
352,51.5174560546875
353,56.2998046875
354,58.760009765625
355,51.49420166015625
356,55.12744140625
357,53.5584716796875
358,63.6341552734375
359,56.18133544921875
360,54.80145263671875
361,55.87713623046875
362,55.1982421875
363,0.16015625
364,61.50286865234375
365,51.28363037109375
366,57.2830810546875
367,52.8060302734375
368,58.1505126953125
369,56.06378173828125
370,55.43170166015625
371,59.6966552734375
372,51.47076416015625
373,55.126953125
374,55.454833984375
375,54.14208984375
376,56.5567626953125
377,50.34600830078125
378,60.89373779296875
379,59.46240234375
380,53.58172607421875
381,53.15869140625
382,54.39971923828125
383,49.0335693359375
384,56.0406494140625
385,56.81427001953125
386,58.26861572265625
387,55.54901123046875
388,56.9080810546875
389,55.17333984375
390,61.10296630859375
391,57.89398193359375
392,58.881591796875
393,56.0654296875
394,53.88427734375
395,60.9390869140625
396,58.9937744140625
397,53.25323486328125
398,53.46527099609375
399,56.6732177734375
400,53.46221923828125
401,51.6812744140625
402,51.2591552734375
403,56.27508544921875
404,53.22833251953125
405,55.290283203125
406,56.74395751953125
407,56.76690673828125
408,53.90753173828125
409,62.48577880859375
410,54.79833984375
411,54.0496826171875
412,56.1109619140625
413,56.08721923828125
414,54.353271484375
415,56.22802734375
416,60.82177734375
417,53.29840087890625
418,56.15753173828125
419,56.39190673828125
420,57.5404052734375
421,54.26129150390625
422,54.84515380859375
423,56.01702880859375
424,55.9940185546875
425,54.30755615234375
426,51.42315673828125
427,54.79827880859375
428,54.04815673828125
429,56.90765380859375
430,53.4857177734375
431,52.8763427734375
432,50.83709716796875
433,52.430908203125
434,58.8060302734375
435,56.1341552734375
436,55.57159423828125
437,57.72796630859375
438,54.587158203125
439,56.15753173828125
440,53.6982421875
441,58.78253173828125
442,55.94671630859375
443,59.48577880859375
444,57.844970703125
445,54.8685302734375
446,54.5169677734375
447,54.23565673828125
448,54.11865234375
449,58.85272216796875
450,54.35284423828125
451,0.1612548828125
452,53.93096923828125
453,56.040283203125
454,55.12615966796875
455,57.84576416015625
456,57.8685302734375
457,57.680908203125
458,56.5794677734375
459,50.62701416015625
460,56.0169677734375
461,50.3685302734375
462,52.5482177734375
463,54.471435546875
464,57.14178466796875
465,56.0638427734375
466,54.493408203125
467,53.69659423828125
468,0.1568603515625
469,0.17138671875
470,0.15869140625
471,55.688720703125
472,53.67303466796875
473,57.16534423828125
474,55.6885986328125
475,57.844970703125
476,56.274658203125
477,53.60302734375
478,53.1104736328125
479,0.158203125
480,55.2904052734375
481,57.68096923828125
482,52.43096923828125
483,56.13409423828125
484,48.70440673828125
485,56.3216552734375
486,56.4622802734375
487,0.162841796875
488,55.4542236328125
489,52.219970703125
490,57.493408203125
491,57.93951416015625
492,57.11846923828125
493,57.21221923828125
494,52.876220703125
495,55.8760986328125
496,56.6497802734375
497,58.5482177734375
498,57.39959716796875
499,56.110595703125
500,59.83721923828125
501,51.63385009765625
502,58.50128173828125
503,53.39202880859375
504,55.31390380859375
505,55.2669677734375
506,56.97784423828125
507,53.5323486328125
508,56.860595703125
509,51.024658203125
510,54.02471923828125
511,54.024658203125
512,53.57928466796875
513,56.86041259765625
514,54.82159423828125
515,58.24334716796875
516,57.4229736328125
517,56.48553466796875
518,55.1026611328125
519,58.36041259765625
520,57.2120361328125
521,54.727783203125
522,53.3450927734375
523,54.58709716796875
524,57.024658203125
525,52.43084716796875
526,54.91522216796875
527,50.18084716796875
528,52.9464111328125
529,56.3448486328125
530,58.10284423828125
531,56.344970703125
532,54.094970703125
533,58.3839111328125
534,53.08709716796875
535,57.6807861328125
536,53.32135009765625
537,56.9775390625
538,54.23541259765625
539,59.48565673828125
540,59.7667236328125
541,60.09490966796875
542,60.165283203125
543,55.5245361328125
544,56.8370361328125
545,52.8056640625
546,57.51678466796875
547,57.1182861328125
548,54.071533203125
549,48.8916015625
550,54.77447509765625
551,53.7431640625
552,58.24322509765625
553,56.5791015625
554,53.60272216796875
555,55.89971923828125
556,57.93853759765625
557,54.63385009765625
558,55.64178466796875
559,57.5166015625
560,57.46978759765625
561,59.86065673828125
562,51.54010009765625
563,56.6026611328125
564,55.4072265625
565,57.84466552734375
566,57.72760009765625
567,53.2744140625
568,57.9620361328125
569,57.5400390625
570,52.99334716796875
571,52.78216552734375
572,54.82135009765625
573,57.8214111328125
574,0.16204833984375
575,51.6806640625
576,56.69622802734375
577,55.7822265625
578,53.5556640625
579,54.2120361328125
580,56.29791259765625
581,57.18853759765625
582,57.4229736328125
583,0.1544189453125
584,58.4306640625
585,58.313720703125
586,56.8369140625
587,55.8292236328125
588,53.11053466796875
589,58.1495361328125
590,54.6339111328125
591,53.1807861328125
592,58.2432861328125
593,54.93853759765625
594,55.0323486328125
595,55.0322265625
596,58.5947265625
597,57.09478759765625
598,55.59454345703125
599,55.8759765625
600,54.07135009765625
601,57.07122802734375
602,56.5089111328125
603,55.85260009765625
604,52.12603759765625
605,56.29791259765625
606,54.54010009765625
607,54.5634765625
608,56.81341552734375
609,57.5399169921875
610,53.8370361328125
611,56.7431640625
612,58.50103759765625
613,52.33697509765625
614,52.5711669921875
615,58.9464111328125
616,56.4385986328125
617,54.9619140625
618,54.51666259765625
619,60.3525390625
620,58.5008544921875
621,55.4774169921875
622,55.0791015625
623,0.155029296875
624,57.21185302734375
625,56.41485595703125
626,52.14947509765625
627,54.82122802734375
628,56.95404052734375
629,55.5947265625
630,58.1962890625
631,57.07122802734375
632,52.5242919921875
633,0.154296875
634,60.42291259765625
635,53.0870361328125
636,57.3291015625
637,57.63385009765625
638,53.5321044921875
639,55.5711669921875
640,53.62591552734375
641,52.89947509765625
642,60.6337890625
643,55.40728759765625
644,53.2978515625
645,56.9305419921875
646,57.0242919921875
647,55.14947509765625
648,54.0711669921875
649,53.62603759765625
650,55.1258544921875
651,52.68841552734375
652,0.15380859375
653,54.98529052734375
654,55.10260009765625
655,54.49298095703125
656,54.72747802734375
657,59.97747802734375
658,57.7977294921875
659,57.35247802734375
660,52.36029052734375
661,54.65728759765625
662,52.5008544921875
663,51.6336669921875
664,54.91497802734375
665,0.169189453125
666,0.1607666015625
667,59.34454345703125
668,60.51654052734375
669,56.03997802734375
670,56.1336669921875
671,0.149658203125
672,54.0244140625
673,58.10247802734375
674,54.0242919921875
675,56.90704345703125
676,57.0711669921875
677,52.6180419921875
678,54.3055419921875
679,54.86798095703125
680,57.25885009765625
681,57.53997802734375
682,52.4072265625
683,54.56341552734375
684,0.158203125
685,56.64935302734375
686,53.9305419921875
687,51.3056640625
688,48.91510009765625
689,0.1541748046875
690,54.96173095703125
691,0.15625
692,54.30560302734375
693,58.61822509765625
694,60.6102294921875
695,55.17266845703125
696,56.25091552734375
697,53.34466552734375
698,55.52435302734375
699,54.6102294921875
700,52.9931640625
701,0.1583251953125
702,57.04779052734375
703,53.22735595703125
704,57.30548095703125
705,57.7274169921875
706,55.4539794921875
707,57.8211669921875
708,54.70391845703125
709,56.4853515625
710,52.0555419921875
711,58.664794921875
712,54.0242919921875
713,58.6883544921875
714,53.57891845703125
715,55.5242919921875
716,55.45391845703125
717,57.2587890625
718,58.711669921875
719,55.75860595703125
720,53.15716552734375
721,59.29766845703125
722,57.04779052734375
723,55.75848388671875
724,56.9305419921875
725,57.1414794921875
726,55.9461669921875
727,53.81329345703125
728,52.68841552734375
729,0.1588134765625
730,54.1883544921875
731,54.91485595703125
732,0.15631103515625
733,50.93048095703125
734,58.3367919921875
735,57.211669921875
736,52.383544921875
737,52.14923095703125
738,53.48516845703125
739,57.9146728515625
740,0.1541748046875
741,57.53973388671875
742,0.15771484375
743,53.83673095703125
744,54.3289794921875
745,59.8602294921875
746,55.078857421875
747,61.66497802734375
748,53.69610595703125
749,57.42279052734375
750,55.03204345703125
751,56.41497802734375
752,55.00860595703125
753,57.0242919921875
754,55.36016845703125
755,59.18035888671875
756,0.16064453125
757,58.711669921875
758,57.2821044921875
759,54.9849853515625
760,55.2196044921875
761,56.906982421875
762,57.4696044921875
763,55.24310302734375
764,58.6649169921875
765,0.15386962890625
766,54.68048095703125
767,52.00872802734375
768,53.43829345703125
769,58.1256103515625
770,54.5164794921875
771,56.06329345703125
772,52.6649169921875
773,52.828857421875
774,58.125732421875
775,55.47735595703125
776,59.57891845703125
777,53.57891845703125
778,55.5242919921875
779,59.016357421875
780,55.12567138671875
781,0.1552734375
782,50.930419921875
783,55.289794921875
784,53.64923095703125
785,0.15087890625
786,0.15740966796875
787,56.34442138671875
788,56.039794921875
789,52.289794921875
790,61.500732421875
791,0.16094970703125
792,57.30548095703125
793,52.266357421875
794,55.711669921875
795,57.821044921875
796,52.28973388671875
797,53.46173095703125
798,60.446044921875
799,49.94610595703125
800,57.024169921875
801,53.789794921875
802,54.774169921875
803,51.63348388671875
804,53.83660888671875
805,56.321044921875
806,0.14727783203125
807,55.547607421875
808,55.500732421875
809,55.94598388671875
810,53.7193603515625
811,56.50848388671875
812,59.789794921875
813,51.0943603515625
814,56.32098388671875
815,56.8836669921875
816,60.70391845703125
817,54.703857421875
818,53.906982421875
819,54.89129638671875
820,58.102294921875
821,56.531982421875
822,54.37567138671875
823,53.81329345703125
824,52.89923095703125
825,50.76629638671875
826,54.633544921875
827,60.047607421875
828,53.15704345703125
829,52.66473388671875
830,57.82098388671875
831,55.9693603515625
832,50.95367431640625
833,57.610107421875
834,54.4224853515625
835,53.55548095703125
836,59.55535888671875
837,0.15460205078125
838,0.156494140625
839,56.766357421875
840,56.39141845703125
841,58.33660888671875
842,57.164794921875
843,57.1881103515625
844,53.62554931640625
845,58.4068603515625
846,54.58660888671875
847,0.1492919921875
848,0.14794921875
849,0.14703369140625
850,0.155517578125
851,53.53192138671875
852,55.05535888671875
853,58.781982421875
854,56.39129638671875
855,58.078857421875
856,53.06317138671875
857,56.0865478515625
858,63.07098388671875
859,57.258544921875
860,54.07110595703125
861,52.40692138671875
862,54.305419921875
863,55.73504638671875
864,57.68035888671875
865,55.758544921875
866,58.47735595703125
867,55.430419921875
868,57.46942138671875
869,53.3912353515625
870,56.8599853515625
871,54.5631103515625
872,56.977294921875
873,55.430419921875
874,52.05523681640625
875,55.26629638671875
876,55.242919921875
877,0.1470947265625
878,52.6412353515625
879,54.91473388671875
880,56.2974853515625
881,55.102294921875
882,58.21942138671875
883,55.289794921875
884,57.89111328125
885,53.90679931640625
886,57.89117431640625
887,50.625732421875
888,55.571044921875
889,54.35223388671875
890,0.15740966796875
891,51.2818603515625
892,55.313232421875
893,57.0943603515625
894,53.39141845703125
895,52.17254638671875
896,55.40692138671875
897,53.41455078125
898,0.15008544921875
899,56.3209228515625
900,55.1256103515625
901,50.97723388671875
902,59.41473388671875
903,50.88336181640625
904,58.87567138671875
905,56.69598388671875
906,57.4693603515625
907,57.96148681640625
908,51.42254638671875
909,52.9927978515625
910,53.93023681640625
911,53.3677978515625
912,55.4537353515625
913,54.79754638671875
914,60.89117431640625
915,55.45361328125
916,58.19586181640625
917,52.6412353515625
918,55.7818603515625
919,58.33660888671875
920,0.1536865234375
921,0.1470947265625
922,57.1646728515625
923,55.9459228515625
924,58.45379638671875
925,54.09429931640625
926,56.71929931640625
927,56.1802978515625
928,51.3756103515625
929,52.71160888671875
930,53.62554931640625
931,0.1490478515625
932,50.93035888671875
933,0.15142822265625
934,55.1256103515625
935,54.0709228515625
936,59.48504638671875
937,53.93035888671875
938,0.15020751953125
939,55.35992431640625
940,54.4693603515625
941,0.14630126953125
942,55.5474853515625
943,0.1474609375
944,57.60992431640625
945,55.5240478515625
946,52.07867431640625
947,57.89111328125
948,57.8209228515625
949,56.6490478515625
950,57.93817138671875
951,57.399169921875
952,62.7896728515625
953,0.14923095703125
954,0.1607666015625
955,0.1455078125
956,54.70361328125
957,59.01629638671875
958,56.36773681640625
959,57.42236328125
960,52.64111328125
961,0.14599609375
962,0.1451416015625
963,53.88348388671875
964,57.18804931640625
965,0.15179443359375
966,59.2740478515625
967,56.41461181640625
968,58.1021728515625
969,61.07867431640625
970,54.37554931640625
971,57.58648681640625
972,50.95367431640625
973,53.27410888671875
974,58.1256103515625
975,58.40679931640625
976,53.20367431640625
977,0.1632080078125
978,53.0162353515625
979,58.17242431640625
980,53.64898681640625
981,55.2427978515625
982,58.19580078125
983,52.07861328125
984,56.0162353515625
985,55.5474853515625
986,57.00054931640625
987,0.14678955078125
988,58.89898681640625
989,54.16461181640625
990,57.4459228515625
991,56.2271728515625
992,0.146484375
993,0.15081787109375
994,0.15142822265625
995,56.20361328125
996,54.58642578125
997,0.14971923828125
998,0.15167236328125
999,58.7584228515625

==> communication_costs/facebook_page/mmlp_gcn_es.csv <==
Sno,node
0,8.11138916015625
1,7.30987548828125
2,8.76708984375
3,8.30902099609375
4,6.46893310546875
5,8.885986328125
6,6.4365234375
7,0.18389892578125
8,6.94708251953125
9,0.1802978515625
10,7.1541748046875
11,7.111083984375
12,8.7274169921875
13,0.163818359375
14,6.91571044921875
15,8.70391845703125
16,6.3304443359375
17,8.00927734375
18,8.53485107421875
19,8.01715087890625
20,6.3768310546875
21,7.273193359375
22,8.74407958984375
23,6.14544677734375
24,7.9052734375
25,6.98883056640625
26,8.20489501953125
27,6.82672119140625
28,0.18084716796875
29,5.55731201171875
30,6.98602294921875
31,0.1820068359375
32,8.48895263671875
33,7.0340576171875
34,6.4991455078125
35,7.9771728515625
36,6.5882568359375
37,7.1265869140625
38,9.26397705078125
39,5.9197998046875
40,8.51141357421875
41,7.01092529296875
42,9.00201416015625
43,6.02911376953125
44,6.75469970703125
45,7.43212890625
46,9.00567626953125
47,7.33795166015625
48,8.30120849609375
49,8.0885009765625
50,8.7469482421875
51,7.3177490234375
52,7.64605712890625
53,8.27960205078125
54,7.4896240234375
55,8.0699462890625
56,7.90252685546875
57,8.4647216796875
58,6.9169921875
59,7.8792724609375
60,7.7364501953125
61,7.1531982421875
62,6.96527099609375
63,6.82354736328125
64,7.808837890625
65,7.57244873046875
66,5.95770263671875
67,6.21307373046875
68,5.8404541015625
69,8.06573486328125
70,7.4078369140625
71,7.9234619140625
72,6.58819580078125
73,7.38470458984375
74,7.76068115234375
75,6.16650390625
76,6.87249755859375
77,6.89263916015625
78,6.96484375
79,7.83001708984375
80,8.0653076171875
81,5.25238037109375
82,6.54083251953125
83,6.91729736328125
84,8.67333984375
85,7.86529541015625
86,6.86895751953125
87,7.7601318359375
88,8.04058837890625
89,7.24609375
90,6.70556640625
91,9.58831787109375
92,7.7593994140625
93,6.72991943359375
94,7.03326416015625
95,6.919921875
96,5.9312744140625
97,6.70538330078125
98,6.4234619140625
99,7.9466552734375
100,7.3870849609375
101,7.7164306640625
102,8.16448974609375
103,7.00982666015625
104,7.6190185546875
105,6.7991943359375
106,7.595458984375
107,8.23065185546875
108,6.494140625
109,8.90948486328125
110,6.72882080078125
111,8.5802001953125
112,7.36285400390625
113,6.98583984375
114,6.04876708984375
115,5.95654296875
116,5.46575927734375
117,8.93133544921875
118,7.61865234375
119,7.78350830078125
120,8.06781005859375
121,6.65789794921875
122,7.408203125
123,7.73590087890625
124,5.8382568359375
125,7.315185546875
126,8.1114501953125
127,6.79949951171875
128,8.3931884765625
129,7.83013916015625
130,8.72137451171875
131,8.0882568359375
132,9.5218505859375
133,7.55377197265625
134,6.75244140625
135,6.5880126953125
136,6.6827392578125
137,7.75994873046875
138,7.57208251953125
139,9.09710693359375
140,7.12835693359375
141,8.2987060546875
142,7.2919921875
143,7.43292236328125
144,7.4571533203125
145,8.11187744140625
146,7.87713623046875
147,6.82177734375
148,7.80645751953125
149,6.84527587890625
150,7.64312744140625
151,7.99420166015625
152,7.6422119140625
153,6.84930419921875
154,7.83087158203125
155,6.42462158203125
156,7.71307373046875
157,8.83941650390625
158,6.82257080078125
159,7.7159423828125
160,6.54156494140625
161,8.299560546875
162,7.9716796875
163,7.0562744140625
164,6.56396484375
165,7.47845458984375
166,6.82183837890625
167,7.75946044921875
168,8.01995849609375
169,6.214111328125
170,7.29046630859375
171,7.97088623046875
172,6.37738037109375
173,6.5185546875
174,8.205322265625
175,6.68536376953125
176,9.72918701171875
177,8.6280517578125
178,6.3778076171875
179,7.1737060546875
180,6.84649658203125
181,7.68927001953125
182,6.16650390625
183,7.45489501953125
184,7.50360107421875
185,0.1605224609375
186,7.5487060546875
187,8.5101318359375
188,8.08740234375
189,6.469970703125
190,6.9154052734375
191,8.04132080078125
192,5.39520263671875
193,6.44732666015625
194,7.9722900390625
195,8.48651123046875
196,8.7452392578125
197,6.21246337890625
198,8.02166748046875
199,7.970947265625
200,6.2835693359375
201,8.32183837890625
202,9.35357666015625
203,6.25921630859375
204,7.95245361328125
205,7.19708251953125
206,9.5426025390625
207,7.3162841796875
208,7.40777587890625
209,8.90936279296875
210,8.8153076171875
211,5.18109130859375
212,6.75372314453125
213,7.90130615234375
214,7.12689208984375
215,7.54901123046875
216,6.639892578125
217,8.1812744140625
218,6.84759521484375
219,7.572998046875
220,6.44732666015625
221,5.13421630859375
222,7.40838623046875
223,8.27496337890625
224,8.90960693359375
225,6.58746337890625
226,5.97808837890625
227,7.10308837890625
228,7.45806884765625
229,8.81500244140625
230,6.28289794921875
231,8.67950439453125
232,5.77496337890625
233,8.838623046875
234,7.74017333984375
235,7.52520751953125
236,7.27325439453125
237,8.089599609375
238,6.6875
239,7.59515380859375
240,7.384521484375
241,6.35302734375
242,5.8143310546875
243,7.50201416015625
244,8.509765625
245,6.8218994140625
246,8.15863037109375
247,6.9638671875
248,7.83038330078125
249,5.2283935546875
250,7.94708251953125
251,8.43914794921875
252,7.971435546875
253,7.76043701171875
254,6.79833984375
255,6.330322265625
256,8.08905029296875
257,7.14984130859375
258,8.95574951171875
259,7.7838134765625
260,7.33721923828125
261,7.9471435546875
262,6.25970458984375
263,9.5645751953125
264,7.83001708984375
265,8.79241943359375
266,8.32196044921875
267,8.2750244140625
268,6.82171630859375
269,6.79901123046875
270,5.83782958984375
271,0.16796875
272,7.17388916015625
273,7.45501708984375
274,6.09527587890625
275,6.56402587890625
276,6.93896484375
277,7.38458251953125
278,7.26959228515625
279,9.28326416015625
280,8.53350830078125
281,8.18170166015625
282,7.40765380859375
283,7.1029052734375
284,6.21282958984375
285,7.00994873046875
286,8.3216552734375
287,7.5965576171875
288,6.705810546875
289,5.767578125
290,5.9783935546875
291,7.7125244140625
292,6.5872802734375
293,6.8919677734375
294,7.10406494140625
295,7.2679443359375
296,6.96368408203125
297,7.5484619140625
298,7.9754638671875
299,8.67327880859375
300,7.94757080078125
301,7.174072265625
302,6.3536376953125
303,7.80633544921875
304,9.93939208984375
305,6.84674072265625
306,6.8690185546875
307,6.6121826171875
308,7.103759765625
309,7.1273193359375
310,6.70611572265625
311,6.23779296875
312,8.25177001953125
313,8.11175537109375
314,6.9168701171875
315,7.69158935546875
316,7.57159423828125
317,8.01715087890625
318,6.61419677734375
319,7.45489501953125
320,6.680908203125
321,8.76715087890625
322,10.8299560546875
323,8.53253173828125
324,7.43115234375
325,7.07989501953125
326,9.282470703125
327,7.9248046875
328,8.01727294921875
329,9.355712890625
330,7.50347900390625
331,7.853271484375
332,4.9476318359375
333,7.90008544921875
334,8.486328125
335,7.17498779296875
336,9.939208984375
337,7.10302734375
338,6.3079833984375
339,8.39208984375
340,8.0169677734375
341,7.5018310546875
342,7.71295166015625
343,8.6734619140625
344,7.24359130859375
345,8.27618408203125
346,6.79962158203125
347,8.22808837890625
348,6.35272216796875
349,6.541748046875
350,8.29815673828125
351,8.275634765625
352,7.40887451171875
353,6.072998046875
354,8.324462890625
355,6.8453369140625
356,7.855224609375
357,7.0797119140625
358,7.62335205078125
359,8.6968994140625
360,6.75225830078125
361,6.21221923828125
362,7.151123046875
363,8.09130859375
364,9.31414794921875
365,8.11248779296875
366,8.743408203125
367,7.5955810546875
368,8.22821044921875
369,8.8375244140625
370,6.3077392578125
371,6.9400634765625
372,7.57208251953125
373,7.03265380859375
374,7.75909423828125
375,7.50372314453125
376,8.25299072265625
377,8.5592041015625
378,7.90118408203125
379,8.6759033203125
380,8.8138427734375
381,8.34552001953125
382,6.2825927734375
383,9.16546630859375
384,5.7701416015625
385,8.1817626953125
386,6.70703125
387,7.87646484375
388,7.430908203125
389,6.8687744140625
390,8.86212158203125
391,8.83721923828125
392,8.5809326171875
393,7.29107666015625
394,8.65087890625
395,7.4312744140625
396,8.88421630859375
397,7.57452392578125
398,9.188720703125
399,7.1744384765625
400,7.1741943359375
401,7.15069580078125
402,7.572021484375
403,6.4935302734375
404,8.29833984375
405,6.51715087890625
406,6.542724609375
407,6.4248046875
408,5.837890625
409,4.71240234375
410,7.59515380859375
411,9.6351318359375
412,7.1739501953125
413,8.43963623046875
414,5.415771484375
415,7.57159423828125
416,8.43939208984375
417,6.86846923828125
418,8.9083251953125
419,6.42816162109375
420,7.50140380859375
421,5.93182373046875
422,8.11053466796875
423,6.49346923828125
424,8.67315673828125
425,5.93194580078125
426,9.23626708984375
427,7.38433837890625
428,6.30645751953125
429,8.064453125
430,6.868408203125
431,7.12615966796875
432,6.39971923828125
433,7.0799560546875
434,6.65753173828125
435,0.17138671875
436,6.5169677734375
437,6.91546630859375
438,0.16015625
439,5.110595703125
440,8.46240234375
441,8.41552734375
442,7.19830322265625
443,8.6497802734375
444,8.5811767578125
445,7.8529052734375
446,8.158203125
447,8.5325927734375
448,7.24346923828125
449,8.5325927734375
450,6.352783203125
451,7.7828369140625
452,8.15753173828125
453,8.04010009765625
454,7.59527587890625
455,8.08721923828125
456,6.9154052734375
457,6.91534423828125
458,8.81396484375
459,7.009765625
460,7.45440673828125
461,7.66546630859375
462,8.34490966796875
463,6.32952880859375
464,8.93170166015625
465,6.54071044921875
466,7.47772216796875
467,6.87017822265625
468,7.219970703125
469,6.329345703125
470,7.220703125
471,6.3089599609375
472,6.5638427734375
473,8.53314208984375
474,7.17303466796875
475,7.8294677734375
476,7.3138427734375
477,9.33056640625
478,7.47784423828125
479,6.75128173828125
480,7.71209716796875
481,6.79974365234375
482,7.0560302734375
483,7.8760986328125
484,8.48797607421875
485,7.17315673828125
486,7.36102294921875
487,8.08709716796875
488,6.09515380859375
489,5.8607177734375
490,7.1029052734375
491,7.5716552734375
492,8.04022216796875
493,7.735595703125
494,7.1029052734375
495,6.8919677734375
496,6.9151611328125
497,7.477783203125
498,7.6654052734375
499,7.384765625
500,6.16522216796875
501,8.81378173828125
502,7.57171630859375
503,6.9388427734375
504,6.891845703125
505,6.915283203125
506,8.579345703125
507,6.39996337890625
508,6.86846923828125
509,7.80584716796875
510,9.446533203125
511,6.77484130859375
512,7.38397216796875
513,7.196533203125
514,6.18878173828125
515,0.1568603515625
516,0.169189453125
517,8.8604736328125
518,6.61053466796875
519,8.040283203125
520,0.1607666015625
521,7.946533203125
522,8.32159423828125
523,9.4464111328125
524,7.8291015625
525,10.1964111328125
526,8.74334716796875
527,8.88397216796875
528,6.4932861328125
529,6.7276611328125
530,0.1512451171875
531,7.12640380859375
532,8.9307861328125
533,8.22784423828125
534,7.61810302734375
535,6.8917236328125
536,7.71209716796875
537,8.3917236328125
538,7.6654052734375
539,7.196533203125
540,7.3370361328125
541,7.78240966796875
542,8.3917236328125
543,8.81378173828125
544,5.7431640625
545,6.75140380859375
546,7.59490966796875
547,8.3214111328125
548,7.4306640625
549,7.4073486328125
550,6.8448486328125
551,8.1104736328125
552,9.2589111328125
553,7.21990966796875
554,9.4246826171875
555,8.5322265625
556,5.837158203125
557,7.89947509765625
558,7.2435302734375
559,0.1541748046875
560,7.4306640625
561,8.60260009765625
562,6.680908203125
563,6.8682861328125
564,7.2667236328125
565,8.4151611328125
566,7.4307861328125
567,6.75115966796875
568,7.75897216796875
569,7.9697265625
570,7.8994140625
571,8.53228759765625
572,8.8134765625
573,8.46197509765625
574,7.2197265625
575,6.21197509765625
576,7.96978759765625
577,8.2041015625
578,8.27435302734375
579,8.20404052734375
580,7.87603759765625
581,7.4072265625
582,9.1651611328125
583,6.8919677734375
584,7.5947265625
585,8.08709716796875
586,8.25091552734375
587,6.985595703125
588,6.49322509765625
589,0.158203125
590,7.38385009765625
591,8.69635009765625
592,7.85272216796875
593,7.1729736328125
594,9.2120361328125
595,7.82928466796875
596,8.790283203125
597,7.99322509765625
598,6.8917236328125
599,7.5245361328125
600,6.3292236328125
601,0.14898681640625
602,0.1632080078125
603,9.0009765625
604,6.8212890625
605,6.6104736328125
606,6.3759765625
607,0.152099609375
608,6.5633544921875
609,6.98529052734375
610,6.7978515625
611,7.57135009765625
612,7.313720703125
613,7.38385009765625
614,7.38372802734375
615,8.01641845703125
616,6.02435302734375
617,8.3447265625
618,7.10260009765625
619,10.52435302734375
620,8.3214111328125
621,9.32916259765625
622,7.1728515625
623,7.80560302734375
624,9.11810302734375
625,5.7899169921875
626,7.5711669921875
627,7.5242919921875
628,6.9149169921875
629,6.51654052734375
630,8.88372802734375
631,7.1962890625
632,7.1494140625
633,9.21185302734375
634,6.32916259765625
635,5.86041259765625
636,7.8994140625
637,8.9072265625
638,7.99310302734375
639,7.38385009765625
640,0.1607666015625
641,7.1260986328125
642,7.1494140625
643,8.9072265625
644,7.59466552734375
645,7.45404052734375
646,7.38372802734375
647,7.1964111328125
648,7.4071044921875
649,7.14923095703125
650,7.52459716796875
651,7.57122802734375
652,6.1650390625
653,0.16064453125
654,8.01641845703125
655,5.9542236328125
656,4.82904052734375
657,7.28997802734375
658,8.2041015625
659,6.79803466796875
660,7.2664794921875
661,7.8291015625
662,5.36822509765625
663,7.2664794921875
664,7.31365966796875
665,8.62615966796875
666,7.5242919921875
667,6.1416015625
668,7.5478515625
669,6.51654052734375
670,8.27435302734375
671,9.32928466796875
672,0.15386962890625
673,8.2041015625
674,8.39178466796875
675,7.9462890625
676,6.7744140625
677,7.0322265625
678,7.40716552734375
679,7.73529052734375
680,8.01666259765625
681,7.61822509765625
682,8.3447265625
683,10.1259765625
684,7.0791015625
685,7.05572509765625
686,0.1588134765625
687,6.86810302734375
688,0.15869140625
689,7.80584716796875
690,7.07904052734375
691,7.0086669921875
692,7.8526611328125
693,7.9227294921875
694,9.5399169921875
695,8.2978515625
696,7.5946044921875
697,6.7744140625
698,0.1544189453125
699,7.6883544921875
700,7.594482421875
701,6.32879638671875
702,6.047607421875
703,7.21978759765625
704,8.36785888671875
705,9.07122802734375
706,7.28973388671875
707,7.03216552734375
708,5.7666015625
709,6.68060302734375
710,6.4696044921875
711,6.42266845703125
712,6.58685302734375
713,6.844482421875
714,6.7039794921875
715,6.68048095703125
716,8.86029052734375
717,8.20391845703125
718,7.96954345703125
719,6.91485595703125
720,5.6728515625
721,7.43048095703125
722,6.63372802734375
723,6.188232421875
724,6.39923095703125
725,7.26654052734375
726,9.4461669921875
727,7.852294921875
728,7.7586669921875
729,6.8914794921875
730,6.938232421875
731,8.97735595703125
732,6.79766845703125
733,8.672607421875
734,6.16485595703125
735,8.555419921875
736,7.40716552734375
737,6.61016845703125
738,6.58673095703125
739,6.8446044921875
740,6.7042236328125
741,6.35235595703125
742,6.98516845703125
743,9.8914794921875
744,8.9306640625
745,6.18829345703125
746,8.2977294921875
747,7.64178466796875
748,7.87579345703125
749,9.2586669921875
750,6.63372802734375
751,6.98529052734375
752,8.2039794921875
753,6.25872802734375
754,8.48516845703125
755,7.68829345703125
756,7.453857421875
757,8.672607421875
758,8.2041015625
759,8.531982421875
760,5.0400390625
761,7.94610595703125
762,7.87579345703125
763,6.09454345703125
764,7.31341552734375
765,7.0789794921875
766,0.149658203125
767,8.81341552734375
768,7.149169921875
769,6.37579345703125
770,7.735107421875
771,7.242919921875
772,6.1881103515625
773,7.64166259765625
774,8.4620361328125
775,6.1416015625
776,0.14776611328125
777,7.5943603515625
778,6.46942138671875
779,7.64154052734375
780,8.5322265625
781,7.64154052734375
782,0.158203125
783,6.563232421875
784,5.81329345703125
785,7.71185302734375
786,5.08642578125
787,0.16204833984375
788,7.571044921875
789,7.24310302734375
790,5.86016845703125
791,0.15081787109375
792,7.899169921875
793,6.539794921875
794,7.5946044921875
795,6.30572509765625
796,7.0555419921875
797,5.461669921875
798,0.1612548828125
799,0.16094970703125
800,7.28961181640625
801,6.46942138671875
802,0.154296875
803,7.87579345703125
804,7.52410888671875
805,6.3287353515625
806,7.8052978515625
807,7.05535888671875
808,7.852294921875
809,8.063232421875
810,6.305419921875
811,7.21942138671875
812,7.055419921875
813,7.875732421875
814,7.33673095703125
815,7.59454345703125
816,7.03204345703125
817,0.1474609375
818,8.53192138671875
819,5.953857421875
820,6.02410888671875
821,0.1544189453125
822,9.1649169921875
823,8.32110595703125
824,8.48516845703125
825,8.43804931640625
826,6.5631103515625
827,6.2115478515625
828,0.15625
829,7.242919921875
830,0.14373779296875
831,7.852294921875
832,9.23516845703125
833,6.39910888671875
834,6.84454345703125
835,7.0552978515625
836,6.446044921875
837,6.539794921875
838,7.36004638671875
839,8.180419921875
840,8.69610595703125
841,0.162841796875
842,7.31329345703125
843,7.7584228515625
844,7.008544921875
845,8.156982421875
846,6.164794921875
847,0.1514892578125
848,8.4849853515625
849,8.32110595703125
850,7.75860595703125
851,9.516357421875
852,7.2427978515625
853,6.53961181640625
854,8.32110595703125
855,0.155517578125
856,7.89910888671875
857,0.15740966796875
858,6.235107421875
859,8.39129638671875
860,8.29754638671875
861,6.96148681640625
862,6.914794921875
863,6.72723388671875
864,0.1495361328125
865,6.25872802734375
866,6.93817138671875
867,8.18017578125
868,6.9615478515625
869,8.46142578125
870,6.18817138671875
871,0.15087890625
872,6.1412353515625
873,9.6568603515625
874,7.87579345703125
875,6.65704345703125
876,8.2037353515625
877,7.453857421875
878,7.50079345703125
879,8.69598388671875
880,7.946044921875
881,8.227294921875
882,6.539794921875
883,8.53192138671875
884,6.586669921875
885,10.4537353515625
886,7.781982421875
887,7.6177978515625
888,7.688232421875
889,6.7039794921875
890,6.586669921875
891,7.946044921875
892,0.15277099609375
893,7.6646728515625
894,7.524169921875
895,7.1959228515625
896,6.6802978515625
897,9.1177978515625
898,7.78192138671875
899,6.821044921875
900,6.399169921875
901,5.2037353515625
902,0.14935302734375
903,7.7115478515625
904,7.03192138671875
905,7.33648681640625
906,0.15167236328125
907,0.15240478515625
908,7.59429931640625
909,7.68804931640625
910,8.6021728515625
911,0.14508056640625
912,7.52410888671875
913,6.844482421875
914,7.5006103515625
915,5.90692138671875
916,7.89923095703125
917,0.16351318359375
918,7.26629638671875
919,8.1099853515625
920,6.46929931640625
921,5.7896728515625
922,6.63336181640625
923,0.1539306640625
924,7.73504638671875
925,5.67254638671875
926,5.74285888671875
927,5.7662353515625
928,7.66473388671875
929,0.14801025390625
930,7.61785888671875
931,7.05535888671875
932,6.49285888671875
933,10.24285888671875
934,8.32098388671875
935,7.2662353515625
936,6.9849853515625
937,8.8131103515625
938,7.8287353515625
939,7.50048828125
940,0.15484619140625
941,8.2506103515625
942,7.1724853515625
943,8.5787353515625
944,7.54766845703125
945,7.80523681640625
946,9.14117431640625
947,7.0084228515625
948,6.656982421875
949,8.36785888671875
950,8.039794921875
951,0.14617919921875
952,8.10992431640625
953,8.22723388671875
954,9.72711181640625
955,8.367919921875
956,9.0943603515625
957,7.149169921875
958,8.81304931640625
959,7.17254638671875
960,9.21142578125
961,7.7349853515625
962,6.86773681640625
963,0.15081787109375
964,8.1802978515625
965,0.1444091796875
966,8.32098388671875
967,7.36004638671875
968,8.8834228515625
969,6.7740478515625
970,6.79766845703125
971,7.43023681640625
972,6.4459228515625
973,7.8990478515625
974,8.9537353515625
975,0.14764404296875
976,7.45361328125
977,6.891357421875
978,8.789794921875
979,7.26617431640625
980,5.57867431640625
981,6.82086181640625
982,6.56304931640625
983,7.10198974609375
984,6.7271728515625
985,6.77398681640625
986,8.01611328125
987,7.38336181640625
988,6.68035888671875
989,10.35986328125
990,7.05517578125
991,0.14923095703125
992,7.61773681640625
993,8.4849853515625
994,7.68817138671875
995,0.1536865234375
996,7.33648681640625
997,0.14404296875
998,8.69598388671875
999,0.1512451171875

==> communication_costs/facebook_page/mmlp_sage_400.csv <==
Sno,node
0,423.48065185546875
1,432.50335693359375
2,0.68780517578125
3,418.0703125
4,418.06378173828125
5,0.6842041015625
6,425.26763916015625
7,426.8192138671875
8,427.596435546875
9,434.0374755859375
10,436.61431884765625
11,435.07098388671875
12,407.23052978515625
13,417.53253173828125
14,0.667724609375
15,447.9537353515625
16,437.38592529296875
17,437.9031982421875
18,422.43304443359375
19,412.89788818359375
20,402.3306884765625
21,422.43304443359375
22,407.22119140625
23,434.29022216796875
24,409.80511474609375
25,431.1962890625
26,415.47021484375
27,414.96368408203125
28,433.00347900390625
29,433.260986328125
30,406.44500732421875
31,397.938720703125
32,428.87286376953125
33,403.865234375
34,404.90093994140625
35,441.76812744140625
36,425.52642822265625
37,415.98785400390625
38,439.70867919921875
39,433.5167236328125
40,421.3966064453125
41,425.005615234375
42,423.2015380859375
43,426.5545654296875
44,443.3123779296875
45,428.873291015625
46,421.91229248046875
47,444.8607177734375
48,447.9517822265625
49,430.42108154296875
50,417.52978515625
51,411.08355712890625
52,450.5341796875
53,400.26043701171875
54,437.12261962890625
55,423.20098876953125
56,440.734130859375
57,422.9429931640625
58,415.983642578125
59,418.56146240234375
60,395.357177734375
61,395.35736083984375
62,442.27935791015625
63,403.0916748046875
64,431.96710205078125
65,409.79986572265625
66,422.42852783203125
67,424.23272705078125
68,426.03662109375
69,421.39654541015625
70,428.10125732421875
71,442.7945556640625
72,424.49005126953125
73,427.8428955078125
74,434.28887939453125
75,417.7890625
76,410.3145751953125
77,419.593994140625
78,412.115478515625
79,403.8699951171875
80,429.39080810546875
81,426.552978515625
82,436.86993408203125
83,445.1190185546875
84,404.3831787109375
85,0.68475341796875
86,425.0093994140625
87,420.88214111328125
88,419.33441162109375
89,420.37091064453125
90,422.68798828125
91,421.398193359375
92,0.6859130859375
93,429.1307373046875
94,425.52130126953125
95,424.49053955078125
96,397.93505859375
97,423.46063232421875
98,441.248291015625
99,437.381103515625
100,410.0545654296875
101,412.37274169921875
102,406.7037353515625
103,412.3729248046875
104,418.56072998046875
105,417.52923583984375
106,427.32666015625
107,430.6810302734375
108,425.52349853515625
109,418.30328369140625
110,413.6627197265625
111,401.03070068359375
112,430.41998291015625
113,396.13153076171875
114,412.37298583984375
115,403.60693359375
116,444.3428955078125
117,412.115966796875
118,444.34246826171875
119,413.404541015625
120,450.52886962890625
121,422.94317626953125
122,435.57574462890625
123,432.2244873046875
124,437.63861083984375
125,401.54473876953125
126,438.67510986328125
127,428.61468505859375
128,442.79449462890625
129,464.451416015625
130,408.248779296875
131,397.1619873046875
132,395.8731689453125
133,445.11614990234375
134,415.474365234375
135,388.3990478515625
136,417.013671875
137,400.51806640625
138,427.8414306640625
139,410.8258056640625
140,425.00634765625
141,432.22607421875
142,443.82757568359375
143,409.79669189453125
144,407.99310302734375
145,438.66943359375
146,426.810546875
147,442.5367431640625
148,430.16162109375
149,0.6644287109375
150,413.92010498046875
151,406.963134765625
152,426.29473876953125
153,411.85980224609375
154,412.37420654296875
155,446.40716552734375
156,431.9674072265625
157,407.2169189453125
158,441.76361083984375
159,452.3336181640625
160,431.96734619140625
161,423.71649169921875
162,413.66436767578125
163,428.099609375
164,416.5001220703125
165,445.37347412109375
166,426.55279541015625
167,421.13812255859375
168,428.0992431640625
169,445.89111328125
170,460.3265380859375
171,425.5213623046875
172,402.06036376953125
173,399.48321533203125
174,422.4285888671875
175,432.224609375
176,414.18133544921875
177,403.0928955078125
178,412.63226318359375
179,430.67822265625
180,421.14276123046875
181,415.211181640625
182,435.318115234375
183,438.41259765625
184,405.927490234375
185,407.2164306640625
186,435.576171875
187,428.873046875
188,430.16412353515625
189,432.48236083984375
190,425.7791748046875
191,426.81036376953125
192,400.255859375
193,417.0133056640625
194,447.177978515625
195,397.41998291015625
196,404.3812255859375
197,430.4202880859375
198,425.77972412109375
199,411.08599853515625
200,428.3597412109375
201,421.91217041015625
202,394.32568359375
203,428.87420654296875
204,414.6932373046875
205,409.28338623046875
206,445.11474609375
207,423.71783447265625
208,414.69293212890625
209,414.9566650390625
210,424.748046875
211,410.05279541015625
212,408.76434326171875
213,420.6236572265625
214,437.3804931640625
215,406.70428466796875
216,439.44451904296875
217,423.45892333984375
218,399.483642578125
219,410.82623291015625
220,399.22430419921875
221,443.82568359375
222,412.37261962890625
223,445.88836669921875
224,437.89666748046875
225,401.029541015625
226,405.92742919921875
227,441.7662353515625
228,411.85760498046875
229,428.09918212890625
230,387.880859375
231,410.56854248046875
232,427.06805419921875
233,423.4627685546875
234,427.32745361328125
235,450.01385498046875
236,395.35845947265625
237,435.5765380859375
238,416.4981689453125
239,442.021728515625
240,423.20159912109375
241,411.60015869140625
242,406.18511962890625
243,427.328369140625
244,413.14605712890625
245,395.872802734375
246,448.72430419921875
247,431.70880126953125
248,438.92840576171875
249,424.49005126953125
250,442.53826904296875
251,431.19586181640625
252,433.51312255859375
253,421.13958740234375
254,412.1160888671875
255,413.14739990234375
256,422.6851806640625
257,430.42071533203125
258,413.14752197265625
259,444.08404541015625
260,426.5523681640625
261,417.0133056640625
262,400.7713623046875
263,400.51318359375
264,403.09222412109375
265,437.63922119140625
266,426.81048583984375
267,409.28387451171875
268,413.91998291015625
269,441.766357421875
270,449.24005126953125
271,427.06903076171875
272,428.8729248046875
273,414.95098876953125
274,431.19305419921875
275,427.841796875
276,413.91998291015625
277,407.991455078125
278,434.8033447265625
279,424.748046875
280,418.045166015625
281,420.88116455078125
282,413.14617919921875
283,416.49969482421875
284,408.24798583984375
285,400.25579833984375
286,442.798095703125
287,435.0604248046875
288,451.56097412109375
289,428.1004638671875
290,440.73394775390625
291,428.35699462890625
292,433.51409912109375
293,434.029052734375
294,421.1390380859375
295,432.48272705078125
296,400.77117919921875
297,406.95843505859375
298,417.52947998046875
299,415.7255859375
300,417.7869873046875
301,470.382568359375
302,398.7091064453125
303,418.56109619140625
304,427.84149169921875
305,391.74920654296875
306,416.49749755859375
307,431.19354248046875
308,451.8177490234375
309,432.74029541015625
310,436.0924072265625
311,428.357421875
312,450.0133056640625
313,413.1461181640625
314,410.568359375
315,448.7242431640625
316,448.4661865234375
317,423.20184326171875
318,434.289306640625
319,438.15576171875
320,386.33343505859375
321,402.31793212890625
322,423.4591064453125
323,425.52484130859375
324,419.33465576171875
325,431.1934814453125
326,426.03668212890625
327,422.42718505859375
328,422.1695556640625
329,429.38897705078125
330,0.66998291015625
331,405.67169189453125
332,423.97418212890625
333,417.786865234375
334,425.77899169921875
335,430.41973876953125
336,395.87298583984375
337,431.19439697265625
338,430.93511962890625
339,401.54595947265625
340,424.4898681640625
341,438.412841796875
342,425.77886962890625
343,435.3179931640625
344,430.16168212890625
345,423.71697998046875
346,423.45941162109375
347,406.700927734375
348,409.7947998046875
349,413.40386962890625
350,429.131103515625
351,412.11865234375
352,413.14837646484375
353,444.0833740234375
354,424.49072265625
355,409.5380859375
356,430.93560791015625
357,432.9998779296875
358,415.46649169921875
359,443.56768798828125
360,424.23260498046875
361,427.84271240234375
362,438.6708984375
363,432.22723388671875
364,410.56878662109375
365,430.6776123046875
366,422.1693115234375
367,448.2083740234375
368,435.5762939453125
369,415.72467041015625
370,413.404296875
371,425.52099609375
372,418.81842041015625
373,416.755615234375
374,409.7950439453125
375,413.66241455078125
376,422.94500732421875
377,434.28826904296875
378,415.72412109375
379,425.77862548828125
380,437.63916015625
381,389.1702880859375
382,431.96697998046875
383,429.64752197265625
384,404.38037109375
385,398.96661376953125
386,421.39593505859375
387,431.4508056640625
388,436.34912109375
389,414.1776123046875
390,424.23382568359375
391,434.291748046875
392,443.5693359375
393,403.8646240234375
394,436.3492431640625
395,395.61456298828125
396,452.85089111328125
397,439.96136474609375
398,439.4429931640625
399,398.450439453125
400,409.5364990234375
401,417.0133056640625
402,0.66943359375
403,419.59149169921875
404,430.16143798828125
405,418.56036376953125
406,0.6640625
407,437.38018798828125
408,429.13067626953125
409,415.72406005859375
410,432.22412109375
411,423.4586181640625
412,422.42706298828125
413,420.10693359375
414,434.802490234375
415,403.34893798828125
416,402.57550048828125
417,410.3114013671875
418,408.7630615234375
419,439.70068359375
420,421.65386962890625
421,408.50738525390625
422,445.37249755859375
423,441.50531005859375
424,396.1307373046875
425,432.48175048828125
426,405.66925048828125
427,425.26312255859375
428,435.31756591796875
429,432.22406005859375
430,432.74114990234375
431,429.9036865234375
432,392.0052490234375
433,405.669189453125
434,421.91143798828125
435,422.942626953125
436,453.3646240234375
437,436.60675048828125
438,413.4036865234375
439,405.92718505859375
440,422.169189453125
441,394.06781005859375
442,466.51287841796875
443,452.33331298828125
444,424.2318115234375
445,427.84124755859375
446,428.1005859375
447,430.9349365234375
448,429.64581298828125
449,391.23193359375
450,412.63018798828125
451,427.32550048828125
452,409.278564453125
453,402.31756591796875
454,426.036376953125
455,434.2864990234375
456,410.8255615234375
457,399.99810791015625
458,419.3333740234375
459,414.95123291015625
460,414.6927490234375
461,399.7396240234375
462,429.903564453125
463,424.48944091796875
464,428.09893798828125
465,454.6536865234375
466,417.787841796875
467,427.067626953125
468,438.15350341796875
469,414.43487548828125
470,413.4034423828125
471,419.591064453125
472,422.169189453125
473,438.1534423828125
474,394.5831298828125
475,427.84112548828125
476,412.88818359375
477,418.559814453125
478,426.03643798828125
479,0.6651611328125
480,420.6224365234375
481,424.48956298828125
482,419.07550048828125
483,406.700439453125
484,421.6536865234375
485,405.6693115234375
486,414.177001953125
487,401.28643798828125
488,394.32550048828125
489,424.2315673828125
490,413.66131591796875
491,437.38092041015625
492,413.9193115234375
493,442.0208740234375
494,423.458251953125
495,414.95025634765625
496,432.22393798828125
497,428.87237548828125
498,0.6607666015625
499,0.67529296875
500,414.69281005859375
501,420.8800048828125
502,421.395751953125
503,422.94256591796875
504,0.66259765625
505,452.8489990234375
506,445.372314453125
507,439.44268798828125
508,423.20025634765625
509,454.91156005859375
510,398.192626953125
511,414.6925048828125
512,411.59869384765625
513,428.61444091796875
514,420.36456298828125
515,411.08331298828125
516,434.5440673828125
517,0.662109375
518,417.78631591796875
519,438.6690673828125
520,422.94256591796875
521,418.044189453125
522,0.666748046875
523,438.92694091796875
524,426.29412841796875
525,401.5443115234375
526,430.419189453125
527,406.44256591796875
528,395.0987548828125
529,433.7706298828125
530,411.598876953125
531,422.42706298828125
532,401.286376953125
533,423.7159423828125
534,423.45819091796875
535,411.59869384765625
536,406.1845703125
537,437.1221923828125
538,440.2159423828125
539,418.55963134765625
540,430.9346923828125
541,421.39569091796875
542,438.92706298828125
543,435.575439453125
544,427.3251953125
545,452.07537841796875
546,433.2550048828125
547,399.9970703125
548,445.6300048828125
549,419.0751953125
550,422.427001953125
551,420.10650634765625
552,432.9970703125
553,428.61431884765625
554,440.9892578125
555,427.84088134765625
556,435.05975341796875
557,415.20806884765625
558,425.00494384765625
559,414.17706298828125
560,413.91912841796875
561,399.73931884765625
562,434.0284423828125
563,425.7783203125
564,422.16925048828125
565,433.25482177734375
566,428.09869384765625
567,420.6220703125
568,444.34088134765625
569,416.2393798828125
570,430.9345703125
571,432.22357177734375
572,441.50506591796875
573,432.2237548828125
574,428.0986328125
575,438.15325927734375
576,431.1923828125
577,410.8251953125
578,431.70806884765625
579,426.55181884765625
580,439.7003173828125
581,436.8642578125
582,425.7784423828125
583,477.5986328125
584,391.7471923828125
585,394.3253173828125
586,428.6143798828125
587,422.1690673828125
588,413.4034423828125
589,438.41119384765625
590,435.57537841796875
591,420.622314453125
592,442.5361328125
593,432.9970703125
594,431.4503173828125
595,433.51275634765625
596,456.20001220703125
597,421.39544677734375
598,423.20025634765625
599,433.51275634765625
600,413.1455078125
601,418.8175048828125
602,442.79400634765625
603,430.9344482421875
604,455.1689453125
605,420.87994384765625
606,403.34869384765625
607,421.13763427734375
608,451.3017578125
609,411.8563232421875
610,434.2862548828125
611,417.78619384765625
612,0.66595458984375
613,445.88775634765625
614,406.7000732421875
615,426.2940673828125
616,426.8096923828125
617,432.7392578125
618,395.6141357421875
619,417.2705078125
620,419.84869384765625
621,414.69219970703125
622,422.4267578125
623,438.66888427734375
624,438.41107177734375
625,437.63775634765625
626,0.6583251953125
627,411.08294677734375
628,434.0283203125
629,437.6376953125
630,409.7938232421875
631,421.39544677734375
632,413.66119384765625
633,436.09075927734375
634,431.9656982421875
635,410.8250732421875
636,411.8564453125
637,410.5673828125
638,423.4581298828125
639,426.2938232421875
640,423.97369384765625
641,424.4891357421875
642,447.95025634765625
643,415.20806884765625
644,411.3406982421875
645,410.5673828125
646,430.4188232421875
647,407.21575927734375
648,413.91900634765625
649,418.81719970703125
650,428.09857177734375
651,410.56719970703125
652,438.41107177734375
653,381.6922607421875
654,403.34869384765625
655,431.1922607421875
656,418.04388427734375
657,411.59857177734375
658,442.0203857421875
659,415.20794677734375
660,423.45806884765625
661,424.74700927734375
662,439.95794677734375
663,435.5750732421875
664,414.95025634765625
665,420.36419677734375
666,420.3642578125
667,422.42669677734375
668,409.2781982421875
669,414.17657470703125
670,402.05938720703125
671,425.0047607421875
672,421.3953857421875
673,410.5672607421875
674,0.658935546875
675,442.02044677734375
676,407.47369384765625
677,413.91888427734375
678,426.8095703125
679,0.658203125
680,421.91107177734375
681,438.4110107421875
682,422.6845703125
683,417.27032470703125
684,437.63751220703125
685,410.8250732421875
686,432.73919677734375
687,428.35650634765625
688,451.81732177734375
689,401.54388427734375
690,430.93450927734375
691,422.94244384765625
692,435.0594482421875
693,409.53594970703125
694,0.65771484375
695,439.1844482421875
696,442.53607177734375
697,417.01251220703125
698,419.3330078125
699,396.38751220703125
700,438.9266357421875
701,443.3094482421875
702,422.4266357421875
703,0.673095703125
704,0.6646728515625
705,447.176513671875
706,416.75469970703125
707,409.2781982421875
708,417.7861328125
709,0.653564453125
710,448.2078857421875
711,415.981201171875
712,430.9344482421875
713,445.11407470703125
714,430.16094970703125
715,430.67657470703125
716,418.5595703125
717,426.2938232421875
718,448.72357177734375
719,431.45013427734375
720,419.07489013671875
721,413.4031982421875
722,422.16876220703125
723,0.662109375
724,436.3482666015625
725,394.84075927734375
726,427.3250732421875
727,406.18438720703125
728,427.582763671875
729,425.778076171875
730,438.6688232421875
731,410.5672607421875
732,442.02020263671875
733,404.12188720703125
734,0.6580810546875
735,440.98907470703125
736,404.37969970703125
737,0.66015625
738,400.254638671875
739,433.2547607421875
740,433.7703857421875
741,423.20001220703125
742,431.45001220703125
743,419.33282470703125
744,436.60614013671875
745,435.05950927734375
746,428.09844970703125
747,412.62969970703125
748,427.067138671875
749,459.03607177734375
750,408.2469482421875
751,436.86419677734375
752,0.6622314453125
753,407.2154541015625
754,403.090576171875
755,441.7625732421875
756,395.3563232421875
757,423.4576416015625
758,438.92657470703125
759,402.8328857421875
760,429.64544677734375
761,450.0125732421875
762,415.98126220703125
763,423.457763671875
764,419.8485107421875
765,432.48126220703125
766,412.114013671875
767,442.53607177734375
768,431.96563720703125
769,417.78594970703125
770,427.0672607421875
771,424.48895263671875
772,396.129638671875
773,406.184326171875
774,411.85626220703125
775,420.621826171875
776,419.8485107421875
777,0.6627197265625
778,444.85614013671875
779,0.66021728515625
780,403.86407470703125
781,409.278076171875
782,0.6580810546875
783,399.481201171875
784,0.66162109375
785,438.926513671875
786,410.56707763671875
787,398.449951171875
788,425.778076171875
789,442.79376220703125
790,417.012451171875
791,410.051513671875
792,440.2154541015625
793,407.21563720703125
794,431.965576171875
795,409.020263671875
796,432.223388671875
797,0.66455078125
798,403.86395263671875
799,441.504638671875
800,423.19989013671875
801,428.87188720703125
802,443.824951171875
803,413.4029541015625
804,441.246826171875
805,405.15301513671875
806,429.903076171875
807,418.81707763671875
808,432.73895263671875
809,437.12188720703125
810,439.184326171875
811,419.848388671875
812,437.379638671875
813,424.74676513671875
814,414.17645263671875
815,0.65777587890625
816,435.3172607421875
817,421.13739013671875
818,441.504638671875
819,428.3560791015625
820,422.16876220703125
821,437.37969970703125
822,425.004638671875
823,415.98114013671875
824,422.426513671875
825,418.30133056640625
826,426.55157470703125
827,415.7232666015625
828,432.22332763671875
829,422.942138671875
830,443.82489013671875
831,441.246826171875
832,446.9185791015625
833,430.93426513671875
834,426.5513916015625
835,413.91851806640625
836,0.6591796875
837,432.99688720703125
838,414.434326171875
839,402.57501220703125
840,420.87957763671875
841,0.65478515625
842,0.66131591796875
843,422.94207763671875
844,432.48114013671875
845,389.16864013671875
846,411.3404541015625
847,446.91864013671875
848,403.6060791015625
849,437.89520263671875
850,399.223388671875
851,419.074951171875
852,0.66485595703125
853,427.84051513671875
854,432.739013671875
855,429.12957763671875
856,437.12176513671875
857,407.989013671875
858,407.473388671875
859,441.50457763671875
860,412.1138916015625
861,437.895263671875
862,427.84063720703125
863,411.34063720703125
864,432.9967041015625
865,428.356201171875
866,426.809326171875
867,444.59820556640625
868,0.65118408203125
869,441.76239013671875
870,424.23095703125
871,418.559326171875
872,438.66864013671875
873,414.9498291015625
874,415.20758056640625
875,426.29364013671875
876,435.31695556640625
877,442.7935791015625
878,420.621826171875
879,434.543701171875
880,432.7388916015625
881,423.71551513671875
882,403.864013671875
883,444.082763671875
884,422.4263916015625
885,416.49676513671875
886,443.824951171875
887,437.89501953125
888,421.6529541015625
889,425.77801513671875
890,408.24676513671875
891,414.69219970703125
892,446.91864013671875
893,424.4888916015625
894,427.8404541015625
895,405.15289306640625
896,416.75439453125
897,404.12164306640625
898,445.37176513671875
899,460.58258056640625
900,0.65850830078125
901,416.75457763671875
902,441.5045166015625
903,0.660400390625
904,416.7545166015625
905,437.63726806640625
906,427.06707763671875
907,435.8326416015625
908,398.96551513671875
909,445.37164306640625
910,403.8638916015625
911,0.6531982421875
912,409.0201416015625
913,0.65185546875
914,0.65093994140625
915,0.659423828125
916,425.5201416015625
917,421.65301513671875
918,416.2388916015625
919,403.6060791015625
920,448.98114013671875
921,412.37164306640625
922,428.09820556640625
923,400.2545166015625
924,415.4654541015625
925,429.12957763671875
926,436.09039306640625
927,406.18426513671875
928,435.5748291015625
929,0.6510009765625
930,427.84051513671875
931,438.41082763671875
932,406.6998291015625
933,422.94195556640625
934,430.9342041015625
935,431.9654541015625
936,445.88726806640625
937,423.45758056640625
938,421.1373291015625
939,418.0435791015625
940,394.84033203125
941,424.23095703125
942,414.69189453125
943,402.8326416015625
944,426.29364013671875
945,0.66131591796875
946,403.86376953125
947,434.80133056640625
948,426.55133056640625
949,407.21551513671875
950,440.7310791015625
951,0.65399169921875
952,447.43426513671875
953,402.574951171875
954,411.3404541015625
955,424.74664306640625
956,409.27789306640625
957,425.77789306640625
958,421.91070556640625
959,396.12945556640625
960,456.7154541015625
961,424.74664306640625
962,414.94976806640625
963,417.52789306640625
964,392.26226806640625
965,418.5592041015625
966,409.53582763671875
967,448.72314453125
968,412.37158203125
969,398.1920166015625
970,430.4185791015625
971,443.0513916015625
972,429.38726806640625
973,405.41064453125
974,422.94189453125
975,437.63726806640625
976,426.8092041015625
977,428.6138916015625
978,454.91070556640625
979,417.52777099609375
980,451.3013916015625
981,424.23101806640625
982,0.6575927734375
983,432.22314453125
984,428.8717041015625
985,0.6510009765625
986,436.34820556640625
987,430.16070556640625
988,422.94183349609375
989,440.7310791015625
990,421.91064453125
991,431.70758056640625
992,433.25439453125
993,417.52789306640625
994,436.60595703125
995,416.23876953125
996,441.2467041015625
997,437.12158203125
998,407.21539306640625
999,419.33258056640625

==> communication_costs/facebook_page/mmlp_sage_es.csv <==
Sno,node
0,69.24810791015625
1,68.98974609375
2,59.95355224609375
3,62.02752685546875
4,50.42315673828125
5,69.741455078125
6,68.1998291015625
7,64.591552734375
8,0.68780517578125
9,57.6357421875
10,62.27880859375
11,69.48297119140625
12,58.65557861328125
13,0.6842041015625
14,60.20367431640625
15,62.26812744140625
16,60.7283935546875
17,64.33111572265625
18,65.10626220703125
19,62.5240478515625
20,65.1033935546875
21,71.54461669921875
22,53.75592041015625
23,59.42938232421875
24,63.55560302734375
25,60.460205078125
26,0.667724609375
27,61.75146484375
28,65.357421875
29,54.79278564453125
30,64.32635498046875
31,60.97698974609375
32,72.32049560546875
33,65.88043212890625
34,54.529541015625
35,64.0692138671875
36,68.4515380859375
37,67.42218017578125
38,57.62451171875
39,66.13360595703125
40,55.04449462890625
41,60.71746826171875
42,69.74285888671875
43,57.88238525390625
44,77.2176513671875
45,58.39678955078125
46,65.35772705078125
47,67.16339111328125
48,57.1123046875
49,59.17578125
50,56.3350830078125
51,52.7313232421875
52,68.70947265625
53,54.0172119140625
54,0.68475341796875
55,49.8892822265625
56,69.4866943359375
57,68.9691162109375
58,61.49151611328125
59,58.9124755859375
60,70.2562255859375
61,0.6859130859375
62,54.79473876953125
63,71.02911376953125
64,60.2010498046875
65,63.81292724609375
66,64.06793212890625
67,64.32952880859375
68,58.65411376953125
69,64.33038330078125
70,56.0794677734375
71,62.26556396484375
72,60.97833251953125
73,62.00543212890625
74,58.65447998046875
75,64.84185791015625
76,61.49127197265625
77,59.17120361328125
78,60.9755859375
79,68.4622802734375
80,73.34942626953125
81,64.073974609375
82,56.5968017578125
83,60.4600830078125
84,58.398193359375
85,65.61602783203125
86,50.92254638671875
87,63.03717041015625
88,66.13299560546875
89,53.240966796875
90,57.10821533203125
91,60.2012939453125
92,49.3748779296875
93,57.8804931640625
94,62.77899169921875
95,61.48992919921875
96,59.1727294921875
97,55.8179931640625
98,63.8109130859375
99,59.68524169921875
100,60.45928955078125
101,58.14068603515625
102,62.2635498046875
103,60.20172119140625
104,62.5216064453125
105,66.904296875
106,66.3887939453125
107,55.56024169921875
108,61.49029541015625
109,58.91351318359375
110,63.03887939453125
111,67.4200439453125
112,65.10028076171875
113,64.0701904296875
114,62.26373291015625
115,61.49169921875
116,67.42156982421875
117,62.7816162109375
118,60.72247314453125
119,55.82135009765625
120,60.45880126953125
121,64.58551025390625
122,62.0079345703125
123,55.30792236328125
124,57.62286376953125
125,64.8421630859375
126,58.91204833984375
127,67.43170166015625
128,66.1328125
129,60.71710205078125
130,57.10748291015625
131,64.326416015625
132,57.1102294921875
133,59.4281005859375
134,56.33392333984375
135,54.272216796875
136,51.6981201171875
137,59.429931640625
138,60.20159912109375
139,61.4901123046875
140,52.46636962890625
141,65.0992431640625
142,62.52227783203125
143,55.04486083984375
144,63.0367431640625
145,54.7926025390625
146,61.232666015625
147,56.33349609375
148,57.88189697265625
149,61.748779296875
150,64.58734130859375
151,57.10748291015625
152,63.5521240234375
153,65.8740234375
154,73.6080322265625
155,70.25592041015625
156,58.138671875
157,69.2252197265625
158,52.98187255859375
159,61.23211669921875
160,56.336181640625
161,65.87384033203125
162,64.06817626953125
163,67.41973876953125
164,69.7403564453125
165,68.19415283203125
166,64.06903076171875
167,66.38916015625
168,66.648193359375
169,63.81341552734375
170,62.006103515625
171,57.1077880859375
172,67.16143798828125
173,62.26361083984375
174,61.74749755859375
175,61.49017333984375
176,58.91229248046875
177,61.2322998046875
178,60.97442626953125
179,67.421630859375
180,62.00634765625
181,64.84161376953125
182,64.8414306640625
183,57.62261962890625
184,62.52117919921875
185,65.36102294921875
186,69.997802734375
187,68.96649169921875
188,58.65380859375
189,59.1697998046875
190,65.0999755859375
191,67.93695068359375
192,59.17364501953125
193,51.69708251953125
194,71.80560302734375
195,58.91168212890625
196,66.38848876953125
197,63.55377197265625
198,57.1082763671875
199,66.1309814453125
200,62.00543212890625
201,60.20098876953125
202,67.421875
203,70.25848388671875
204,68.45166015625
205,56.849609375
206,67.16632080078125
207,60.97509765625
208,65.61956787109375
209,63.03741455078125
210,65.3568115234375
211,71.029052734375
212,57.6226806640625
213,59.42803955078125
214,49.37713623046875
215,54.0142822265625
216,62.52105712890625
217,61.23382568359375
218,67.67718505859375
219,61.7490234375
220,71.28802490234375
221,64.84161376953125
222,57.62322998046875
223,60.9755859375
224,69.22503662109375
225,53.23980712890625
226,55.8197021484375
227,62.52264404296875
228,64.84246826171875
229,58.65570068359375
230,61.232666015625
231,61.49017333984375
232,64.8416748046875
233,66.38946533203125
234,61.48974609375
235,69.74139404296875
236,60.20062255859375
237,66.13104248046875
238,69.2244873046875
239,60.20135498046875
240,53.2410888671875
241,59.4273681640625
242,56.59149169921875
243,0.6644287109375
244,61.74810791015625
245,53.23968505859375
246,55.819091796875
247,65.36492919921875
248,63.553466796875
249,60.7166748046875
250,64.84185791015625
251,65.09906005859375
252,57.62298583984375
253,51.4366455078125
254,57.88092041015625
255,62.26397705078125
256,58.3968505859375
257,75.673828125
258,61.2330322265625
259,55.5604248046875
260,57.880859375
261,68.45074462890625
262,53.2406005859375
263,63.81439208984375
264,64.5838623046875
265,56.84954833984375
266,67.41961669921875
267,57.88037109375
268,71.28662109375
269,67.42205810546875
270,65.35760498046875
271,57.36639404296875
272,53.49737548828125
273,63.29443359375
274,52.46630859375
275,51.694091796875
276,62.00543212890625
277,62.521484375
278,60.20465087890625
279,62.52142333984375
280,60.20184326171875
281,67.93707275390625
282,62.77886962890625
283,50.1466064453125
284,65.0992431640625
285,60.203125
286,53.49761962890625
287,61.489990234375
288,58.13812255859375
289,64.58575439453125
290,66.90380859375
291,63.80987548828125
292,59.169921875
293,62.263671875
294,50.92034912109375
295,50.40509033203125
296,57.885986328125
297,59.6865234375
298,65.35784912109375
299,59.42767333984375
300,59.6876220703125
301,72.31927490234375
302,62.2633056640625
303,56.8504638671875
304,47.5699462890625
305,63.29656982421875
306,59.6854248046875
307,59.94287109375
308,64.84246826171875
309,51.95074462890625
310,60.20074462890625
311,57.62249755859375
312,58.65380859375
313,64.8426513671875
314,67.41973876953125
315,60.97406005859375
316,62.0052490234375
317,67.9351806640625
318,63.29522705078125
319,58.9136962890625
320,52.726806640625
321,59.16943359375
322,60.20172119140625
323,67.93695068359375
324,57.88189697265625
325,64.58343505859375
326,60.71612548828125
327,65.0989990234375
328,58.1383056640625
329,61.74822998046875
330,58.65423583984375
331,53.75604248046875
332,69.7396240234375
333,70.7708740234375
334,57.36553955078125
335,53.2403564453125
336,62.7802734375
337,74.12286376953125
338,62.26416015625
339,65.1004638671875
340,74.6397705078125
341,57.6234130859375
342,69.22418212890625
343,63.80987548828125
344,55.559814453125
345,60.9739990234375
346,64.58331298828125
347,64.32611083984375
348,64.84149169921875
349,61.23370361328125
350,57.6256103515625
351,68.19329833984375
352,67.4193115234375
353,59.9429931640625
354,70.51385498046875
355,49.1146240234375
356,62.77947998046875
357,62.52105712890625
358,63.03656005859375
359,65.61517333984375
360,0.671875
361,62.26470947265625
362,59.68487548828125
363,61.74859619140625
364,53.239990234375
365,64.0679931640625
366,56.075927734375
367,67.16156005859375
368,59.6866455078125
369,57.36572265625
370,70.25537109375
371,66.13031005859375
372,59.943359375
373,58.1380615234375
374,52.72552490234375
375,58.1395263671875
376,59.6849365234375
377,62.5224609375
378,59.42742919921875
379,66.6458740234375
380,59.4273681640625
381,62.26287841796875
382,64.58563232421875
383,69.99737548828125
384,63.29510498046875
385,63.810546875
386,55.04449462890625
387,61.74749755859375
388,74.12310791015625
389,66.1302490234375
390,68.7086181640625
391,65.35784912109375
392,62.00592041015625
393,62.2659912109375
394,61.23663330078125
395,67.161376953125
396,57.62286376953125
397,57.6224365234375
398,76.18505859375
399,65.8724365234375
400,66.64605712890625
401,60.71624755859375
402,59.942626953125
403,52.9822998046875
404,69.99835205078125
405,67.6773681640625
406,57.8804931640625
407,54.270751953125
408,53.49737548828125
409,60.7161865234375
410,67.93505859375
411,67.420166015625
412,71.028564453125
413,68.19281005859375
414,73.87152099609375
415,63.29608154296875
416,50.661376953125
417,68.709716796875
418,59.1695556640625
419,61.4893798828125
420,55.55999755859375
421,62.26483154296875
422,68.45062255859375
423,58.653564453125
424,62.00567626953125
425,67.42022705078125
426,63.0396728515625
427,58.39581298828125
428,60.717529296875
429,67.93475341796875
430,68.96612548828125
431,55.8182373046875
432,68.70849609375
433,67.677490234375
434,63.2952880859375
435,70.2554931640625
436,56.59112548828125
437,58.65386962890625
438,54.7864990234375
439,60.97412109375
440,65.3577880859375
441,66.64654541015625
442,53.239501953125
443,58.395751953125
444,64.8426513671875
445,66.64727783203125
446,58.65350341796875
447,64.067626953125
448,66.38922119140625
449,73.09161376953125
450,65.3568115234375
451,55.0443115234375
452,57.6229248046875
453,57.6221923828125
454,0.67529296875
455,66.13031005859375
456,0.6640625
457,64.32623291015625
458,69.48480224609375
459,64.84173583984375
460,62.5206298828125
461,64.58428955078125
462,60.45904541015625
463,59.169921875
464,63.2943115234375
465,55.5599365234375
466,65.87237548828125
467,61.4898681640625
468,61.489501953125
469,60.716064453125
470,73.86444091796875
471,62.2630615234375
472,66.645751953125
473,64.58331298828125
474,62.264404296875
475,55.5599365234375
476,62.00506591796875
477,67.6768798828125
478,61.489501953125
479,66.64581298828125
480,56.84881591796875
481,61.2318115234375
482,66.38800048828125
483,59.68499755859375
484,58.65435791015625
485,66.3883056640625
486,69.22406005859375
487,55.81756591796875
488,73.86590576171875
489,73.60662841796875
490,68.96624755859375
491,67.6768798828125
492,71.28619384765625
493,56.591064453125
494,49.8878173828125
495,66.1302490234375
496,69.48260498046875
497,58.6534423828125
498,54.27069091796875
499,68.70843505859375
500,65.614501953125
501,63.03662109375
502,66.387939453125
503,69.2247314453125
504,68.19268798828125
505,64.0677490234375
506,70.25506591796875
507,57.6221923828125
508,54.5286865234375
509,62.52099609375
510,57.10675048828125
511,68.96612548828125
512,62.00494384765625
513,59.94256591796875
514,65.61444091796875
515,64.841064453125
516,65.6146240234375
517,60.458251953125
518,63.5557861328125
519,0.673095703125
520,62.00494384765625
521,61.7470703125
522,66.13018798828125
523,68.70819091796875
524,66.903564453125
525,59.1690673828125
526,56.07537841796875
527,66.903564453125
528,67.161376953125
529,62.77862548828125
530,68.4505615234375
531,64.84112548828125
532,57.6224365234375
533,0.6607666015625
534,62.778564453125
535,62.77850341796875
536,58.91131591796875
537,74.38006591796875
538,57.8800048828125
539,62.00494384765625
540,53.75555419921875
541,64.84112548828125
542,71.8017578125
543,61.74713134765625
544,71.802001953125
545,63.2938232421875
546,69.9970703125
547,63.29461669921875
548,61.2315673828125
549,62.26275634765625
550,0.6646728515625
551,58.3956298828125
552,62.26287841796875
553,64.06744384765625
554,62.0050048828125
555,64.5830078125
556,66.3878173828125
557,76.18463134765625
558,67.934814453125
559,67.9344482421875
560,68.7080078125
561,56.0750732421875
562,64.324951171875
563,0.6551513671875
564,64.06756591796875
565,63.0362548828125
566,60.4580078125
567,64.84100341796875
568,59.4267578125
569,52.20831298828125
570,67.4189453125
571,52.72381591796875
572,62.5206298828125
573,65.8720703125
574,59.9423828125
575,54.52886962890625
576,55.3018798828125
577,56.59112548828125
578,52.7236328125
579,60.45806884765625
580,54.5284423828125
581,65.0987548828125
582,62.5203857421875
583,57.62213134765625
584,62.52044677734375
585,0.6580810546875
586,72.5750732421875
587,63.8095703125
588,74.6378173828125
589,59.68450927734375
590,68.70806884765625
591,56.84857177734375
592,51.69256591796875
593,69.2236328125
594,0.65289306640625
595,67.41888427734375
596,64.0675048828125
597,63.5517578125
598,61.7471923828125
599,57.6220703125
600,63.29400634765625
601,65.6142578125
602,58.9112548828125
603,66.6456298828125
604,55.04388427734375
605,49.6298828125
606,51.1766357421875
607,57.8798828125
608,64.0673828125
609,62.5203857421875
610,56.07525634765625
611,68.96600341796875
612,64.5831298828125
613,71.80181884765625
614,62.77838134765625
615,60.20037841796875
616,57.10662841796875
617,57.36456298828125
618,54.01300048828125
619,0.662109375
620,58.9112548828125
621,56.59075927734375
622,61.23126220703125
623,62.520751953125
624,64.84075927734375
625,60.97369384765625
626,65.6143798828125
627,0.6646728515625
628,0.6671142578125
629,65.0986328125
630,62.26263427734375
631,65.87188720703125
632,57.36419677734375
633,60.4580078125
634,60.45782470703125
635,58.1375732421875
636,55.04412841796875
637,65.8719482421875
638,64.5830078125
639,60.4581298828125
640,70.25494384765625
641,58.39556884765625
642,68.4501953125
643,62.00482177734375
644,57.10638427734375
645,60.7158203125
646,69.73944091796875
647,69.99713134765625
648,57.3641357421875
649,60.97357177734375
650,61.7470703125
651,69.48138427734375
652,64.06756591796875
653,55.55950927734375
654,63.5518798828125
655,0.656005859375
656,0.66455078125
657,58.6534423828125
658,56.07537841796875
659,62.7783203125
660,55.55975341796875
661,67.16107177734375
662,65.87188720703125
663,71.54388427734375
664,74.1220703125
665,58.65350341796875
666,66.6455078125
667,71.80181884765625
668,52.2080078125
669,68.9659423828125
670,71.8018798828125
671,56.07525634765625
672,66.64544677734375
673,62.7781982421875
674,73.09075927734375
675,54.7861328125
676,66.90325927734375
677,64.8409423828125
678,67.6766357421875
679,62.52044677734375
680,53.23919677734375
681,68.70806884765625
682,68.1923828125
683,63.80950927734375
684,73.0908203125
685,70.254638671875
686,64.5830078125
687,58.39569091796875
688,58.6533203125
689,59.9423828125
690,61.23150634765625
691,60.71575927734375
692,66.64532470703125
693,61.48907470703125
694,56.8486328125
695,57.6219482421875
696,58.91107177734375
697,0.6627197265625
698,58.91107177734375
699,65.0987548828125
700,65.61407470703125
701,59.94219970703125
702,71.28619384765625
703,57.10626220703125
704,59.16888427734375
705,61.48919677734375
706,59.684326171875
707,76.9580078125
708,60.97357177734375
709,65.61395263671875
710,60.457763671875
711,75.66888427734375
712,69.223388671875
713,70.2548828125
714,60.71563720703125
715,61.231201171875
716,59.1689453125
717,69.22344970703125
718,56.33294677734375
719,52.20782470703125
720,64.5828857421875
721,54.78594970703125
722,60.973388671875
723,57.87982177734375
724,63.5518798828125
725,67.93438720703125
726,69.48126220703125
727,54.78607177734375
728,72.31719970703125
729,71.28607177734375
730,50.6610107421875
731,64.582763671875
732,65.35626220703125
733,54.528076171875
734,57.3642578125
735,0.6583251953125
736,0.65777587890625
737,58.9110107421875
738,60.2001953125
739,57.364013671875
740,66.90301513671875
741,65.3560791015625
742,58.3953857421875
743,72.574951171875
744,70.51239013671875
745,59.42657470703125
746,65.87188720703125
747,63.29388427734375
748,59.16876220703125
749,60.9735107421875
750,54.2703857421875
751,57.1063232421875
752,60.973388671875
753,70.51275634765625
754,56.33282470703125
755,69.22344970703125
756,60.97344970703125
757,57.36419677734375
758,74.895263671875
759,55.55950927734375
760,58.13751220703125
761,58.65313720703125
762,55.5594482421875
763,58.3955078125
764,60.715576171875
765,66.12982177734375
766,66.387451171875
767,70.512451171875
768,72.31732177734375
769,63.035888671875
770,0.66259765625
771,57.36407470703125
772,65.8720703125
773,57.6219482421875
774,56.07501220703125
775,64.32501220703125
776,67.16107177734375
777,59.168701171875
778,62.778076171875
779,70.512451171875
780,56.59051513671875
781,63.809326171875
782,54.01226806640625
783,66.129638671875
784,63.55169677734375
785,64.58294677734375
786,69.223388671875
787,58.3953857421875
788,56.590576171875
789,58.9107666015625
790,59.9420166015625
791,61.48919677734375
792,56.5906982421875
793,50.66082763671875
794,67.9342041015625
795,58.13751220703125
796,54.01251220703125
797,56.590576171875
798,62.778076171875
799,65.6141357421875
800,51.43438720703125
801,52.72344970703125
802,0.662109375
803,50.660888671875
804,65.8719482421875
805,64.067138671875
806,54.78582763671875
807,58.13739013671875
808,69.73895263671875
809,72.31719970703125
810,55.30157470703125
811,66.64532470703125
812,62.26251220703125
813,52.46563720703125
814,59.68438720703125
815,68.7076416015625
816,0.66595458984375
817,60.457763671875
818,64.582763671875
819,64.3251953125
820,63.809326171875
821,56.8482666015625
822,66.12957763671875
823,66.9029541015625
824,61.7470703125
825,64.58282470703125
826,59.6844482421875
827,62.778076171875
828,0.6583251953125
829,60.973388671875
830,62.00482177734375
831,57.6217041015625
832,60.45806884765625
833,0.658203125
834,62.778076171875
835,68.707763671875
836,73.34820556640625
837,60.9732666015625
838,61.74676513671875
839,62.77801513671875
840,57.1060791015625
841,54.78570556640625
842,60.9735107421875
843,56.332763671875
844,61.48876953125
845,59.4263916015625
846,57.106201171875
847,51.17633056640625
848,65.098388671875
849,0.65472412109375
850,0.653564453125
851,67.67657470703125
852,54.78594970703125
853,57.36407470703125
854,69.99676513671875
855,57.10614013671875
856,72.83270263671875
857,65.0982666015625
858,54.27001953125
859,56.33258056640625
860,63.80926513671875
861,0.66485595703125
862,0.66015625
863,65.8717041015625
864,65.09844970703125
865,59.942138671875
866,56.590576171875
867,68.44989013671875
868,63.29351806640625
869,56.07489013671875
870,62.00457763671875
871,62.77801513671875
872,58.39532470703125
873,58.9107666015625
874,59.6842041015625
875,65.8717041015625
876,0.6651611328125
877,64.32476806640625
878,59.94232177734375
879,63.8092041015625
880,70.7701416015625
881,0.65167236328125
882,69.73883056640625
883,53.496826171875
884,0.666748046875
885,0.6513671875
886,65.35614013671875
887,59.4263916015625
888,59.4263916015625
889,59.94207763671875
890,65.871826171875
891,0.6553955078125
892,62.262451171875
893,67.418701171875
894,62.520263671875
895,0.66131591796875
896,65.3560791015625
897,0.65557861328125
898,61.74664306640625
899,63.2935791015625
900,61.48907470703125
901,52.72332763671875
902,57.62176513671875
903,56.84832763671875
904,64.3248291015625
905,55.30145263671875
906,63.03570556640625
907,67.93414306640625
908,68.70758056640625
909,64.58270263671875
910,63.55145263671875
911,62.00457763671875
912,62.00457763671875
913,57.8795166015625
914,50.14501953125
915,58.91070556640625
916,60.97332763671875
917,64.58258056640625
918,58.6529541015625
919,72.57489013671875
920,0.65478515625
921,53.75457763671875
922,0.64764404296875
923,72.574951171875
924,53.754638671875
925,73.09051513671875
926,66.38739013671875
927,59.68408203125
928,63.29345703125
929,61.23126220703125
930,59.68414306640625
931,53.23883056640625
932,0.6534423828125
933,61.74676513671875
934,65.09820556640625
935,62.5201416015625
936,0.6578369140625
937,64.3248291015625
938,60.973388671875
939,66.129638671875
940,60.97320556640625
941,69.48101806640625
942,0.66741943359375
943,67.67633056640625
944,64.3250732421875
945,54.01239013671875
946,66.1295166015625
947,59.684326171875
948,59.942138671875
949,59.94207763671875
950,57.36395263671875
951,58.39508056640625
952,65.8717041015625
953,66.38714599609375
954,65.8717041015625
955,69.48101806640625
956,0.65667724609375
957,70.2545166015625
958,61.2310791015625
959,0.659423828125
960,57.10601806640625
961,66.3873291015625
962,66.6451416015625
963,67.41845703125
964,71.80126953125
965,63.80908203125
966,56.59039306640625
967,65.35614013671875
968,58.13739013671875
969,65.871826171875
970,58.137451171875
971,62.77789306640625
972,66.9029541015625
973,65.35601806640625
974,59.16845703125
975,56.33270263671875
976,64.58258056640625
977,59.94195556640625
978,57.10614013671875
979,68.9654541015625
980,68.9654541015625
981,65.09820556640625
982,0.65631103515625
983,63.55133056640625
984,66.90289306640625
985,59.9420166015625
986,57.6217041015625
987,62.52001953125
988,57.62176513671875
989,62.52020263671875
990,65.6138916015625
991,58.91070556640625
992,68.707763671875
993,56.848388671875
994,61.7467041015625
995,0.65325927734375
996,60.97308349609375
997,58.91064453125
998,63.5513916015625
999,57.3638916015625

==> communication_costs/facebook_page/sage_400.csv <==
Sno,node
0,9133.615234375
1,8519.80224609375
2,8268.36572265625
3,8254.1728515625
4,7949.04638671875
5,7706.47802734375
6,7082.98046875
7,7069.5009765625
8,6760.87744140625
9,6691.76123046875
10,6649.06982421875
11,6639.34130859375
12,6625.97119140625
13,6482.0263671875
14,6428.3056640625
15,6386.63720703125
16,6360.8154296875
17,6316.7060546875
18,6212.12060546875
19,6169.38037109375
20,6135.716796875
21,6047.93359375
22,6045.8779296875
23,5975.607421875
24,5955.69482421875
25,5874.18701171875
26,5869.98095703125
27,5866.681640625
28,5834.234375
29,5831.8759765625
30,5806.234375
31,5791.11962890625
32,5788.08740234375
33,5712.7021484375
34,5710.048828125
35,5706.962890625
36,5666.66552734375
37,5640.787109375
38,5629.5947265625
39,5624.8408203125
40,5624.349609375
41,5617.6201171875
42,5613.5478515625
43,5593.98876953125
44,5590.470703125
45,5584.6103515625
46,5583.15673828125
47,5544.5224609375
48,5538.78857421875
49,5538.0283203125
50,5533.3349609375
51,5521.3623046875
52,5516.80126953125
53,5511.09326171875
54,5480.15625
55,5465.4287109375
56,5464.990234375
57,5457.38134765625
58,5443.3955078125
59,5442.48974609375
60,5434.4267578125
61,5433.58984375
62,5423.7822265625
63,5423.6474609375
64,5417.23095703125
65,5394.67333984375
66,5390.47607421875
67,5387.8388671875
68,5387.25
69,5382.58837890625
70,5368.77099609375
71,5346.8271484375
72,5346.8056640625
73,5341.11083984375
74,5340.8701171875
75,5336.322265625
76,5335.65966796875
77,5333.708984375
78,5317.31298828125
79,5299.84375
80,5292.22607421875
81,5286.0361328125
82,5283.23876953125
83,5275.92431640625
84,5272.5146484375
85,5269.93701171875
86,5264.0576171875
87,5249.72216796875
88,5249.359375
89,5246.298828125
90,5244.48193359375
91,5240.23193359375
92,5234.01904296875
93,5231.96533203125
94,5227.59423828125
95,5219.11328125
96,5216.771484375
97,5215.37744140625
98,5214.49072265625
99,5213.31396484375
100,5206.32763671875
101,5203.3515625
102,5200.4921875
103,5200.12451171875
104,5198.96484375
105,5198.84130859375
106,5197.841796875
107,5194.80078125
108,5194.384765625
109,5190.8310546875
110,5190.81982421875
111,5188.4912109375
112,5186.716796875
113,5180.14697265625
114,5179.2587890625
115,5178.92724609375
116,5176.93603515625
117,5172.56005859375
118,5164.2509765625
119,5158.5166015625
120,5153.39111328125
121,5147.259765625
122,5141.56494140625
123,5140.2490234375
124,5138.94140625
125,5132.64794921875
126,5129.54052734375
127,5129.1484375
128,5125.50048828125
129,5125.0546875
130,5124.81103515625
131,5123.1884765625
132,5122.86767578125
133,5120.39501953125
134,5115.748046875
135,5104.22509765625
136,5101.83056640625
137,5099.583984375
138,5098.47509765625
139,5097.61083984375
140,5095.42724609375
141,5095.15478515625
142,5094.26513671875
143,5093.53857421875
144,5092.84814453125
145,5091.88134765625
146,5088.69580078125
147,5088.53369140625
148,5088.11181640625
149,5084.64013671875
150,5076.42822265625
151,5075.1953125
152,5073.0849609375
153,5069.908203125
154,5063.44091796875
155,5055.04052734375
156,5054.37939453125
157,5047.07177734375
158,5042.3740234375
159,5041.373046875
160,5040.0546875
161,5039.884765625
162,5039.36181640625
163,5037.28466796875
164,5036.1533203125
165,5035.6826171875
166,5034.40478515625
167,5032.556640625
168,5029.66650390625
169,5029.591796875
170,5020.91357421875
171,5019.75341796875
172,5016.654296875
173,5012.18017578125
174,5005.8896484375
175,4991.42041015625
176,4989.56884765625
177,4978.27880859375
178,4974.4775390625
179,4972.734375
180,4970.3310546875
181,4963.67236328125
182,4960.43994140625
183,4959.29931640625
184,4955.1689453125
185,4952.24951171875
186,4952.111328125
187,4951.955078125
188,4951.84326171875
189,4950.6943359375
190,4948.33984375
191,4939.85009765625
192,4939.396484375
193,4937.662109375
194,4937.65966796875
195,4935.48388671875
196,4931.69482421875
197,4929.18505859375
198,4925.248046875
199,4923.79638671875
200,4922.060546875
201,4920.1396484375
202,4914.85986328125
203,4914.20263671875
204,4912.35595703125
205,4912.00341796875
206,4908.724609375
207,4908.6171875
208,4907.40478515625
209,4906.515625
210,4906.4033203125
211,4905.08349609375
212,4900.27880859375
213,4900.1337890625
214,4899.3857421875
215,4892.7177734375
216,4892.27880859375
217,4890.92626953125
218,4890.2021484375
219,4890.02734375
220,4884.93115234375
221,4881.830078125
222,4881.279296875
223,4876.0224609375
224,4875.5859375
225,4874.42236328125
226,4871.9404296875
227,4868.900390625
228,4867.38525390625
229,4862.548828125
230,4862.1357421875
231,4860.52978515625
232,4856.15185546875
233,4855.3408203125
234,4852.38330078125
235,4852.05322265625
236,4851.5029296875
237,4848.28662109375
238,4846.37353515625
239,4844.04638671875
240,4842.74072265625
241,4840.8212890625
242,4838.2958984375
243,4836.4775390625
244,4836.4111328125
245,4835.71826171875
246,4833.7958984375
247,4828.52685546875
248,4823.30615234375
249,4823.00439453125
250,4819.6396484375
251,4818.953125
252,4816.38232421875
253,4813.21240234375
254,4811.32666015625
255,4799.4892578125
256,4798.46044921875
257,4791.73095703125
258,4790.87060546875
259,4784.5634765625
260,4782.8037109375
261,4780.46240234375
262,4772.30224609375
263,4770.6875
264,4767.20849609375
265,4766.76611328125
266,4766.744140625
267,4760.6953125
268,4760.47900390625
269,4760.38916015625
270,4756.81298828125
271,4755.1103515625
272,4754.4970703125
273,4754.48388671875
274,4753.29296875
275,4752.58984375
276,4748.220703125
277,4744.5771484375
278,4741.92578125
279,4734.484375
280,4733.16748046875
281,4731.5595703125
282,4725.99072265625
283,4725.7216796875
284,4722.6328125
285,4721.78076171875
286,4720.81201171875
287,4709.48486328125
288,4706.0
289,4705.4306640625
290,4704.72119140625
291,4704.06494140625
292,4702.337890625
293,4701.1748046875
294,4696.08203125
295,4693.859375
296,4693.72900390625
297,4693.70166015625
298,4690.3515625
299,4684.27783203125
300,4683.21533203125
301,4680.73486328125
302,4675.5947265625
303,4672.73291015625
304,4668.74462890625
305,4666.1142578125
306,4661.26025390625
307,4648.4619140625
308,4647.54833984375
309,4647.13916015625
310,4646.53515625
311,4644.05224609375
312,4643.6142578125
313,4642.29345703125
314,4636.90771484375
315,4633.68505859375
316,4629.298828125
317,4628.57470703125
318,4622.92041015625
319,4618.23828125
320,4617.29296875
321,4616.86279296875
322,4616.13916015625
323,4614.17431640625
324,4614.16796875
325,4611.78125
326,4606.201171875
327,4598.875
328,4596.58544921875
329,4596.583984375
330,4590.4306640625
331,4588.287109375
332,4587.21923828125
333,4578.90185546875
334,4574.0986328125
335,4573.64404296875
336,4568.6875
337,4567.396484375
338,4564.8876953125
339,4563.578125
340,4556.11181640625
341,4552.7919921875
342,4549.09912109375
343,4542.076171875
344,4539.90234375
345,4532.31201171875
346,4529.6865234375
347,4529.53173828125
348,4527.62451171875
349,4525.29052734375
350,4521.79541015625
351,4518.65283203125
352,4518.18408203125
353,4518.107421875
354,4517.40478515625
355,4514.51953125
356,4512.8837890625
357,4508.24169921875
358,4499.88720703125
359,4496.61474609375
360,4495.65673828125
361,4494.04736328125
362,4492.60791015625
363,4491.32568359375
364,4488.3486328125
365,4486.298828125
366,4485.2705078125
367,4477.501953125
368,4476.66162109375
369,4470.2373046875
370,4468.02685546875
371,4466.6982421875
372,4455.49365234375
373,4455.1884765625
374,4451.8203125
375,4446.13232421875
376,4443.3681640625
377,4441.33154296875
378,4439.10791015625
379,4438.3603515625
380,4435.4736328125
381,4431.8095703125
382,4424.5068359375
383,4422.04736328125
384,4420.40185546875
385,4419.8427734375
386,4419.38037109375
387,4418.67529296875
388,4408.275390625
389,4408.017578125
390,4407.59765625
391,4402.1025390625
392,4395.90869140625
393,4392.47265625
394,4390.171875
395,4388.08935546875
396,4376.91943359375
397,4376.060546875
398,4374.419921875
399,4367.7490234375
400,4365.90283203125
401,4364.91064453125
402,4356.41357421875
403,4349.279296875
404,4336.822265625
405,4334.82568359375
406,4322.1015625
407,4320.9140625
408,4318.02880859375
409,4315.369140625
410,4306.46142578125
411,4295.2255859375
412,4289.81689453125
413,4288.64404296875
414,4285.01025390625
415,4283.67041015625
416,4281.02880859375
417,4279.94970703125
418,4276.359375
419,4269.98681640625
420,4269.2431640625
421,4260.6416015625
422,4256.08203125
423,4238.9970703125
424,4232.2802734375
425,4228.15283203125
426,4225.53564453125
427,4219.5341796875
428,4218.76123046875
429,4216.64111328125
430,4212.5947265625
431,4211.51318359375
432,4208.87158203125
433,4200.95703125
434,4193.501953125
435,4180.810546875
436,4179.81640625
437,4178.7705078125
438,4177.47509765625
439,4170.90869140625
440,4166.1865234375
441,4153.37939453125
442,4153.32666015625
443,4153.2333984375
444,4151.45703125
445,4147.10009765625
446,4146.70458984375
447,4141.39599609375
448,4139.35400390625
449,4126.810546875
450,4123.73388671875
451,4123.42138671875
452,4117.28515625
453,4114.0419921875
454,4084.2431640625
455,4077.11376953125
456,4061.92578125
457,4058.91162109375
458,4051.70849609375
459,4040.20556640625
460,4039.2939453125
461,4034.62353515625
462,4034.15283203125
463,4033.8759765625
464,4024.068359375
465,4023.2294921875
466,4014.6669921875
467,3990.61767578125
468,3981.27587890625
469,3978.50439453125
470,3972.06591796875
471,3968.14208984375
472,3964.9365234375
473,3964.21435546875
474,3960.935546875
475,3954.40771484375
476,3950.79736328125
477,3950.14404296875
478,3947.99658203125
479,3947.92041015625
480,3946.8330078125
481,3945.51123046875
482,3940.69677734375
483,3938.75
484,3937.7802734375
485,3934.5625
486,3916.40625
487,3914.37841796875
488,3910.4404296875
489,3909.40380859375
490,3905.74365234375
491,3900.271484375
492,3893.08056640625
493,3891.90380859375
494,3886.4990234375
495,3873.61279296875
496,3861.5390625
497,3856.97607421875
498,3835.630859375
499,3831.5087890625
500,3829.68798828125
501,3827.60546875
502,3827.30712890625
503,3826.99365234375
504,3826.05419921875
505,3823.69580078125
506,3822.79296875
507,3822.0859375
508,3821.00048828125
509,3818.4501953125
510,3815.78125
511,3803.62841796875
512,3802.7265625
513,3799.4033203125
514,3798.73388671875
515,3791.09716796875
516,3790.92578125
517,3783.09423828125
518,3782.630859375
519,3776.0380859375
520,3765.66552734375
521,3763.93798828125
522,3763.01513671875
523,3762.73583984375
524,3758.20947265625
525,3753.57861328125
526,3753.408203125
527,3747.11572265625
528,3737.6298828125
529,3734.26806640625
530,3732.07275390625
531,3720.27197265625
532,3715.419921875
533,3711.1796875
534,3710.43603515625
535,3710.12158203125
536,3695.376953125
537,3686.07470703125
538,3668.52099609375
539,3667.7998046875
540,3660.48876953125
541,3659.91357421875
542,3653.94873046875
543,3639.50439453125
544,3635.044921875
545,3634.9404296875
546,3634.6513671875
547,3633.77294921875
548,3628.083984375
549,3623.05029296875
550,3619.765625
551,3619.43798828125
552,3590.50146484375
553,3583.07080078125
554,3571.92724609375
555,3570.03125
556,3563.52685546875
557,3556.9208984375
558,3547.736328125
559,3546.16796875
560,3544.82080078125
561,3535.45361328125
562,3529.46337890625
563,3522.59375
564,3519.4296875
565,3518.31787109375
566,3501.83544921875
567,3483.7412109375
568,3473.63232421875
569,3472.9375
570,3468.4091796875
571,3467.0751953125
572,3457.61865234375
573,3454.2314453125
574,3448.501953125
575,3433.4814453125
576,3421.64404296875
577,3414.78857421875
578,3402.93896484375
579,3387.619140625
580,3382.5419921875
581,3374.47119140625
582,3372.74462890625
583,3372.71826171875
584,3357.5322265625
585,3357.5322265625
586,3357.5322265625
587,3355.515625
588,3354.9150390625
589,3352.2724609375
590,3349.9697265625
591,3348.818359375
592,3338.66796875
593,3329.458984375
594,3328.92138671875
595,3322.6044921875
596,3312.0830078125
597,3309.45556640625
598,3304.93115234375
599,3304.06689453125
600,3303.921875
601,3297.3564453125
602,3293.10498046875
603,3292.34521484375
604,3288.99755859375
605,3287.2578125
606,3285.529296875
607,3279.81201171875
608,3274.10986328125
609,3273.63916015625
610,3267.712890625
611,3261.70849609375
612,3258.15673828125
613,3251.4912109375
614,3251.42724609375
615,3246.2333984375
616,3246.2333984375
617,3238.76318359375
618,3233.18994140625
619,3231.93212890625
620,3225.509765625
621,3225.13232421875
622,3218.46044921875
623,3215.517578125
624,3207.041015625
625,3198.89111328125
626,3196.6728515625
627,3193.34228515625
628,3191.421875
629,3191.421875
630,3191.40771484375
631,3180.62744140625
632,3163.54443359375
633,3163.3740234375
634,3163.22900390625
635,3163.22900390625
636,3157.828125
637,3156.53173828125
638,3153.484375
639,3147.71630859375
640,3145.451171875
641,3136.7666015625
642,3135.666015625
643,3134.0693359375
644,3130.21142578125
645,3129.50537109375
646,3119.43017578125
647,3111.962890625
648,3109.9482421875
649,3108.875
650,3107.60498046875
651,3106.208984375
652,3104.49462890625
653,3100.6875
654,3100.33154296875
655,3099.39111328125
656,3096.04248046875
657,3094.28955078125
658,3085.23583984375
659,3084.50439453125
660,3083.5224609375
661,3077.6611328125
662,3074.71923828125
663,3072.796875
664,3067.60205078125
665,3066.68701171875
666,3057.046875
667,3050.0341796875
668,3047.40380859375
669,3044.62939453125
670,3044.1728515625
671,3040.10400390625
672,3036.6103515625
673,3030.3310546875
674,3030.16455078125
675,3013.955078125
676,3004.484375
677,2999.6435546875
678,2998.34814453125
679,2996.8369140625
680,2996.4501953125
681,2994.97216796875
682,2989.859375
683,2989.24365234375
684,2976.228515625
685,2975.22119140625
686,2972.76123046875
687,2969.1376953125
688,2961.2109375
689,2946.03515625
690,2945.29052734375
691,2942.27978515625
692,2938.56591796875
693,2932.68115234375
694,2930.22607421875
695,2918.5390625
696,2915.791015625
697,2912.69091796875
698,2912.466796875
699,2910.818359375
700,2910.375
701,2902.64306640625
702,2900.8779296875
703,2900.66943359375
704,2900.5302734375
705,2893.87646484375
706,2890.1787109375
707,2890.072265625
708,2889.078125
709,2881.9521484375
710,2879.85498046875
711,2878.2197265625
712,2868.4609375
713,2867.29541015625
714,2864.49755859375
715,2856.4775390625
716,2855.484375
717,2853.69287109375
718,2851.23291015625
719,2849.76806640625
720,2848.88671875
721,2839.98193359375
722,2829.90771484375
723,2827.75244140625
724,2820.05859375
725,2817.92724609375
726,2817.81884765625
727,2813.08642578125
728,2812.78515625
729,2812.052734375
730,2808.7294921875
731,2808.12890625
732,2807.212890625
733,2804.646484375
734,2803.1435546875
735,2801.54833984375
736,2800.828125
737,2800.54833984375
738,2794.51123046875
739,2781.8349609375
740,2778.197265625
741,2777.908203125
742,2777.00732421875
743,2776.8388671875
744,2773.9072265625
745,2770.166015625
746,2768.26708984375
747,2765.31298828125
748,2763.8349609375
749,2757.33154296875
750,2753.3681640625
751,2748.56689453125
752,2739.22998046875
753,2725.43701171875
754,2717.53857421875
755,2711.7421875
756,2707.923828125
757,2692.99560546875
758,2691.833984375
759,2690.69482421875
760,2690.56396484375
761,2690.4189453125
762,2687.33203125
763,2685.529296875
764,2677.8359375
765,2676.95849609375
766,2675.18017578125
767,2671.8701171875
768,2663.4990234375
769,2661.0380859375
770,2660.3310546875
771,2655.89697265625
772,2654.4453125
773,2651.9599609375
774,2651.2529296875
775,2646.701171875
776,2643.52197265625
777,2639.31787109375
778,2635.89453125
779,2634.02587890625
780,2620.45703125
781,2619.97509765625
782,2615.58154296875
783,2611.49853515625
784,2608.62841796875
785,2607.70458984375
786,2600.8115234375
787,2593.537109375
788,2591.759765625
789,2588.591796875
790,2582.01123046875
791,2579.0693359375
792,2578.7548828125
793,2578.494140625
794,2578.46875
795,2577.0283203125
796,2576.90869140625
797,2575.35302734375
798,2575.2744140625
799,2574.84326171875
800,2569.7275390625
801,2568.58935546875
802,2567.9755859375
803,2565.4638671875
804,2565.177734375
805,2564.32373046875
806,2553.83251953125
807,2552.49853515625
808,2537.16650390625
809,2535.99169921875
810,2532.48486328125
811,2525.3046875
812,2523.8642578125
813,2522.67431640625
814,2520.6455078125
815,2518.27099609375
816,2517.33544921875
817,2513.189453125
818,2512.013671875
819,2510.5224609375
820,2507.65673828125
821,2507.65673828125
822,2506.76708984375
823,2503.248046875
824,2502.5654296875
825,2502.357421875
826,2497.7275390625
827,2489.2236328125
828,2485.7431640625
829,2479.32080078125
830,2475.93359375
831,2475.21435546875
832,2472.1142578125
833,2470.55517578125
834,2470.52978515625
835,2469.7841796875
836,2469.22900390625
837,2467.0634765625
838,2466.3056640625
839,2465.01025390625
840,2458.091796875
841,2457.7685546875
842,2456.1220703125
843,2454.0341796875
844,2442.0517578125
845,2439.6982421875
846,2437.9443359375
847,2436.79296875
848,2434.5458984375
849,2433.2626953125
850,2432.267578125
851,2425.13623046875
852,2422.8642578125
853,2420.84814453125
854,2418.9765625
855,2418.9755859375
856,2418.9755859375
857,2417.07958984375
858,2415.48291015625
859,2412.4326171875
860,2409.30908203125
861,2405.109375
862,2398.123046875
863,2397.11474609375
864,2393.125
865,2392.39453125
866,2391.3740234375
867,2389.76123046875
868,2389.3466796875
869,2388.01123046875
870,2385.9306640625
871,2384.95068359375
872,2383.6044921875
873,2382.75146484375
874,2381.1171875
875,2379.09033203125
876,2379.06396484375
877,2369.90478515625
878,2366.40087890625
879,2359.70166015625
880,2359.3505859375
881,2358.775390625
882,2354.4306640625
883,2352.521484375
884,2348.9892578125
885,2346.36083984375
886,2339.23046875
887,2338.61376953125
888,2337.7392578125
889,2333.09423828125
890,2324.60546875
891,2323.4794921875
892,2319.634765625
893,2318.49365234375
894,2310.70068359375
895,2306.44921875
896,2301.04541015625
897,2300.794921875
898,2298.89990234375
899,2297.72119140625
900,2297.4345703125
901,2296.70263671875
902,2296.70166015625
903,2296.59033203125
904,2295.224609375
905,2293.6025390625
906,2286.94189453125
907,2286.91650390625
908,2284.2880859375
909,2282.533203125
910,2275.37841796875
911,2271.05810546875
912,2270.99609375
913,2270.14501953125
914,2266.6396484375
915,2265.89111328125
916,2260.02197265625
917,2250.4306640625
918,2249.9365234375
919,2238.3984375
920,2234.6298828125
921,2231.1220703125
922,2228.3486328125
923,2226.8603515625
924,2226.00830078125
925,2222.21533203125
926,2221.3369140625
927,2215.64794921875
928,2213.44970703125
929,2210.54638671875
930,2209.80078125
931,2209.80078125
932,2208.466796875
933,2204.8037109375
934,2203.7841796875
935,2202.6318359375
936,2201.7666015625
937,2197.7919921875
938,2192.24609375
939,2180.7080078125
940,2180.69384765625
941,2177.6689453125
942,2173.83837890625
943,2173.28857421875
944,2172.55712890625
945,2172.14404296875
946,2167.4150390625
947,2162.32568359375
948,2160.404296875
949,2160.142578125
950,2157.6318359375
951,2152.74853515625
952,2147.72802734375
953,2147.04541015625
954,2146.09375
955,2143.75146484375
956,2142.5869140625
957,2141.146484375
958,2138.79296875
959,2137.0400390625
960,2134.5556640625
961,2132.65771484375
962,2129.72802734375
963,2127.84326171875
964,2127.54296875
965,2123.017578125
966,2122.89892578125
967,2121.40673828125
968,2115.271484375
969,2112.96875
970,2111.4794921875
971,2111.4794921875
972,2109.7255859375
973,2109.39990234375
974,2107.5029296875
975,2100.81689453125
976,2099.94140625
977,2099.94140625
978,2089.6865234375
979,2088.5322265625
980,2088.4033203125
981,2087.99462890625
982,2077.42529296875
983,2076.98291015625
984,2076.865234375
985,2076.4423828125
986,2068.36328125
987,2068.36328125
988,2066.02001953125
989,2065.3271484375
990,2064.39990234375
991,2061.5078125
992,2059.74169921875
993,2059.046875
994,2054.890625
995,2054.19482421875
996,2053.7890625
997,2051.3017578125
998,2050.8583984375
999,2047.0400390625

==> communication_costs/facebook_page/sage_es.csv <==
Sno,node
0,3354.8037109375
1,2907.48583984375
2,2815.39697265625
3,2670.0869140625
4,2643.484375
5,2318.5859375
6,2303.92626953125
7,2296.64404296875
8,2242.66845703125
9,2224.1357421875
10,2206.35693359375
11,2204.77880859375
12,2167.1025390625
13,2160.21240234375
14,2143.03759765625
15,2128.18115234375
16,2092.63623046875
17,2084.20947265625
18,2075.76025390625
19,2072.62109375
20,2068.2705078125
21,2064.69921875
22,2058.12548828125
23,2047.201171875
24,2045.1796875
25,2044.40869140625
26,2040.7373046875
27,2039.31689453125
28,2038.39794921875
29,2035.126953125
30,2030.224609375
31,2028.21875
32,2025.14111328125
33,2025.0810546875
34,2020.87255859375
35,2019.1171875
36,2017.224609375
37,2015.20166015625
38,2014.48095703125
39,2009.38671875
40,2007.70263671875
41,1998.6796875
42,1995.9375
43,1986.134765625
44,1982.31787109375
45,1978.35888671875
46,1976.76220703125
47,1975.9013671875
48,1975.0947265625
49,1974.9541015625
50,1973.2568359375
51,1969.865234375
52,1969.46533203125
53,1967.4609375
54,1963.9111328125
55,1959.68212890625
56,1956.81103515625
57,1942.60009765625
58,1942.00732421875
59,1941.404296875
60,1929.734375
61,1927.9931640625
62,1923.73974609375
63,1923.72216796875
64,1918.62060546875
65,1915.0107421875
66,1914.8095703125
67,1912.97314453125
68,1909.41064453125
69,1904.09033203125
70,1902.1787109375
71,1898.63818359375
72,1896.91455078125
73,1894.794921875
74,1892.1875
75,1886.9267578125
76,1886.498046875
77,1885.93798828125
78,1882.27099609375
79,1881.69970703125
80,1875.6728515625
81,1875.501953125
82,1874.8916015625
83,1874.08447265625
84,1873.3740234375
85,1871.14990234375
86,1865.05615234375
87,1864.85888671875
88,1859.8017578125
89,1858.6025390625
90,1856.99462890625
91,1856.38330078125
92,1855.8466796875
93,1853.47021484375
94,1853.1708984375
95,1851.26171875
96,1849.88330078125
97,1848.35546875
98,1847.33447265625
99,1847.32373046875
100,1845.29248046875
101,1844.755859375
102,1841.0595703125
103,1840.92626953125
104,1840.1748046875
105,1838.419921875
106,1838.2900390625
107,1838.126953125
108,1836.96826171875
109,1833.32763671875
110,1833.189453125
111,1833.17529296875
112,1832.45166015625
113,1831.89404296875
114,1831.5654296875
115,1829.6787109375
116,1823.41455078125
117,1820.0634765625
118,1819.2529296875
119,1817.88916015625
120,1817.09375
121,1816.84521484375
122,1815.67724609375
123,1815.59521484375
124,1814.62060546875
125,1813.74072265625
126,1813.44580078125
127,1811.30615234375
128,1810.560546875
129,1810.40234375
130,1806.72412109375
131,1804.09765625
132,1802.986328125
133,1799.87353515625
134,1799.71044921875
135,1797.68212890625
136,1796.2939453125
137,1795.232421875
138,1792.5625
139,1790.80078125
140,1790.7958984375
141,1790.5087890625
142,1789.0625
143,1789.06103515625
144,1785.83837890625
145,1782.87060546875
146,1779.556640625
147,1778.51220703125
148,1776.93994140625
149,1776.22705078125
150,1773.91552734375
151,1771.37744140625
152,1771.21044921875
153,1771.10400390625
154,1771.09814453125
155,1770.35693359375
156,1769.77978515625
157,1767.736328125
158,1765.076171875
159,1764.9482421875
160,1764.412109375
161,1764.37744140625
162,1762.47705078125
163,1761.58837890625
164,1761.29296875
165,1757.509765625
166,1757.36376953125
167,1756.0400390625
168,1755.4833984375
169,1755.3701171875
170,1754.00732421875
171,1752.9765625
172,1752.94775390625
173,1752.24951171875
174,1749.88818359375
175,1746.6904296875
176,1745.3857421875
177,1744.50439453125
178,1742.30615234375
179,1741.60400390625
180,1739.98779296875
181,1739.97705078125
182,1739.37353515625
183,1739.08447265625
184,1738.2099609375
185,1738.140625
186,1737.93505859375
187,1735.3046875
188,1734.857421875
189,1733.1103515625
190,1731.50927734375
191,1730.9375
192,1730.8427734375
193,1730.5546875
194,1728.919921875
195,1728.72314453125
196,1727.982421875
197,1726.4052734375
198,1723.3408203125
199,1719.96728515625
200,1719.658203125
201,1718.0654296875
202,1715.90234375
203,1715.19287109375
204,1713.98193359375
205,1712.79736328125
206,1711.8564453125
207,1710.908203125
208,1707.6201171875
209,1707.25537109375
210,1706.06396484375
211,1704.47314453125
212,1703.29443359375
213,1701.42041015625
214,1701.19287109375
215,1699.083984375
216,1698.3349609375
217,1697.93212890625
218,1695.4033203125
219,1694.13134765625
220,1692.0771484375
221,1690.5947265625
222,1690.45654296875
223,1689.5927734375
224,1686.22216796875
225,1685.48828125
226,1684.6279296875
227,1682.59619140625
228,1682.58837890625
229,1682.01171875
230,1679.9521484375
231,1678.6142578125
232,1677.5927734375
233,1677.17529296875
234,1676.99853515625
235,1676.5927734375
236,1676.27734375
237,1676.0009765625
238,1675.83984375
239,1674.98046875
240,1671.91748046875
241,1671.89794921875
242,1671.7548828125
243,1670.82275390625
244,1669.275390625
245,1668.38916015625
246,1667.2451171875
247,1665.90087890625
248,1664.17138671875
249,1663.8818359375
250,1661.53125
251,1661.37744140625
252,1660.65283203125
253,1660.52734375
254,1659.92236328125
255,1659.35009765625
256,1655.4130859375
257,1654.7373046875
258,1653.93994140625
259,1653.92822265625
260,1653.64208984375
261,1653.63525390625
262,1651.60693359375
263,1651.53076171875
264,1649.2578125
265,1648.970703125
266,1647.35791015625
267,1646.7666015625
268,1645.60205078125
269,1645.2119140625
270,1644.00390625
271,1643.8876953125
272,1643.677734375
273,1642.38427734375
274,1642.240234375
275,1641.68359375
276,1640.9326171875
277,1640.20703125
278,1639.3984375
279,1638.59716796875
280,1637.87646484375
281,1635.84912109375
282,1633.1884765625
283,1632.46484375
284,1628.07470703125
285,1627.82373046875
286,1627.49755859375
287,1624.57080078125
288,1621.21630859375
289,1619.9326171875
290,1619.90869140625
291,1619.0048828125
292,1615.9541015625
293,1615.3779296875
294,1615.08447265625
295,1614.09423828125
296,1614.00732421875
297,1612.4638671875
298,1612.31103515625
299,1609.68603515625
300,1606.79052734375
301,1606.32763671875
302,1604.8544921875
303,1604.72998046875
304,1604.58544921875
305,1604.466796875
306,1604.27001953125
307,1604.1201171875
308,1603.41845703125
309,1600.62744140625
310,1600.02685546875
311,1599.29248046875
312,1598.71728515625
313,1598.00634765625
314,1597.70166015625
315,1597.53955078125
316,1596.51806640625
317,1594.92529296875
318,1593.75927734375
319,1593.0595703125
320,1592.48095703125
321,1591.70556640625
322,1591.1337890625
323,1590.71533203125
324,1590.4091796875
325,1590.2275390625
326,1589.6494140625
327,1587.46533203125
328,1586.880859375
329,1586.3134765625
330,1586.16552734375
331,1585.5810546875
332,1584.09130859375
333,1578.8447265625
334,1570.2509765625
335,1568.05078125
336,1566.3115234375
337,1566.29296875
338,1565.7275390625
339,1564.2685546875
340,1562.8076171875
341,1562.65185546875
342,1560.7421875
343,1556.1875
344,1556.0302734375
345,1554.1474609375
346,1553.27001953125
347,1551.9833984375
348,1546.876953125
349,1545.29345703125
350,1545.013671875
351,1544.9716796875
352,1544.95068359375
353,1544.82275390625
354,1544.54345703125
355,1544.07421875
356,1542.490234375
357,1542.48046875
358,1542.46630859375
359,1542.1982421875
360,1542.12255859375
361,1540.7509765625
362,1540.71142578125
363,1538.990234375
364,1536.4921875
365,1533.28466796875
366,1532.986328125
367,1532.9814453125
368,1531.55517578125
369,1525.41015625
370,1524.36181640625
371,1522.89599609375
372,1522.77294921875
373,1522.0185546875
374,1521.9111328125
375,1521.91015625
376,1521.8623046875
377,1519.28271484375
378,1518.673828125
379,1518.21240234375
380,1517.79638671875
381,1517.1767578125
382,1516.07568359375
383,1515.88232421875
384,1515.76416015625
385,1515.31689453125
386,1515.166015625
387,1514.86376953125
388,1514.59765625
389,1513.84228515625
390,1512.53759765625
391,1511.08544921875
392,1508.90673828125
393,1508.49853515625
394,1508.08447265625
395,1507.9931640625
396,1506.26123046875
397,1504.044921875
398,1502.30615234375
399,1499.806640625
400,1499.3896484375
401,1496.31396484375
402,1495.8544921875
403,1495.74462890625
404,1494.44287109375
405,1492.23486328125
406,1492.0908203125
407,1492.07275390625
408,1490.0205078125
409,1489.01318359375
410,1484.6328125
411,1481.5830078125
412,1476.29638671875
413,1473.52587890625
414,1473.515625
415,1473.27734375
416,1473.22265625
417,1472.826171875
418,1472.076171875
419,1469.8466796875
420,1467.6787109375
421,1466.5537109375
422,1463.45263671875
423,1461.81640625
424,1457.767578125
425,1456.16650390625
426,1453.87353515625
427,1453.66552734375
428,1451.35888671875
429,1448.6806640625
430,1447.80615234375
431,1447.39501953125
432,1445.2041015625
433,1441.990234375
434,1441.56787109375
435,1440.2353515625
436,1439.93017578125
437,1439.35791015625
438,1438.322265625
439,1437.3037109375
440,1432.6591796875
441,1427.68359375
442,1425.59326171875
443,1425.1611328125
444,1423.02587890625
445,1423.02490234375
446,1422.81884765625
447,1421.79931640625
448,1420.82373046875
449,1419.935546875
450,1419.328125
451,1418.31982421875
452,1417.1630859375
453,1416.82666015625
454,1415.974609375
455,1411.30908203125
456,1410.49365234375
457,1409.421875
458,1408.73876953125
459,1408.54345703125
460,1408.06201171875
461,1407.08447265625
462,1407.08056640625
463,1406.79150390625
464,1405.89306640625
465,1405.89306640625
466,1402.38623046875
467,1401.23876953125
468,1400.63232421875
469,1396.97021484375
470,1394.77197265625
471,1391.4375
472,1389.6826171875
473,1388.36279296875
474,1388.25341796875
475,1387.34326171875
476,1387.0400390625
477,1384.82958984375
478,1384.267578125
479,1382.08349609375
480,1380.90478515625
481,1380.1875
482,1376.66845703125
483,1375.9501953125
484,1375.84033203125
485,1374.80078125
486,1371.72412109375
487,1369.36669921875
488,1369.12646484375
489,1365.12841796875
490,1364.412109375
491,1364.39501953125
492,1363.06103515625
493,1362.64404296875
494,1359.8564453125
495,1358.27587890625
496,1357.71240234375
497,1354.1533203125
498,1353.4462890625
499,1352.44189453125
500,1352.28271484375
501,1350.68994140625
502,1348.9208984375
503,1340.62646484375
504,1338.404296875
505,1337.97314453125
506,1337.52587890625
507,1335.17138671875
508,1333.5908203125
509,1333.3046875
510,1332.71337890625
511,1326.8662109375
512,1324.20849609375
513,1320.140625
514,1317.943359375
515,1315.75927734375
516,1315.041015625
517,1314.8828125
518,1314.53564453125
519,1314.27392578125
520,1310.197265625
521,1307.9990234375
522,1304.810546875
523,1301.57861328125
524,1301.44775390625
525,1300.11279296875
526,1297.78466796875
527,1297.20947265625
528,1294.72412109375
529,1283.775390625
530,1282.4677734375
531,1281.59033203125
532,1279.25
533,1275.50439453125
534,1270.771484375
535,1268.87353515625
536,1266.244140625
537,1262.14990234375
538,1261.4287109375
539,1253.95947265625
540,1251.66455078125
541,1249.59326171875
542,1249.27587890625
543,1249.1328125
544,1248.427734375
545,1248.2412109375
546,1246.05810546875
547,1241.0029296875
548,1239.79296875
549,1237.150390625
550,1232.62353515625
551,1230.0078125
552,1228.84423828125
553,1228.10986328125
554,1225.91357421875
555,1223.5703125
556,1222.99609375
557,1221.09814453125
558,1218.49609375
559,1217.56494140625
560,1215.09375
561,1214.359375
562,1210.5390625
563,1210.5263671875
564,1208.69775390625
565,1205.7548828125
566,1205.0205078125
567,1204.30322265625
568,1199.32958984375
569,1198.91455078125
570,1198.296875
571,1192.62109375
572,1187.21728515625
573,1186.32666015625
574,1185.4501953125
575,1184.9072265625
576,1184.28759765625
577,1184.02685546875
578,1183.84130859375
579,1183.10986328125
580,1179.76123046875
581,1178.29638671875
582,1176.95947265625
583,1176.5546875
584,1174.3310546875
585,1173.7890625
586,1173.44140625
587,1169.37353515625
588,1168.6552734375
589,1167.33154296875
590,1166.1689453125
591,1165.2783203125
592,1165.0185546875
593,1162.3740234375
594,1161.42626953125
595,1160.31982421875
596,1157.41748046875
597,1155.650390625
598,1153.46728515625
599,1153.30908203125
600,1151.857421875
601,1151.26806640625
602,1150.10546875
603,1150.10546875
604,1149.658203125
605,1146.59765625
606,1145.70703125
607,1145.27685546875
608,1142.203125
609,1141.0244140625
610,1140.03125
611,1139.60107421875
612,1131.5556640625
613,1131.5546875
614,1131.41064453125
615,1128.939453125
616,1126.7421875
617,1125.00341796875
618,1122.51806640625
619,1122.15087890625
620,1121.33837890625
621,1119.27001953125
622,1117.93505859375
623,1113.6083984375
624,1113.5791015625
625,1113.43701171875
626,1113.005859375
627,1112.55078125
628,1108.20458984375
629,1107.30078125
630,1107.1435546875
631,1106.2529296875
632,1104.67041015625
633,1103.65087890625
634,1103.4794921875
635,1102.7724609375
636,1100.6044921875
637,1098.96630859375
638,1096.783203125
639,1096.06494140625
640,1095.763671875
641,1095.763671875
642,1095.7626953125
643,1090.20263671875
644,1088.75
645,1088.462890625
646,1087.8896484375
647,1087.599609375
648,1086.25146484375
649,1085.38818359375
650,1085.2451171875
651,1082.6025390625
652,1080.44580078125
653,1078.5205078125
654,1078.24755859375
655,1077.35400390625
656,1076.6083984375
657,1071.5361328125
658,1071.2490234375
659,1071.2216796875
660,1070.072265625
661,1069.912109375
662,1064.48291015625
663,1062.60009765625
664,1059.9716796875
665,1058.67822265625
666,1058.51904296875
667,1057.6435546875
668,1057.49853515625
669,1057.3564453125
670,1057.3564453125
671,1056.76708984375
672,1055.58837890625
673,1053.39013671875
674,1051.2060546875
675,1051.06298828125
676,1050.76171875
677,1049.9248046875
678,1048.57568359375
679,1047.7001953125
680,1047.26806640625
681,1042.74365234375
682,1041.421875
683,1038.203125
684,1035.44287109375
685,1034.669921875
686,1034.26611328125
687,1029.61083984375
688,1029.00732421875
689,1027.41064453125
690,1025.08251953125
691,1024.0478515625
692,1018.04248046875
693,1017.31005859375
694,1014.40771484375
695,1013.6611328125
696,1012.20947265625
697,1010.85009765625
698,1010.74462890625
699,1010.03955078125
700,1009.27783203125
701,1007.6689453125
702,1007.39697265625
703,1006.2041015625
704,1003.00048828125
705,1003.00048828125
706,1000.9443359375
707,999.36376953125
708,997.16552734375
709,995.107421875
710,994.23291015625
711,992.783203125
712,992.755859375
713,991.03125
714,990.4521484375
715,990.4267578125
716,989.72265625
717,988.8310546875
718,988.544921875
719,988.53076171875
720,985.326171875
721,985.1689453125
722,983.546875
723,983.2861328125
724,983.1572265625
725,981.51904296875
726,979.76611328125
727,979.4921875
728,978.74560546875
729,977.88330078125
730,977.88232421875
731,977.7119140625
732,977.28076171875
733,976.83544921875
734,975.84326171875
735,975.69677734375
736,974.818359375
737,974.66455078125
738,974.1025390625
739,974.06201171875
740,972.607421875
741,970.25390625
742,969.1298828125
743,967.3505859375
744,966.1728515625
745,964.1337890625
746,963.98974609375
747,963.7158203125
748,963.4013671875
749,962.826171875
750,962.826171875
751,959.90869140625
752,959.89453125
753,958.75927734375
754,958.44287109375
755,958.31103515625
756,957.56640625
757,956.7041015625
758,955.22412109375
759,953.49853515625
760,950.8427734375
761,949.23388671875
762,947.7822265625
763,943.71435546875
764,942.82177734375
765,939.31884765625
766,935.36572265625
767,932.8681640625
768,930.8544921875
769,927.17724609375
770,926.7041015625
771,924.705078125
772,924.14404296875
773,923.69775390625
774,922.07568359375
775,920.89892578125
776,915.95458984375
777,915.783203125
778,915.63916015625
779,914.0302734375
780,911.83203125
781,911.55712890625
782,909.19970703125
783,907.60693359375
784,907.47802734375
785,907.47802734375
786,906.87451171875
787,904.115234375
788,903.224609375
789,903.22265625
790,902.333984375
791,902.0751953125
792,900.3212890625
793,900.30615234375
794,899.99267578125
795,898.71142578125
796,897.6787109375
797,893.439453125
798,893.439453125
799,892.72119140625
800,892.56396484375
801,892.56396484375
802,890.76025390625
803,889.93359375
804,887.6064453125
805,885.4072265625
806,884.673828125
807,884.37353515625
808,884.37353515625
809,881.47021484375
810,878.396484375
811,878.396484375
812,878.396484375
813,878.396484375
814,878.396484375
815,878.2373046875
816,877.6767578125
817,877.21875
818,877.21875
819,874.77392578125
820,874.6015625
821,873.9990234375
822,873.85595703125
823,873.7109375
824,873.453125
825,873.43798828125
826,872.5625
827,872.26025390625
828,871.42041015625
829,871.23974609375
830,869.35791015625
831,869.17236328125
832,866.01025390625
833,865.25927734375
834,863.927734375
835,863.927734375
836,862.1708984375
837,861.29638671875
838,860.4208984375
839,858.66796875
840,858.6669921875
841,858.36572265625
842,857.5185546875
843,857.515625
844,855.4716796875
845,855.44921875
846,852.833984375
847,851.2099609375
848,850.63671875
849,850.32080078125
850,848.5537109375
851,846.27978515625
852,846.27978515625
853,845.9794921875
854,844.2001953125
855,844.2001953125
856,844.2001953125
857,844.05517578125
858,842.287109375
859,840.1162109375
860,839.673828125
861,839.09521484375
862,839.02001953125
863,838.9404296875
864,838.3916015625
865,837.345703125
866,835.89306640625
867,833.25048828125
868,832.64794921875
869,831.78564453125
870,831.78564453125
871,831.78564453125
872,830.935546875
873,830.751953125
874,830.751953125
875,830.18798828125
876,829.45556640625
877,828.56591796875
878,827.8759765625
879,827.55859375
880,825.50537109375
881,824.849609375
882,824.77197265625
883,824.0546875
884,822.47021484375
885,820.4755859375
886,820.11572265625
887,819.5263671875
888,819.3701171875
889,817.91845703125
890,815.4462890625
891,813.5166015625
892,811.06396484375
893,810.763671875
894,810.763671875
895,810.11962890625
896,809.44091796875
897,808.267578125
898,807.97509765625
899,807.67578125
900,807.55908203125
901,806.95654296875
902,804.4833984375
903,802.73046875
904,802.5732421875
905,802.43017578125
906,800.6630859375
907,800.51904296875
908,798.6220703125
909,796.59521484375
910,794.5419921875
911,794.5419921875
912,794.5419921875
913,794.541015625
914,792.60546875
915,791.75439453125
916,791.48046875
917,788.96875
918,788.40576171875
919,787.38623046875
920,785.46484375
921,783.892578125
922,783.6083984375
923,783.60546875
924,782.72900390625
925,782.427734375
926,782.12744140625
927,780.779296875
928,779.48291015625
929,779.22412109375
930,778.30712890625
931,778.30712890625
932,776.68408203125
933,776.1484375
934,774.0810546875
935,773.0615234375
936,772.37841796875
937,771.0205078125
938,770.890625
939,770.890625
940,768.67822265625
941,768.67822265625
942,768.14404296875
943,767.6455078125
944,765.9462890625
945,764.6103515625
946,761.24755859375
947,757.599609375
948,757.599609375
949,757.29833984375
950,757.0224609375
951,756.98388671875
952,756.72119140625
953,756.3935546875
954,755.54443359375
955,755.53125
956,753.9521484375
957,753.79150390625
958,753.21533203125
959,752.23876953125
960,752.03759765625
961,749.9853515625
962,749.9853515625
963,746.62158203125
964,746.609375
965,746.46533203125
966,746.322265625
967,744.8837890625
968,744.8837890625
969,744.30859375
970,744.30859375
971,743.2607421875
972,742.98583984375
973,742.97265625
974,742.82763671875
975,742.41064453125
976,741.9521484375
977,741.9521484375
978,741.39013671875
979,738.447265625
980,738.447265625
981,736.693359375
982,736.41796875
983,735.66064453125
984,734.49609375
985,734.22119140625
986,734.22119140625
987,732.59814453125
988,732.46923828125
989,732.46923828125
990,732.46826171875
991,731.29052734375
992,731.017578125
993,731.017578125
994,730.859375
995,729.3525390625
996,728.658203125
997,727.33935546875
998,726.9091796875
999,726.47705078125

==> communication_costs/lastfm/gat_400.csv <==
Sno,node
0,2084.124542236328
1,1691.6465148925781
2,1625.4063110351562
3,1486.6395263671875
4,1413.6605224609375
5,1396.08056640625
6,1374.529296875
7,1364.600830078125
8,1356.2003784179688
9,1323.5780639648438
10,1313.5636596679688
11,1297.7855834960938
12,1263.8686218261719
13,1260.5672607421875
14,1250.5760803222656
15,1250.5732727050781
16,1244.4810485839844
17,1218.4248962402344
18,1212.409912109375
19,1211.5439758300781
20,1202.7747802734375
21,1194.2978515625
22,1192.6126403808594
23,1182.3335876464844
24,1170.7867431640625
25,1170.6008911132812
26,1164.1419677734375
27,1157.4686584472656
28,1154.9000244140625
29,1150.0596313476562
30,1145.3570251464844
31,1144.1322326660156
32,1141.5936889648438
33,1139.2042236328125
34,1135.6726684570312
35,1135.1373596191406
36,1133.7804565429688
37,1132.9723205566406
38,1120.984375
39,1118.011962890625
40,1117.3453063964844
41,1115.8783264160156
42,1114.5873107910156
43,1111.1623229980469
44,1107.4571228027344
45,1102.3086853027344
46,1100.813232421875
47,1098.7116088867188
48,1095.9521789550781
49,1086.7815856933594
50,1086.673583984375
51,1085.2117309570312
52,1082.7601928710938
53,1079.1388244628906
54,1078.4239196777344
55,1077.7856140136719
56,1076.6288757324219
57,1073.2218322753906
58,1069.0281372070312
59,1064.6169738769531
60,1057.6914367675781
61,1050.6683959960938
62,1045.9286804199219
63,1043.9427795410156
64,1042.5309143066406
65,1041.0269165039062
66,1037.1753540039062
67,1035.4988403320312
68,1029.1738586425781
69,1027.1510620117188
70,1023.8516540527344
71,1022.7846069335938
72,1022.4891662597656
73,1014.2799377441406
74,1011.9154968261719
75,1011.3539428710938
76,1008.8201599121094
77,1007.5340270996094
78,1005.9617309570312
79,1005.513916015625
80,1003.7473449707031
81,997.1088256835938
82,996.9453430175781
83,996.8428344726562
84,992.7021789550781
85,990.7715148925781
86,982.6580810546875
87,980.3762512207031
88,977.4842224121094
89,976.7530517578125
90,974.7915954589844
91,969.30859375
92,963.4585571289062
93,949.0731811523438
94,948.4879150390625
95,946.8250732421875
96,945.2527770996094
97,944.7081909179688
98,936.9359130859375
99,936.9028015136719
100,936.3271484375
101,935.3611755371094
102,934.0409545898438
103,918.6349487304688
104,906.3102416992188
105,898.3818054199219
106,894.79443359375
107,893.1128845214844
108,887.0459594726562
109,883.0325012207031
110,882.9040832519531
111,868.9703063964844
112,866.1116333007812
113,857.4142761230469
114,856.7737731933594
115,854.7218933105469
116,853.5613708496094
117,853.3562316894531
118,852.5298767089844
119,845.4742126464844
120,843.9609375
121,841.8735046386719
122,836.5341796875
123,827.8994140625
124,825.5618591308594
125,817.4378051757812
126,812.23974609375
127,802.7724914550781
128,797.9524841308594
129,794.892578125
130,792.4277038574219
131,784.3068237304688
132,782.6057434082031
133,781.5462646484375
134,780.5502014160156
135,776.6957092285156
136,773.6155090332031
137,773.3629455566406
138,770.5029296875
139,759.5558776855469
140,754.0689697265625
141,752.392822265625
142,752.0464172363281
143,751.3712158203125
144,748.7636413574219
145,744.9790344238281
146,739.1960754394531
147,739.04248046875
148,732.7464599609375
149,730.1150512695312
150,728.5118408203125
151,728.5032958984375
152,724.5340576171875
153,723.5665893554688
154,721.7962341308594
155,721.5406188964844
156,720.5116882324219
157,717.7824096679688
158,717.5638122558594
159,710.8159484863281
160,704.8175659179688
161,704.626708984375
162,703.5327758789062
163,703.0553894042969
164,701.6435546875
165,699.0343627929688
166,697.2380981445312
167,696.6935119628906
168,695.8875732421875
169,691.2005004882812
170,690.9446411132812
171,690.8152465820312
172,690.1107177734375
173,689.9157104492188
174,689.9153442382812
175,689.852294921875
176,689.5049133300781
177,689.1818542480469
178,687.9963989257812
179,685.4210815429688
180,685.1365051269531
181,683.9823303222656
182,683.6620788574219
183,683.0149841308594
184,680.8075561523438
185,676.7839660644531
186,676.3406677246094
187,674.0915832519531
188,669.0154724121094
189,668.0569152832031
190,666.4808349609375
191,665.6469116210938
192,664.373046875
193,659.8021240234375
194,652.1661987304688
195,651.0704345703125
196,650.3699340820312
197,649.5009460449219
198,645.1325378417969
199,644.47021484375
200,644.2893371582031
201,644.1339111328125
202,643.3334655761719
203,642.7502746582031
204,640.5031433105469
205,636.6531677246094
206,632.7725219726562
207,630.7822265625
208,624.7739562988281
209,623.9306640625
210,623.0799560546875
211,620.2793273925781
212,618.579345703125
213,618.326904296875
214,616.7145385742188
215,616.4628295898438
216,615.502685546875
217,614.7577209472656
218,613.7377014160156
219,611.5220947265625
220,608.5289001464844
221,606.8652038574219
222,602.529296875
223,601.46728515625
224,601.2116394042969
225,598.6452331542969
226,596.9088439941406
227,593.7952880859375
228,593.0247802734375
229,591.96923828125
230,589.9112243652344
231,589.6839599609375
232,588.6235046386719
233,586.7947387695312
234,586.5137023925781
235,585.574951171875
236,584.4772338867188
237,580.7973327636719
238,578.3349609375
239,577.612060546875
240,577.0977783203125
241,575.7864685058594
242,575.3629760742188
243,574.6641845703125
244,572.3201599121094
245,570.91162109375
246,570.1029663085938
247,569.8138732910156
248,567.5332641601562
249,566.187255859375
250,565.7692565917969
251,562.1426391601562
252,559.4417114257812
253,557.45263671875
254,556.1624755859375
255,556.0947265625
256,555.37060546875
257,552.8952026367188
258,550.6177673339844
259,545.9316711425781
260,545.126708984375
261,543.586669921875
262,542.5078125
263,539.3463134765625
264,537.9021911621094
265,537.6061401367188
266,537.3231506347656
267,535.3003540039062
268,535.2943725585938
269,532.9582824707031
270,531.4806823730469
271,531.0310363769531
272,530.416015625
273,530.3612060546875
274,529.4259948730469
275,528.040771484375
276,527.7950439453125
277,527.125
278,525.29296875
279,523.9093933105469
280,523.8386535644531
281,523.7778015136719
282,523.6095581054688
283,522.7141723632812
284,521.2728576660156
285,519.7911071777344
286,519.14892578125
287,518.5069274902344
288,517.7314147949219
289,513.10595703125
290,512.1488342285156
291,511.28125
292,510.8289794921875
293,510.2939147949219
294,509.5160827636719
295,509.22515869140625
296,508.3597106933594
297,508.1003112792969
298,507.2055358886719
299,507.1102294921875
300,506.53216552734375
301,505.4461669921875
302,504.80224609375
303,504.6722412109375
304,501.52740478515625
305,500.4643859863281
306,500.1403503417969
307,499.6980285644531
308,499.21490478515625
309,496.6752624511719
310,496.0363464355469
311,495.9464111328125
312,495.5121765136719
313,492.42724609375
314,489.8075256347656
315,488.3287048339844
316,488.17095947265625
317,485.3148498535156
318,484.9961853027344
319,484.7964172363281
320,484.6361083984375
321,482.6777038574219
322,482.158203125
323,482.0970764160156
324,482.0087890625
325,481.49072265625
326,479.6666564941406
327,477.7078857421875
328,477.0945129394531
329,476.552490234375
330,476.552490234375
331,473.6823425292969
332,473.01861572265625
333,472.441162109375
334,470.9272766113281
335,470.70458984375
336,470.001220703125
337,466.0177001953125
338,463.0909729003906
339,462.6181640625
340,461.4899597167969
341,461.2606201171875
342,460.17230224609375
343,457.2852783203125
344,456.5125732421875
345,456.2275390625
346,455.7430419921875
347,454.9380798339844
348,454.38525390625
349,453.1826171875
350,453.10870361328125
351,452.9619140625
352,452.21075439453125
353,451.5335998535156
354,450.837890625
355,448.8065185546875
356,448.7666015625
357,448.61627197265625
358,447.2958068847656
359,446.30633544921875
360,443.74151611328125
361,443.3792419433594
362,442.19000244140625
363,441.8350524902344
364,437.83392333984375
365,437.5344543457031
366,435.7060546875
367,435.4877014160156
368,435.0919494628906
369,434.0419921875
370,433.4964294433594
371,432.2469482421875
372,429.799072265625
373,428.8983154296875
374,428.00634765625
375,427.9734802246094
376,427.6516418457031
377,425.9181823730469
378,425.88427734375
379,425.2751159667969
380,425.0029296875
381,423.4132385253906
382,423.3746337890625
383,421.6788024902344
384,421.5828857421875
385,420.7798767089844
386,420.3930358886719
387,420.2392578125
388,419.5272216796875
389,418.4023742675781
390,418.2749328613281
391,417.9903564453125
392,417.53594970703125
393,417.3450927734375
394,417.2109375
395,417.1245422363281
396,416.0268249511719
397,415.2543640136719
398,413.7452392578125
399,413.42596435546875
400,412.17431640625
401,411.9852600097656
402,411.5296325683594
403,411.49908447265625
404,411.056396484375
405,409.83843994140625
406,406.99853515625
407,406.0815734863281
408,406.0720520019531
409,405.98150634765625
410,405.4299621582031
411,404.7304382324219
412,403.8330993652344
413,403.41217041015625
414,402.5397644042969
415,402.4151306152344
416,401.74627685546875
417,399.9799499511719
418,399.60205078125
419,398.40087890625
420,397.89337158203125
421,396.4397277832031
422,395.2001953125
423,394.94970703125
424,394.7766418457031
425,394.021484375
426,393.39398193359375
427,393.01031494140625
428,392.8121337890625
429,392.3997497558594
430,392.39111328125
431,392.17578125
432,391.6305847167969
433,391.3603515625
434,390.6656799316406
435,390.31292724609375
436,390.1248779296875
437,389.0624694824219
438,389.02874755859375
439,388.7374572753906
440,387.990234375
441,387.2952880859375
442,386.3944091796875
443,385.59033203125
444,385.0777282714844
445,384.6274719238281
446,384.58203125
447,384.3716125488281
448,384.2431945800781
449,384.1835632324219
450,383.63262939453125
451,383.6001281738281
452,382.9599914550781
453,380.999267578125
454,380.2291259765625
455,380.1988220214844
456,379.8769836425781
457,379.7208251953125
458,379.7176513671875
459,377.9491271972656
460,377.73388671875
461,377.1795959472656
462,374.4168395996094
463,374.2893981933594
464,373.9451904296875
465,372.97174072265625
466,372.84429931640625
467,372.0179443359375
468,371.2133483886719
469,369.9541015625
470,369.7802734375
471,369.37939453125
472,369.3192138671875
473,368.87091064453125
474,367.97515869140625
475,367.0278625488281
476,366.3558349609375
477,366.0756530761719
478,365.404296875
479,365.209228515625
480,364.7284240722656
481,364.1771240234375
482,363.4117431640625
483,362.7677001953125
484,362.69873046875
485,362.4815368652344
486,362.0950622558594
487,361.79541015625
488,361.0651550292969
489,359.7806091308594
490,359.5247497558594
491,359.4617004394531
492,359.3004150390625
493,359.23480224609375
494,358.8826599121094
495,357.95123291015625
496,357.63037109375
497,357.37255859375
498,357.2451171875
499,356.8283386230469
500,355.9274597167969
501,355.51165771484375
502,355.51165771484375
503,355.5009765625
504,354.1949768066406
505,353.2625732421875
506,353.19677734375
507,352.3626708984375
508,352.0108947753906
509,351.78497314453125
510,351.5606384277344
511,351.52618408203125
512,351.39874267578125
513,351.0469665527344
514,350.24298095703125
515,349.8927917480469
516,349.670654296875
517,349.3759460449219
518,348.67822265625
519,348.2851867675781
520,347.6405334472656
521,347.611572265625
522,347.54840087890625
523,347.150390625
524,346.64666748046875
525,346.5806884765625
526,345.23406982421875
527,345.220703125
528,344.97821044921875
529,343.7889709472656
530,343.31256103515625
531,343.2427978515625
532,342.53350830078125
533,342.3428955078125
534,342.212890625
535,342.1825866699219
536,342.0545349121094
537,341.6159973144531
538,341.1455078125
539,340.5491943359375
540,339.21435546875
541,337.78515625
542,337.53436279296875
543,336.369140625
544,335.09698486328125
545,334.1728515625
546,334.0298156738281
547,333.6423645019531
548,333.2656555175781
549,332.720458984375
550,332.720458984375
551,332.462646484375
552,332.3828125
553,332.1726989746094
554,331.7880554199219
555,330.4947204589844
556,330.1186218261719
557,329.19775390625
558,328.7841796875
559,328.7694396972656
560,328.67254638671875
561,328.219482421875
562,327.8370361328125
563,326.8065185546875
564,326.5538330078125
565,326.09423828125
566,325.7823486328125
567,325.7508239746094
568,325.4930114746094
569,324.81719970703125
570,324.75439453125
571,324.68560791015625
572,324.5950622558594
573,324.0169982910156
574,323.79205322265625
575,323.78759765625
576,322.69970703125
577,322.0881652832031
578,321.2561950683594
579,320.90185546875
580,320.5150146484375
581,320.06634521484375
582,319.7770080566406
583,319.7760314941406
584,319.4384765625
585,319.2308349609375
586,318.65118408203125
587,318.4928283691406
588,318.4613037109375
589,317.4329833984375
590,316.2216796875
591,316.21124267578125
592,316.08477783203125
593,316.08477783203125
594,316.08477783203125
595,315.7944641113281
596,315.55712890625
597,315.505126953125
598,314.80279541015625
599,314.53961181640625
600,313.708251953125
601,313.00653076171875
602,312.49853515625
603,312.482421875
604,311.70654296875
605,311.33172607421875
606,310.7520751953125
607,310.43084716796875
608,309.6325988769531
609,309.2435607910156
610,309.01763916015625
611,308.9552001953125
612,308.9552001953125
613,308.75341796875
614,308.1565856933594
615,307.841796875
616,307.46435546875
617,306.57867431640625
618,306.32086181640625
619,305.95556640625
620,305.533203125
621,305.4853515625
622,305.1300354003906
623,304.3837890625
624,304.2945251464844
625,304.1026916503906
626,303.36566162109375
627,302.80029296875
628,302.7677917480469
629,302.34912109375
630,302.083984375
631,301.83062744140625
632,301.44189453125
633,301.0983581542969
634,300.4530944824219
635,299.38818359375
636,298.87158203125
637,298.34521484375
638,298.2509765625
639,298.2043762207031
640,297.8222961425781
641,297.0103759765625
642,296.697265625
643,295.2466125488281
644,294.77081298828125
645,294.697265625
646,294.63720703125
647,294.1606140136719
648,293.7666015625
649,293.4449768066406
650,292.9404602050781
651,292.84393310546875
652,291.80615234375
653,291.4632263183594
654,291.4632263183594
655,291.2379150390625
656,290.92431640625
657,290.7567443847656
658,290.7466125488281
659,290.6416015625
660,290.5958251953125
661,290.5623474121094
662,290.40338134765625
663,290.0464782714844
664,289.4390869140625
665,289.1171875
666,288.28369140625
667,288.21771240234375
668,287.67626953125
669,287.2238464355469
670,287.18939208984375
671,286.5148010253906
672,286.2254638671875
673,286.0671081542969
674,286.0671081542969
675,286.0617370605469
676,285.5843505859375
677,285.4250183105469
678,285.1041564941406
679,284.62200927734375
680,284.3919372558594
681,284.36517333984375
682,284.2042541503906
683,283.9448547363281
684,283.59307861328125
685,283.22412109375
686,282.9844665527344
687,282.9844665527344
688,282.56475830078125
689,282.3760986328125
690,282.18048095703125
691,281.92462158203125
692,281.92462158203125
693,281.92266845703125
694,281.8261413574219
695,281.79522705078125
696,281.7627258300781
697,281.6513671875
698,281.4306640625
699,281.3774719238281
700,280.9938049316406
701,280.959716796875
702,280.8647766113281
703,279.804931640625
704,279.7070617675781
705,279.418701171875
706,279.1896057128906
707,278.8705749511719
708,278.0546875
709,276.66064453125
710,276.4950256347656
711,276.3025817871094
712,276.14166259765625
713,275.9163513183594
714,275.6604919433594
715,275.5655517578125
716,275.49859619140625
717,275.349609375
718,274.84765625
719,274.5057067871094
720,274.46044921875
721,273.44586181640625
722,273.05419921875
723,272.7001953125
724,272.3860168457031
725,272.3860168457031
726,272.03076171875
727,271.9072265625
728,271.65087890625
729,271.64605712890625
730,271.326171875
731,270.74652099609375
732,270.1375427246094
733,269.6636962890625
734,269.60498046875
735,269.20648193359375
736,268.4659118652344
737,267.77490234375
738,267.28564453125
739,267.0533142089844
740,266.6147766113281
741,265.4615783691406
742,265.4615783691406
743,265.4615783691406
744,264.4619140625
745,264.07421875
746,263.91943359375
747,263.6217041015625
748,263.5987243652344
749,263.5987243652344
750,262.89404296875
751,262.847412109375
752,262.66729736328125
753,262.00830078125
754,261.73876953125
755,261.7358703613281
756,260.804443359375
757,260.804443359375
758,260.803466796875
759,260.72900390625
760,260.6025390625
761,258.94158935546875
762,258.4903564453125
763,258.0101623535156
764,257.9441833496094
765,257.8785705566406
766,257.6239318847656
767,257.0787353515625
768,257.0787353515625
769,256.75750732421875
770,256.24224853515625
771,256.23046875
772,256.1473083496094
773,256.1473083496094
774,256.0888671875
775,255.87619018554688
776,255.60015869140625
777,255.45068359375
778,255.21588134765625
779,254.99057006835938
780,254.95806884765625
781,254.54031372070312
782,254.28445434570312
783,253.96163940429688
784,253.35302734375
785,253.28765869140625
786,253.03021240234375
787,252.16281127929688
788,252.13128662109375
789,251.32730102539062
790,251.22314453125
791,250.78369140625
792,250.75119018554688
793,250.55874633789062
794,250.49179077148438
795,250.36434936523438
796,250.32666015625
797,250.23751831054688
798,250.23593139648438
799,250.10910034179688
800,249.91470336914062
801,249.81976318359375
802,249.72225952148438
803,249.65884399414062
804,249.6273193359375
805,249.40200805664062
806,249.37109375
807,249.01675415039062
808,248.89892578125
809,248.88674926757812
810,248.82333374023438
811,248.53173828125
812,248.468994140625
813,248.40557861328125
814,248.3399658203125
815,248.11941528320312
816,247.9559326171875
817,247.92440795898438
818,247.86962890625
819,247.76446533203125
820,247.703857421875
821,247.7000732421875
822,247.24981689453125
823,247.21731567382812
824,246.83303833007812
825,246.671142578125
826,246.47930908203125
827,246.22088623046875
828,246.0322265625
829,245.54788208007812
830,244.97018432617188
831,244.93670654296875
832,244.78530883789062
833,244.68621826171875
834,244.55523681640625
835,244.55047607421875
836,244.16839599609375
837,244.13430786132812
838,244.03875732421875
839,243.7149658203125
840,243.6357421875
841,243.52252197265625
842,243.16976928710938
843,243.10733032226562
844,242.50390625
845,242.2197265625
846,241.85308837890625
847,241.3330078125
848,241.24447631835938
849,241.24447631835938
850,241.17849731445312
851,240.93603515625
852,240.80712890625
853,240.72763061523438
854,240.48092651367188
855,240.40798950195312
856,239.64501953125
857,239.03265380859375
858,239.02294921875
859,238.7060546875
860,238.35171508789062
861,237.880859375
862,237.72314453125
863,237.51876831054688
864,237.51876831054688
865,237.51876831054688
866,237.45278930664062
867,237.33389282226562
868,236.84539794921875
869,236.58380126953125
870,235.55078125
871,234.259765625
872,234.12503051757812
873,233.67953491210938
874,233.54061889648438
875,232.86163330078125
876,231.49545288085938
877,231.43310546875
878,231.30859375
879,231.04248046875
880,230.27392578125
881,230.03369140625
882,229.30221557617188
883,229.206298828125
884,228.86148071289062
885,228.76458740234375
886,228.7509765625
887,228.53231811523438
888,228.0584716796875
889,228.0584716796875
890,227.97509765625
891,227.82620239257812
892,227.5438232421875
893,227.45947265625
894,226.86227416992188
895,226.8173828125
896,226.67263793945312
897,226.5634765625
898,226.45245361328125
899,226.1650390625
900,226.06085205078125
901,226.03372192382812
902,225.93084716796875
903,225.42413330078125
904,224.94137573242188
905,224.846435546875
906,224.846435546875
907,224.846435546875
908,224.16610717773438
909,224.04342651367188
910,223.97903442382812
911,223.40036010742188
912,223.30126953125
913,223.176025390625
914,223.07632446289062
915,223.0450439453125
916,222.93362426757812
917,222.45458984375
918,222.43740844726562
919,222.08209228515625
920,221.671875
921,221.6343994140625
922,221.54052734375
923,221.47250366210938
924,221.4150390625
925,220.95883178710938
926,220.921875
927,220.89541625976562
928,220.83139038085938
929,220.83139038085938
930,220.41265869140625
931,220.3837890625
932,220.12332153320312
933,220.02838134765625
934,220.02838134765625
935,220.02838134765625
936,220.02838134765625
937,219.22537231445312
938,219.22537231445312
939,218.83914184570312
940,218.806640625
941,218.71072387695312
942,218.675048828125
943,218.58389282226562
944,218.48638916015625
945,218.45388793945312
946,218.42236328125
947,218.2333984375
948,217.90771484375
949,217.68081665039062
950,217.61935424804688
951,217.61679077148438
952,217.42654418945312
953,217.32904052734375
954,217.32904052734375
955,217.23312377929688
956,217.16812133789062
957,216.8787841796875
958,216.81634521484375
959,216.81634521484375
960,216.81634521484375
961,216.81634521484375
962,216.751953125
963,216.626708984375
964,216.52761840820312
965,216.52603149414062
966,216.01333618164062
967,215.91387939453125
968,215.53118896484375
969,215.49868774414062
970,215.37820434570312
971,215.2103271484375
972,215.2103271484375
973,215.01751708984375
974,214.98342895507812
975,214.75909423828125
976,214.40731811523438
977,214.40731811523438
978,214.40731811523438
979,214.27694702148438
980,214.2412109375
981,214.228515625
982,213.86016845703125
983,213.60430908203125
984,213.5751953125
985,213.4521484375
986,213.20166015625
987,213.18557739257812
988,213.18557739257812
989,212.8154296875
990,212.70281982421875
991,212.3857421875
992,212.30078125
993,212.1923828125
994,212.06072998046875
995,212.04736328125
996,211.998291015625
997,211.998291015625
998,211.998291015625
999,211.998291015625

==> communication_costs/lastfm/gat_es.csv <==
Sno,node
0,234.95950317382812
1,176.38177490234375
2,172.1162109375
3,169.87136840820312
4,169.62722778320312
5,169.3369140625
6,167.86419677734375
7,162.17312622070312
8,162.09603881835938
9,157.1182861328125
10,153.3779296875
11,153.02322387695312
12,151.46630859375
13,151.14065551757812
14,147.7203369140625
15,146.64138793945312
16,144.61068725585938
17,144.58111572265625
18,143.39578247070312
19,143.111328125
20,141.72378540039062
21,141.71621704101562
22,141.52484130859375
23,141.3076171875
24,141.14828491210938
25,139.30914306640625
26,139.2855224609375
27,138.70968627929688
28,137.93917846679688
29,137.61502075195312
30,137.38092041015625
31,137.20703125
32,136.96609497070312
33,136.13546752929688
34,135.81460571289062
35,134.8916015625
36,134.83734130859375
37,134.6429443359375
38,133.78424072265625
39,133.7227783203125
40,133.7099609375
41,133.18255615234375
42,131.25363159179688
43,131.15185546875
44,130.87521362304688
45,130.86224365234375
46,130.60861206054688
47,129.32345581054688
48,128.49734497070312
49,128.48660278320312
50,128.203125
51,128.2021484375
52,127.11956787109375
53,127.02197265625
54,126.68875122070312
55,126.32177734375
56,126.02294921875
57,125.9017333984375
58,125.63671875
59,125.22030639648438
60,125.1168212890625
61,124.66656494140625
62,124.28985595703125
63,123.74136352539062
64,123.5751953125
65,123.38665771484375
66,123.27197265625
67,122.90069580078125
68,122.71365356445312
69,122.61907958984375
70,121.85382080078125
71,121.81179809570312
72,121.58880615234375
73,120.58712768554688
74,119.05136108398438
75,117.66378784179688
76,116.93716430664062
77,116.47775268554688
78,116.10528564453125
79,115.93023681640625
80,115.81683349609375
81,115.22509765625
82,114.67990112304688
83,114.39544677734375
84,114.26116943359375
85,114.201416015625
86,113.84829711914062
87,113.07290649414062
88,113.01998901367188
89,111.91775512695312
90,111.66812133789062
91,111.59591674804688
92,111.30755615234375
93,111.21066284179688
94,111.18048095703125
95,110.57577514648438
96,110.29034423828125
97,110.07089233398438
98,109.98953247070312
99,109.73599243164062
100,109.48110961914062
101,109.47998046875
102,109.09158325195312
103,108.87249755859375
104,108.45901489257812
105,108.2928466796875
106,106.84347534179688
107,106.78005981445312
108,106.46115112304688
109,106.33212280273438
110,106.23291015625
111,105.982666015625
112,105.68869018554688
113,105.04989624023438
114,104.9569091796875
115,104.38702392578125
116,104.180908203125
117,103.82449340820312
118,103.60150146484375
119,103.59881591796875
120,103.21685791015625
121,103.18338012695312
122,102.86154174804688
123,101.32211303710938
124,101.03839111328125
125,101.03509521484375
126,100.93661499023438
127,100.87185668945312
128,100.38909912109375
129,99.64974975585938
130,99.45767211914062
131,99.4244384765625
132,99.26742553710938
133,98.654296875
134,98.5281982421875
135,98.42800903320312
136,98.3988037109375
137,96.57565307617188
138,96.56735229492188
139,96.28466796875
140,96.18185424804688
141,95.79660034179688
142,95.54891967773438
143,94.41748046875
144,93.71002197265625
145,93.54983520507812
146,93.07061767578125
147,92.42779541015625
148,92.00747680664062
149,91.91314697265625
150,91.88235473632812
151,91.75027465820312
152,91.720703125
153,91.71875
154,90.88616943359375
155,90.177734375
156,89.82534790039062
157,89.73828125
158,89.08831787109375
159,89.08441162109375
160,88.82952880859375
161,88.57232666015625
162,88.57232666015625
163,88.37890625
164,87.9959716796875
165,87.79931640625
166,87.48193359375
167,87.16241455078125
168,87.0966796875
169,86.517578125
170,85.61871337890625
171,85.50311279296875
172,85.20095825195312
173,85.172119140625
174,84.97662353515625
175,84.65576171875
176,84.62423706054688
177,84.5296630859375
178,84.46661376953125
179,84.43081665039062
180,83.08322143554688
181,82.56759643554688
182,82.27789306640625
183,82.24673461914062
184,82.18331909179688
185,82.17977905273438
186,81.5185546875
187,81.41220092773438
188,81.28402709960938
189,81.24993896484375
190,81.08963012695312
191,80.7987060546875
192,80.51351928710938
193,79.61300659179688
194,79.61300659179688
195,79.5184326171875
196,79.2635498046875
197,79.03494262695312
198,78.8759765625
199,78.55743408203125
200,77.71826171875
201,77.5902099609375
202,77.52777099609375
203,76.75592041015625
204,76.11224365234375
205,75.7939453125
206,75.5384521484375
207,75.31216430664062
208,75.18240356445312
209,74.92593383789062
210,74.82373046875
211,74.7646484375
212,74.67007446289062
213,74.63525390625
214,74.53872680664062
215,74.38037109375
216,74.34591674804688
217,74.12255859375
218,73.9462890625
219,73.86572265625
220,73.80169677734375
221,72.77593994140625
222,72.708740234375
223,72.58056640625
224,72.48696899414062
225,72.42391967773438
226,72.42123413085938
227,72.16378784179688
228,72.00579833984375
229,71.84158325195312
230,71.61761474609375
231,70.97821044921875
232,70.97454833984375
233,70.94400024414062
234,70.20599365234375
235,70.17312622070312
236,70.11007690429688
237,70.07818603515625
238,70.07720947265625
239,69.69097900390625
240,69.6279296875
241,69.2449951171875
242,68.69589233398438
243,68.66302490234375
244,68.2139892578125
245,68.11843872070312
246,68.01995849609375
247,67.8291015625
248,67.53976440429688
249,67.22158813476562
250,67.12261962890625
251,66.99517822265625
252,66.98193359375
253,66.89669799804688
254,66.8017578125
255,66.6756591796875
256,66.46484375
257,66.287841796875
258,66.22540283203125
259,65.90185546875
260,65.31298828125
261,65.29202270507812
262,65.28564453125
263,64.83944702148438
264,64.53125
265,64.45773315429688
266,64.39468383789062
267,64.04193115234375
268,64.00808715820312
269,63.815643310546875
270,63.78411865234375
271,63.622222900390625
272,63.33544921875
273,63.3338623046875
274,63.26849365234375
275,63.107208251953125
276,62.88519287109375
277,62.88421630859375
278,62.81982421875
279,62.49761962890625
280,62.49639892578125
281,62.474609375
282,61.953765869140625
283,61.6884765625
284,61.6640625
285,61.59906005859375
286,61.59906005859375
287,61.5849609375
288,61.53662109375
289,61.503143310546875
290,61.439117431640625
291,61.2803955078125
292,61.120574951171875
293,61.08599853515625
294,60.7655029296875
295,60.31390380859375
296,60.281646728515625
297,60.027130126953125
298,59.640625
299,59.577239990234375
300,59.2244873046875
301,58.998809814453125
302,58.998809814453125
303,58.935394287109375
304,58.613555908203125
305,58.611968994140625
306,58.5830078125
307,58.356719970703125
308,57.74786376953125
309,57.391815185546875
310,57.136566162109375
311,56.97625732421875
312,56.880096435546875
313,56.7822265625
314,56.750701904296875
315,56.58917236328125
316,56.46270751953125
317,56.429840087890625
318,56.08251953125
319,56.07550048828125
320,55.274688720703125
321,55.17718505859375
322,55.144317626953125
323,55.04876708984375
324,54.9847412109375
325,54.85693359375
326,54.78173828125
327,54.728515625
328,54.5997314453125
329,54.53662109375
330,54.52783203125
331,54.216064453125
332,54.08544921875
333,54.053314208984375
334,54.02978515625
335,54.02239990234375
336,54.01947021484375
337,53.82958984375
338,53.796478271484375
339,53.5731201171875
340,53.50933837890625
341,53.50897216796875
342,53.475250244140625
343,53.37835693359375
344,53.31494140625
345,53.12347412109375
346,53.091949462890625
347,53.091217041015625
348,52.73565673828125
349,52.641326904296875
350,52.641326904296875
351,52.511932373046875
352,52.510955810546875
353,52.4169921875
354,52.4144287109375
355,52.35101318359375
356,52.126678466796875
357,52.063262939453125
358,51.96575927734375
359,51.935821533203125
360,51.676422119140625
361,51.614349365234375
362,51.2608642578125
363,51.19622802734375
364,51.099700927734375
365,51.099090576171875
366,51.098724365234375
367,50.907501220703125
368,50.89697265625
369,50.6165771484375
370,50.587249755859375
371,50.585418701171875
372,50.55413818359375
373,50.54296875
374,50.457611083984375
375,50.3623046875
376,50.29571533203125
377,50.23291015625
378,50.12060546875
379,50.1029052734375
380,49.97607421875
381,49.880157470703125
382,49.879547119140625
383,49.814544677734375
384,49.78326416015625
385,49.622100830078125
386,49.50390625
387,49.39837646484375
388,48.851226806640625
389,48.788787841796875
390,48.787811279296875
391,48.75531005859375
392,48.505859375
393,48.401947021484375
394,48.3408203125
395,48.048828125
396,48.0482177734375
397,47.885955810546875
398,47.823516845703125
399,47.58056640625
400,47.567657470703125
401,47.566680908203125
402,47.47174072265625
403,47.439239501953125
404,47.375823974609375
405,47.373626708984375
406,47.34271240234375
407,47.34271240234375
408,47.28662109375
409,47.180816650390625
410,47.117401123046875
411,47.053985595703125
412,47.053619384765625
413,47.052764892578125
414,46.9345703125
415,46.859954833984375
416,46.82904052734375
417,46.797149658203125
418,46.731170654296875
419,46.32568359375
420,46.251953125
421,46.18597412109375
422,46.154449462890625
423,46.1221923828125
424,46.05657958984375
425,46.0205078125
426,45.92877197265625
427,45.86572265625
428,45.863525390625
429,45.7607421875
430,45.738525390625
431,45.705413818359375
432,45.6063232421875
433,45.52734375
434,45.511993408203125
435,45.384307861328125
436,45.3494873046875
437,45.14453125
438,45.062713623046875
439,44.934295654296875
440,44.933319091796875
441,44.676483154296875
442,44.64398193359375
443,44.51629638671875
444,44.420013427734375
445,44.292205810546875
446,44.1937255859375
447,44.163787841796875
448,44.13189697265625
449,44.13092041015625
450,43.972564697265625
451,43.94873046875
452,43.87445068359375
453,43.81103515625
454,43.7138671875
455,43.681640625
456,43.56884765625
457,43.520111083984375
458,43.457305908203125
459,43.447265625
460,43.337890625
461,43.3291015625
462,43.328887939453125
463,43.328643798828125
464,43.3232421875
465,43.23236083984375
466,43.200469970703125
467,43.10296630859375
468,42.9521484375
469,42.9482421875
470,42.94384765625
471,42.93212890625
472,42.7843017578125
473,42.749603271484375
474,42.6982421875
475,42.6845703125
476,42.68408203125
477,42.67919921875
478,42.557769775390625
479,42.52490234375
480,42.46148681640625
481,42.399658203125
482,42.3958740234375
483,42.365325927734375
484,42.301300048828125
485,42.300933837890625
486,42.299957275390625
487,42.26806640625
488,42.1416015625
489,42.1416015625
490,42.1416015625
491,42.1409912109375
492,42.043121337890625
493,42.01220703125
494,42.011962890625
495,41.916656494140625
496,41.915679931640625
497,41.8837890625
498,41.8831787109375
499,41.77587890625
500,41.75537109375
501,41.658843994140625
502,41.626953125
503,41.56195068359375
504,41.4991455078125
505,41.43194580078125
506,41.401031494140625
507,41.3695068359375
508,41.3685302734375
509,41.2401123046875
510,41.209808349609375
511,41.1126708984375
512,41.080780029296875
513,41.01318359375
514,40.9832763671875
515,40.952972412109375
516,40.952362060546875
517,40.952362060546875
518,40.87841796875
519,40.8568115234375
520,40.8558349609375
521,40.824920654296875
522,40.819793701171875
523,40.7264404296875
524,40.696136474609375
525,40.62890625
526,40.567108154296875
527,40.50732421875
528,40.48681640625
529,40.437713623046875
530,40.437713623046875
531,40.40777587890625
532,40.37255859375
533,40.27838134765625
534,40.244659423828125
535,40.182464599609375
536,40.180877685546875
537,40.052459716796875
538,40.02154541015625
539,39.9814453125
540,39.95947265625
541,39.89251708984375
542,39.859649658203125
543,39.76373291015625
544,39.730621337890625
545,39.73046875
546,39.7158203125
547,39.667572021484375
548,39.50823974609375
549,39.50726318359375
550,39.3408203125
551,39.219512939453125
552,39.219512939453125
553,39.219512939453125
554,39.219512939453125
555,39.153533935546875
556,39.12200927734375
557,39.090118408203125
558,39.08935546875
559,39.026458740234375
560,38.9423828125
561,38.896697998046875
562,38.832672119140625
563,38.81103515625
564,38.73675537109375
565,38.73638916015625
566,38.704254150390625
567,38.60736083984375
568,38.575836181640625
569,38.568359375
570,38.56689453125
571,38.543701171875
572,38.511444091796875
573,38.448028564453125
574,38.447418212890625
575,38.319000244140625
576,38.30517578125
577,38.22247314453125
578,38.191558837890625
579,38.123046875
580,38.08544921875
581,38.060943603515625
582,38.03125
583,38.03125
584,37.92333984375
585,37.90185546875
586,37.7734375
587,37.7734375
588,37.7724609375
589,37.5159912109375
590,37.515625
591,37.45159912109375
592,37.419097900390625
593,37.2900390625
594,37.283203125
595,37.19415283203125
596,37.13134765625
597,37.100433349609375
598,37.098846435546875
599,37.098846435546875
600,37.0224609375
601,36.970428466796875
602,36.93536376953125
603,36.87451171875
604,36.87451171875
605,36.842987060546875
606,36.842987060546875
607,36.842987060546875
608,36.842987060546875
609,36.842987060546875
610,36.777374267578125
611,36.74609375
612,36.712615966796875
613,36.712005615234375
614,36.585784912109375
615,36.49755859375
616,36.4888916015625
617,36.457366943359375
618,36.455780029296875
619,36.390167236328125
620,36.328338623046875
621,36.1033935546875
622,36.04058837890625
623,36.004547119140625
624,35.990234375
625,35.91058349609375
626,35.878692626953125
627,35.86962890625
628,35.751373291015625
629,35.685272216796875
630,35.65472412109375
631,35.622222900390625
632,35.621246337890625
633,35.58935546875
634,35.4736328125
635,35.35498046875
636,35.26849365234375
637,35.235992431640625
638,35.235626220703125
639,35.2044677734375
640,35.171966552734375
641,35.107574462890625
642,35.043792724609375
643,35.00146484375
644,34.980743408203125
645,34.85791015625
646,34.850372314453125
647,34.7294921875
648,34.722320556640625
649,34.721954345703125
650,34.7119140625
651,34.657684326171875
652,34.59228515625
653,34.529266357421875
654,34.466461181640625
655,34.466461181640625
656,34.466094970703125
657,34.273040771484375
658,34.04833984375
659,33.98486328125
660,33.9208984375
661,33.9208984375
662,33.9208984375
663,33.919921875
664,33.822784423828125
665,33.822052001953125
666,33.81005859375
667,33.79150390625
668,33.7899169921875
669,33.694610595703125
670,33.694366455078125
671,33.68798828125
672,33.567779541015625
673,33.55029296875
674,33.5362548828125
675,33.5362548828125
676,33.5340576171875
677,33.5330810546875
678,33.423828125
679,33.419921875
680,33.372772216796875
681,33.3173828125
682,33.2919921875
683,33.2781982421875
684,33.21282958984375
685,33.21124267578125
686,33.116912841796875
687,33.116912841796875
688,32.924835205078125
689,32.8974609375
690,32.861053466796875
691,32.861053466796875
692,32.861053466796875
693,32.858489990234375
694,32.6533203125
695,32.525390625
696,32.5057373046875
697,32.475433349609375
698,32.412109375
699,32.3782958984375
700,32.31390380859375
701,32.1337890625
702,32.089569091796875
703,32.088958740234375
704,32.05804443359375
705,32.05706787109375
706,31.961151123046875
707,31.92864990234375
708,31.80120849609375
709,31.80120849609375
710,31.80084228515625
711,31.80023193359375
712,31.768096923828125
713,31.67181396484375
714,31.639312744140625
715,31.6259765625
716,31.51806640625
717,31.41436767578125
718,31.383087158203125
719,31.383087158203125
720,31.36474609375
721,31.28717041015625
722,31.254058837890625
723,31.2265625
724,31.15814208984375
725,31.1123046875
726,31.111328125
727,31.0943603515625
728,31.09375
729,30.995635986328125
730,30.99462890625
731,30.90093994140625
732,30.868194580078125
733,30.8353271484375
734,30.77349853515625
735,30.741973876953125
736,30.741973876953125
737,30.741973876953125
738,30.741973876953125
739,30.741363525390625
740,30.741363525390625
741,30.741363525390625
742,30.741363525390625
743,30.740386962890625
744,30.739776611328125
745,30.73095703125
746,30.72021484375
747,30.7088623046875
748,30.6220703125
749,30.611968994140625
750,30.610992431640625
751,30.521484375
752,30.484161376953125
753,30.355743408203125
754,30.3226318359375
755,30.291473388671875
756,30.227325439453125
757,30.227325439453125
758,30.227325439453125
759,30.2109375
760,29.970703125
761,29.93701171875
762,29.9345703125
763,29.87335205078125
764,29.810546875
765,29.810546875
766,29.810546875
767,29.810546875
768,29.776458740234375
769,29.775848388671875
770,29.71484375
771,29.712677001953125
772,29.69921875
773,29.6815185546875
774,29.6815185546875
775,29.585235595703125
776,29.552734375
777,29.48870849609375
778,29.456817626953125
779,29.3359375
780,29.326812744140625
781,29.17529296875
782,29.1728515625
783,29.132781982421875
784,29.10284423828125
785,29.05419921875
786,29.05126953125
787,29.05126953125
788,29.006561279296875
789,28.943145751953125
790,28.91845703125
791,28.879730224609375
792,28.879119873046875
793,28.879119873046875
794,28.879119873046875
795,28.879119873046875
796,28.878143310546875
797,28.878143310546875
798,28.875946044921875
799,28.791015625
800,28.71881103515625
801,28.66943359375
802,28.66064453125
803,28.58880615234375
804,28.5380859375
805,28.492279052734375
806,28.42138671875
807,28.40576171875
808,28.4013671875
809,28.4013671875
810,28.2691650390625
811,28.235076904296875
812,28.20294189453125
813,28.16650390625
814,28.1552734375
815,28.14453125
816,28.142578125
817,28.109222412109375
818,28.108245849609375
819,28.107025146484375
820,28.07513427734375
821,28.07513427734375
822,28.07513427734375
823,28.05126953125
824,28.041656494140625
825,28.01416015625
826,27.94769287109375
827,27.94769287109375
828,27.94610595703125
829,27.94573974609375
830,27.915802001953125
831,27.90771484375
832,27.851409912109375
833,27.7587890625
834,27.656402587890625
835,27.63330078125
836,27.593963623046875
837,27.56182861328125
838,27.528961181640625
839,27.498046875
840,27.43463134765625
841,27.43304443359375
842,27.39453125
843,27.39306640625
844,27.390625
845,27.3720703125
846,27.36962890625
847,27.337738037109375
848,27.336883544921875
849,27.30621337890625
850,27.30621337890625
851,27.30621337890625
852,27.30621337890625
853,27.30621337890625
854,27.30621337890625
855,27.271148681640625
856,27.206146240234375
857,27.16552734375
858,27.143707275390625
859,27.13671875
860,27.016265869140625
861,27.016265869140625
862,27.016265869140625
863,27.001953125
864,26.91937255859375
865,26.8740234375
866,26.852783203125
867,26.758453369140625
868,26.7373046875
869,26.7259521484375
870,26.66314697265625
871,26.630645751953125
872,26.630035400390625
873,26.629058837890625
874,26.5975341796875
875,26.5975341796875
876,26.5975341796875
877,26.503204345703125
878,26.503204345703125
879,26.503204345703125
880,26.503204345703125
881,26.503204345703125
882,26.503204345703125
883,26.503204345703125
884,26.502227783203125
885,26.501983642578125
886,26.4892578125
887,26.4775390625
888,26.4691162109375
889,26.361328125
890,26.3447265625
891,26.3406982421875
892,26.3406982421875
893,26.27471923828125
894,26.116973876953125
895,26.09521484375
896,26.0848388671875
897,26.0848388671875
898,26.08447265625
899,25.97216796875
900,25.9697265625
901,25.9544677734375
902,25.922943115234375
903,25.82666015625
904,25.76361083984375
905,25.731719970703125
906,25.70849609375
907,25.703125
908,25.7001953125
909,25.7001953125
910,25.7001953125
911,25.7001953125
912,25.6986083984375
913,25.667694091796875
914,25.665130615234375
915,25.5830078125
916,25.57373046875
917,25.57080078125
918,25.538299560546875
919,25.473907470703125
920,25.4482421875
921,25.4423828125
922,25.442138671875
923,25.33740234375
924,25.322265625
925,25.3212890625
926,25.31396484375
927,25.31396484375
928,25.31396484375
929,25.281463623046875
930,25.19775390625
931,25.185546875
932,25.152069091796875
933,25.072265625
934,25.07080078125
935,25.05908203125
936,25.05712890625
937,25.05712890625
938,25.025604248046875
939,25.024627685546875
940,25.024017333984375
941,25.024017333984375
942,24.99053955078125
943,24.93896484375
944,24.897186279296875
945,24.897186279296875
946,24.897186279296875
947,24.896209716796875
948,24.894622802734375
949,24.82373046875
950,24.81396484375
951,24.80810546875
952,24.80615234375
953,24.6712646484375
954,24.60687255859375
955,24.574981689453125
956,24.574127197265625
957,24.5576171875
958,24.55078125
959,24.510955810546875
960,24.509368896484375
961,24.43212890625
962,24.423828125
963,24.382537841796875
964,24.382293701171875
965,24.3076171875
966,24.2882080078125
967,24.2882080078125
968,24.28759765625
969,24.253143310546875
970,24.19873046875
971,24.191314697265625
972,24.17578125
973,24.16748046875
974,24.15478515625
975,24.09417724609375
976,24.09417724609375
977,24.09417724609375
978,24.03857421875
979,24.02978515625
980,23.96478271484375
981,23.934478759765625
982,23.90478515625
983,23.90380859375
984,23.83636474609375
985,23.802886962890625
986,23.740447998046875
987,23.740447998046875
988,23.675445556640625
989,23.65380859375
990,23.65087890625
991,23.6474609375
992,23.6435546875
993,23.642578125
994,23.613616943359375
995,23.613616943359375
996,23.57794189453125
997,23.55029296875
998,23.547027587890625
999,23.53515625

==> communication_costs/lastfm/gcn_400.csv <==
Sno,node
0,4081.86279296875
1,3313.41943359375
2,3183.68896484375
3,2911.9453125
4,2769.1416015625
5,2734.720703125
6,2691.376953125
7,2673.12744140625
8,2656.6591796875
9,2592.75
10,2573.1708984375
11,2542.22509765625
12,2475.82568359375
13,2469.310546875
14,2449.85546875
15,2449.80322265625
16,2437.87451171875
17,2386.83984375
18,2375.1259765625
19,2373.36767578125
20,2356.212890625
21,2339.63134765625
22,2336.26220703125
23,2316.17236328125
24,2293.55322265625
25,2293.2734375
26,2280.47705078125
27,2267.47314453125
28,2262.40869140625
29,2253.01171875
30,2243.75830078125
31,2241.40576171875
32,2236.47412109375
33,2231.76708984375
34,2224.810546875
35,2223.83056640625
36,2221.1220703125
37,2219.5078125
38,2195.9921875
39,2190.28857421875
40,2188.92236328125
41,2186.08154296875
42,2183.56005859375
43,2176.7177734375
44,2169.5595703125
45,2159.4892578125
46,2156.53564453125
47,2152.46142578125
48,2147.03369140625
49,2129.04052734375
50,2128.86083984375
51,2126.05810546875
52,2121.21923828125
53,2114.11767578125
54,2112.7177734375
55,2111.513671875
56,2109.24951171875
57,2102.54052734375
58,2094.37060546875
59,2085.64208984375
60,2072.10498046875
61,2058.36572265625
62,2049.0751953125
63,2045.10791015625
64,2042.44140625
65,2039.51220703125
66,2031.96923828125
67,2028.66015625
68,2016.27099609375
69,2012.2978515625
70,2005.91650390625
71,2003.71484375
72,2003.10546875
73,1987.1201171875
74,1982.45458984375
75,1981.39892578125
76,1976.3896484375
77,1973.873046875
78,1970.822265625
79,1970.00146484375
80,1966.51416015625
81,1953.5615234375
82,1953.2236328125
83,1952.93408203125
84,1944.85400390625
85,1941.01171875
86,1925.259765625
87,1920.74853515625
88,1915.0302734375
89,1913.595703125
90,1909.78662109375
91,1897.943359375
92,1887.62353515625
93,1859.4404296875
94,1858.1943359375
95,1855.03076171875
96,1851.97998046875
97,1850.9248046875
98,1835.6669921875
99,1835.58251953125
100,1833.3388671875
101,1832.5478515625
102,1829.94580078125
103,1799.80712890625
104,1775.73583984375
105,1760.21337890625
106,1752.06201171875
107,1749.85009765625
108,1737.998046875
109,1730.13525390625
110,1729.8837890625
111,1702.57470703125
112,1696.97412109375
113,1679.9609375
114,1678.7216796875
115,1674.75048828125
116,1672.43310546875
117,1671.9033203125
118,1670.38427734375
119,1656.626953125
120,1653.62255859375
121,1649.49853515625
122,1637.9384765625
123,1621.0595703125
124,1617.54345703125
125,1601.599609375
126,1591.5087890625
127,1573.00390625
128,1563.544921875
129,1556.4296875
130,1552.6796875
131,1536.77197265625
132,1533.48583984375
133,1531.390625
134,1529.412109375
135,1521.8662109375
136,1515.88232421875
137,1515.3671875
138,1509.78173828125
139,1488.3408203125
140,1477.6142578125
141,1474.2890625
142,1473.67431640625
143,1472.33251953125
144,1467.1796875
145,1459.7734375
146,1448.42041015625
147,1448.1748046875
148,1435.8330078125
149,1430.6708984375
150,1427.57080078125
151,1427.46337890625
152,1419.8115234375
153,1417.896484375
154,1414.35595703125
155,1413.88720703125
156,1411.857421875
157,1406.50927734375
158,1406.12890625
159,1392.8798828125
160,1381.1826171875
161,1380.8154296875
162,1378.65087890625
163,1377.765625
164,1373.8486328125
165,1369.79638671875
166,1366.2939453125
167,1365.23876953125
168,1363.65966796875
169,1354.47314453125
170,1353.97119140625
171,1353.71875
172,1352.345703125
173,1351.95751953125
174,1351.94140625
175,1351.82470703125
176,1351.208984375
177,1350.537109375
178,1348.2587890625
179,1343.14013671875
180,1342.6240234375
181,1340.37890625
182,1339.75927734375
183,1338.41455078125
184,1334.19580078125
185,1326.20751953125
186,1325.40771484375
187,1320.9970703125
188,1311.0029296875
189,1309.17919921875
190,1306.0751953125
191,1304.44970703125
192,1300.89453125
193,1292.998046875
194,1278.08203125
195,1275.8662109375
196,1274.57958984375
197,1272.86767578125
198,1264.28271484375
199,1262.58203125
200,1262.28515625
201,1261.91943359375
202,1260.72802734375
203,1259.56640625
204,1255.15771484375
205,1247.6328125
206,1240.091796875
207,1236.18603515625
208,1224.396484375
209,1221.6923828125
210,1221.150390625
211,1215.59521484375
212,1212.2607421875
213,1211.828125
214,1208.603515625
215,1208.138671875
216,1206.296875
217,1204.76611328125
218,1202.82763671875
219,1198.4853515625
220,1192.59423828125
221,1189.38037109375
222,1180.86279296875
223,1178.27978515625
224,1177.69580078125
225,1173.25244140625
226,1169.8466796875
227,1163.7451171875
228,1162.236328125
229,1159.09228515625
230,1156.134765625
231,1155.6962890625
232,1153.60009765625
233,1150.0302734375
234,1149.5341796875
235,1147.63330078125
236,1145.41552734375
237,1138.333984375
238,1132.4150390625
239,1132.04150390625
240,1131.0185546875
241,1128.5078125
242,1127.630859375
243,1126.31298828125
244,1121.71923828125
245,1117.85498046875
246,1117.35888671875
247,1116.82177734375
248,1112.3447265625
249,1109.7314453125
250,1108.87646484375
251,1101.7861328125
252,1096.46826171875
253,1092.5966796875
254,1089.99365234375
255,1088.8876953125
256,1087.42529296875
257,1083.69580078125
258,1079.2548828125
259,1070.0693359375
260,1068.4912109375
261,1065.474609375
262,1062.2578125
263,1057.1572265625
264,1054.32470703125
265,1053.6982421875
266,1053.2001953125
267,1049.22705078125
268,1049.138671875
269,1044.63525390625
270,1041.734375
271,1040.8623046875
272,1039.591796875
273,1038.599609375
274,1037.7109375
275,1034.97412109375
276,1034.59765625
277,1032.109375
278,1028.5546875
279,1026.96923828125
280,1026.779296875
281,1026.681640625
282,1026.28955078125
283,1024.54931640625
284,1021.76904296875
285,1018.8310546875
286,1016.50439453125
287,1016.31640625
288,1014.72021484375
289,1004.67822265625
290,1003.8427734375
291,1001.224609375
292,1001.130859375
293,1000.27783203125
294,998.69580078125
295,998.107421875
296,996.41552734375
297,995.8935546875
298,994.17041015625
299,994.00341796875
300,992.8798828125
301,990.8056640625
302,989.4970703125
303,989.2275390625
304,983.0927734375
305,980.9775390625
306,980.3046875
307,979.505859375
308,978.5654296875
309,973.55029296875
310,972.3291015625
311,972.2333984375
312,971.2138671875
313,964.18896484375
314,960.1572265625
315,957.22216796875
316,956.939453125
317,951.35791015625
318,950.75634765625
319,950.2978515625
320,949.99609375
321,946.140625
322,944.998046875
323,944.076171875
324,943.8037109375
325,942.79345703125
326,940.32861328125
327,936.4892578125
328,935.24609375
329,934.2099609375
330,934.2099609375
331,928.4990234375
332,927.267578125
333,926.1611328125
334,923.1396484375
335,921.67138671875
336,921.38330078125
337,913.56884765625
338,907.748046875
339,905.8330078125
340,904.68310546875
341,904.16015625
342,902.10009765625
343,896.46923828125
344,894.92529296875
345,893.41748046875
346,893.2900390625
347,891.83935546875
348,889.72509765625
349,888.478515625
350,888.25244140625
351,886.9482421875
352,886.4931640625
353,885.1494140625
354,882.732421875
355,879.83642578125
356,879.486328125
357,878.6923828125
358,876.85107421875
359,874.97802734375
360,869.96875
361,869.17333984375
362,866.841796875
363,866.11962890625
364,858.41748046875
365,857.7216796875
366,854.1357421875
367,853.78857421875
368,852.9248046875
369,850.93798828125
370,849.8818359375
371,847.4697265625
372,842.6015625
373,840.7900390625
374,839.119140625
375,839.06787109375
376,838.43017578125
377,835.02734375
378,833.90771484375
379,833.76904296875
380,832.1650390625
381,830.11474609375
382,830.00830078125
383,826.7109375
384,826.52685546875
385,824.95068359375
386,824.17822265625
387,822.8486328125
388,822.50244140625
389,820.28857421875
390,820.0380859375
391,819.52197265625
392,818.595703125
393,818.228515625
394,817.921875
395,817.84619140625
396,815.62841796875
397,814.11767578125
398,811.150390625
399,810.53173828125
400,807.7685546875
401,807.03173828125
402,806.80810546875
403,806.74267578125
404,805.9599609375
405,803.6142578125
406,796.93408203125
407,796.22119140625
408,796.11279296875
409,796.0
410,794.85546875
411,793.56982421875
412,791.82763671875
413,790.9697265625
414,789.1884765625
415,788.990234375
416,787.720703125
417,784.2666015625
418,782.40087890625
419,780.19287109375
420,780.09228515625
421,777.251953125
422,774.05517578125
423,773.8154296875
424,773.31884765625
425,771.529296875
426,771.33740234375
427,770.60107421875
428,770.16064453125
429,769.41015625
430,768.95849609375
431,768.29931640625
432,767.88623046875
433,766.2841796875
434,765.990234375
435,765.30322265625
436,764.98828125
437,762.89013671875
438,762.78857421875
439,762.21630859375
440,759.71484375
441,759.3857421875
442,757.62353515625
443,755.04150390625
444,754.97705078125
445,754.15234375
446,753.650390625
447,753.39892578125
448,753.33544921875
449,752.984375
450,752.2080078125
451,752.140625
452,750.88525390625
453,747.0439453125
454,745.51904296875
455,745.48681640625
456,744.84912109375
457,744.58447265625
458,744.54833984375
459,741.05908203125
460,739.61474609375
461,739.55126953125
462,734.134765625
463,733.88427734375
464,733.3046875
465,731.30126953125
466,731.05078125
467,729.53173828125
468,727.9375
469,725.3837890625
470,724.2490234375
471,724.0322265625
472,723.36181640625
473,723.26220703125
474,721.6376953125
475,719.62939453125
476,718.32373046875
477,717.8779296875
478,716.18505859375
479,715.47265625
480,715.23046875
481,714.119140625
482,712.6484375
483,711.38916015625
484,710.85498046875
485,710.18310546875
486,710.06640625
487,708.41845703125
488,708.03564453125
489,705.537109375
490,705.03515625
491,704.90234375
492,704.599609375
493,704.44775390625
494,703.77783203125
495,701.9501953125
496,701.3134765625
497,700.8095703125
498,700.55908203125
499,699.73828125
500,697.97607421875
501,697.15625
502,697.15625
503,696.0947265625
504,694.57421875
505,692.74560546875
506,691.57568359375
507,690.984375
508,690.29833984375
509,689.8447265625
510,689.4091796875
511,689.33984375
512,689.08935546875
513,688.4033203125
514,686.826171875
515,686.158203125
516,685.7578125
517,685.1162109375
518,682.98779296875
519,682.75048828125
520,681.71142578125
521,681.6640625
522,681.58056640625
523,679.76806640625
524,679.74609375
525,679.63232421875
526,677.001953125
527,676.5
528,675.970703125
529,674.16845703125
530,673.2841796875
531,673.09521484375
532,671.66796875
533,671.333984375
534,671.064453125
535,671.0322265625
536,670.7646484375
537,670.01904296875
538,667.9580078125
539,667.8505859375
540,664.18115234375
541,661.9853515625
542,661.3984375
543,658.62890625
544,657.2265625
545,655.07421875
546,654.3408203125
547,654.28466796875
548,653.6376953125
549,652.5654296875
550,652.5654296875
551,652.0615234375
552,651.47412109375
553,650.828125
554,650.73681640625
555,648.09765625
556,647.4677734375
557,644.818359375
558,644.63330078125
559,644.56689453125
560,643.7841796875
561,643.69189453125
562,642.98974609375
563,640.94189453125
564,640.47607421875
565,638.96630859375
566,638.89990234375
567,638.51025390625
568,638.39599609375
569,637.037109375
570,636.9375
571,636.74951171875
572,636.63671875
573,635.51318359375
574,635.060546875
575,633.98876953125
576,632.9140625
577,631.72216796875
578,630.0986328125
579,629.3935546875
580,628.62109375
581,627.75
582,627.1796875
583,627.1787109375
584,626.1064453125
585,625.4560546875
586,624.96484375
587,624.6650390625
588,624.5986328125
589,622.5859375
590,620.18701171875
591,619.9375
592,619.9375
593,619.9375
594,619.3662109375
595,619.1630859375
596,618.7958984375
597,617.88330078125
598,617.4580078125
599,616.8828125
600,615.2763671875
601,613.95556640625
602,611.87158203125
603,611.85546875
604,610.615234375
605,610.34130859375
606,609.4736328125
607,608.85302734375
608,607.3310546875
609,606.5234375
610,606.06982421875
611,605.9541015625
612,605.9541015625
613,604.55810546875
614,604.4482421875
615,602.78515625
616,602.03857421875
617,601.29296875
618,600.7890625
619,599.1455078125
620,599.05322265625
621,598.439453125
622,598.26171875
623,596.7958984375
624,596.427734375
625,596.0048828125
626,594.9873046875
627,594.00830078125
628,593.94091796875
629,592.05810546875
630,592.00146484375
631,591.490234375
632,590.671875
633,590.23291015625
634,589.37841796875
635,586.21044921875
636,585.20166015625
637,584.95166015625
638,584.2333984375
639,584.18310546875
640,583.9658203125
641,582.56591796875
642,580.935546875
643,579.130859375
644,578.263671875
645,578.021484375
646,577.056640625
647,576.90673828125
648,575.55712890625
649,575.1748046875
650,574.67578125
651,574.474609375
652,571.7587890625
653,571.7587890625
654,571.36865234375
655,571.322265625
656,570.3837890625
657,570.25830078125
658,570.06494140625
659,569.99658203125
660,569.6796875
661,569.62548828125
662,569.0966796875
663,568.95556640625
664,567.80078125
665,566.095703125
666,565.521484375
667,565.3857421875
668,563.4423828125
669,563.373046875
670,563.30126953125
671,562.04833984375
672,561.47802734375
673,561.17822265625
674,561.17822265625
675,561.10693359375
676,560.2216796875
677,559.9208984375
678,559.2841796875
679,558.3447265625
680,557.85400390625
681,557.841796875
682,557.52294921875
683,557.0009765625
684,556.31494140625
685,555.1259765625
686,555.1259765625
687,554.54248046875
688,554.30224609375
689,553.97021484375
690,553.548828125
691,553.046875
692,553.046875
693,553.044921875
694,552.84375
695,552.79443359375
696,552.72705078125
697,551.97265625
698,551.4931640625
699,551.236328125
700,551.15087890625
701,551.0263671875
702,550.9677734375
703,548.888671875
704,548.70263671875
705,548.13330078125
706,547.6435546875
707,547.05810546875
708,544.451171875
709,542.39794921875
710,542.0126953125
711,541.70361328125
712,541.69384765625
713,541.25732421875
714,540.75537109375
715,540.572265625
716,540.435546875
717,539.162109375
718,538.4931640625
719,538.16796875
720,537.41162109375
721,536.4140625
722,534.65185546875
723,534.3349609375
724,534.3349609375
725,533.9287109375
726,532.8916015625
727,532.64404296875
728,532.3974609375
729,532.255859375
730,531.89501953125
731,531.1142578125
732,529.94140625
733,529.076171875
734,528.09765625
735,527.88037109375
736,526.63720703125
737,524.32763671875
738,523.87109375
739,523.34619140625
740,523.12548828125
741,520.88134765625
742,520.88134765625
743,520.88134765625
744,517.8154296875
745,517.22607421875
746,517.22607421875
747,517.18505859375
748,517.05859375
749,516.78076171875
750,515.623046875
751,515.3984375
752,514.77099609375
753,513.57080078125
754,513.02392578125
755,512.50830078125
756,511.7431640625
757,511.7431640625
758,511.7421875
759,510.51416015625
760,510.2646484375
761,508.087890625
762,507.19775390625
763,506.26025390625
764,506.12451171875
765,505.97265625
766,505.5048828125
767,504.4326171875
768,504.4326171875
769,503.81201171875
770,502.7880859375
771,502.60498046875
772,502.60498046875
773,501.939453125
774,501.708984375
775,501.53076171875
776,501.4443359375
777,500.77734375
778,500.3408203125
779,500.2734375
780,500.19091796875
781,499.45166015625
782,498.94970703125
783,498.31103515625
784,497.1220703125
785,497.00341796875
786,496.4833984375
787,494.78955078125
788,494.72314453125
789,493.14599609375
790,492.091796875
791,492.0244140625
792,491.90283203125
793,491.63916015625
794,491.50244140625
795,491.251953125
796,491.0185546875
797,491.00048828125
798,490.76708984375
799,490.3798828125
800,490.19677734375
801,490.14501953125
802,489.99462890625
803,489.8779296875
804,489.8115234375
805,489.375
806,489.32568359375
807,488.62060546875
808,488.35107421875
809,488.234375
810,487.529296875
811,487.41259765625
812,487.36376953125
813,487.2607421875
814,486.87841796875
815,486.62744140625
816,486.54052734375
817,486.47412109375
818,486.15625
819,486.091796875
820,486.03857421875
821,485.35009765625
822,485.1494140625
823,485.08203125
824,484.32861328125
825,484.0087890625
826,483.640625
827,483.11962890625
828,482.78759765625
829,481.81298828125
830,480.67333984375
831,480.60498046875
832,480.39453125
833,480.17431640625
834,479.90380859375
835,479.849609375
836,479.13134765625
837,479.0458984375
838,478.845703125
839,478.2060546875
840,477.82080078125
841,477.1337890625
842,477.0556640625
843,477.01806640625
844,474.81640625
845,474.5517578125
846,474.2861328125
847,473.36279296875
848,473.36279296875
849,473.22705078125
850,472.5380859375
851,472.32080078125
852,471.943359375
853,471.77197265625
854,471.71826171875
855,471.52001953125
856,469.25048828125
857,469.07373046875
858,468.3818359375
859,468.01318359375
860,467.6767578125
861,466.05224609375
862,466.05224609375
863,466.05224609375
864,465.91650390625
865,465.7734375
866,465.763671875
867,465.48291015625
868,464.76171875
869,464.20458984375
870,461.21875
871,459.5048828125
872,458.697265625
873,458.669921875
874,458.30908203125
875,456.9140625
876,454.39404296875
877,453.16357421875
878,452.916015625
879,452.40380859375
880,450.89697265625
881,450.41064453125
882,449.99365234375
883,449.8095703125
884,449.212890625
885,449.02783203125
886,448.501953125
887,447.8974609375
888,447.63671875
889,447.63671875
890,447.11083984375
891,446.6298828125
892,446.38330078125
893,445.37548828125
894,445.2158203125
895,444.8828125
896,444.484375
897,444.1181640625
898,443.66162109375
899,443.65771484375
900,443.6181640625
901,443.38818359375
902,442.8505859375
903,442.4716796875
904,441.51513671875
905,441.33203125
906,441.33203125
907,441.33203125
908,439.9521484375
909,439.755859375
910,439.63818359375
911,438.49755859375
912,438.27734375
913,438.06201171875
914,437.82470703125
915,437.79150390625
916,437.41064453125
917,436.603515625
918,435.8974609375
919,435.57177734375
920,435.02734375
921,434.70751953125
922,434.05078125
923,433.79638671875
924,433.70166015625
925,433.5849609375
926,433.5478515625
927,433.451171875
928,433.451171875
929,432.62841796875
930,432.5625
931,432.05810546875
932,431.875
933,431.875
934,431.875
935,431.875
936,431.5322265625
937,430.298828125
938,430.298828125
939,429.54345703125
940,429.47607421875
941,429.2919921875
942,429.1884765625
943,429.05859375
944,428.8564453125
945,428.7890625
946,428.72265625
947,427.7158203125
948,427.2900390625
949,427.26123046875
950,427.146484375
951,427.12744140625
952,426.77734375
953,426.5751953125
954,426.5751953125
955,426.39111328125
956,426.25634765625
957,425.68603515625
958,425.5703125
959,425.5703125
960,425.5703125
961,425.5703125
962,425.45263671875
963,425.2373046875
964,425.01708984375
965,424.9990234375
966,423.994140625
967,423.7900390625
968,423.0546875
969,422.9873046875
970,422.826171875
971,422.41796875
972,422.41796875
973,422.048828125
974,421.96337890625
975,421.52783203125
976,420.841796875
977,420.841796875
978,420.841796875
979,420.58837890625
980,419.767578125
981,419.4833984375
982,419.470703125
983,419.265625
984,418.44287109375
985,418.44287109375
986,418.2021484375
987,417.9560546875
988,417.486328125
989,417.45947265625
990,416.90283203125
991,416.7041015625
992,416.22900390625
993,416.11328125
994,416.11328125
995,416.11328125
996,416.11328125
997,416.044921875
998,415.86083984375
999,415.79345703125

==> communication_costs/lastfm/gcn_es.csv <==
Sno,node
0,685.02197265625
1,501.96337890625
2,493.7958984375
3,462.35693359375
4,458.88232421875
5,446.80224609375
6,438.17333984375
7,435.74853515625
8,435.1806640625
9,414.4609375
10,413.4580078125
11,407.18603515625
12,405.4365234375
13,402.84033203125
14,402.0224609375
15,399.19189453125
16,398.302734375
17,396.94482421875
18,395.7919921875
19,392.1484375
20,390.58837890625
21,384.16162109375
22,382.79150390625
23,382.32568359375
24,382.072265625
25,381.92041015625
26,381.49072265625
27,377.96826171875
28,377.37890625
29,374.03759765625
30,373.82421875
31,372.8330078125
32,372.59326171875
33,369.00732421875
34,368.75390625
35,367.12744140625
36,366.310546875
37,361.59375
38,358.703125
39,357.73828125
40,357.2666015625
41,356.61474609375
42,355.72900390625
43,354.7197265625
44,353.7783203125
45,352.60693359375
46,351.96484375
47,351.8291015625
48,349.63818359375
49,349.18896484375
50,348.86865234375
51,348.7724609375
52,348.7021484375
53,348.45751953125
54,348.18994140625
55,348.00732421875
56,347.89208984375
57,346.1923828125
58,344.73388671875
59,344.486328125
60,344.0859375
61,343.8974609375
62,343.60009765625
63,341.158203125
64,340.90771484375
65,340.38916015625
66,339.57080078125
67,339.5166015625
68,339.05859375
69,338.42919921875
70,338.19873046875
71,337.173828125
72,336.98974609375
73,336.05419921875
74,334.98486328125
75,333.31005859375
76,331.7841796875
77,331.25439453125
78,330.896484375
79,330.72314453125
80,329.57666015625
81,329.3232421875
82,327.91015625
83,326.3466796875
84,325.033203125
85,324.61181640625
86,321.39111328125
87,318.81591796875
88,318.1904296875
89,317.06494140625
90,316.76611328125
91,316.0771484375
92,313.98876953125
93,312.34130859375
94,312.2880859375
95,311.4560546875
96,310.5791015625
97,307.75830078125
98,307.630859375
99,307.1962890625
100,306.87939453125
101,306.87353515625
102,304.02392578125
103,299.89697265625
104,299.4111328125
105,299.279296875
106,297.427734375
107,297.12060546875
108,297.0654296875
109,296.17626953125
110,296.04345703125
111,295.6904296875
112,291.34814453125
113,291.267578125
114,289.453125
115,287.6416015625
116,285.14599609375
117,282.8125
118,281.22119140625
119,280.0087890625
120,278.7900390625
121,278.70751953125
122,278.13623046875
123,274.11279296875
124,273.67626953125
125,273.158203125
126,272.43603515625
127,271.33544921875
128,270.92919921875
129,270.9111328125
130,270.86083984375
131,267.53857421875
132,266.283203125
133,266.23388671875
134,266.1865234375
135,264.52392578125
136,263.833984375
137,262.84814453125
138,262.42578125
139,261.90673828125
140,261.6259765625
141,259.6455078125
142,259.3095703125
143,259.2734375
144,258.83984375
145,258.39013671875
146,258.0673828125
147,257.64990234375
148,252.51904296875
149,250.74072265625
150,250.556640625
151,250.13818359375
152,248.7138671875
153,248.09033203125
154,247.8427734375
155,246.7685546875
156,246.2646484375
157,241.537109375
158,241.38623046875
159,241.24462890625
160,240.9345703125
161,240.27880859375
162,240.228515625
163,240.1640625
164,239.6611328125
165,239.37451171875
166,238.39990234375
167,237.689453125
168,234.21142578125
169,233.81103515625
170,232.1943359375
171,230.6728515625
172,230.1689453125
173,229.771484375
174,227.5908203125
175,223.88525390625
176,223.51513671875
177,223.51416015625
178,223.095703125
179,223.01318359375
180,222.6923828125
181,222.50927734375
182,222.40771484375
183,222.2197265625
184,221.87060546875
185,219.609375
186,219.58935546875
187,218.12158203125
188,216.4873046875
189,215.19775390625
190,214.1416015625
191,213.404296875
192,213.2060546875
193,212.51611328125
194,211.81103515625
195,211.81005859375
196,211.7958984375
197,211.4609375
198,210.90478515625
199,210.43603515625
200,209.6513671875
201,209.59814453125
202,208.92822265625
203,208.30859375
204,207.78955078125
205,207.46875
206,206.47998046875
207,206.34814453125
208,205.71044921875
209,205.07470703125
210,204.97119140625
211,204.66552734375
212,203.6787109375
213,202.9755859375
214,202.82763671875
215,202.18701171875
216,201.5703125
217,201.5
218,200.796875
219,200.17626953125
220,200.1611328125
221,198.4501953125
222,198.0166015625
223,197.14453125
224,196.78857421875
225,196.22705078125
226,194.00732421875
227,193.80517578125
228,193.4501953125
229,193.10205078125
230,192.72802734375
231,192.63134765625
232,192.548828125
233,192.33056640625
234,191.99462890625
235,191.19091796875
236,190.435546875
237,187.2822265625
238,186.4111328125
239,185.85888671875
240,184.76953125
241,184.56640625
242,184.39990234375
243,184.09765625
244,183.94677734375
245,182.4873046875
246,182.33837890625
247,181.83544921875
248,181.71875
249,181.4501953125
250,181.3837890625
251,181.26416015625
252,180.712890625
253,180.375
254,180.36083984375
255,180.208984375
256,179.9423828125
257,178.8681640625
258,178.81689453125
259,178.498046875
260,178.0625
261,177.6943359375
262,177.54443359375
263,176.923828125
264,176.4873046875
265,176.09814453125
266,176.015625
267,175.89892578125
268,175.57177734375
269,175.279296875
270,174.7080078125
271,174.66064453125
272,173.95458984375
273,173.3349609375
274,173.2685546875
275,172.78076171875
276,172.54736328125
277,172.529296875
278,172.37744140625
279,170.8212890625
280,170.56591796875
281,170.03271484375
282,169.916015625
283,169.244140625
284,168.92626953125
285,168.32080078125
286,168.1708984375
287,167.75341796875
288,166.54443359375
289,166.28369140625
290,166.10888671875
291,165.62109375
292,164.8515625
293,164.36669921875
294,164.26123046875
295,164.1484375
296,164.0029296875
297,163.89599609375
298,163.25927734375
299,163.0419921875
300,162.6376953125
301,162.58935546875
302,162.58837890625
303,162.5380859375
304,162.4716796875
305,161.91748046875
306,161.466796875
307,161.25244140625
308,161.0625
309,161.01025390625
310,160.4921875
311,159.48828125
312,159.251953125
313,159.1865234375
314,159.0517578125
315,158.99951171875
316,158.22900390625
317,157.18994140625
318,157.12255859375
319,156.01513671875
320,155.865234375
321,155.7353515625
322,155.248046875
323,155.2275390625
324,154.87744140625
325,154.81005859375
326,153.83642578125
327,153.46923828125
328,153.16552734375
329,152.7119140625
330,152.09423828125
331,151.52392578125
332,151.22119140625
333,150.97119140625
334,150.71826171875
335,149.71240234375
336,148.8916015625
337,148.8232421875
338,148.67236328125
339,148.37158203125
340,147.6826171875
341,146.8125
342,146.474609375
343,146.22607421875
344,146.22314453125
345,146.05712890625
346,145.572265625
347,145.45458984375
348,144.01025390625
349,143.52734375
350,143.4912109375
351,141.91796875
352,141.9169921875
353,141.662109375
354,141.6484375
355,141.56396484375
356,141.3779296875
357,141.32861328125
358,141.06103515625
359,140.943359375
360,139.9375
361,139.38525390625
362,139.38427734375
363,139.14990234375
364,138.96484375
365,138.39794921875
366,138.3291015625
367,138.14501953125
368,138.060546875
369,137.8701171875
370,137.84619140625
371,137.30419921875
372,137.255859375
373,137.20361328125
374,136.88671875
375,136.40087890625
376,136.33447265625
377,136.1083984375
378,135.837890625
379,135.7470703125
380,135.5771484375
381,135.4775390625
382,135.38330078125
383,135.3779296875
384,135.32763671875
385,135.2421875
386,135.12548828125
387,135.109375
388,134.5068359375
389,134.4716796875
390,134.4404296875
391,134.38916015625
392,133.85205078125
393,133.8349609375
394,133.71728515625
395,133.68505859375
396,133.466796875
397,133.41650390625
398,132.84619140625
399,132.5263671875
400,132.24365234375
401,132.17626953125
402,132.14208984375
403,132.08203125
404,131.67333984375
405,131.67333984375
406,131.10205078125
407,130.83349609375
408,130.314453125
409,130.1123046875
410,130.09716796875
411,129.87890625
412,129.578125
413,129.578125
414,129.56005859375
415,129.173828125
416,128.81201171875
417,128.705078125
418,128.25146484375
419,127.431640625
420,127.27880859375
421,126.794921875
422,126.556640625
423,126.4931640625
424,126.03955078125
425,125.5205078125
426,125.43505859375
427,124.6826171875
428,124.63134765625
429,124.29833984375
430,124.0009765625
431,123.6748046875
432,123.45849609375
433,123.42431640625
434,123.35693359375
435,123.12255859375
436,123.01025390625
437,122.55322265625
438,122.52685546875
439,122.267578125
440,122.0986328125
441,122.0
442,121.84912109375
443,121.744140625
444,121.57958984375
445,121.47998046875
446,121.41064453125
447,121.34521484375
448,121.20849609375
449,121.1611328125
450,121.05859375
451,120.84130859375
452,120.70751953125
453,120.27197265625
454,120.251953125
455,120.01953125
456,119.7392578125
457,119.2822265625
458,118.78125
459,118.78125
460,118.7802734375
461,118.75244140625
462,118.72119140625
463,118.56005859375
464,118.51171875
465,118.48046875
466,118.1748046875
467,117.68994140625
468,117.68994140625
469,117.68994140625
470,117.3701171875
471,116.9775390625
472,116.72900390625
473,116.701171875
474,116.6669921875
475,116.61572265625
476,116.48388671875
477,116.41552734375
478,115.94677734375
479,115.51025390625
480,115.47509765625
481,115.10791015625
482,115.04150390625
483,114.96923828125
484,114.8564453125
485,114.8232421875
486,114.7080078125
487,114.689453125
488,114.654296875
489,114.6220703125
490,113.814453125
491,113.76708984375
492,113.6171875
493,113.45849609375
494,113.3486328125
495,113.34765625
496,113.279296875
497,113.21142578125
498,113.20849609375
499,113.11328125
500,112.52587890625
501,112.49169921875
502,112.455078125
503,112.32470703125
504,112.12451171875
505,112.09033203125
506,112.01318359375
507,111.94677734375
508,111.70263671875
509,111.2080078125
510,111.08251953125
511,111.01708984375
512,111.01611328125
513,110.9658203125
514,110.81689453125
515,110.7978515625
516,110.68212890625
517,110.54736328125
518,110.51513671875
519,110.4375
520,110.43603515625
521,110.42822265625
522,110.27978515625
523,110.21240234375
524,109.861328125
525,109.77685546875
526,109.70849609375
527,109.68017578125
528,109.44384765625
529,109.33935546875
530,109.0888671875
531,109.0556640625
532,108.93798828125
533,108.93701171875
534,108.83837890625
535,108.0166015625
536,107.93212890625
537,107.91015625
538,107.42919921875
539,107.42919921875
540,107.4248046875
541,107.212890625
542,107.19384765625
543,106.92138671875
544,106.8759765625
545,106.62353515625
546,106.45751953125
547,106.3984375
548,106.169921875
549,106.0712890625
550,106.05419921875
551,105.87109375
552,105.2666015625
553,105.1328125
554,104.88232421875
555,104.88232421875
556,104.662109375
557,104.65283203125
558,104.640625
559,104.5625
560,104.1552734375
561,103.65625
562,103.6240234375
563,103.53857421875
564,103.37353515625
565,103.2880859375
566,103.2880859375
567,103.03662109375
568,102.80224609375
569,102.7177734375
570,102.7177734375
571,102.716796875
572,102.67138671875
573,102.5517578125
574,102.5517578125
575,102.29931640625
576,102.29931640625
577,102.29833984375
578,102.29736328125
579,102.19677734375
580,102.13134765625
581,101.98046875
582,101.96337890625
583,101.79638671875
584,101.66162109375
585,101.544921875
586,101.4775390625
587,101.15869140625
588,101.12890625
589,101.0419921875
590,100.974609375
591,100.87939453125
592,100.875
593,100.79052734375
594,100.72314453125
595,100.70703125
596,100.70703125
597,100.62060546875
598,100.58740234375
599,100.4716796875
600,100.28759765625
601,100.22119140625
602,100.22119140625
603,100.12451171875
604,100.103515625
605,99.96875
606,99.9345703125
607,99.9033203125
608,99.802734375
609,99.78369140625
610,99.71630859375
611,99.69921875
612,99.36962890625
613,99.31298828125
614,99.2646484375
615,99.21435546875
616,99.1298828125
617,99.11474609375
618,98.8955078125
619,98.5595703125
620,98.44189453125
621,98.37939453125
622,98.365234375
623,98.30712890625
624,98.125
625,97.97412109375
626,97.890625
627,97.890625
628,97.73681640625
629,97.63818359375
630,97.36962890625
631,97.36474609375
632,97.33740234375
633,96.8408203125
634,96.7841796875
635,95.9775390625
636,95.810546875
637,95.810546875
638,95.64453125
639,95.6025390625
640,95.5947265625
641,95.56005859375
642,95.56005859375
643,95.56005859375
644,95.55908203125
645,95.55908203125
646,95.54296875
647,95.36181640625
648,95.29052734375
649,95.140625
650,95.12255859375
651,95.0888671875
652,95.08544921875
653,95.083984375
654,94.92041015625
655,94.78759765625
656,94.583984375
657,94.48486328125
658,94.38623046875
659,94.38623046875
660,94.33837890625
661,94.134765625
662,94.134765625
663,93.98388671875
664,93.61376953125
665,93.5654296875
666,93.5654296875
667,93.5654296875
668,93.47900390625
669,93.2294921875
670,93.228515625
671,93.2275390625
672,93.21044921875
673,93.060546875
674,93.04443359375
675,92.84130859375
676,92.47412109375
677,92.3896484375
678,92.20751953125
679,91.90283203125
680,91.82470703125
681,91.81787109375
682,91.63720703125
683,91.486328125
684,91.486328125
685,91.41796875
686,91.216796875
687,91.0654296875
688,90.9814453125
689,90.9814453125
690,90.9150390625
691,90.89892578125
692,90.83056640625
693,90.5625
694,90.16064453125
695,89.9765625
696,89.95947265625
697,89.4072265625
698,89.4072265625
699,89.4072265625
700,89.40625
701,89.32568359375
702,89.29248046875
703,89.25341796875
704,89.22216796875
705,89.10107421875
706,89.07568359375
707,88.90234375
708,88.81787109375
709,88.08251953125
710,87.7978515625
711,87.79736328125
712,87.7314453125
713,87.328125
714,87.328125
715,87.328125
716,87.294921875
717,87.28271484375
718,87.259765625
719,87.09326171875
720,87.0263671875
721,87.00927734375
722,86.7880859375
723,86.50537109375
724,86.23779296875
725,86.23779296875
726,85.90380859375
727,85.90380859375
728,85.8173828125
729,85.36376953125
730,85.2822265625
731,85.2783203125
732,85.267578125
733,85.2490234375
734,85.2490234375
735,85.2470703125
736,85.1484375
737,84.99658203125
738,84.99462890625
739,84.92822265625
740,84.89697265625
741,84.77880859375
742,84.7451171875
743,84.744140625
744,84.076171875
745,84.07421875
746,84.0185546875
747,83.92333984375
748,83.7060546875
749,83.572265625
750,83.25341796875
751,83.169921875
752,83.169921875
753,83.169921875
754,83.0078125
755,82.7451171875
756,82.5146484375
757,82.50244140625
758,82.31494140625
759,82.24853515625
760,82.24853515625
761,82.24853515625
762,82.24853515625
763,82.095703125
764,82.0634765625
765,82.017578125
766,81.91162109375
767,81.81103515625
768,81.7822265625
769,81.7763671875
770,81.75439453125
771,81.5927734375
772,81.57666015625
773,81.57666015625
774,81.53125
775,81.513671875
776,81.263671875
777,81.17431640625
778,81.0908203125
779,81.02099609375
780,80.83837890625
781,80.4208984375
782,80.16845703125
783,79.99658203125
784,79.984375
785,79.7353515625
786,79.73193359375
787,79.615234375
788,79.3466796875
789,79.26220703125
790,79.0185546875
791,78.98876953125
792,78.98876953125
793,78.97900390625
794,78.875
795,78.84375
796,78.84375
797,78.775390625
798,78.74072265625
799,78.65966796875
800,78.59326171875
801,78.59326171875
802,78.59326171875
803,78.59326171875
804,78.59326171875
805,78.59228515625
806,78.49169921875
807,78.49169921875
808,78.3408203125
809,78.08935546875
810,78.08935546875
811,77.9833984375
812,77.78759765625
813,77.7705078125
814,77.58642578125
815,77.47021484375
816,77.3349609375
817,77.267578125
818,77.267578125
819,77.2666015625
820,77.236328125
821,76.94775390625
822,76.9326171875
823,76.91552734375
824,76.84716796875
825,76.765625
826,76.765625
827,76.765625
828,76.53125
829,76.46630859375
830,76.27978515625
831,76.21435546875
832,76.01025390625
833,75.97802734375
834,75.8583984375
835,75.80810546875
836,75.791015625
837,75.76025390625
838,75.7587890625
839,75.7578125
840,75.73193359375
841,75.72265625
842,75.71435546875
843,75.71435546875
844,75.66015625
845,75.50732421875
846,75.48095703125
847,75.322265625
848,75.21337890625
849,74.93798828125
850,74.93798828125
851,74.78515625
852,74.451171875
853,74.43310546875
854,74.40185546875
855,74.31640625
856,74.26806640625
857,74.22509765625
858,74.083984375
859,74.083984375
860,73.89892578125
861,73.814453125
862,73.7470703125
863,73.646484375
864,73.611328125
865,73.611328125
866,73.580078125
867,73.45947265625
868,73.26220703125
869,73.21142578125
870,73.1103515625
871,73.1103515625
872,73.109375
873,73.0771484375
874,72.75830078125
875,72.69873046875
876,72.65478515625
877,72.57421875
878,72.57421875
879,72.5078125
880,72.5078125
881,72.5078125
882,72.5078125
883,72.4716796875
884,72.45751953125
885,72.32275390625
886,72.3056640625
887,72.22021484375
888,72.203125
889,72.19140625
890,72.103515625
891,72.00390625
892,72.0029296875
893,71.94384765625
894,71.93798828125
895,71.78466796875
896,71.78466796875
897,71.78466796875
898,71.69384765625
899,71.533203125
900,71.455078125
901,71.45361328125
902,71.38427734375
903,71.28271484375
904,71.232421875
905,71.18798828125
906,71.18212890625
907,71.11572265625
908,70.998046875
909,70.9541015625
910,70.93701171875
911,70.931640625
912,70.931640625
913,70.931640625
914,70.931640625
915,70.931640625
916,70.931640625
917,70.931640625
918,70.70068359375
919,70.6953125
920,70.6875
921,70.68310546875
922,70.6806640625
923,70.47802734375
924,70.47802734375
925,70.4365234375
926,70.43359375
927,70.43310546875
928,70.20849609375
929,70.14013671875
930,69.94140625
931,69.7236328125
932,69.6806640625
933,69.67431640625
934,69.556640625
935,69.455078125
936,69.35546875
937,69.35546875
938,69.35546875
939,69.35546875
940,69.35546875
941,69.3544921875
942,69.10302734375
943,68.8515625
944,68.41796875
945,68.33154296875
946,68.169921875
947,68.16845703125
948,68.1591796875
949,68.12939453125
950,68.02978515625
951,68.02978515625
952,67.96240234375
953,67.9404296875
954,67.92529296875
955,67.779296875
956,67.779296875
957,67.779296875
958,67.779296875
959,67.779296875
960,67.779296875
961,67.779296875
962,67.779296875
963,67.7783203125
964,67.4130859375
965,67.177734375
966,66.7724609375
967,66.44287109375
968,66.416015625
969,66.404296875
970,66.203125
971,66.203125
972,66.203125
973,66.203125
974,66.203125
975,66.2021484375
976,66.134765625
977,65.95068359375
978,65.9189453125
979,65.9169921875
980,65.90234375
981,65.8994140625
982,65.65576171875
983,65.61767578125
984,65.42724609375
985,65.15966796875
986,65.14404296875
987,65.12890625
988,65.0615234375
989,64.9951171875
990,64.91357421875
991,64.6611328125
992,64.654296875
993,64.65087890625
994,64.626953125
995,64.626953125
996,64.626953125
997,64.4580078125
998,64.3935546875
999,64.3935546875

==> communication_costs/lastfm/mmlp_gat_400.csv <==
Sno,node
0,116.17648315429688
1,113.97409057617188
2,115.14822387695312
3,114.380126953125
4,116.14901733398438
5,119.82418823242188
6,0.239013671875
7,119.13482666015625
8,117.62640380859375
9,118.82534790039062
10,112.2469482421875
11,118.22927856445312
12,117.2598876953125
13,117.14154052734375
14,117.90249633789062
15,118.04757690429688
16,117.34637451171875
17,115.30307006835938
18,114.19683837890625
19,110.24563598632812
20,116.32992553710938
21,118.5869140625
22,118.39373779296875
23,107.08657836914062
24,120.10870361328125
25,115.881591796875
26,115.69308471679688
27,122.20773315429688
28,116.326171875
29,120.76296997070312
30,119.11221313476562
31,116.1644287109375
32,115.32293701171875
33,117.3905029296875
34,115.4619140625
35,120.90414428710938
36,121.27093505859375
37,119.0242919921875
38,112.6783447265625
39,111.60397338867188
40,111.7559814453125
41,116.50762939453125
42,119.20492553710938
43,119.4647216796875
44,117.1466064453125
45,118.276123046875
46,119.82711791992188
47,119.82650756835938
48,113.03030395507812
49,118.74508666992188
50,117.38186645507812
51,117.49343872070312
52,114.01885986328125
53,115.86062622070312
54,124.84280395507812
55,117.346435546875
56,116.99850463867188
57,117.01022338867188
58,119.82464599609375
59,116.58554077148438
60,115.32156372070312
61,112.33883666992188
62,115.79092407226562
63,120.03640747070312
64,117.158935546875
65,113.82382202148438
66,112.2615966796875
67,122.299560546875
68,113.354248046875
69,114.67874145507812
70,122.537841796875
71,114.4451904296875
72,118.78030395507812
73,113.11624145507812
74,115.06539916992188
75,111.0718994140625
76,115.83163452148438
77,114.42092895507812
78,111.28366088867188
79,117.86068725585938
80,117.18154907226562
81,113.96725463867188
82,116.14276123046875
83,119.06546020507812
84,113.62350463867188
85,114.15530395507812
86,117.9468994140625
87,114.45526123046875
88,116.83499145507812
89,121.9814453125
90,120.44073486328125
91,0.22747802734375
92,115.93991088867188
93,115.14666748046875
94,119.51077270507812
95,119.12713623046875
96,117.6773681640625
97,119.8218994140625
98,114.52920532226562
99,116.16619873046875
100,0.227752685546875
101,115.92819213867188
102,114.06826782226562
103,113.98260498046875
104,117.02084350585938
105,119.4351806640625
106,0.212371826171875
107,118.36904907226562
108,113.54818725585938
109,117.97396850585938
110,116.99349975585938
111,118.54483032226562
112,120.7047119140625
113,118.74795532226562
114,116.59951782226562
115,113.82943725585938
116,119.25131225585938
117,113.8570556640625
118,118.50494384765625
119,116.70834350585938
120,114.92318725585938
121,113.89666748046875
122,0.2269287109375
123,0.2181396484375
124,113.09170532226562
125,114.63131713867188
126,114.62576293945312
127,115.53201293945312
128,113.48849487304688
129,0.2137451171875
130,118.81716918945312
131,118.18490600585938
132,121.41818237304688
133,120.80154418945312
134,118.05990600585938
135,119.23513793945312
136,116.97259521484375
137,116.8258056640625
138,119.89111328125
139,111.40310668945312
140,120.16900634765625
141,119.59814453125
142,116.16455078125
143,115.90701293945312
144,112.58615112304688
145,118.23541259765625
146,121.14920043945312
147,117.17291259765625
148,119.32470703125
149,116.06353759765625
150,118.36767578125
151,115.65701293945312
152,117.59033203125
153,117.02728271484375
154,114.84060668945312
155,109.67990112304688
156,117.37130737304688
157,115.34786987304688
158,114.23095703125
159,116.52337646484375
160,115.59368896484375
161,120.16818237304688
162,116.46505737304688
163,113.74603271484375
164,0.212371826171875
165,111.80126953125
166,118.08642578125
167,112.64501953125
168,113.73403930664062
169,119.70697021484375
170,114.57443237304688
171,119.21087646484375
172,114.61740112304688
173,122.76974487304688
174,118.74185180664062
175,113.27755737304688
176,112.69134521484375
177,120.35595703125
178,112.50775146484375
179,111.97286987304688
180,121.23068237304688
181,110.47286987304688
182,116.96896362304688
183,113.26666259765625
184,115.87911987304688
185,119.96923828125
186,121.30490112304688
187,118.48431396484375
188,119.79736328125
189,112.91427612304688
190,121.26947021484375
191,112.27337646484375
192,0.199462890625
193,115.28482055664062
194,116.47259521484375
195,121.12185668945312
196,116.62103271484375
197,118.29263305664062
198,116.22650146484375
199,0.2005615234375
200,120.68661499023438
201,114.01974487304688
202,111.70361328125
203,114.39028930664062
204,112.99212646484375
205,122.44552612304688
206,110.89810180664062
207,117.57806396484375
208,113.0775146484375
209,0.2027587890625
210,118.5306396484375
211,120.3275146484375
212,114.85931396484375
213,118.9798583984375
214,113.0501708984375
215,116.62103271484375
216,111.08560180664062
217,114.64837646484375
218,112.77755737304688
219,111.84005737304688
220,116.81942749023438
221,116.2298583984375
222,116.95278930664062
223,0.20440673828125
224,115.0853271484375
225,120.08197021484375
226,113.7923583984375
227,118.97622680664062
228,113.77310180664062
229,0.20660400390625
230,119.57415771484375
231,118.47958374023438
232,121.7220458984375
233,120.5267333984375
234,119.41009521484375
235,113.30825805664062
236,116.78509521484375
237,119.59732055664062
238,0.199737548828125
239,117.4876708984375
240,117.83560180664062
241,111.3704833984375
242,115.64755249023438
243,120.11294555664062
244,115.79263305664062
245,0.2093505859375
246,120.09341430664062
247,118.85430908203125
248,119.75665283203125
249,118.43243408203125
250,114.20278930664062
251,124.06997680664062
252,116.4837646484375
253,121.65536499023438
254,118.30435180664062
255,0.19451904296875
256,0.2071533203125
257,117.65118408203125
258,112.33087158203125
259,120.5150146484375
260,117.99493408203125
261,112.76473999023438
262,0.200286865234375
263,118.88946533203125
264,117.41317749023438
265,117.21340942382812
266,116.29934692382812
267,111.92071533203125
268,117.2650146484375
269,117.3548583984375
270,114.8978271484375
271,114.71395874023438
272,0.195343017578125
273,117.26473999023438
274,120.9564208984375
275,119.72149658203125
276,115.45977783203125
277,0.20770263671875
278,0.2005615234375
279,111.17098999023438
280,117.94805908203125
281,118.28036499023438
282,112.85430908203125
283,117.4525146484375
284,117.88583374023438
285,116.19805908203125
286,0.203582763671875
287,112.07305908203125
288,119.91763305664062
289,0.20166015625
290,114.53817749023438
291,0.194244384765625
292,119.79598999023438
293,120.22958374023438
294,116.27227783203125
295,118.26055908203125
296,122.10067749023438
297,121.66680908203125
298,115.21005249023438
299,121.87384033203125
300,114.32669067382812
301,117.38919067382812
302,114.2650146484375
303,116.4720458984375
304,116.59286499023438
305,116.33505249023438
306,112.5540771484375
307,113.4837646484375
308,111.98321533203125
309,117.16708374023438
310,117.40145874023438
311,114.30715942382812
312,121.65118408203125
313,0.2005615234375
314,118.717041015625
315,108.91290283203125
316,115.45587158203125
317,117.35430908203125
318,120.03009033203125
319,111.16680908203125
320,116.86575317382812
321,116.92880249023438
322,0.201934814453125
323,122.10794067382812
324,0.1961669921875
325,0.19671630859375
326,117.55325317382812
327,118.17044067382812
328,117.25274658203125
329,116.46395874023438
330,112.23348999023438
331,116.510009765625
332,118.63973999023438
333,121.46731567382812
334,113.11212158203125
335,0.195068359375
336,117.68606567382812
337,118.787353515625
338,111.2689208984375
339,0.196441650390625
340,115.50247192382812
341,113.5462646484375
342,116.881103515625
343,120.924072265625
344,121.13137817382812
345,0.20550537109375
346,111.13165283203125
347,111.959228515625
348,0.192047119140625
349,114.00665283203125
350,122.53372192382812
351,0.1895751953125
352,117.97149658203125
353,117.53762817382812
354,0.20770263671875
355,119.927978515625
356,0.201934814453125
357,119.099853515625
358,114.06497192382812
359,117.400634765625
360,116.29962158203125
361,115.33087158203125
362,113.17825317382812
363,115.80352783203125
364,116.049072265625
365,116.99465942382812
366,121.29598999023438
367,114.90090942382812
368,121.439697265625
369,116.26446533203125
370,120.54934692382812
371,115.888916015625
372,120.424072265625
373,114.54208374023438
374,118.48321533203125
375,112.552978515625
376,115.728759765625
377,120.36575317382812
378,0.195343017578125
379,109.638916015625
380,0.200836181640625
381,116.78372192382812
382,120.34930419921875
383,109.96340942382812
384,117.24075317382812
385,111.71340942382812
386,115.96340942382812
387,0.1961669921875
388,116.224853515625
389,117.013916015625
390,112.53372192382812
391,118.31887817382812
392,115.146728515625
393,116.90481567382812
394,115.533447265625
395,114.228759765625
396,118.24465942382812
397,120.01754760742188
398,119.361572265625
399,116.29544067382812
400,0.204132080078125
401,117.75973510742188
402,121.595947265625
403,118.83868408203125
404,116.396728515625
405,115.46649169921875
406,0.1917724609375
407,112.00637817382812
408,115.55715942382812
409,119.236572265625
410,114.16653442382812
411,114.70114135742188
412,119.07614135742188
413,112.90036010742188
414,114.35403442382812
415,113.506103515625
416,121.00637817382812
417,116.400634765625
418,0.2071533203125
419,0.1939697265625
420,117.51364135742188
421,115.666259765625
422,0.196990966796875
423,0.199188232421875
424,118.756103515625
425,0.189849853515625
426,116.08395385742188
427,113.75582885742188
428,118.10739135742188
429,117.12664794921875
430,0.20111083984375
431,114.400634765625
432,117.21731567382812
433,0.20166015625
434,112.763916015625
435,119.533447265625
436,117.84957885742188
437,119.17352294921875
438,113.970947265625
439,115.11883544921875
440,0.19122314453125
441,121.92825317382812
442,117.79489135742188
443,0.2027587890625
444,112.59567260742188
445,113.62301635742188
446,0.20880126953125
447,116.287353515625
448,114.572509765625
449,117.77536010742188
450,115.00973510742188
451,117.65817260742188
452,119.01028442382812
453,116.63473510742188
454,116.62747192382812
455,112.978759765625
456,118.662353515625
457,114.365478515625
458,118.760009765625
459,114.720947265625
460,0.195892333984375
461,112.38137817382812
462,109.529541015625
463,114.25637817382812
464,116.619384765625
465,115.838134765625
466,119.49856567382812
467,115.30661010742188
468,117.16598510742188
469,111.20559692382812
470,0.198638916015625
471,0.1939697265625
472,113.86074829101562
473,116.94332885742188
474,116.94332885742188
475,116.78317260742188
476,117.599853515625
477,114.73992919921875
478,0.19561767578125
479,117.75164794921875
480,113.174072265625
481,115.66571044921875
482,115.767822265625
483,116.50946044921875
484,0.194244384765625
485,119.17352294921875
486,121.060791015625
487,0.192596435546875
488,117.03317260742188
489,114.48965454101562
490,115.84149169921875
491,119.916259765625
492,112.92742919921875
493,116.34567260742188
494,114.11883544921875
495,119.96649169921875
496,113.88082885742188
497,117.65008544921875
498,122.39645385742188
499,119.271728515625
500,120.87274169921875
501,118.345947265625
502,115.232666015625
503,0.1917724609375
504,121.045166015625
505,117.94723510742188
506,0.19342041015625
507,117.90789794921875
508,118.81442260742188
509,116.23629760742188
510,116.75582885742188
511,115.91152954101562
512,117.69696044921875
513,115.34567260742188
514,115.22039794921875
515,120.99411010742188
516,116.17352294921875
517,114.48629760742188
518,0.18682861328125
519,118.29489135742188
520,115.70086669921875
521,114.650634765625
522,120.79824829101562
523,0.19012451171875
524,114.74020385742188
525,116.92742919921875
526,117.32614135742188
527,0.1895751953125
528,119.072509765625
529,113.68161010742188
530,117.82223510742188
531,117.74020385742188
532,119.135009765625
533,112.36883544921875
534,117.42352294921875
535,114.64981079101562
536,118.80270385742188
537,110.24774169921875
538,0.199188232421875
539,119.68161010742188
540,0.19781494140625
541,0.193695068359375
542,111.25164794921875
543,0.1917724609375
544,120.75973510742188
545,0.188201904296875
546,118.61883544921875
547,115.55270385742188
548,118.01727294921875
549,121.42770385742188
550,116.59176635742188
551,116.82977294921875
552,0.190673828125
553,114.91207885742188
554,118.70086669921875
555,113.103759765625
556,111.17742919921875
557,0.197540283203125
558,0.1895751953125
559,118.90008544921875
560,116.53262329101562
561,120.51364135742188
562,118.51699829101562
563,117.73184204101562
564,121.80242919921875
565,0.191497802734375
566,117.50137329101562
567,121.13055419921875
568,114.62246704101562
569,117.46286010742188
570,114.17742919921875
571,117.94723510742188
572,118.52899169921875
573,115.02090454101562
574,114.96258544921875
575,0.19287109375
576,116.45867919921875
577,113.6065673828125
578,117.28680419921875
579,120.68524169921875
580,113.73211669921875
581,116.26336669921875
582,113.73211669921875
583,116.55606079101562
584,0.198638916015625
585,115.20477294921875
586,116.13418579101562
587,117.25164794921875
588,115.30661010742188
589,123.96649169921875
590,0.196990966796875
591,121.86465454101562
592,113.98239135742188
593,114.36129760742188
594,119.66207885742188
595,112.25555419921875
596,0.19012451171875
597,120.43524169921875
598,118.88836669921875
599,121.10711669921875
600,119.66989135742188
601,117.32586669921875
602,0.1961669921875
603,0.192047119140625
604,0.191497802734375
605,114.81442260742188
606,112.54461669921875
607,112.50527954101562
608,119.81777954101562
609,116.84149169921875
610,115.82586669921875
611,109.47067260742188
612,116.24801635742188
613,0.190948486328125
614,111.91152954101562
615,0.186553955078125
616,0.1895751953125
617,117.66207885742188
618,116.36102294921875
619,0.199462890625
620,0.18792724609375
621,109.76336669921875
622,113.29434204101562
623,0.189300537109375
624,116.42324829101562
625,116.63027954101562
626,118.36883544921875
627,114.45059204101562
628,114.90371704101562
629,0.195068359375
630,0.19342041015625
631,115.9620361328125
632,0.19232177734375
633,117.16543579101562
634,119.20840454101562
635,0.192596435546875
636,0.19232177734375
637,0.188751220703125
638,0.198089599609375
639,121.07196044921875
640,117.91961669921875
641,116.16543579101562
642,0.195343017578125
643,119.07168579101562
644,115.7393798828125
645,115.65371704101562
646,0.193695068359375
647,119.58340454101562
648,0.201385498046875
649,120.10321044921875
650,120.6964111328125
651,107.26309204101562
652,0.19122314453125
653,113.19696044921875
654,111.47821044921875
655,116.08340454101562
656,0.1961669921875
657,111.86074829101562
658,120.40008544921875
659,0.18902587890625
660,120.12637329101562
661,115.7628173828125
662,115.18133544921875
663,117.26699829101562
664,112.9776611328125
665,0.1939697265625
666,118.30242919921875
667,121.60293579101562
668,0.18572998046875
669,117.06805419921875
670,115.0284423828125
671,111.9112548828125
672,120.0284423828125
673,118.51309204101562
674,117.88027954101562
675,115.11883544921875
676,118.61465454101562
677,116.70449829101562
678,112.48211669921875
679,119.84121704101562
680,116.7471923828125
681,114.27871704101562
682,121.00918579101562
683,118.9229736328125
684,115.26699829101562
685,0.19781494140625
686,114.65008544921875
687,118.45086669921875
688,120.8682861328125
689,118.0792236328125
690,117.11074829101562
691,117.60711669921875
692,116.63446044921875
693,120.4268798828125
694,115.15762329101562
695,112.80996704101562
696,118.86074829101562
697,0.1895751953125
698,0.198638916015625
699,114.23965454101562
700,117.54824829101562
701,116.27481079101562
702,112.30633544921875
703,115.08367919921875
704,117.2003173828125
705,111.93106079101562
706,118.68887329101562
707,118.06723022460938
708,0.188751220703125
709,0.193695068359375
710,116.7667236328125
711,118.29043579101562
712,122.32168579101562
713,113.8057861328125
714,114.61074829101562
715,111.32586669921875
716,117.2862548828125
717,0.18572998046875
718,0.18902587890625
719,118.35711669921875
720,0.18902587890625
721,116.91961669921875
722,0.190399169921875
723,0.20001220703125
724,121.22821044921875
725,117.74774169921875
726,0.1917724609375
727,0.195068359375
728,0.1939697265625
729,120.6964111328125
730,119.31805419921875
731,108.68496704101562
732,119.3565673828125
733,112.43106079101562
734,0.195892333984375
735,119.43524169921875
736,120.85684204101562
737,0.18682861328125
738,0.194244384765625
739,115.12246704101562
740,115.6768798828125
741,115.46621704101562
742,119.52090454101562
743,114.16543579101562
744,0.1939697265625
745,0.19342041015625
746,0.185455322265625
747,120.17715454101562
748,112.86074829101562
749,119.99356079101562
750,0.186279296875
751,118.31805419921875
752,114.31387329101562
753,0.190399169921875
754,0.186553955078125
755,115.80215454101562
756,118.70059204101562
757,116.53262329101562
758,116.6300048828125
759,0.1917724609375
760,0.19287109375
761,117.47793579101562
762,113.0362548828125
763,117.22793579101562
764,118.0948486328125
765,113.80606079101562
766,117.5870361328125
767,116.30215454101562
768,118.74356079101562
769,110.1026611328125
770,117.4737548828125
771,0.19012451171875
772,113.04824829101562
773,112.57949829101562
774,0.186553955078125
775,113.71621704101562
776,116.8565673828125
777,0.18792724609375
778,119.65762329101562
779,115.4776611328125
780,118.0831298828125
781,114.4229736328125
782,117.77090454101562
783,114.8331298828125
784,119.26309204101562
785,117.86019897460938
786,114.8956298828125
787,114.35238647460938
788,116.8448486328125
789,117.26644897460938
790,0.190399169921875
791,114.3409423828125
792,116.9425048828125
793,111.04043579101562
794,121.63754272460938
795,113.2120361328125
796,0.192047119140625
797,116.4073486328125
798,110.1495361328125
799,114.0518798828125
800,116.95004272460938
801,119.1729736328125
802,111.2628173828125
803,115.1417236328125
804,116.95449829101562
805,121.1182861328125
806,119.5479736328125
807,113.3565673828125
808,0.18682861328125
809,114.8448486328125
810,118.2432861328125
811,0.19232177734375
812,116.8175048828125
813,116.0714111328125
814,115.23184204101562
815,116.9893798828125
816,116.52816772460938
817,117.3135986328125
818,0.186553955078125
819,116.00137329101562
820,116.37973022460938
821,113.2862548828125
822,119.4815673828125
823,111.8956298828125
824,116.29824829101562
825,114.6221923828125
826,116.1846923828125
827,115.8487548828125
828,119.1690673828125
829,117.0948486328125
830,116.56777954101562
831,107.0870361328125
832,116.6182861328125
833,116.2706298828125
834,113.01254272460938
835,114.78598022460938
836,117.93051147460938
837,113.75473022460938
838,122.15762329101562
839,115.76254272460938
840,0.187652587890625
841,118.5792236328125
842,117.9581298828125
843,113.95449829101562
844,0.19451904296875
845,0.186553955078125
846,118.1065673828125
847,0.190399169921875
848,117.53652954101562
849,115.58731079101562
850,121.9229736328125
851,0.186553955078125
852,0.187103271484375
853,112.95059204101562
854,114.9073486328125
855,121.9385986328125
856,0.184906005859375
857,118.3175048828125
858,0.1917724609375
859,120.7354736328125
860,115.9034423828125
861,0.195343017578125
862,0.186004638671875
863,116.35293579101562
864,111.46231079101562
865,115.36465454101562
866,117.2784423828125
867,114.8487548828125
868,110.55941772460938
869,111.05551147460938
870,0.1895751953125
871,0.1873779296875
872,114.6456298828125
873,114.0167236328125
874,117.80551147460938
875,118.32949829101562
876,113.87973022460938
877,0.187103271484375
878,0.18792724609375
879,0.184906005859375
880,0.186004638671875
881,0.190399169921875
882,119.3995361328125
883,115.0909423828125
884,115.8409423828125
885,114.42660522460938
886,0.190673828125
887,120.06723022460938
888,118.2745361328125
889,114.4112548828125
890,0.189300537109375
891,120.5245361328125
892,117.76644897460938
893,0.189300537109375
894,116.8682861328125
895,0.188751220703125
896,117.68832397460938
897,0.19012451171875
898,117.4151611328125
899,0.186279296875
900,115.8370361328125
901,119.93051147460938
902,114.2510986328125
903,113.74301147460938
904,117.30941772460938
905,120.0401611328125
906,114.0753173828125
907,117.8800048828125
908,113.33285522460938
909,118.2198486328125
910,118.08285522460938
911,121.99691772460938
912,116.32504272460938
913,116.87973022460938
914,119.2589111328125
915,116.29742431640625
916,116.2198486328125
917,0.1895751953125
918,117.2159423828125
919,116.16098022460938
920,0.186279296875
921,118.4307861328125
922,0.1851806640625
923,119.61801147460938
924,0.18682861328125
925,119.74301147460938
926,0.19287109375
927,120.17660522460938
928,117.1534423828125
929,119.0635986328125
930,115.21957397460938
931,0.18572998046875
932,113.70785522460938
933,123.2003173828125
934,119.1143798828125
935,119.1729736328125
936,114.0323486328125
937,114.5245361328125
938,116.9151611328125
939,118.47738647460938
940,115.95004272460938
941,115.67269897460938
942,116.37191772460938
943,120.68441772460938
944,119.32113647460938
945,114.52816772460938
946,116.5323486328125
947,0.194793701171875
948,114.25082397460938
949,119.69195556640625
950,113.3448486328125
951,117.47738647460938
952,114.75473022460938
953,117.16098022460938
954,119.09848022460938
955,119.74301147460938
956,115.40707397460938
957,116.78207397460938
958,110.5362548828125
959,118.7979736328125
960,115.0323486328125
961,114.7471923828125
962,111.99691772460938
963,114.96957397460938
964,117.13754272460938
965,115.52816772460938
966,114.4776611328125
967,114.14117431640625
968,114.96957397460938
969,122.72738647460938
970,113.06332397460938
971,113.0479736328125
972,119.9659423828125
973,119.62973022460938
974,116.78207397460938
975,117.25082397460938
976,118.6026611328125
977,116.9659423828125
978,115.3135986328125
979,115.43023681640625
980,0.191497802734375
981,0.18792724609375
982,118.96176147460938
983,113.8565673828125
984,0.184356689453125
985,0.186004638671875
986,0.187652587890625
987,119.80551147460938
988,116.65707397460938
989,0.187652587890625
990,112.89926147460938
991,113.11019897460938
992,0.187103271484375
993,0.19287109375
994,116.87582397460938
995,0.1884765625
996,117.3018798828125
997,115.1690673828125
998,114.1925048828125
999,117.0401611328125

==> communication_costs/lastfm/mmlp_gat_es.csv <==
Sno,node
0,23.37982177734375
1,23.524871826171875
2,0.227752685546875
3,20.399017333984375
4,20.340087890625
5,17.726531982421875
6,21.2318115234375
7,23.83453369140625
8,18.9830322265625
9,22.20513916015625
10,18.298675537109375
11,19.833282470703125
12,19.84967041015625
13,21.061309814453125
14,20.72589111328125
15,20.340362548828125
16,19.262420654296875
17,18.72027587890625
18,18.521881103515625
19,21.99200439453125
20,21.1973876953125
21,19.127960205078125
22,20.01702880859375
23,20.0450439453125
24,21.0372314453125
25,18.901947021484375
26,19.832000732421875
27,19.971649169921875
28,21.186492919921875
29,21.544769287109375
30,21.096710205078125
31,21.473297119140625
32,19.3983154296875
33,20.563751220703125
34,20.95074462890625
35,23.788604736328125
36,20.5455322265625
37,22.056976318359375
38,20.748779296875
39,20.60089111328125
40,0.2269287109375
41,20.264495849609375
42,21.891326904296875
43,20.463897705078125
44,21.26043701171875
45,22.69171142578125
46,20.0194091796875
47,21.245697021484375
48,21.247894287109375
49,22.522216796875
50,19.48480224609375
51,18.160308837890625
52,20.838836669921875
53,0.223358154296875
54,23.350341796875
55,0.210723876953125
56,21.036407470703125
57,20.33184814453125
58,21.4697265625
59,20.107269287109375
60,20.869873046875
61,22.186279296875
62,20.7520751953125
63,19.7470703125
64,20.116241455078125
65,22.85589599609375
66,0.2181396484375
67,19.6688232421875
68,20.77386474609375
69,21.309844970703125
70,19.167236328125
71,19.733978271484375
72,22.32464599609375
73,20.115692138671875
74,20.48870849609375
75,19.33123779296875
76,19.97027587890625
77,21.478973388671875
78,20.578094482421875
79,21.6148681640625
80,22.697662353515625
81,20.95916748046875
82,21.232879638671875
83,22.1873779296875
84,20.97088623046875
85,19.945465087890625
86,21.491790771484375
87,19.65838623046875
88,20.3302001953125
89,19.134674072265625
90,22.33636474609375
91,21.751861572265625
92,21.70135498046875
93,19.384674072265625
94,21.233428955078125
95,21.26995849609375
96,21.47027587890625
97,22.350555419921875
98,21.973968505859375
99,21.815185546875
100,19.55792236328125
101,0.239013671875
102,20.7593994140625
103,22.421478271484375
104,20.130157470703125
105,21.75323486328125
106,22.4703369140625
107,21.9976806640625
108,20.799285888671875
109,22.037841796875
110,19.048187255859375
111,19.547027587890625
112,22.829986572265625
113,20.44073486328125
114,20.031402587890625
115,21.80731201171875
116,17.874053955078125
117,18.04400634765625
118,19.829986572265625
119,22.109588623046875
120,22.0875244140625
121,22.829437255859375
122,22.196624755859375
123,21.305999755859375
124,20.3787841796875
125,21.603973388671875
126,21.88885498046875
127,21.813812255859375
128,21.243499755859375
129,22.10986328125
130,19.333343505859375
131,22.566619873046875
132,21.825531005859375
133,21.664825439453125
134,18.392486572265625
135,21.738494873046875
136,22.7672119140625
137,18.976715087890625
138,21.69915771484375
139,0.2093505859375
140,19.235137939453125
141,20.969512939453125
142,21.1717529296875
143,20.54791259765625
144,20.93408203125
145,19.5328369140625
146,19.81854248046875
147,20.89556884765625
148,22.532012939453125
149,20.090606689453125
150,21.55291748046875
151,19.828338623046875
152,21.84869384765625
153,20.83251953125
154,20.165374755859375
155,22.45751953125
156,19.48150634765625
157,0.212371826171875
158,20.559906005859375
159,19.570526123046875
160,20.946075439453125
161,21.031463623046875
162,19.468963623046875
163,22.109588623046875
164,19.704437255859375
165,0.20550537109375
166,22.715606689453125
167,19.396392822265625
168,19.172637939453125
169,0.20770263671875
170,19.914276123046875
171,18.657501220703125
172,19.258026123046875
173,22.50994873046875
174,20.597869873046875
175,23.47314453125
176,20.684356689453125
177,21.9000244140625
178,20.74822998046875
179,21.106231689453125
180,19.434356689453125
181,19.816619873046875
182,20.734039306640625
183,22.68017578125
184,22.61767578125
185,20.57415771484375
186,0.20880126953125
187,20.809356689453125
188,21.24212646484375
189,20.06634521484375
190,20.511383056640625
191,20.460601806640625
192,21.65228271484375
193,20.38665771484375
194,21.46478271484375
195,20.672637939453125
196,22.345062255859375
197,20.671539306640625
198,22.914276123046875
199,20.8453369140625
200,20.027008056640625
201,22.172088623046875
202,20.78173828125
203,20.152008056640625
204,20.362945556640625
205,20.113494873046875
206,20.52447509765625
207,21.32861328125
208,22.132476806640625
209,22.035369873046875
210,0.204132080078125
211,21.452789306640625
212,19.61767578125
213,20.1243896484375
214,21.612945556640625
215,20.51165771484375
216,20.2259521484375
217,20.831695556640625
218,0.212371826171875
219,22.218414306640625
220,19.39447021484375
221,20.44915771484375
222,20.894744873046875
223,18.8353271484375
224,21.31689453125
225,17.89556884765625
226,20.9798583984375
227,19.530914306640625
228,19.68017578125
229,19.667083740234375
230,21.355133056640625
231,22.606781005859375
232,20.7454833984375
233,20.05072021484375
234,20.78118896484375
235,22.2806396484375
236,22.26947021484375
237,23.187164306640625
238,21.9603271484375
239,21.674896240234375
240,17.921539306640625
241,19.680450439453125
242,19.24603271484375
243,20.6204833984375
244,20.04962158203125
245,22.2572021484375
246,20.139739990234375
247,21.3509521484375
248,20.8939208984375
249,21.888031005859375
250,22.417083740234375
251,22.3197021484375
252,0.201934814453125
253,20.534271240234375
254,20.1868896484375
255,22.39501953125
256,0.2005615234375
257,21.019744873046875
258,20.60986328125
259,19.866302490234375
260,0.2027587890625
261,18.71478271484375
262,0.194244384765625
263,19.80352783203125
264,0.198638916015625
265,21.0814208984375
266,18.61322021484375
267,22.79290771484375
268,22.393646240234375
269,23.7064208984375
270,20.187164306640625
271,19.8157958984375
272,20.905914306640625
273,22.605133056640625
274,21.241302490234375
275,24.264190673828125
276,20.038726806640625
277,20.5736083984375
278,19.170989990234375
279,20.744659423828125
280,22.206146240234375
281,0.19781494140625
282,21.898101806640625
283,0.1939697265625
284,22.456146240234375
285,21.600677490234375
286,21.229583740234375
287,0.20111083984375
288,22.0970458984375
289,18.514739990234375
290,18.2650146484375
291,21.909271240234375
292,21.813262939453125
293,20.81915283203125
294,20.956695556640625
295,18.99884033203125
296,21.810516357421875
297,20.499114990234375
298,0.195343017578125
299,19.777008056640625
300,22.331695556640625
301,19.24493408203125
302,19.10821533203125
303,20.10040283203125
304,20.24884033203125
305,19.13555908203125
306,22.3431396484375
307,21.51446533203125
308,21.30462646484375
309,22.467315673828125
310,22.393096923828125
311,21.177978515625
312,21.760833740234375
313,20.420440673828125
314,20.04962158203125
315,22.952239990234375
316,19.331695556640625
317,20.733489990234375
318,0.2071533203125
319,21.241302490234375
320,19.77618408203125
321,21.24102783203125
322,22.752197265625
323,21.49884033203125
324,20.534271240234375
325,21.06915283203125
326,0.201385498046875
327,20.60821533203125
328,19.986572265625
329,0.20660400390625
330,0.2027587890625
331,22.974853515625
332,20.174346923828125
333,20.596771240234375
334,0.208251953125
335,21.463958740234375
336,22.170166015625
337,20.18634033203125
338,20.831146240234375
339,21.4017333984375
340,21.88555908203125
341,21.709228515625
342,20.10040283203125
343,21.748565673828125
344,20.049346923828125
345,20.694427490234375
346,21.0423583984375
347,20.385009765625
348,21.53790283203125
349,19.60430908203125
350,21.53790283203125
351,22.986846923828125
352,20.931884765625
353,21.26446533203125
354,21.760284423828125
355,21.846221923828125
356,19.494659423828125
357,19.318878173828125
358,20.522003173828125
359,18.03009033203125
360,21.252471923828125
361,18.9368896484375
362,21.869384765625
363,22.05743408203125
364,20.557708740234375
365,20.9447021484375
366,21.52618408203125
367,22.467315673828125
368,0.192047119140625
369,19.963409423828125
370,19.330596923828125
371,19.9525146484375
372,21.60040283203125
373,0.201934814453125
374,22.342864990234375
375,20.91680908203125
376,21.76055908203125
377,22.318878173828125
378,0.190399169921875
379,20.967315673828125
380,20.756378173828125
381,23.522003173828125
382,22.46759033203125
383,20.37384033203125
384,20.720947265625
385,20.956146240234375
386,0.199462890625
387,20.63165283203125
388,23.420440673828125
389,21.69805908203125
390,20.756378173828125
391,22.381378173828125
392,0.2071533203125
393,21.22930908203125
394,0.1961669921875
395,20.470947265625
396,20.721221923828125
397,19.27117919921875
398,20.025360107421875
399,0.2005615234375
400,22.193603515625
401,21.373016357421875
402,22.814697265625
403,21.041259765625
404,21.537353515625
405,21.029815673828125
406,20.596221923828125
407,22.096221923828125
408,0.188201904296875
409,21.834228515625
410,19.306884765625
411,21.177978515625
412,20.45867919921875
413,21.78790283203125
414,0.197540283203125
415,20.174346923828125
416,21.338409423828125
417,18.537353515625
418,20.966766357421875
419,0.20770263671875
420,19.826690673828125
421,20.287353515625
422,20.869659423828125
423,19.87664794921875
424,20.806610107421875
425,0.19287109375
426,20.09930419921875
427,21.427978515625
428,22.318878173828125
429,0.19451904296875
430,21.82196044921875
431,20.087860107421875
432,20.482391357421875
433,0.200836181640625
434,19.603485107421875
435,22.417083740234375
436,18.884735107421875
437,0.200286865234375
438,19.232666015625
439,22.256103515625
440,20.322235107421875
441,18.947235107421875
442,20.669891357421875
443,17.795989990234375
444,21.400909423828125
445,19.467041015625
446,21.771453857421875
447,19.506103515625
448,21.662078857421875
449,22.92352294921875
450,24.017547607421875
451,0.18902587890625
452,19.865478515625
453,18.103759765625
454,0.19451904296875
455,21.052703857421875
456,0.189849853515625
457,21.474853515625
458,21.040985107421875
459,0.1917724609375
460,0.197265625
461,0.195068359375
462,22.232391357421875
463,21.69805908203125
464,0.193695068359375
465,20.607666015625
466,21.029266357421875
467,22.255828857421875
468,0.196990966796875
469,0.196441650390625
470,0.195343017578125
471,0.19342041015625
472,20.658172607421875
473,19.677978515625
474,0.198638916015625
475,0.1939697265625
476,0.194244384765625
477,0.193695068359375
478,20.248291015625
479,21.11492919921875
480,20.38446044921875
481,20.98992919921875
482,19.826141357421875
483,21.154815673828125
484,21.09259033203125
485,18.674072265625
486,21.240203857421875
487,19.73992919921875
488,22.502197265625
489,21.982666015625
490,21.189697265625
491,20.768096923828125
492,20.458953857421875
493,19.466766357421875
494,20.81915283203125
495,20.545440673828125
496,21.947509765625
497,20.310516357421875
498,22.342041015625
499,0.190948486328125
500,21.919891357421875
501,21.017822265625
502,21.486297607421875
503,22.615203857421875
504,18.38836669921875
505,20.966766357421875
506,21.833953857421875
507,20.396728515625
508,22.837860107421875
509,20.583953857421875
510,20.50946044921875
511,20.916259765625
512,18.748016357421875
513,0.1939697265625
514,21.896453857421875
515,22.41571044921875
516,21.400360107421875
517,19.529266357421875
518,0.191497802734375
519,22.404815673828125
520,20.744384765625
521,21.377197265625
522,21.41180419921875
523,21.537078857421875
524,21.62274169921875
525,0.193695068359375
526,22.529266357421875
527,0.195892333984375
528,0.190399169921875
529,20.97821044921875
530,21.32586669921875
531,21.599578857421875
532,0.194244384765625
533,20.47039794921875
534,19.791259765625
535,21.54852294921875
536,21.58758544921875
537,22.87664794921875
538,21.75946044921875
539,0.192596435546875
540,0.18572998046875
541,21.115203857421875
542,19.739654541015625
543,21.091217041015625
544,20.61883544921875
545,0.1939697265625
546,0.189849853515625
547,20.408447265625
548,19.478759765625
549,20.693328857421875
550,0.19287109375
551,19.837860107421875
552,21.697235107421875
553,19.837860107421875
554,22.146453857421875
555,22.04461669921875
556,21.165985107421875
557,19.02117919921875
558,0.195343017578125
559,19.678253173828125
560,0.18902587890625
561,22.04461669921875
562,21.525360107421875
563,0.18792724609375
564,19.665985107421875
565,20.891998291015625
566,19.505828857421875
567,17.74383544921875
568,20.619110107421875
569,0.192596435546875
570,0.191497802734375
571,22.479034423828125
572,22.04461669921875
573,20.72039794921875
574,19.701141357421875
575,20.025360107421875
576,0.19012451171875
577,22.095947265625
578,21.662353515625
579,0.2137451171875
580,0.20166015625
581,21.264190673828125
582,20.173797607421875
583,22.357391357421875
584,0.190948486328125
585,17.86883544921875
586,22.76336669921875
587,19.88836669921875
588,19.751373291015625
589,21.314422607421875
590,21.548248291015625
591,19.57586669921875
592,24.54852294921875
593,0.195068359375
594,0.19232177734375
595,22.244110107421875
596,21.68524169921875
597,23.03680419921875
598,20.75555419921875
599,21.22821044921875
600,0.190399169921875
601,19.79071044921875
602,20.434967041015625
603,22.25555419921875
604,19.73992919921875
605,21.040985107421875
606,21.783172607421875
607,20.123016357421875
608,20.248016357421875
609,20.236297607421875
610,20.224853515625
611,19.31805419921875
612,19.442779541015625
613,22.15789794921875
614,20.954498291015625
615,0.187652587890625
616,18.8214111328125
617,20.224029541015625
618,21.872467041015625
619,20.52117919921875
620,22.46649169921875
621,19.974578857421875
622,20.76727294921875
623,20.8292236328125
624,0.1895751953125
625,20.89227294921875
626,21.325592041015625
627,0.1917724609375
628,20.710052490234375
629,21.462310791015625
630,20.705047607421875
631,18.537078857421875
632,23.47039794921875
633,20.966217041015625
634,0.188201904296875
635,0.19122314453125
636,21.02899169921875
637,18.95867919921875
638,21.3995361328125
639,22.255828857421875
640,20.966766357421875
641,19.59149169921875
642,18.8214111328125
643,0.20166015625
644,19.82586669921875
645,0.196990966796875
646,22.5284423828125
647,0.1961669921875
648,21.46258544921875
649,18.4893798828125
650,0.191497802734375
651,24.263916015625
652,0.19342041015625
653,19.529541015625
654,20.755828857421875
655,20.521453857421875
656,21.661529541015625
657,19.978485107421875
658,22.614654541015625
659,0.203582763671875
660,19.80242919921875
661,20.68133544921875
662,21.74774169921875
663,20.657623291015625
664,20.162078857421875
665,21.039886474609375
666,0.190399169921875
667,20.880279541015625
668,20.669342041015625
669,23.1612548828125
670,20.224578857421875
671,0.19232177734375
672,20.2081298828125
673,0.19012451171875
674,21.536529541015625
675,19.602935791015625
676,22.30633544921875
677,21.884185791015625
678,0.190399169921875
679,0.188751220703125
680,22.2198486328125
681,0.19671630859375
682,0.189300537109375
683,20.720672607421875
684,22.899810791015625
685,20.532623291015625
686,22.056060791015625
687,21.325592041015625
688,21.388916015625
689,0.186279296875
690,20.16180419921875
691,22.04461669921875
692,20.69305419921875
693,23.087310791015625
694,0.19012451171875
695,0.189849853515625
696,21.126373291015625
697,21.8331298828125
698,0.194793701171875
699,20.37274169921875
700,21.052154541015625
701,0.188751220703125
702,22.266998291015625
703,21.46258544921875
704,22.40399169921875
705,23.099029541015625
706,21.114654541015625
707,20.954498291015625
708,22.09539794921875
709,21.74774169921875
710,21.2510986328125
711,22.477935791015625
712,20.408172607421875
713,20.868560791015625
714,19.579498291015625
715,0.189849853515625
716,0.1961669921875
717,20.40789794921875
718,22.8995361328125
719,18.1885986328125
720,0.188751220703125
721,19.9854736328125
722,19.641998291015625
723,0.186279296875
724,22.056060791015625
725,0.189849853515625
726,0.1895751953125
727,22.414886474609375
728,19.3292236328125
729,22.181060791015625
730,0.192596435546875
731,21.883636474609375
732,19.16961669921875
733,20.7667236328125
734,22.5401611328125
735,21.091217041015625
736,22.192779541015625
737,21.278717041015625
738,18.747467041015625
739,19.93914794921875
740,20.59539794921875
741,20.80633544921875
742,21.21258544921875
743,21.513092041015625
744,21.18914794921875
745,0.19122314453125
746,0.188201904296875
747,20.39617919921875
748,0.19671630859375
749,19.181060791015625
750,21.8096923828125
751,0.20440673828125
752,21.0909423828125
753,21.7354736328125
754,21.153717041015625
755,21.240478515625
756,18.8956298828125
757,21.7471923828125
758,20.7432861328125
759,0.1895751953125
760,0.196441650390625
761,21.598480224609375
762,0.18353271484375
763,20.95477294921875
764,22.169342041015625
765,20.977935791015625
766,21.040435791015625
767,21.399810791015625
768,20.731842041015625
769,20.91571044921875
770,0.194244384765625
771,20.942230224609375
772,0.189849853515625
773,21.23992919921875
774,22.39227294921875
775,21.1026611328125
776,21.3995361328125
777,20.298248291015625
778,18.2393798828125
779,0.1961669921875
780,22.2550048828125
781,0.186553955078125
782,0.186004638671875
783,21.376373291015625
784,20.25946044921875
785,0.1895751953125
786,0.18792724609375
787,0.1884765625
788,20.9893798828125
789,19.4307861328125
790,0.187103271484375
791,20.7550048828125
792,22.516998291015625
793,21.200592041015625
794,20.618560791015625
795,20.841217041015625
796,20.4073486328125
797,21.6221923828125
798,19.552154541015625
799,0.187103271484375
800,22.0323486328125
801,0.1895751953125
802,0.186553955078125
803,19.4034423828125
804,0.188751220703125
805,21.227935791015625
806,0.1917724609375
807,0.187103271484375
808,0.18572998046875
809,0.186004638671875
810,23.766448974609375
811,21.512542724609375
812,20.544342041015625
813,0.1917724609375
814,0.18902587890625
815,0.18572998046875
816,0.18572998046875
817,23.1221923828125
818,19.864105224609375
819,20.458404541015625
820,20.2862548828125
821,21.3995361328125
822,21.6104736328125
823,0.196990966796875
824,20.965667724609375
825,0.185455322265625
826,22.044342041015625
827,20.544342041015625
828,19.876373291015625
829,22.305511474609375
830,22.6143798828125
831,0.19232177734375
832,19.231292724609375
833,0.18682861328125
834,21.399261474609375
835,0.186553955078125
836,23.0596923828125
837,21.66180419921875
838,21.3995361328125
839,21.9464111328125
840,19.9385986328125
841,20.8917236328125
842,0.192047119140625
843,0.191497802734375
844,0.190673828125
845,0.185455322265625
846,19.6768798828125
847,20.903167724609375
848,24.400360107421875
849,18.7120361328125
850,22.0089111328125
851,20.8175048828125
852,21.9581298828125
853,22.4776611328125
854,23.8409423828125
855,20.121917724609375
856,20.160980224609375
857,0.20001220703125
858,20.9034423828125
859,0.19122314453125
860,19.516998291015625
861,22.786529541015625
862,20.880279541015625
863,0.189300537109375
864,21.2393798828125
865,0.1895751953125
866,21.7589111328125
867,21.8096923828125
868,0.187652587890625
869,20.1612548828125
870,20.395355224609375
871,20.668792724609375
872,21.5987548828125
873,21.039886474609375
874,21.3760986328125
875,20.6690673828125
876,22.3175048828125
877,22.7862548828125
878,20.8175048828125
879,21.6846923828125
880,21.2745361328125
881,21.0792236328125
882,21.0284423828125
883,20.4464111328125
884,20.371917724609375
885,20.75555419921875
886,0.189849853515625
887,0.186279296875
888,20.5206298828125
889,0.190399169921875
890,0.1851806640625
891,22.6143798828125
892,19.7003173828125
893,20.371917724609375
894,20.953948974609375
895,0.1873779296875
896,21.970123291015625
897,19.380279541015625
898,22.106292724609375
899,0.1895751953125
900,0.18792724609375
901,21.809417724609375
902,21.3135986328125
903,20.48101806640625
904,22.0206298828125
905,20.321136474609375
906,0.18682861328125
907,0.18572998046875
908,20.6925048828125
909,21.5362548828125
910,20.7667236328125
911,22.1182861328125
912,21.1768798828125
913,20.7315673828125
914,21.090667724609375
915,0.187652587890625
916,0.1851806640625
917,21.844573974609375
918,20.086761474609375
919,22.03179931640625
920,0.18572998046875
921,22.590667724609375
922,21.91961669921875
923,0.190948486328125
924,0.187103271484375
925,0.186553955078125
926,21.301605224609375
927,19.875823974609375
928,23.668792724609375
929,22.578948974609375
930,0.18792724609375
931,21.981292724609375
932,21.03961181640625
933,0.1884765625
934,0.18792724609375
935,0.18463134765625
936,20.172698974609375
937,20.309417724609375
938,22.0206298828125
939,21.883636474609375
940,21.3018798828125
941,20.7823486328125
942,22.328948974609375
943,0.1873779296875
944,19.2315673828125
945,22.0440673828125
946,21.6964111328125
947,21.164886474609375
948,21.028167724609375
949,0.1917724609375
950,0.18792724609375
951,0.18682861328125
952,0.186004638671875
953,20.1495361328125
954,21.028167724609375
955,20.38336181640625
956,20.80633544921875
957,0.188751220703125
958,0.186279296875
959,18.883636474609375
960,19.243011474609375
961,0.1895751953125
962,0.186553955078125
963,22.477386474609375
964,19.73992919921875
965,0.19012451171875
966,23.344573974609375
967,20.395355224609375
968,0.18463134765625
969,20.13336181640625
970,0.1961669921875
971,20.81695556640625
972,0.189300537109375
973,0.18682861328125
974,0.183258056640625
975,21.2862548828125
976,21.2510986328125
977,19.3175048828125
978,0.186553955078125
979,0.184356689453125
980,21.883636474609375
981,21.67242431640625
982,0.1851806640625
983,0.184906005859375
984,19.020355224609375
985,19.16851806640625
986,20.903167724609375
987,20.668792724609375
988,20.879730224609375
989,0.187652587890625
990,0.186004638671875
991,0.1851806640625
992,0.183807373046875
993,0.184356689453125
994,20.743011474609375
995,21.461761474609375
996,21.586761474609375
997,0.194244384765625
998,20.321136474609375
999,0.19012451171875

==> communication_costs/lastfm/mmlp_gcn_400.csv <==
Sno,node
0,133.31710815429688
1,130.55221557617188
2,132.10134887695312
3,130.770751953125
4,133.28964233398438
5,136.58981323242188
6,0.254638671875
7,136.21295166015625
8,134.54827880859375
9,136.37222290039062
10,128.8250732421875
11,134.68240356445312
12,134.1505126953125
13,133.50091552734375
14,134.82437133789062
15,135.75070190429688
16,134.39324951171875
17,132.56869506835938
18,131.11871337890625
19,126.82376098632812
20,133.18930053710938
21,135.1962890625
22,135.15936279296875
23,123.41470336914062
24,136.99932861328125
25,132.553466796875
26,132.52120971679688
27,138.66085815429688
28,133.060546875
29,138.52859497070312
30,135.94033813476562
31,131.9925537109375
32,132.83856201171875
33,134.9373779296875
34,132.1962890625
35,137.88851928710938
36,138.28656005859375
37,136.4149169921875
38,129.3189697265625
39,128.27584838867188
40,128.4903564453125
41,132.96075439453125
42,136.31430053710938
43,136.3240966796875
44,134.3497314453125
45,134.635498046875
46,136.71774291992188
47,137.43588256835938
48,129.70217895507812
49,136.26071166992188
50,134.08499145507812
51,134.60281372070312
52,131.34698486328125
53,132.28250122070312
54,142.04592895507812
55,133.674560546875
56,133.42037963867188
57,133.55709838867188
58,136.71527099609375
59,133.91366577148438
60,132.83718872070312
61,129.19821166992188
62,133.02529907226562
63,136.89578247070312
64,133.768310546875
65,130.58944702148438
66,129.0897216796875
67,139.752685546875
68,129.682373046875
69,131.44436645507812
70,139.490966796875
71,130.9920654296875
72,135.95217895507812
73,129.94436645507812
74,132.11227416992188
75,127.4000244140625
76,132.72225952148438
77,130.71780395507812
78,127.58053588867188
79,135.12631225585938
80,134.04092407226562
81,131.51412963867188
82,132.56463623046875
83,136.23733520507812
84,130.54537963867188
85,131.42092895507812
86,135.3687744140625
87,131.12713623046875
88,133.78811645507812
89,139.0595703125
90,137.83135986328125
91,0.24310302734375
92,133.23678588867188
93,132.34979248046875
94,136.87014770507812
95,136.20526123046875
96,134.5054931640625
97,136.7125244140625
98,131.23233032226562
99,132.83807373046875
100,0.243377685546875
101,133.10006713867188
102,131.17764282226562
103,130.93572998046875
104,133.69271850585938
105,136.7633056640625
106,0.227996826171875
107,135.72842407226562
108,130.43881225585938
109,134.92709350585938
110,134.13412475585938
111,135.49795532226562
112,137.1265869140625
113,134.82608032226562
114,133.33389282226562
115,131.43881225585938
116,136.14193725585938
117,130.9976806640625
118,135.80181884765625
119,133.84896850585938
120,132.03256225585938
121,130.69354248046875
122,0.2425537109375
123,0.2337646484375
124,129.66983032226562
125,130.89694213867188
126,131.61013793945312
127,132.29763793945312
128,129.75411987304688
129,0.2293701171875
130,135.64529418945312
131,135.10678100585938
132,138.62130737304688
133,137.50466918945312
134,135.16928100585938
135,136.71951293945312
136,133.14447021484375
137,132.9351806640625
138,137.53173828125
139,128.23123168945312
140,136.96588134765625
141,136.39501953125
142,132.83642578125
143,132.11013793945312
144,128.35177612304688
145,134.93853759765625
146,137.75857543945312
147,133.18853759765625
148,136.24658203125
149,133.17291259765625
150,135.72705078125
151,132.23513793945312
152,134.26220703125
153,134.54290771484375
154,131.07498168945312
155,126.38302612304688
156,133.23068237304688
157,131.67599487304688
158,130.80908203125
159,133.22650146484375
160,132.26556396484375
161,136.96505737304688
162,132.54318237304688
163,130.48040771484375
164,0.227996826171875
165,128.31689453125
166,134.72705078125
167,129.03564453125
168,130.34341430664062
169,136.91009521484375
170,131.77755737304688
171,136.44525146484375
172,130.75802612304688
173,135.53872680664062
174,139.94161987304688
175,129.57443237304688
176,129.58197021484375
177,136.87158203125
178,128.96087646484375
179,128.80099487304688
180,138.71505737304688
181,127.26974487304688
182,133.85958862304688
183,129.43853759765625
184,132.55099487304688
185,136.92236328125
186,138.82052612304688
187,134.81243896484375
188,136.43798828125
189,129.89865112304688
190,138.41009521484375
191,128.50775146484375
192,0.215087890625
193,131.70669555664062
194,133.39447021484375
195,138.19998168945312
196,133.60540771484375
197,135.62075805664062
198,132.80462646484375
199,137.70223999023438
200,130.62911987304688
201,0.2161865234375
202,127.93798828125
203,131.15591430664062
204,129.28900146484375
205,139.96115112304688
206,126.91372680664062
207,134.12493896484375
208,129.5306396484375
209,0.2183837890625
210,135.3587646484375
211,137.3118896484375
212,132.06243896484375
213,135.2767333984375
214,129.9720458984375
215,133.60540771484375
216,126.81997680664062
217,131.88275146484375
218,129.82443237304688
219,128.01193237304688
220,133.64755249023438
221,132.0892333984375
222,134.43716430664062
223,131.6634521484375
224,0.22003173828125
225,136.72259521484375
226,131.0267333984375
227,135.99185180664062
228,130.03872680664062
229,0.22222900390625
230,136.12103271484375
231,135.52645874023438
232,137.6126708984375
233,137.3548583984375
234,136.48822021484375
235,130.69888305664062
236,133.23822021484375
237,136.39419555664062
238,0.215362548828125
239,134.5970458984375
240,134.85122680664062
241,127.1048583984375
242,131.38192749023438
243,137.84732055664062
244,132.30825805664062
245,0.2249755859375
246,136.85903930664062
247,135.33868408203125
248,136.74102783203125
249,134.97930908203125
250,131.24966430664062
251,141.42935180664062
252,133.5306396484375
253,138.35848999023438
254,135.75747680664062
255,0.21014404296875
256,0.2227783203125
257,134.22930908203125
258,129.19024658203125
259,137.2181396484375
260,135.19805908203125
261,129.68661499023438
262,0.215911865234375
263,135.74884033203125
264,134.49130249023438
265,134.44778442382812
266,132.90872192382812
267,128.96759033203125
268,134.2806396484375
269,133.8079833984375
270,131.7572021484375
271,131.13583374023438
272,134.28036499023438
273,0.210968017578125
274,138.5657958984375
275,136.33087158203125
276,131.47540283203125
277,0.22332763671875
278,0.2161865234375
279,127.06161499023438
280,134.65118408203125
281,135.48348999023438
282,129.21368408203125
283,134.1868896484375
284,134.68270874023438
285,133.24493408203125
286,0.219207763671875
287,128.46368408203125
288,137.08950805664062
289,0.21728515625
290,131.36630249023438
291,136.43661499023438
292,0.209869384765625
293,136.93270874023438
294,133.35040283203125
295,134.49493408203125
296,138.99130249023438
297,138.49493408203125
298,131.60067749023438
299,139.38946533203125
300,131.18606567382812
301,134.21731567382812
302,131.2181396484375
303,133.3939208984375
304,134.04598999023438
305,133.31942749023438
306,129.5072021484375
307,130.4681396484375
308,128.93634033203125
309,133.90145874023438
310,134.35458374023438
311,130.19778442382812
312,139.07305908203125
313,0.2161865234375
314,135.263916015625
315,125.05352783203125
316,132.19024658203125
317,133.80743408203125
318,136.88946533203125
319,127.77618408203125
320,134.19387817382812
321,134.16317749023438
322,139.84231567382812
323,0.217559814453125
324,0.2117919921875
325,0.21234130859375
326,133.85012817382812
327,134.96731567382812
328,134.14337158203125
329,132.54208374023438
330,128.81161499023438
331,133.088134765625
332,135.87411499023438
333,138.45169067382812
334,129.94024658203125
335,0.210693359375
336,134.63919067382812
337,136.084228515625
338,127.4407958984375
339,0.212066650390625
340,132.73684692382812
341,130.4368896484375
342,133.615478515625
343,137.439697265625
344,138.33450317382812
345,127.36602783203125
346,0.22113037109375
347,128.662353515625
348,0.207672119140625
349,130.49102783203125
350,139.48684692382812
351,0.2052001953125
352,134.92462158203125
353,134.42825317382812
354,0.22332763671875
355,137.224853515625
356,135.927978515625
357,0.217559814453125
358,131.17434692382812
359,134.353759765625
360,132.90899658203125
361,132.25274658203125
362,129.19387817382812
363,132.44415283203125
364,133.033447265625
365,133.41653442382812
366,137.96786499023438
367,131.04153442382812
368,138.892822265625
369,132.49884033203125
370,137.62747192382812
371,132.685791015625
372,137.689697265625
373,130.65145874023438
374,134.81134033203125
375,129.506103515625
376,132.338134765625
377,137.00637817382812
378,0.210968017578125
379,126.685791015625
380,0.216461181640625
381,133.23684692382812
382,137.58367919921875
383,126.66653442382812
384,134.00637817382812
385,128.07278442382812
386,132.79153442382812
387,0.2117919921875
388,132.802978515625
389,134.404541015625
390,128.51809692382812
391,135.17825317382812
392,131.631103515625
393,133.88919067382812
394,131.580322265625
395,130.806884765625
396,135.07278442382812
397,136.75192260742188
398,135.939697265625
399,133.62356567382812
400,134.74411010742188
401,0.219757080078125
402,137.674072265625
403,135.91680908203125
404,133.287353515625
405,132.32586669921875
406,0.2073974609375
407,129.20950317382812
408,131.85403442382812
409,136.002197265625
410,130.83840942382812
411,130.99801635742188
412,135.65426635742188
413,129.75973510742188
414,130.74465942382812
415,130.740478515625
416,138.39700317382812
417,132.572509765625
418,0.2227783203125
419,134.15426635742188
420,0.2095947265625
421,132.369384765625
422,134.959228515625
423,0.212615966796875
424,0.214813232421875
425,0.205474853515625
426,133.44332885742188
427,130.61520385742188
428,134.99801635742188
429,134.20477294921875
430,131.291259765625
431,0.21673583984375
432,133.73294067382812
433,0.21728515625
434,129.685791015625
435,136.424072265625
436,134.27145385742188
437,136.03289794921875
438,130.080322265625
439,132.07196044921875
440,0.20684814453125
441,138.50637817382812
442,135.15426635742188
443,128.48629760742188
444,0.2183837890625
445,129.82614135742188
446,132.771728515625
447,131.775634765625
448,134.16598510742188
449,0.22442626953125
450,131.55661010742188
451,135.08004760742188
452,136.40090942382812
453,133.02536010742188
454,134.45559692382812
455,129.150634765625
456,136.146728515625
457,130.881103515625
458,136.525634765625
459,131.986572265625
460,0.211517333984375
461,129.02200317382812
462,126.170166015625
463,130.36575317382812
464,133.603759765625
465,132.853759765625
466,136.01419067382812
467,131.97848510742188
468,133.90036010742188
469,127.47122192382812
470,129.56387329101562
471,0.214263916015625
472,133.58395385742188
473,0.2095947265625
474,133.58395385742188
475,133.23629760742188
476,134.396728515625
477,130.69305419921875
478,133.89227294921875
479,0.21124267578125
480,129.908447265625
481,132.36883544921875
482,132.033447265625
483,133.08758544921875
484,136.03289794921875
485,0.209869384765625
486,137.513916015625
487,0.208221435546875
488,133.11129760742188
489,130.81777954101562
490,132.13836669921875
491,137.088134765625
492,129.31805419921875
493,133.45504760742188
494,130.29071044921875
495,136.91961669921875
496,130.55270385742188
497,134.22821044921875
498,139.41207885742188
499,136.412353515625
500,137.60711669921875
501,134.736572265625
502,131.873291015625
503,0.2073974609375
504,138.092041015625
505,134.65036010742188
506,0.20904541015625
507,134.95477294921875
508,135.64254760742188
509,132.93942260742188
510,133.67770385742188
511,132.95840454101562
512,134.77508544921875
513,131.67379760742188
514,131.73602294921875
515,138.25973510742188
516,132.97039794921875
517,131.53317260742188
518,134.90426635742188
519,0.20245361328125
520,132.77899169921875
521,131.166259765625
522,137.50137329101562
523,130.69332885742188
524,0.20574951171875
525,134.16180419921875
526,134.24801635742188
527,136.369384765625
528,0.2052001953125
529,130.50973510742188
530,134.71286010742188
531,133.75582885742188
532,136.338134765625
533,128.88446044921875
534,134.62664794921875
535,131.16543579101562
536,135.50582885742188
537,126.95086669921875
538,0.214813232421875
539,136.63473510742188
540,0.21343994140625
541,128.01727294921875
542,0.209320068359375
543,0.2073974609375
544,137.80661010742188
545,134.88446044921875
546,0.203826904296875
547,132.56832885742188
548,135.47039794921875
549,138.75582885742188
550,134.04489135742188
551,133.78289794921875
552,131.17770385742188
553,0.206298828125
554,135.84149169921875
555,129.088134765625
556,127.91180419921875
557,135.88446044921875
558,133.36074829101562
559,0.213165283203125
560,0.2052001953125
561,137.21676635742188
562,135.22012329101562
563,135.18496704101562
564,138.56805419921875
565,134.01699829101562
566,138.33367919921875
567,0.207122802734375
568,131.60684204101562
569,134.32223510742188
570,130.97430419921875
571,134.65036010742188
572,135.35711669921875
573,131.69277954101562
574,131.00946044921875
575,0.20849609375
576,133.25555419921875
577,130.4034423828125
578,134.55242919921875
579,137.70086669921875
580,130.34149169921875
581,132.49774169921875
582,130.34149169921875
583,133.63418579101562
584,132.31414794921875
585,0.214263916015625
586,133.27481079101562
587,134.14227294921875
588,131.97848510742188
589,141.76336669921875
590,138.53652954101562
591,130.21676635742188
592,131.59567260742188
593,135.64645385742188
594,129.08367919921875
595,0.212615966796875
596,137.82586669921875
597,0.20574951171875
598,135.74774169921875
599,138.06024169921875
600,136.49801635742188
601,134.24774169921875
602,0.2117919921875
603,0.207672119140625
604,130.79879760742188
605,0.207122802734375
606,128.65399169921875
607,128.95840454101562
608,136.70840454101562
609,133.91961669921875
610,132.71649169921875
611,125.48629760742188
612,133.07614135742188
613,0.206573486328125
614,128.11465454101562
615,0.202178955078125
616,0.2052001953125
617,134.36520385742188
618,132.87664794921875
619,126.62274169921875
620,0.215087890625
621,130.55996704101562
622,0.20355224609375
623,132.84512329101562
624,133.73965454101562
625,0.204925537109375
626,135.00946044921875
627,131.12246704101562
628,130.32559204101562
629,132.7901611328125
630,0.210693359375
631,0.20904541015625
632,133.89981079101562
633,0.20794677734375
634,136.44277954101562
635,0.208221435546875
636,0.20794677734375
637,137.65008544921875
638,135.09149169921875
639,0.204376220703125
640,0.213714599609375
641,132.11856079101562
642,0.210968017578125
643,136.36856079101562
644,132.4737548828125
645,132.23184204101562
646,136.25527954101562
647,0.209320068359375
648,136.99383544921875
649,0.217010498046875
650,137.8370361328125
651,123.30996704101562
652,130.18133544921875
653,127.61883544921875
654,0.20684814453125
655,133.44277954101562
656,128.28262329101562
657,137.41571044921875
658,137.26699829101562
659,132.7471923828125
660,132.04071044921875
661,0.2117919921875
662,0.20465087890625
663,133.56387329101562
664,129.1495361328125
665,0.2095947265625
666,135.75555419921875
667,138.52481079101562
668,133.52117919921875
669,132.5440673828125
670,0.20135498046875
671,128.1143798828125
672,136.8878173828125
673,135.93496704101562
674,135.39590454101562
675,132.07196044921875
676,135.59902954101562
677,133.84512329101562
678,128.68524169921875
679,136.98184204101562
680,132.8253173828125
681,130.63809204101562
682,137.68106079101562
683,136.1573486328125
684,132.28262329101562
685,131.16571044921875
686,135.96649169921875
687,0.21343994140625
688,138.3214111328125
689,135.4385986328125
690,134.78262329101562
691,135.24774169921875
692,133.02508544921875
693,136.9737548828125
694,131.76699829101562
695,130.23184204101562
696,136.18887329101562
697,130.94277954101562
698,0.2052001953125
699,134.56387329101562
700,132.63418579101562
701,0.214263916015625
702,128.91571044921875
703,131.66180419921875
704,134.3096923828125
705,129.10293579101562
706,135.70449829101562
707,135.30160522460938
708,0.204376220703125
709,133.8135986328125
710,135.61856079101562
711,0.209320068359375
712,139.30606079101562
713,130.4464111328125
714,131.47012329101562
715,128.12274169921875
716,134.5518798828125
717,0.20135498046875
718,134.87274169921875
719,0.20465087890625
720,0.20465087890625
721,133.31024169921875
722,0.206024169921875
723,138.71258544921875
724,134.60711669921875
725,0.21563720703125
726,137.8370361328125
727,0.2073974609375
728,0.210693359375
729,136.95867919921875
730,0.2095947265625
731,125.45059204101562
732,136.6534423828125
733,128.85293579101562
734,136.04461669921875
735,0.211517333984375
736,138.18496704101562
737,0.20245361328125
738,131.35684204101562
739,0.209869384765625
740,132.5050048828125
741,132.32559204101562
742,136.28652954101562
743,130.83731079101562
744,0.2095947265625
745,130.06387329101562
746,136.47793579101562
747,137.09902954101562
748,0.20904541015625
749,0.201080322265625
750,135.17742919921875
751,131.04824829101562
752,0.201904296875
753,132.44277954101562
754,0.206024169921875
755,0.202178955078125
756,135.84121704101562
757,133.36074829101562
758,133.7393798828125
759,0.2073974609375
760,0.20849609375
761,133.74356079101562
762,129.8331298828125
763,133.86856079101562
764,134.8604736328125
765,130.44668579101562
766,134.2589111328125
767,132.19277954101562
768,134.82168579101562
769,126.0245361328125
770,134.4581298828125
771,129.97012329101562
772,129.06387329101562
773,130.91934204101562
774,0.20574951171875
775,133.3409423828125
776,0.202178955078125
777,136.36074829101562
778,132.4620361328125
779,134.7237548828125
780,0.20355224609375
781,131.5635986328125
782,134.88027954101562
783,131.7862548828125
784,135.55996704101562
785,134.40707397460938
786,131.7550048828125
787,130.74301147460938
788,133.2042236328125
789,133.56332397460938
790,130.6065673828125
791,133.5831298828125
792,0.206024169921875
793,127.83731079101562
794,138.93441772460938
795,129.6026611328125
796,133.4229736328125
797,126.5714111328125
798,131.0362548828125
799,134.43441772460938
800,136.0323486328125
801,0.207672119140625
802,128.1534423828125
803,132.3448486328125
804,133.72012329101562
805,138.1964111328125
806,135.8448486328125
807,130.5284423828125
808,131.9229736328125
809,135.0714111328125
810,133.6456298828125
811,133.3057861328125
812,0.20245361328125
813,131.87246704101562
814,134.1300048828125
815,0.20794677734375
816,134.07504272460938
817,134.1104736328125
818,132.48574829101562
819,133.86410522460938
820,129.7081298828125
821,0.202178955078125
822,136.5909423828125
823,128.6925048828125
824,132.90762329101562
825,131.6065673828125
826,133.1065673828125
827,132.9893798828125
828,136.7471923828125
829,133.0792236328125
830,133.77090454101562
831,123.5401611328125
832,133.6026611328125
833,133.3487548828125
834,129.55941772460938
835,131.23910522460938
836,135.22738647460938
837,130.61410522460938
838,139.67324829101562
839,132.74691772460938
840,135.1885986328125
841,134.7862548828125
842,0.203277587890625
843,130.65762329101562
844,0.21014404296875
845,134.9971923828125
846,0.202178955078125
847,134.42715454101562
848,132.97793579101562
849,139.2198486328125
850,0.206024169921875
851,129.59121704101562
852,131.8917236328125
853,0.202178955078125
854,138.6417236328125
855,0.202728271484375
856,0.200531005859375
857,135.1768798828125
858,137.5323486328125
859,0.2073974609375
860,132.1065673828125
861,132.02481079101562
862,128.19668579101562
863,132.66152954101562
864,133.7003173828125
865,131.2081298828125
866,0.210968017578125
867,0.201629638671875
868,126.79379272460938
869,127.25863647460938
870,0.2052001953125
871,131.8800048828125
872,0.2030029296875
873,130.6260986328125
874,135.28988647460938
875,135.31387329101562
876,130.55160522460938
877,0.202728271484375
878,0.20355224609375
879,0.200531005859375
880,0.201629638671875
881,0.206024169921875
882,135.6339111328125
883,132.5128173828125
884,132.1378173828125
885,130.84848022460938
886,136.58285522460938
887,0.206298828125
888,136.1964111328125
889,131.4268798828125
890,137.3526611328125
891,135.59457397460938
892,0.204925537109375
893,0.204925537109375
894,133.4776611328125
895,133.92269897460938
896,133.7745361328125
897,0.204376220703125
898,136.50863647460938
899,132.8526611328125
900,0.20574951171875
901,131.0792236328125
902,0.201904296875
903,130.47738647460938
904,134.82504272460938
905,137.0245361328125
906,131.3096923828125
907,135.3956298828125
908,130.25473022460938
909,134.7979736328125
910,134.72348022460938
911,139.32504272460938
912,132.46566772460938
913,133.61410522460938
914,136.2745361328125
915,132.90679931640625
916,133.5167236328125
917,133.7315673828125
918,132.83285522460938
919,0.2052001953125
920,134.9776611328125
921,136.66488647460938
922,0.201904296875
923,0.2008056640625
924,136.60238647460938
925,137.09848022460938
926,0.20245361328125
927,133.7628173828125
928,135.5167236328125
929,131.73519897460938
930,0.20849609375
931,130.06723022460938
932,140.4346923828125
933,135.3487548828125
934,136.0323486328125
935,130.0479736328125
936,0.20135498046875
937,131.2276611328125
938,134.0245361328125
939,135.52426147460938
940,132.65316772460938
941,133.21957397460938
942,133.01254272460938
943,137.70004272460938
944,136.24301147460938
945,130.51254272460938
946,133.3604736328125
947,131.07894897460938
948,0.210418701171875
949,136.77008056640625
950,130.3917236328125
951,133.74301147460938
952,132.39535522460938
953,134.61410522460938
954,135.92660522460938
955,136.60238647460938
956,131.64144897460938
957,133.23519897460938
958,126.5206298828125
959,136.2198486328125
960,131.8292236328125
961,131.5440673828125
962,128.35629272460938
963,131.86019897460938
964,134.34066772460938
965,132.29379272460938
966,130.6807861328125
967,130.56304931640625
968,131.86019897460938
969,140.24301147460938
970,129.39144897460938
971,129.9698486328125
972,136.9190673828125
973,136.80160522460938
974,133.23519897460938
975,134.14144897460938
976,135.4620361328125
977,133.8565673828125
978,132.8292236328125
979,131.91461181640625
980,135.85238647460938
981,0.207122802734375
982,0.20355224609375
983,130.2784423828125
984,136.57113647460938
985,133.29769897460938
986,0.199981689453125
987,0.201629638671875
988,129.75863647460938
989,0.203277587890625
990,129.93832397460938
991,0.203277587890625
992,134.32894897460938
993,133.9737548828125
994,131.9034423828125
995,130.3956298828125
996,133.9620361328125
997,136.01254272460938
998,130.86801147460938
999,133.77035522460938

==> communication_costs/lastfm/mmlp_gcn_es.csv <==
Sno,node
0,18.96575927734375
1,19.0443115234375
2,19.285400390625
3,0.243377685546875
4,18.549591064453125
5,19.972625732421875
6,19.484954833984375
7,18.169403076171875
8,16.69781494140625
9,20.415313720703125
10,19.7833251953125
11,18.889007568359375
12,21.95452880859375
13,20.289215087890625
14,20.036407470703125
15,22.3380126953125
16,21.9161376953125
17,18.347625732421875
18,19.561767578125
19,17.9088134765625
20,18.44732666015625
21,18.68292236328125
22,22.36761474609375
23,18.7598876953125
24,20.63824462890625
25,20.784027099609375
26,20.480987548828125
27,20.046844482421875
28,22.348907470703125
29,17.9764404296875
30,20.458831787109375
31,19.50201416015625
32,20.815460205078125
33,19.960540771484375
34,21.491241455078125
35,18.354248046875
36,18.293121337890625
37,21.812042236328125
38,20.997344970703125
39,0.2425537109375
40,17.83074951171875
41,21.87481689453125
42,18.589447021484375
43,18.89825439453125
44,20.143524169921875
45,20.79327392578125
46,18.474456787109375
47,19.52886962890625
48,20.702117919921875
49,18.491241455078125
50,0.226348876953125
51,19.88604736328125
52,20.7196044921875
53,18.64105224609375
54,21.4501953125
55,19.6939697265625
56,19.826019287109375
57,21.8826904296875
58,19.464996337890625
59,20.427032470703125
60,18.170318603515625
61,0.238983154296875
62,18.3575439453125
63,20.350067138671875
64,19.947998046875
65,19.047515869140625
66,19.61370849609375
67,19.792022705078125
68,20.248992919921875
69,18.789215087890625
70,20.4580078125
71,19.992889404296875
72,20.141326904296875
73,18.57965087890625
74,17.69403076171875
75,0.2337646484375
76,20.428680419921875
77,21.66058349609375
78,19.25213623046875
79,21.673126220703125
80,19.917572021484375
81,18.956085205078125
82,21.06561279296875
83,20.185394287109375
84,19.2108154296875
85,20.213623046875
86,22.228973388671875
87,18.88323974609375
88,19.283935546875
89,21.119049072265625
90,19.357879638671875
91,20.603424072265625
92,19.49652099609375
93,22.55792236328125
94,21.80682373046875
95,21.82073974609375
96,19.600341796875
97,19.869537353515625
98,18.98760986328125
99,19.233978271484375
100,19.961090087890625
101,18.818817138671875
102,18.229522705078125
103,19.4000244140625
104,19.493499755859375
105,20.34979248046875
106,0.254638671875
107,20.9959716796875
108,21.16229248046875
109,17.79510498046875
110,21.237060546875
111,19.685455322265625
112,19.599517822265625
113,22.69464111328125
114,19.103424072265625
115,22.134124755859375
116,22.3961181640625
117,20.485137939453125
118,21.7008056640625
119,18.15777587890625
120,19.56744384765625
121,19.927642822265625
122,19.6734619140625
123,20.2750244140625
124,20.169281005859375
125,18.45916748046875
126,0.2249755859375
127,19.812103271484375
128,19.0093994140625
129,17.7945556640625
130,20.454437255859375
131,19.871307373046875
132,20.559356689453125
133,19.53729248046875
134,18.936279296875
135,18.79791259765625
136,18.816619873046875
137,20.25604248046875
138,19.039825439453125
139,19.958343505859375
140,0.227996826171875
141,18.892486572265625
142,20.485137939453125
143,19.492950439453125
144,18.407562255859375
145,20.572723388671875
146,19.009124755859375
147,19.059906005859375
148,18.15283203125
149,20.67626953125
150,18.39501953125
151,16.558807373046875
152,20.243499755859375
153,19.715057373046875
154,21.341156005859375
155,20.27447509765625
156,21.910919189453125
157,19.04010009765625
158,19.324432373046875
159,0.22113037109375
160,19.946075439453125
161,20.410919189453125
162,20.13720703125
163,19.239593505859375
164,19.598968505859375
165,19.8531494140625
166,20.074432373046875
167,20.1092529296875
168,18.75439453125
169,20.2437744140625
170,0.22332763671875
171,18.75439453125
172,19.492401123046875
173,19.38885498046875
174,20.243499755859375
175,19.77838134765625
176,20.00048828125
177,18.828338623046875
178,18.85931396484375
179,21.805450439453125
180,21.308807373046875
181,17.28564453125
182,18.964508056640625
183,19.24993896484375
184,19.535369873046875
185,19.313262939453125
186,19.629119873046875
187,0.22442626953125
188,18.585052490234375
189,18.425994873046875
190,18.77337646484375
191,20.241851806640625
192,19.207794189453125
193,20.64447021484375
194,20.03118896484375
195,20.980133056640625
196,20.992950439453125
197,18.41400146484375
198,17.062713623046875
199,18.319976806640625
200,21.763031005859375
201,19.808807373046875
202,19.49212646484375
203,19.29290771484375
204,20.53955078125
205,18.07806396484375
206,20.601226806640625
207,21.32861328125
208,19.64111328125
209,18.86041259765625
210,19.819976806640625
211,18.964508056640625
212,18.93353271484375
213,20.84423828125
214,20.13720703125
215,18.362945556640625
216,19.89501953125
217,18.437164306640625
218,19.429901123046875
219,20.31634521484375
220,19.535919189453125
221,20.168731689453125
222,19.946624755859375
223,20.63385009765625
224,19.2806396484375
225,0.219757080078125
226,19.777557373046875
227,20.410369873046875
228,20.52618408203125
229,17.8978271484375
230,0.227996826171875
231,18.890289306640625
232,19.628021240234375
233,19.280914306640625
234,18.42572021484375
235,20.76947021484375
236,18.530914306640625
237,15.9329833984375
238,20.5579833984375
239,20.4329833984375
240,20.03118896484375
241,18.890289306640625
242,0.217559814453125
243,17.706146240234375
244,17.327789306640625
245,21.425445556640625
246,20.8743896484375
247,16.6829833984375
248,19.1009521484375
249,20.929351806640625
250,19.64056396484375
251,19.956146240234375
252,18.891387939453125
253,21.413177490234375
254,18.383026123046875
255,18.202239990234375
256,20.46478271484375
257,18.784820556640625
258,18.889739990234375
259,18.362396240234375
260,19.249114990234375
261,20.526458740234375
262,18.54290771484375
263,19.956695556640625
264,18.6478271484375
265,0.21673583984375
266,19.1009521484375
267,19.4603271484375
268,0.209869384765625
269,20.9798583984375
270,19.038177490234375
271,19.597320556640625
272,18.7103271484375
273,18.2572021484375
274,21.054351806640625
275,19.85040283203125
276,20.27227783203125
277,17.78009033203125
278,20.124114990234375
279,0.2183837890625
280,0.2161865234375
281,20.16680908203125
282,21.23321533203125
283,19.3118896484375
284,19.702789306640625
285,19.998565673828125
286,21.0540771484375
287,20.2103271484375
288,19.491302490234375
289,0.214263916015625
290,20.030364990234375
291,18.603759765625
292,21.053802490234375
293,19.186614990234375
294,0.210968017578125
295,19.757476806640625
296,0.2095947265625
297,20.8743896484375
298,18.796539306640625
299,19.534271240234375
300,19.999114990234375
301,21.0228271484375
302,20.284271240234375
303,21.63555908203125
304,20.514739990234375
305,21.096221923828125
306,20.8118896484375
307,0.21343994140625
308,18.3197021484375
309,20.166534423828125
310,20.4212646484375
311,18.81634521484375
312,19.975677490234375
313,21.140289306640625
314,19.607666015625
315,17.40118408203125
316,20.6009521484375
317,19.92462158203125
318,20.04962158203125
319,20.146453857421875
320,17.50665283203125
321,0.2183837890625
322,0.223876953125
323,21.33868408203125
324,20.84259033203125
325,19.02618408203125
326,21.952239990234375
327,0.217010498046875
328,21.400909423828125
329,19.131378173828125
330,19.608489990234375
331,19.788177490234375
332,19.701690673828125
333,0.2227783203125
334,19.533721923828125
335,18.740753173828125
336,19.74493408203125
337,19.100128173828125
338,20.557708740234375
339,20.917083740234375
340,19.354034423828125
341,17.65509033203125
342,18.740753173828125
343,17.8236083984375
344,19.100128173828125
345,18.486846923828125
346,18.994659423828125
347,17.972320556640625
348,21.09649658203125
349,18.9642333984375
350,17.673797607421875
351,17.92852783203125
352,20.104034423828125
353,0.22222900390625
354,20.31524658203125
355,20.874114990234375
356,19.564971923828125
357,18.951690673828125
358,21.295989990234375
359,18.85821533203125
360,18.42462158203125
361,16.83087158203125
362,20.662628173828125
363,21.486572265625
364,20.376922607421875
365,0.2227783203125
366,19.701690673828125
367,19.459503173828125
368,20.16680908203125
369,0.216461181640625
370,0.207672119140625
371,20.240478515625
372,19.459503173828125
373,20.90399169921875
374,19.998291015625
375,18.931610107421875
376,19.080322265625
377,0.2161865234375
378,0.20849609375
379,20.557159423828125
380,0.206024169921875
381,17.717315673828125
382,0.22332763671875
383,20.092041015625
384,20.134735107421875
385,20.091766357421875
386,20.990203857421875
387,19.205596923828125
388,20.767822265625
389,19.279815673828125
390,17.897003173828125
391,20.165985107421875
392,20.830596923828125
393,19.14337158203125
394,18.393096923828125
395,17.431884765625
396,18.35040283203125
397,20.346221923828125
398,20.631378173828125
399,18.498291015625
400,18.572509765625
401,19.670166015625
402,18.53009033203125
403,0.215087890625
404,22.447509765625
405,20.916259765625
406,19.775360107421875
407,20.842041015625
408,0.2117919921875
409,20.37774658203125
410,19.322509765625
411,20.31524658203125
412,19.80743408203125
413,20.06134033203125
414,19.77618408203125
415,19.74493408203125
416,0.213165283203125
417,19.763916015625
418,20.334228515625
419,19.54571533203125
420,18.60430908203125
421,19.374114990234375
422,0.215911865234375
423,20.01055908203125
424,21.95196533203125
425,20.958953857421875
426,17.505828857421875
427,19.311065673828125
428,20.841766357421875
429,0.217559814453125
430,0.203826904296875
431,20.693328857421875
432,19.745208740234375
433,20.736572265625
434,20.916259765625
435,18.845672607421875
436,0.21014404296875
437,19.787353515625
438,0.214263916015625
439,19.65899658203125
440,19.564422607421875
441,21.790985107421875
442,17.537628173828125
443,0.205474853515625
444,20.631378173828125
445,19.924072265625
446,19.924896240234375
447,21.728759765625
448,21.34930419921875
449,18.752197265625
450,19.143096923828125
451,17.060516357421875
452,18.752197265625
453,19.279541015625
454,0.21014404296875
455,19.384735107421875
456,0.2073974609375
457,20.69305419921875
458,18.138916015625
459,20.599853515625
460,19.892547607421875
461,0.212890625
462,0.20465087890625
463,21.318328857421875
464,18.529541015625
465,0.20904541015625
466,22.974853515625
467,20.631103515625
468,19.174072265625
469,17.338134765625
470,19.966766357421875
471,0.209320068359375
472,0.209869384765625
473,19.173797607421875
474,19.471221923828125
475,18.380828857421875
476,0.211517333984375
477,18.783721923828125
478,18.888641357421875
479,20.16571044921875
480,18.951141357421875
481,19.279541015625
482,18.561065673828125
483,0.2095947265625
484,19.385009765625
485,19.74383544921875
486,0.206573486328125
487,19.861297607421875
488,19.385009765625
489,20.103485107421875
490,18.318603515625
491,20.040435791015625
492,21.115478515625
493,0.2095947265625
494,19.912628173828125
495,22.943603515625
496,20.494110107421875
497,0.210693359375
498,0.209869384765625
499,18.287078857421875
500,22.857666015625
501,20.587310791015625
502,0.210968017578125
503,20.061065673828125
504,19.60711669921875
505,18.994384765625
506,0.2293701171875
507,0.20849609375
508,0.210968017578125
509,0.212615966796875
510,21.18914794921875
511,17.927978515625
512,18.361297607421875
513,19.75555419921875
514,19.341217041015625
515,18.963409423828125
516,20.989654541015625
517,21.12774658203125
518,19.068878173828125
519,0.209320068359375
520,0.208221435546875
521,0.206024169921875
522,20.958953857421875
523,18.001922607421875
524,20.45086669921875
525,19.185516357421875
526,19.20477294921875
527,0.207122802734375
528,0.212066650390625
529,19.446685791015625
530,19.32196044921875
531,20.525909423828125
532,19.205322265625
533,18.845672607421875
534,18.994110107421875
535,20.662078857421875
536,20.420166015625
537,0.20465087890625
538,18.287353515625
539,18.931884765625
540,0.2095947265625
541,18.783172607421875
542,20.34539794921875
543,0.210693359375
544,21.443328857421875
545,18.24383544921875
546,20.31414794921875
547,0.20355224609375
548,22.13055419921875
549,20.31414794921875
550,19.818328857421875
551,18.404541015625
552,20.841217041015625
553,21.80242919921875
554,20.990203857421875
555,19.470672607421875
556,20.767547607421875
557,0.208221435546875
558,0.204376220703125
559,19.82977294921875
560,0.209320068359375
561,19.384735107421875
562,21.75946044921875
563,21.29461669921875
564,0.20135498046875
565,20.482391357421875
566,20.767547607421875
567,20.544891357421875
568,19.09930419921875
569,17.431610107421875
570,19.689422607421875
571,20.13446044921875
572,0.21728515625
573,20.029266357421875
574,17.326141357421875
575,20.16571044921875
576,19.63836669921875
577,19.036529541015625
578,21.4542236328125
579,20.376922607421875
580,0.20574951171875
581,18.21258544921875
582,18.623016357421875
583,17.71649169921875
584,20.40789794921875
585,18.99383544921875
586,20.81024169921875
587,19.71258544921875
588,0.206573486328125
589,19.74383544921875
590,20.12274169921875
591,0.20794677734375
592,20.778717041015625
593,21.02117919921875
594,21.16961669921875
595,19.943603515625
596,19.744384765625
597,0.205474853515625
598,19.712310791015625
599,19.09930419921875
600,16.68133544921875
601,19.818328857421875
602,20.841766357421875
603,0.207122802734375
604,19.97430419921875
605,19.12274169921875
606,20.240478515625
607,0.21728515625
608,19.20477294921875
609,19.743560791015625
610,18.708404541015625
611,19.29071044921875
612,0.2073974609375
613,19.98602294921875
614,21.486297607421875
615,19.06805419921875
616,21.275360107421875
617,22.477935791015625
618,18.90789794921875
619,19.564422607421875
620,19.68133544921875
621,0.212615966796875
622,0.20794677734375
623,21.48602294921875
624,19.385009765625
625,20.302154541015625
626,18.529266357421875
627,19.669891357421875
628,20.45086669921875
629,19.42742919921875
630,21.908172607421875
631,0.20904541015625
632,17.65399169921875
633,0.203277587890625
634,21.950592041015625
635,19.373016357421875
636,20.34539794921875
637,19.66961669921875
638,18.64617919921875
639,0.208221435546875
640,0.206024169921875
641,19.787078857421875
642,20.376922607421875
643,18.455047607421875
644,19.66961669921875
645,19.96649169921875
646,20.060791015625
647,0.2117919921875
648,18.603485107421875
649,21.876373291015625
650,20.915435791015625
651,0.205474853515625
652,0.204925537109375
653,0.203826904296875
654,18.497467041015625
655,19.669891357421875
656,0.20574951171875
657,20.165435791015625
658,19.911529541015625
659,19.278717041015625
660,0.207122802734375
661,17.833404541015625
662,19.786529541015625
663,20.419891357421875
664,20.376373291015625
665,19.56414794921875
666,20.74774169921875
667,19.53289794921875
668,19.954498291015625
669,19.248016357421875
670,22.65789794921875
671,19.638092041015625
672,20.30242919921875
673,19.6690673828125
674,21.23211669921875
675,0.210418701171875
676,20.51336669921875
677,20.388641357421875
678,17.4932861328125
679,20.165435791015625
680,0.20684814453125
681,0.2052001953125
682,18.5401611328125
683,21.20086669921875
684,19.71258544921875
685,20.462310791015625
686,18.81414794921875
687,0.20574951171875
688,18.4229736328125
689,17.9268798828125
690,20.345123291015625
691,18.392547607421875
692,19.14227294921875
693,0.206024169921875
694,20.376373291015625
695,19.501373291015625
696,18.07586669921875
697,19.98602294921875
698,20.23992919921875
699,18.76336669921875
700,18.075592041015625
701,0.2117919921875
702,0.201904296875
703,18.075592041015625
704,20.059967041015625
705,0.219207763671875
706,0.21234130859375
707,18.6456298828125
708,20.059967041015625
709,17.46258544921875
710,18.0323486328125
711,0.206024169921875
712,20.239654541015625
713,20.34539794921875
714,18.73992919921875
715,17.89617919921875
716,20.0479736328125
717,0.202178955078125
718,17.610748291015625
719,0.22003173828125
720,20.196685791015625
721,18.42352294921875
722,0.2052001953125
723,19.575592041015625
724,20.060516357421875
725,20.884735107421875
726,20.766998291015625
727,18.329498291015625
728,19.9542236328125
729,21.6534423828125
730,0.205474853515625
731,0.2052001953125
732,0.201904296875
733,19.06805419921875
734,19.66961669921875
735,20.7354736328125
736,21.3995361328125
737,21.442779541015625
738,18.391448974609375
739,18.4971923828125
740,20.5245361328125
741,0.205474853515625
742,20.536529541015625
743,17.7354736328125
744,21.095123291015625
745,21.590667724609375
746,0.204376220703125
747,18.298248291015625
748,19.414886474609375
749,18.7510986328125
750,21.4112548828125
751,16.79852294921875
752,19.77508544921875
753,20.46258544921875
754,0.202728271484375
755,0.19915771484375
756,0.2052001953125
757,0.201629638671875
758,20.7979736328125
759,20.419342041015625
760,20.345123291015625
761,20.493560791015625
762,19.817779541015625
763,20.059967041015625
764,18.5792236328125
765,0.207122802734375
766,19.891998291015625
767,20.754730224609375
768,0.212615966796875
769,0.209869384765625
770,0.203826904296875
771,19.954498291015625
772,20.693328857421875
773,19.955047607421875
774,0.2117919921875
775,0.20684814453125
776,0.20684814453125
777,19.1417236328125
778,18.04461669921875
779,0.212066650390625
780,19.384185791015625
781,18.126373291015625
782,19.6065673828125
783,0.204376220703125
784,18.0323486328125
785,0.201629638671875
786,19.172698974609375
787,19.477386474609375
788,22.0440673828125
789,20.251373291015625
790,0.21234130859375
791,0.20355224609375
792,0.2041015625
793,0.201080322265625
794,19.0675048828125
795,18.6768798828125
796,16.0792236328125
797,19.891448974609375
798,0.2052001953125
799,20.9581298828125
800,18.634185791015625
801,17.747467041015625
802,18.528717041015625
803,19.923248291015625
804,20.302154541015625
805,18.3487548828125
806,0.205474853515625
807,0.2052001953125
808,19.8800048828125
809,20.2081298828125
810,19.3214111328125
811,0.204376220703125
812,19.922698974609375
813,19.7432861328125
814,21.8018798828125
815,0.20135498046875
816,19.1417236328125
817,21.0831298828125
818,20.9464111328125
819,18.688323974609375
820,19.6690673828125
821,18.180511474609375
822,20.69305419921875
823,20.208953857421875
824,21.27508544921875
825,19.427154541015625
826,20.599029541015625
827,20.333404541015625
828,19.5948486328125
829,0.20135498046875
830,20.4620361328125
831,0.20245361328125
832,18.7393798828125
833,20.926605224609375
834,19.954498291015625
835,19.1846923828125
836,18.212310791015625
837,0.21563720703125
838,20.1339111328125
839,18.887542724609375
840,0.2073974609375
841,0.20465087890625
842,0.202178955078125
843,0.202178955078125
844,20.2706298828125
845,18.7081298828125
846,0.207672119140625
847,20.629730224609375
848,0.202728271484375
849,19.806060791015625
850,20.196685791015625
851,20.239654541015625
852,17.864105224609375
853,21.547698974609375
854,18.719573974609375
855,19.625823974609375
856,19.6065673828125
857,0.2073974609375
858,18.8448486328125
859,19.3526611328125
860,19.711761474609375
861,21.2003173828125
862,20.4190673828125
863,20.59820556640625
864,19.637542724609375
865,18.707855224609375
866,20.512542724609375
867,0.2052001953125
868,18.9620361328125
869,0.205474853515625
870,18.751373291015625
871,21.083404541015625
872,19.4464111328125
873,20.555511474609375
874,20.250823974609375
875,0.202728271484375
876,20.301605224609375
877,19.383636474609375
878,18.137542724609375
879,19.7432861328125
880,21.5909423828125
881,18.9932861328125
882,19.8057861328125
883,0.209869384765625
884,0.206024169921875
885,19.860198974609375
886,20.7354736328125
887,20.7667236328125
888,0.2052001953125
889,0.20135498046875
890,19.8487548828125
891,19.246917724609375
892,21.36773681640625
893,0.20245361328125
894,0.2008056640625
895,18.3175048828125
896,20.4503173828125
897,19.6065673828125
898,0.2030029296875
899,19.4268798828125
900,0.206573486328125
901,0.206298828125
902,19.774261474609375
903,20.661529541015625
904,21.8018798828125
905,0.201904296875
906,20.430511474609375
907,18.0870361328125
908,19.879730224609375
909,0.20794677734375
910,0.202728271484375
911,19.6378173828125
912,21.6221923828125
913,21.0948486328125
914,20.5987548828125
915,17.9581298828125
916,18.8682861328125
917,19.9229736328125
918,0.2073974609375
919,20.85321044921875
920,0.2030029296875
921,0.201629638671875
922,0.201080322265625
923,21.3057861328125
924,20.1651611328125
925,0.203277587890625
926,0.20245361328125
927,0.202178955078125
928,18.6026611328125
929,20.071136474609375
930,0.204925537109375
931,18.5401611328125
932,0.20245361328125
933,0.2008056640625
934,18.676605224609375
935,19.278717041015625
936,21.5167236328125
937,19.2784423828125
938,20.8839111328125
939,19.4893798828125
940,21.7159423828125
941,18.223480224609375
942,17.809417724609375
943,19.067230224609375
944,0.20135498046875
945,18.0635986328125
946,0.201904296875
947,0.20135498046875
948,0.198883056640625
949,22.1612548828125
950,18.590667724609375
951,19.235198974609375
952,16.754730224609375
953,0.20849609375
954,0.204376220703125
955,20.4932861328125
956,18.1260986328125
957,20.0909423828125
958,20.5675048828125
959,19.6690673828125
960,20.2081298828125
961,21.2432861328125
962,18.5401611328125
963,19.934417724609375
964,0.201904296875
965,0.20574951171875
966,20.059417724609375
967,0.2117919921875
968,0.20355224609375
969,0.20025634765625
970,20.4932861328125
971,18.9307861328125
972,20.7667236328125
973,19.7432861328125
974,17.7784423828125
975,18.930511474609375
976,19.891448974609375
977,20.871917724609375
978,0.2073974609375
979,0.204925537109375
980,0.2008056640625
981,0.199981689453125
982,0.201904296875
983,20.28179931640625
984,0.209869384765625
985,0.2041015625
986,0.199432373046875
987,20.375823974609375
988,20.524261474609375
989,19.2901611328125
990,18.719573974609375
991,0.20574951171875
992,0.20355224609375
993,0.202178955078125
994,20.7979736328125
995,19.6065673828125
996,21.6534423828125
997,18.75164794921875
998,0.201080322265625
999,0.200531005859375

==> communication_costs/lastfm/mmlp_sage_400.csv <==
Sno,node
0,701.1003112792969
1,679.7026062011719
2,693.6736145019531
3,673.710205078125
4,701.0728454589844
5,691.9511413574219
6,701.9258422851562
7,695.0853881835938
8,0.772216796875
9,717.6124572753906
10,677.9754638671875
11,679.6921691894531
12,693.6524658203125
13,675.4052124023438
14,695.3614807128906
15,722.1667175292969
16,699.0709838867188
17,704.4925231933594
18,691.6558227539062
19,675.9741516113281
20,691.6560974121094
21,685.3818359375
22,690.5206909179688
23,664.2838439941406
24,684.809326171875
25,696.5012817382812
26,689.9528503417969
27,683.6706237792969
28,687.38671875
29,727.0149230957031
30,656.2991943359375
31,693.3719787597656
32,713.0436401367188
33,716.1776123046875
34,700.4959411621094
35,686.5224609375
36,701.9291381835938
37,712.4793701171875
38,680.5317077636719
39,680.5396728515625
40,682.8165283203125
41,677.9705200195312
42,703.0623474121094
43,694.7908935546875
44,704.2032470703125
45,676.539794921875
46,696.2196960449219
47,720.7464294433594
48,681.9580383300781
49,701.3508605957031
50,687.3760070800781
51,716.4657897949219
52,705.3411254882812
53,676.2571105957031
54,674.543701171875
55,711.8994445800781
56,677.3949890136719
57,681.6723327636719
58,696.2172241210938
59,707.9078063964844
60,713.0422668457031
61,687.6650085449219
62,703.9139709472656
63,683.953857421875
64,685.9507751464844
65,695.3625793457031
66,686.5213623046875
67,717.887451171875
68,670.551513671875
69,686.8056945800781
70,701.063232421875
71,679.1072998046875
72,704.7705383300781
73,687.3760070800781
74,668.2691650390625
75,696.7900085449219
76,692.2242126464844
77,707.0501403808594
78,670.5517883300781
79,667.4145202636719
80,692.5077209472656
81,712.7543640136719
82,676.5392456054688
83,705.0556945800781
84,691.0824890136719
85,703.3447570800781
86,712.4683837890625
87,683.3829956054688
88,695.3603820800781
89,704.7724609375
90,713.8958129882812
91,706.1957702636719
92,702.2033081054688
93,701.9181518554688
94,691.9371337890625
95,696.2144775390625
96,711.8994445800781
97,684.5233459472656
98,685.0939331054688
99,0.76068115234375
100,701.9184265136719
101,697.9256896972656
102,692.5079956054688
103,685.9485778808594
104,0.760955810546875
105,710.7574462890625
106,710.7577209472656
107,689.9407653808594
108,696.4993591308594
109,701.9173278808594
110,697.0702209472656
111,681.1011962890625
112,0.745574951171875
113,667.4139709472656
114,687.6600646972656
115,714.7493591308594
116,695.6438903808594
117,708.7608032226562
118,698.7808837890625
119,701.6321716308594
120,698.7806091308594
121,687.0900268554688
122,678.8202209472656
123,669.6957702636719
124,694.2175598144531
125,687.6589660644531
126,0.7601318359375
127,668.5529479980469
128,0.7513427734375
129,693.0769348144531
130,695.6438903808594
131,708.4748229980469
132,690.7956848144531
133,701.9173278808594
134,715.8894348144531
135,668.8378295898438
136,666.5582275390625
137,721.87744140625
138,0.7469482421875
139,685.6628723144531
140,693.3623657226562
141,685.09228515625
142,668.8386535644531
143,692.79150390625
144,650.5881042480469
145,688.2295532226562
146,663.7061157226562
147,687.9441223144531
148,696.78369140625
149,699.9209594726562
150,710.75634765625
151,686.51806640625
152,681.3855285644531
153,714.7479858398438
154,679.6740417480469
155,668.8386535644531
156,658.5724792480469
157,679.95947265625
158,672.5451354980469
159,686.5175170898438
160,693.3615417480469
161,684.5214233398438
162,684.8065795898438
163,665.1310729980469
164,675.39697265625
165,685.94775390625
166,671.97509765625
167,680.5289611816406
168,689.0839233398438
169,706.7636108398438
170,701.6310729980469
171,707.3339233398438
172,665.4162292480469
173,673.9706420898438
174,691.9352111816406
175,683.95166015625
176,669.4084167480469
177,708.7599792480469
178,717.8849792480469
179,683.6662292480469
180,693.3615417480469
181,686.2326354980469
182,684.8068542480469
183,665.1318969726562
184,719.0256042480469
185,698.49462890625
186,675.6815795898438
187,692.5060729980469
188,687.65869140625
189,0.745574951171875
190,706.1932983398438
191,666.2714233398438
192,675.6813049316406
193,693.9315795898438
194,696.2128295898438
195,709.6148986816406
196,703.9128723144531
197,681.9550170898438
198,680.8146667480469
199,701.3448181152344
200,665.70166015625
201,686.5172424316406
202,669.1229858398438
203,720.1662292480469
204,657.4313049316406
205,682.2401733398438
206,0.732666015625
207,692.7904052734375
208,674.5404052734375
209,699.9193115234375
210,675.1107177734375
211,701.9159545898438
212,648.0211486816406
213,696.2128295898438
214,690.5091552734375
215,694.5021667480469
216,702.7714233398438
217,663.7052917480469
218,0.7337646484375
219,691.0791931152344
220,657.4310302734375
221,713.6070861816406
222,680.8138427734375
223,687.9432983398438
224,701.9154052734375
225,699.6344299316406
226,668.8375549316406
227,684.2362670898438
228,700.2041931152344
229,0.7359619140625
230,702.2011108398438
231,663.9896240234375
232,694.7864990234375
233,706.7633361816406
234,692.7906799316406
235,678.2479858398438
236,701.3450927734375
237,648.3060302734375
238,698.4938049316406
239,725.2984924316406
240,652.5830993652344
241,679.3883361816406
242,681.3836059570312
243,692.2203674316406
244,699.3484497070312
245,683.0945434570312
246,0.73760986328125
247,695.9273986816406
248,716.4586486816406
249,698.2083740234375
250,691.6495056152344
251,0.73980712890625
252,683.3796997070312
253,713.8922424316406
254,687.6570434570312
255,690.5091552734375
256,705.0515747070312
257,690.2237243652344
258,0.732940673828125
259,694.2156372070312
260,700.2041931152344
261,683.0942687988281
262,705.3364562988281
263,0.7425537109375
264,693.6453247070312
265,678.8177490234375
266,697.9232177734375
267,697.9229431152344
268,690.2239990234375
269,675.1104431152344
270,661.9929809570312
271,721.8763427734375
272,686.5164184570312
273,653.4385681152344
274,705.3370056152344
275,687.9421997070312
276,671.1179809570312
277,688.5130615234375
278,691.0791931152344
279,0.72772216796875
280,0.7403564453125
281,697.9226684570312
282,671.4031372070312
283,705.9078674316406
284,690.2237243652344
285,688.7979431152344
286,699.0632934570312
287,687.6573181152344
288,672.2586059570312
289,0.733489990234375
290,691.6489562988281
291,698.4932556152344
292,719.5945434570312
293,689.6528625488281
294,674.5401306152344
295,695.9265747070312
296,692.7904052734375
297,693.9310302734375
298,712.1807556152344
299,693.0755615234375
300,695.9268493652344
301,690.5086059570312
302,656.5747375488281
303,691.0794677734375
304,695.9268493652344
305,688.2276306152344
306,0.728546142578125
307,716.1726684570312
308,0.74090576171875
309,683.379150390625
310,0.7337646484375
311,686.5164184570312
312,659.7117309570312
313,695.3562622070312
314,678.8171997070312
315,708.1880187988281
316,0.736785888671875
317,677.9617309570312
318,705.0518493652344
319,673.6841125488281
320,727.2934875488281
321,691.3638000488281
322,0.73486328125
323,665.1299743652344
324,677.9620056152344
325,693.6453247070312
326,0.727447509765625
327,701.0591125488281
328,706.7627868652344
329,682.238525390625
330,696.2114562988281
331,687.3718872070312
332,709.043212890625
333,703.6255187988281
334,663.1341552734375
335,687.941650390625
336,689.9388427734375
337,684.519775390625
338,0.7337646484375
339,708.1880187988281
340,676.5359497070312
341,665.1296997070312
342,681.953369140625
343,701.0591125488281
344,696.4968872070312
345,693.9302062988281
346,693.359619140625
347,710.183837890625
348,695.926025390625
349,0.735137939453125
350,0.7293701171875
351,0.72991943359375
352,697.9223937988281
353,683.0945434570312
354,692.7898559570312
355,659.7114562988281
356,695.640869140625
357,683.6648559570312
358,665.6997375488281
359,677.3911437988281
360,0.728271484375
361,670.2625122070312
362,703.3403625488281
363,689.082275390625
364,690.2237243652344
365,717.027587890625
366,709.613525390625
367,691.078369140625
368,675.6804809570312
369,682.523681640625
370,0.729644775390625
371,664.2745056152344
372,688.2270812988281
373,691.363525390625
374,678.2466125488281
375,708.4723510742188
376,689.3677062988281
377,0.73870849609375
378,679.9575500488281
379,669.9770812988281
380,0.725250244140625
381,690.2231750488281
382,681.953369140625
383,693.6450500488281
384,679.957275390625
385,0.7227783203125
386,710.468994140625
387,658.0005187988281
388,696.4966125488281
389,677.676025390625
390,0.74090576171875
391,663.133056640625
392,692.5044250488281
393,691.0780944824219
394,0.735137939453125
395,697.3515319824219
396,685.090087890625
397,690.7926635742188
398,707.6177062988281
399,692.789306640625
400,670.261962890625
401,701.6296997070312
402,699.0630187988281
403,691.363525390625
404,670.8320007324219
405,684.8046569824219
406,671.6880187988281
407,688.2265319824219
408,683.0942687988281
409,714.4614562988281
410,701.629150390625
411,668.265869140625
412,673.6841125488281
413,685.3749694824219
414,671.687744140625
415,685.660400390625
416,689.0820007324219
417,708.4726257324219
418,699.9176635742188
419,690.793212890625
420,678.2460632324219
421,680.8130187988281
422,694.4999694824219
423,0.728546142578125
424,690.222900390625
425,695.926025390625
426,694.4996948242188
427,0.734039306640625
428,663.703369140625
429,693.6442260742188
430,687.6567687988281
431,710.1835632324219
432,0.7293701171875
433,677.1054382324219
434,654.8632507324219
435,666.5546569824219
436,678.816650390625
437,701.629150390625
438,679.6718444824219
439,712.1796569824219
440,712.4653625488281
441,677.961181640625
442,675.9648132324219
443,664.843994140625
444,725.011962890625
445,715.316650390625
446,725.0122375488281
447,0.737335205078125
448,703.910400390625
449,680.2427062988281
450,696.211181640625
451,684.2343444824219
452,677.390869140625
453,663.9888000488281
454,688.2265319824219
455,0.7249755859375
456,696.496337890625
457,683.0942687988281
458,649.7298889160156
459,684.8046569824219
460,684.8046569824219
461,666.2700500488281
462,659.1403198242188
463,668.5504760742188
464,684.234619140625
465,0.7403564453125
466,678.2460632324219
467,670.832275390625
468,694.4996948242188
469,690.793212890625
470,685.6598510742188
471,682.2379760742188
472,0.7271728515625
473,682.523681640625
474,665.6991882324219
475,671.6869201660156
476,0.730194091796875
477,671.9723510742188
478,672.2575073242188
479,0.732391357421875
480,705.906494140625
481,665.9840698242188
482,700.2030944824219
483,0.723052978515625
484,698.4918823242188
485,682.8085632324219
486,683.3786010742188
487,703.0546569824219
488,0.73431396484375
489,704.195556640625
490,0.73486328125
491,691.9332885742188
492,677.676025390625
493,683.093994140625
494,702.769775390625
495,0.72442626953125
496,687.9413757324219
497,699.6325073242188
498,693.0741882324219
499,686.2304382324219
500,694.2148132324219
501,697.6361389160156
502,689.3668823242188
503,700.4879760742188
504,0.7359619140625
505,672.5429382324219
506,710.1835632324219
507,678.8161010742188
508,0.74200439453125
509,696.2109069824219
510,690.7923889160156
511,685.0898132324219
512,678.246337890625
513,698.4918823242188
514,659.1405944824219
515,705.0504760742188
516,694.7851257324219
517,680.2418823242188
518,709.328369140625
519,694.2148132324219
520,0.729095458984375
521,687.9413757324219
522,664.2734069824219
523,678.2455139160156
524,675.9645385742188
525,688.7968444824219
526,704.4801635742188
527,698.2070007324219
528,706.191650390625
529,683.3786010742188
530,702.4843444824219
531,0.731842041015625
532,713.6051635742188
533,0.7271728515625
534,712.7499694824219
535,712.1796569824219
536,695.3551635742188
537,673.6832885742188
538,703.6246948242188
539,669.9765319824219
540,696.2109069824219
541,682.2379760742188
542,0.72882080078125
543,690.7923889160156
544,698.4918823242188
545,688.5111389160156
546,658.570556640625
547,0.727447509765625
548,690.5077819824219
549,693.9293823242188
550,0.725799560546875
551,681.0970764160156
552,713.3197326660156
553,708.1871948242188
554,694.2142639160156
555,692.7887573242188
556,687.3707885742188
557,683.9486389160156
558,662.5621948242188
559,692.7890319824219
560,687.9413757324219
561,689.6520385742188
562,686.7999267578125
563,706.4762573242188
564,701.3434448242188
565,0.7249755859375
566,680.5270385742188
567,670.2614135742188
568,680.5270385742188
569,699.3470764160156
570,699.0621948242188
571,693.6442260742188
572,0.72662353515625
573,684.2343444824219
574,701.0580139160156
575,731.2848510742188
576,690.7923889160156
577,667.9804382324219
578,702.4843444824219
579,665.1288757324219
580,694.2145385742188
581,686.5153198242188
582,713.8903198242188
583,694.7848510742188
584,0.72003173828125
585,699.6325073242188
586,693.9296569824219
587,0.72332763671875
588,0.7227783203125
589,660.2812194824219
590,696.2103576660156
591,662.2770385742188
592,673.9681701660156
593,664.8431701660156
594,699.6325073242188
595,656.0038757324219
596,690.5077819824219
597,692.2184448242188
598,0.732391357421875
599,683.3783264160156
600,687.6562194824219
601,641.1752014160156
602,679.9567260742188
603,0.73101806640625
604,685.0895385742188
605,688.2259826660156
606,702.4837951660156
607,0.726898193359375
608,690.2218017578125
609,700.4877014160156
610,676.8197326660156
611,707.3314514160156
612,0.7249755859375
613,686.2301635742188
614,0.721405029296875
615,703.9098510742188
616,686.8004760742188
617,0.723876953125
618,686.7999267578125
619,660.5658264160156
620,688.5111389160156
621,709.3275451660156
622,705.6202392578125
623,0.730743408203125
624,0.7227783203125
625,654.8627014160156
626,681.3822326660156
627,692.7887573242188
628,662.2770385742188
629,708.4720764160156
630,672.2572326660156
631,705.0502014160156
632,696.4957885742188
633,0.724700927734375
634,695.3546142578125
635,690.5075073242188
636,664.8428955078125
637,673.3978576660156
638,0.72607421875
639,713.8903198242188
640,699.0619201660156
641,701.0582885742188
642,678.5309448242188
643,712.7491455078125
644,664.8428955078125
645,713.0345764160156
646,715.6009826660156
647,695.3546142578125
648,701.6283264160156
649,698.2064514160156
650,665.4137573242188
651,704.7650451660156
652,0.731842041015625
653,672.5423889160156
654,693.6442260742188
655,689.9369201660156
656,707.0460205078125
657,710.4678955078125
658,695.9252014160156
659,665.4132080078125
660,678.2457885742188
661,716.1715698242188
662,716.4561767578125
663,720.1634826660156
664,719.5934448242188
665,675.9645385742188
666,685.0889892578125
667,0.730194091796875
668,707.3314514160156
669,710.1830139160156
670,681.9525451660156
671,698.2064514160156
672,684.2337951660156
673,0.72332763671875
674,679.1012573242188
675,674.5384826660156
676,701.0577392578125
677,680.8121948242188
678,697.9212951660156
679,706.1902770996094
680,0.7293701171875
681,0.725250244140625
682,699.3470764160156
683,0.724700927734375
684,698.4913330078125
685,709.6127014160156
686,701.9134826660156
687,681.6671142578125
688,684.5192260742188
689,689.9369201660156
690,706.4757080078125
691,0.724151611328125
692,681.9528198242188
693,0.719757080078125
694,0.7227783203125
695,676.2496948242188
696,0.732666015625
697,717.8825073242188
698,693.0739135742188
699,0.72113037109375
700,672.8275451660156
701,705.6202392578125
702,721.3043823242188
703,0.722503662109375
704,709.6124267578125
705,680.8119201660156
706,689.9366455078125
707,0.728271484375
708,690.7923889160156
709,691.6478576660156
710,683.0931701660156
711,0.72662353515625
712,686.2301635742188
713,0.72552490234375
714,712.1791076660156
715,699.9173889160156
716,682.5228576660156
717,669.1205139160156
718,0.725799560546875
719,685.3744201660156
720,0.72552490234375
721,0.721954345703125
722,0.731292724609375
723,683.6634826660156
724,697.6361389160156
725,703.6244201660156
726,690.7923889160156
727,700.4874267578125
728,0.728546142578125
729,693.6442260742188
730,672.5423889160156
731,0.726898193359375
732,686.2296142578125
733,685.0892639160156
734,0.734588623046875
735,690.2218017578125
736,686.5147705078125
737,658.5697326660156
738,667.4095764160156
739,653.4366455078125
740,681.6673889160156
741,0.72442626953125
742,690.5072326660156
743,675.1087951660156
744,697.0655517578125
745,679.3858642578125
746,0.7293701171875
747,0.72222900390625
748,689.6517639160156
749,695.0694580078125
750,685.9444580078125
751,699.3468017578125
752,701.6283264160156
753,0.7271728515625
754,693.3585205078125
755,682.5223083496094
756,675.3939514160156
757,690.2218017578125
758,0.71893310546875
759,673.6824645996094
760,675.1085205078125
761,700.7728576660156
762,673.3973083496094
763,669.4053955078125
764,684.8038330078125
765,684.2337951660156
766,697.0655517578125
767,693.6436767578125
768,711.8934020996094
769,672.5421142578125
770,670.5460205078125
771,694.4991455078125
772,713.6043395996094
773,675.6788330078125
774,702.1983642578125
775,689.0814514160156
776,687.6553955078125
777,703.9093017578125
778,713.0340270996094
779,699.3468017578125
780,701.9132080078125
781,692.5030517578125
782,0.73101806640625
783,697.6358642578125
784,704.1944580078125
785,715.3152770996094
786,691.0772705078125
787,690.5069580078125
788,673.6827392578125
789,678.5306701660156
790,683.0931701660156
791,0.7227783203125
792,703.3389892578125
793,696.2100830078125
794,685.0889892578125
795,0.731842041015625
796,719.0225830078125
797,683.0931701660156
798,693.6436767578125
799,694.2139892578125
800,699.0616455078125
801,700.7725830078125
802,677.6746520996094
803,662.5616455078125
804,708.1863708496094
805,703.6244201660156
806,668.5499267578125
807,676.2488708496094
808,689.0809020996094
809,0.721954345703125
810,719.8783264160156
811,695.3543395996094
812,685.3741455078125
813,683.9486389160156
814,0.726898193359375
815,692.2178955078125
816,694.4991455078125
817,0.71893310546875
818,694.4991455078125
819,0.72222900390625
820,693.9291076660156
821,709.0423889160156
822,0.72222900390625
823,712.1788330078125
824,693.6436767578125
825,691.9327392578125
826,680.8119201660156
827,673.1124267578125
828,0.723602294921875
829,0.73321533203125
830,0.7249755859375
831,0.728271484375
832,693.9288330078125
833,0.7271728515625
834,680.8116455078125
835,668.8350830078125
836,664.5574645996094
837,651.1556701660156
838,682.5228576660156
839,705.6205139160156
840,702.7686767578125
841,677.6749267578125
842,0.729095458984375
843,682.8074645996094
844,663.9871520996094
845,714.4598083496094
846,0.72003173828125
847,0.727447509765625
848,674.8230895996094
849,671.9718017578125
850,697.9212951660156
851,729.8585205078125
852,695.0694580078125
853,0.7271728515625
854,726.1512145996094
855,0.72662353515625
856,0.718658447265625
857,709.6124267578125
858,673.3975830078125
859,683.6629333496094
860,0.719482421875
861,675.6788330078125
862,685.6590270996094
863,694.7843017578125
864,0.723602294921875
865,671.6863708496094
866,684.8035583496094
867,0.719757080078125
868,699.6319580078125
869,702.1983642578125
870,715.6007080078125
871,715.0301208496094
872,683.6632080078125
873,0.7249755859375
874,0.72607421875
875,696.4952392578125
876,685.9441833496094
877,683.9483642578125
878,688.5108642578125
879,713.3191833496094
880,687.9402770996094
881,683.0923461914062
882,690.7918395996094
883,667.1238708496094
884,680.8116455078125
885,699.9171142578125
886,685.0887145996094
887,683.0928955078125
888,701.3426208496094
889,697.6355895996094
890,695.0691833496094
891,683.9483642578125
892,680.5264892578125
893,0.72332763671875
894,0.719757080078125
895,678.8152770996094
896,0.72113037109375
897,711.3233642578125
898,673.1124267578125
899,694.4991455078125
900,660.5655517578125
901,671.9715270996094
902,684.5186767578125
903,700.7725830078125
904,701.3426208496094
905,700.2019958496094
906,714.4598083496094
907,685.9441833496094
908,696.7801208496094
909,659.9949645996094
910,690.7921142578125
911,688.5105895996094
912,706.4757080078125
913,691.3621520996094
914,684.2332458496094
915,670.2605895996094
916,716.7410583496094
917,695.0694580078125
918,702.4829711914062
919,695.0691833496094
920,712.7488708496094
921,693.3582458496094
922,672.5418395996094
923,669.4051208496094
924,670.2605895996094
925,704.1941833496094
926,656.0030517578125
927,713.3194580078125
928,688.2257080078125
929,687.9405517578125
930,678.2449645996094
931,687.6551208496094
932,0.723602294921875
933,667.4093017578125
934,691.3621520996094
935,0.725250244140625
936,674.5376586914062
937,720.4480895996094
938,705.6199645996094
939,690.5069580078125
940,698.4913330078125
941,678.2449645996094
942,693.6434020996094
943,0.72003173828125
944,693.9288330078125
945,693.3585205078125
946,713.0343017578125
947,677.9595336914062
948,0.72552490234375
949,695.3543395996094
950,674.2530517578125
951,0.719757080078125
952,687.3699645996094
953,691.9324645996094
954,684.5184020996094
955,688.2254333496094
956,686.2296142578125
957,686.2296142578125
958,667.1241455078125
959,694.4991455078125
960,686.2293395996094
961,683.0926208496094
962,712.4637145996094
963,703.6238708496094
964,711.6082458496094
965,672.8272705078125
966,694.2137145996094
967,0.720855712890625
968,688.5105895996094
969,0.72772216796875
970,662.8462524414062
971,0.719757080078125
972,670.8309020996094
973,707.9012145996094
974,0.723602294921875
975,666.5535583496094
976,0.719757080078125
977,0.720306396484375
978,0.718109130859375
979,713.6046142578125
980,670.2608642578125
981,657.7137145996094
982,0.7249755859375
983,681.9519958496094
984,0.728546142578125
985,0.719207763671875
986,709.3269958496094
987,690.5066833496094
988,669.1199645996094
989,702.4832458496094
990,707.0460205078125
991,0.7227783203125
992,655.7176208496094
993,672.5415649414062
994,683.6632080078125
995,0.7205810546875
996,687.6551208496094
997,693.6434020996094
998,681.9519958496094
999,679.6707458496094

==> communication_costs/lastfm/mmlp_sage_es.csv <==
Sno,node
0,186.39739990234375
1,187.23776245117188
2,194.06503295898438
3,178.9564208984375
4,189.22341918945312
5,0.760955810546875
6,182.092041015625
7,176.09332275390625
8,188.36520385742188
9,189.50582885742188
10,188.07427978515625
11,199.48519897460938
12,170.40090942382812
13,193.4949951171875
14,188.35806274414062
15,180.3712158203125
16,172.38629150390625
17,190.06570434570312
18,170.9610595703125
19,180.66049194335938
20,194.05844116210938
21,190.63766479492188
22,190.6368408203125
23,185.5018310546875
24,193.774658203125
25,187.21304321289062
26,180.66461181640625
27,181.22833251953125
28,187.50094604492188
29,180.37094116210938
30,194.0587158203125
31,188.35394287109375
32,192.34805297851562
33,200.3365478515625
34,192.06427001953125
35,199.76898193359375
36,181.79452514648438
37,173.81179809570312
38,174.66644287109375
39,181.5096435546875
40,177.23834228515625
41,184.08428955078125
42,197.48114013671875
43,198.9107666015625
44,188.63772583007812
45,188.3544921875
46,183.22113037109375
47,188.63882446289062
48,194.3438720703125
49,183.50491333007812
50,184.93069458007812
51,186.07516479492188
52,181.22586059570312
53,189.49456787109375
54,178.65780639648438
55,183.789794921875
56,164.39971923828125
57,0.7601318359375
58,178.0877685546875
59,0.756561279296875
60,174.66561889648438
61,177.52102661132812
62,181.22283935546875
63,192.0615234375
64,194.34140014648438
65,192.05960083007812
66,180.37039184570312
67,183.78924560546875
68,184.07769775390625
69,189.20803833007812
70,180.938232421875
71,176.94769287109375
72,188.35394287109375
73,181.508544921875
74,183.50381469726562
75,195.19851684570312
76,0.743927001953125
77,183.79336547851562
78,191.20358276367188
79,179.79815673828125
80,196.91110229492188
81,196.051513671875
82,196.33859252929688
83,184.64663696289062
84,186.64328002929688
85,186.64273071289062
86,187.496826171875
87,0.7513427734375
88,174.95159912109375
89,183.21893310546875
90,197.76272583007812
91,192.63211059570312
92,186.64218139648438
93,194.34112548828125
94,190.3494873046875
95,188.9237060546875
96,179.51217651367188
97,194.05844116210938
98,190.07147216796875
99,176.38864135742188
100,185.2144775390625
101,190.06268310546875
102,0.772216796875
103,195.47982788085938
104,182.64834594726562
105,186.35537719726562
106,182.93487548828125
107,163.54287719726562
108,181.79754638671875
109,179.22674560546875
110,182.93295288085938
111,178.65670776367188
112,170.3863525390625
113,188.92205810546875
114,180.93685913085938
115,188.64019775390625
116,184.3590087890625
117,186.92953491210938
118,189.77725219726562
119,171.24209594726562
120,191.48764038085938
121,196.3355712890625
122,194.05404663085938
123,179.51107788085938
124,185.50045776367188
125,178.65643310546875
126,195.47955322265625
127,188.06466674804688
128,188.63882446289062
129,187.21084594726562
130,190.34646606445312
131,194.05404663085938
132,187.21112060546875
133,193.48318481445312
134,180.36599731445312
135,178.94049072265625
136,0.7425537109375
137,176.94412231445312
138,172.09646606445312
139,184.64389038085938
140,198.9019775390625
141,198.3316650390625
142,172.9527587890625
143,192.629638671875
144,192.05987548828125
145,179.79513549804688
146,0.745574951171875
147,173.80712890625
148,189.20584106445312
149,197.19049072265625
150,186.6402587890625
151,186.356201171875
152,181.79232788085938
153,191.20358276367188
154,189.49154663085938
155,177.51580810546875
156,183.21755981445312
157,183.78842163085938
158,180.08056640625
159,180.93630981445312
160,195.47982788085938
161,197.76052856445312
162,187.78060913085938
163,186.92459106445312
164,175.5191650390625
165,192.05740356445312
166,183.21701049804688
167,183.78732299804688
168,173.23654174804688
169,174.09146118164062
170,203.46420288085938
171,183.21701049804688
172,187.49435424804688
173,182.36154174804688
174,191.20193481445312
175,189.77587890625
176,180.65060424804688
177,198.61627197265625
178,194.90841674804688
179,182.36154174804688
180,186.06884765625
181,166.96310424804688
182,189.77587890625
183,192.6263427734375
184,182.36181640625
185,0.73870849609375
186,167.24826049804688
187,186.63970947265625
188,180.93658447265625
189,0.74090576171875
190,199.18630981445312
191,198.90060424804688
192,184.35763549804688
193,180.65005493164062
194,181.79095458984375
195,192.91342163085938
196,189.49017333984375
197,193.19830322265625
198,180.0794677734375
199,184.07220458984375
200,190.06048583984375
201,192.91232299804688
202,176.94412231445312
203,178.08419799804688
204,185.78369140625
205,190.06130981445312
206,190.63134765625
207,202.03677368164062
208,190.91567993164062
209,178.36880493164062
210,167.24826049804688
211,189.7747802734375
212,183.78759765625
213,189.48989868164062
214,189.20501708984375
215,178.93939208984375
216,182.07666015625
217,177.22817993164062
218,190.05966186523438
219,181.50579833984375
220,181.21981811523438
221,178.08447265625
222,0.74200439453125
223,179.2239990234375
224,180.65032958984375
225,184.9271240234375
226,181.79067993164062
227,166.67767333984375
228,185.78314208984375
229,197.47454833984375
230,190.06021118164062
231,190.34536743164062
232,190.34536743164062
233,181.22036743164062
234,185.78286743164062
235,163.82666015625
236,186.63861083984375
237,192.62606811523438
238,190.34564208984375
239,188.92041015625
240,188.63388061523438
241,193.1966552734375
242,187.77923583984375
243,188.0638427734375
244,178.65423583984375
245,0.745574951171875
246,186.06802368164062
247,184.6419677734375
248,187.77978515625
249,173.52059936523438
250,194.90731811523438
251,165.53704833984375
252,172.38052368164062
253,186.35317993164062
254,171.81021118164062
255,0.737335205078125
256,198.6146240234375
257,197.1888427734375
258,184.6419677734375
259,192.34146118164062
260,188.9193115234375
261,194.05239868164062
262,191.4857177734375
263,188.0638427734375
264,185.7825927734375
265,188.63388061523438
266,181.22036743164062
267,197.75942993164062
268,0.735137939453125
269,178.36798095703125
270,183.5013427734375
271,184.64169311523438
272,180.93521118164062
273,181.79013061523438
274,185.49716186523438
275,189.49017333984375
276,192.91177368164062
277,184.6419677734375
278,0.727447509765625
279,174.6614990234375
280,202.89169311523438
281,177.7982177734375
282,190.05966186523438
283,186.35235595703125
284,187.49407958984375
285,0.7271728515625
286,194.62161254882812
287,0.731842041015625
288,201.75051879882812
289,169.52841186523438
290,205.45809936523438
291,176.37188720703125
292,180.93466186523438
293,190.91513061523438
294,186.9232177734375
295,0.73431396484375
296,188.63388061523438
297,187.77841186523438
298,187.20809936523438
299,179.79376220703125
300,194.90676879882812
301,185.49688720703125
302,0.7337646484375
303,191.77032470703125
304,183.21563720703125
305,191.77114868164062
306,199.18411254882812
307,188.34872436523438
308,193.76614379882812
309,189.77423095703125
310,173.80575561523438
311,172.0950927734375
312,192.62551879882812
313,206.02813720703125
314,186.06637573242188
315,194.05157470703125
316,0.7359619140625
317,197.18801879882812
318,187.77813720703125
319,0.73101806640625
320,205.17266845703125
321,176.94219970703125
322,185.78176879882812
323,188.91903686523438
324,0.728546142578125
325,183.21536254882812
326,175.80184936523438
327,184.35653686523438
328,188.06329345703125
329,181.21926879882812
330,190.6302490234375
331,184.9271240234375
332,198.89923095703125
333,188.63442993164062
334,178.36798095703125
335,188.3489990234375
336,175.5169677734375
337,186.06692504882812
338,181.78958129882812
339,186.35235595703125
340,194.05157470703125
341,186.06692504882812
342,180.64923095703125
343,178.36798095703125
344,198.89950561523438
345,188.63388061523438
346,200.32473754882812
347,180.078369140625
348,181.504150390625
349,0.7359619140625
350,197.47344970703125
351,175.51669311523438
352,181.78985595703125
353,183.500244140625
354,192.91094970703125
355,0.7403564453125
356,200.89532470703125
357,165.25079345703125
358,192.625244140625
359,185.78176879882812
360,198.04348754882812
361,191.48544311523438
362,188.06329345703125
363,188.91848754882812
364,183.50079345703125
365,193.48098754882812
366,190.34481811523438
367,0.734588623046875
368,182.64532470703125
369,166.96173095703125
370,196.04739379882812
371,178.08282470703125
372,188.06329345703125
373,187.777587890625
374,192.62496948242188
375,170.95364379882812
376,0.741455078125
377,185.49661254882812
378,174.94500732421875
379,198.613525390625
380,192.05575561523438
381,193.48098754882812
382,184.64141845703125
383,190.629150390625
384,0.73980712890625
385,204.03204345703125
386,180.64895629882812
387,186.63723754882812
388,190.343994140625
389,166.67630004882812
390,193.48043823242188
391,205.74270629882812
392,202.035400390625
393,191.77005004882812
394,192.62579345703125
395,196.332275390625
396,192.05520629882812
397,180.93411254882812
398,189.20281982421875
399,184.92657470703125
400,169.527587890625
401,0.7403564453125
402,190.343994140625
403,188.06246948242188
404,0.734039306640625
405,0.725250244140625
406,181.789306640625
407,193.76559448242188
408,191.19918823242188
409,186.63668823242188
410,190.05911254882812
411,0.7337646484375
412,191.199462890625
413,187.20755004882812
414,185.21200561523438
415,193.76559448242188
416,0.723602294921875
417,169.52703857421875
418,182.074462890625
419,177.22653198242188
420,183.215087890625
421,172.66403198242188
422,188.34817504882812
423,194.906494140625
424,178.652587890625
425,0.735137939453125
426,188.918212890625
427,177.51168823242188
428,192.340087890625
429,187.20700073242188
430,176.08673095703125
431,182.644775390625
432,188.918212890625
433,176.65621948242188
434,195.761962890625
435,174.08981323242188
436,185.21090698242188
437,179.22317504882812
438,187.207275390625
439,182.074462890625
440,0.732666015625
441,180.078369140625
442,174.37496948242188
443,193.19610595703125
444,201.75051879882812
445,0.72607421875
446,0.7293701171875
447,189.488525390625
448,174.37496948242188
449,189.488525390625
450,180.36325073242188
451,184.64114379882812
452,182.35934448242188
453,192.62551879882812
454,0.733489990234375
455,0.74090576171875
456,188.34762573242188
457,181.78875732421875
458,192.90985107421875
459,191.199462890625
460,177.51168823242188
461,185.781494140625
462,185.211181640625
463,188.63360595703125
464,194.05130004882812
465,187.20672607421875
466,177.79656982421875
467,194.906494140625
468,203.176025390625
469,0.730743408203125
470,183.49996948242188
471,190.62860107421875
472,180.36325073242188
473,193.19500732421875
474,185.21090698242188
475,198.328369140625
476,0.72222900390625
477,175.230712890625
478,188.062744140625
479,180.648681640625
480,174.94528198242188
481,187.20755004882812
482,180.363525390625
483,197.187744140625
484,182.35906982421875
485,184.07028198242188
486,182.64450073242188
487,194.621337890625
488,0.72772216796875
489,182.64422607421875
490,177.797119140625
491,170.95309448242188
492,182.359619140625
493,192.62442016601562
494,184.06973266601562
495,192.625244140625
496,179.793212890625
497,187.20672607421875
498,0.721405029296875
499,193.48016357421875
500,186.63668823242188
501,184.07083129882812
502,189.48880004882812
503,0.7249755859375
504,185.78121948242188
505,186.35098266601562
506,198.61325073242188
507,199.18356323242188
508,188.91793823242188
509,207.73825073242188
510,0.72662353515625
511,206.59735107421875
512,179.79293823242188
513,182.35906982421875
514,174.37551879882812
515,0.726898193359375
516,178.65203857421875
517,176.08590698242188
518,0.73046875
519,182.35934448242188
520,0.723602294921875
521,180.07754516601562
522,178.93746948242188
523,0.729095458984375
524,197.18746948242188
525,187.77703857421875
526,184.64031982421875
527,184.35543823242188
528,194.90621948242188
529,193.76531982421875
530,192.05410766601562
531,0.723052978515625
532,181.50332641601562
533,0.730194091796875
534,181.78875732421875
535,204.60153198242188
536,0.731842041015625
537,187.20672607421875
538,190.34344482421875
539,0.728271484375
540,180.93356323242188
541,0.729644775390625
542,188.347900390625
543,194.90594482421875
544,0.72772216796875
545,0.727447509765625
546,196.90231323242188
547,184.35516357421875
548,187.49188232421875
549,191.48406982421875
550,0.7271728515625
551,0.7271728515625
552,202.89031982421875
553,192.33981323242188
554,189.77313232421875
555,185.21063232421875
556,206.59762573242188
557,184.355712890625
558,184.07000732421875
559,184.92575073242188
560,189.77313232421875
561,186.06610107421875
562,173.51895141601562
563,205.17184448242188
564,188.63250732421875
565,189.77340698242188
566,186.92156982421875
567,194.621337890625
568,190.34344482421875
569,173.23434448242188
570,191.199462890625
571,188.91793823242188
572,190.34344482421875
573,194.05047607421875
574,177.79656982421875
575,173.23406982421875
576,0.725799560546875
577,185.21090698242188
578,188.63278198242188
579,182.92965698242188
580,207.16848754882812
581,194.05020141601562
582,193.19473266601562
583,177.79656982421875
584,192.90985107421875
585,0.72607421875
586,181.21871948242188
587,0.728546142578125
588,184.35543823242188
589,189.48797607421875
590,0.724700927734375
591,178.082275390625
592,190.914306640625
593,0.727447509765625
594,0.7271728515625
595,0.726898193359375
596,189.48770141601562
597,0.724700927734375
598,189.20254516601562
599,0.725799560546875
600,197.47262573242188
601,176.37106323242188
602,0.72113037109375
603,0.726898193359375
604,198.32754516601562
605,188.9171142578125
606,0.723052978515625
607,191.19891357421875
608,159.83145141601562
609,174.08953857421875
610,0.728271484375
611,188.34707641601562
612,187.20672607421875
613,192.91012573242188
614,191.199462890625
615,192.340087890625
616,0.728546142578125
617,0.72222900390625
618,187.49215698242188
619,198.32809448242188
620,192.33981323242188
621,190.91403198242188
622,172.09344482421875
623,190.91375732421875
624,195.19137573242188
625,200.32391357421875
626,189.48770141601562
627,186.63641357421875
628,188.34762573242188
629,178.65176391601562
630,174.3741455078125
631,0.7469482421875
632,178.9366455078125
633,174.66012573242188
634,175.51504516601562
635,196.61688232421875
636,175.23016357421875
637,188.34762573242188
638,178.65203857421875
639,0.724151611328125
640,188.91766357421875
641,176.94082641601562
642,0.724151611328125
643,190.62860107421875
644,175.80047607421875
645,186.63613891601562
646,178.08200073242188
647,180.64840698242188
648,174.08981323242188
649,190.91375732421875
650,190.91375732421875
651,179.5069580078125
652,0.72552490234375
653,189.20309448242188
654,0.721954345703125
655,180.64785766601562
656,186.3507080078125
657,0.73486328125
658,186.06610107421875
659,174.08953857421875
660,196.33172607421875
661,193.19473266601562
662,184.92465209960938
663,0.721405029296875
664,190.62860107421875
665,185.21063232421875
666,182.92938232421875
667,180.3624267578125
668,0.73486328125
669,0.723602294921875
670,198.89785766601562
671,185.21063232421875
672,192.6241455078125
673,0.72552490234375
674,192.05438232421875
675,184.64031982421875
676,184.92547607421875
677,0.71893310546875
678,0.730194091796875
679,0.725799560546875
680,179.22207641601562
681,182.92855834960938
682,174.65957641601562
683,191.76895141601562
684,194.33535766601562
685,0.72332763671875
686,186.06610107421875
687,188.63250732421875
688,205.45672607421875
689,188.63223266601562
690,190.34371948242188
691,180.07809448242188
692,183.21426391601562
693,180.9327392578125
694,0.7249755859375
695,192.05438232421875
696,188.63223266601562
697,0.72662353515625
698,203.74551391601562
699,188.91738891601562
700,182.0733642578125
701,168.1007080078125
702,0.724700927734375
703,202.60516357421875
704,198.0421142578125
705,188.0616455078125
706,198.89785766601562
707,181.7882080078125
708,197.18719482421875
709,182.64422607421875
710,192.3389892578125
711,0.736785888671875
712,0.720855712890625
713,167.24551391601562
714,0.723602294921875
715,184.35543823242188
716,179.50668334960938
717,179.2218017578125
718,200.89340209960938
719,192.3389892578125
720,183.4991455078125
721,174.6593017578125
722,177.5108642578125
723,193.76531982421875
724,200.60879516601562
725,186.06582641601562
726,190.62832641601562
727,179.79238891601562
728,193.1944580078125
729,0.723052978515625
730,0.723052978515625
731,182.64395141601562
732,182.35879516601562
733,182.64450073242188
734,186.0655517578125
735,180.9327392578125
736,183.21371459960938
737,176.37051391601562
738,185.2100830078125
739,200.0382080078125
740,198.3272705078125
741,0.7293701171875
742,191.7686767578125
743,182.92855834960938
744,0.72332763671875
745,0.723052978515625
746,182.92938232421875
747,192.90985107421875
748,192.9093017578125
749,170.95254516601562
750,185.2100830078125
751,184.92520141601562
752,174.37387084960938
753,0.7227783203125
754,0.722503662109375
755,185.7803955078125
756,182.6436767578125
757,184.07000732421875
758,184.64004516601562
759,0.72332763671875
760,0.72442626953125
761,196.04629516601562
762,195.1905517578125
763,208.02285766601562
764,171.52285766601562
765,0.719482421875
766,182.0733642578125
767,195.19110107421875
768,0.727996826171875
769,186.63613891601562
770,0.719482421875
771,182.07363891601562
772,0.723602294921875
773,179.50668334960938
774,188.06192016601562
775,184.92520141601562
776,179.5069580078125
777,186.92074584960938
778,184.0694580078125
779,181.50277709960938
780,191.48406982421875
781,184.35516357421875
782,174.0889892578125
783,179.79183959960938
784,176.65567016601562
785,197.47207641601562
786,186.6358642578125
787,177.22543334960938
788,190.34317016601562
789,197.7569580078125
790,200.89395141601562
791,177.5108642578125
792,183.78402709960938
793,0.7227783203125
794,186.0655517578125
795,184.92520141601562
796,184.92520141601562
797,187.77676391601562
798,0.73760986328125
799,192.9093017578125
800,171.2374267578125
801,171.2374267578125
802,194.90512084960938
803,190.6280517578125
804,0.72991943359375
805,182.3585205078125
806,186.0655517578125
807,184.92465209960938
808,178.36605834960938
809,204.31582641601562
810,176.37051391601562
811,178.93692016601562
812,172.6632080078125
813,188.06137084960938
814,183.21453857421875
815,187.7764892578125
816,184.9249267578125
817,186.9210205078125
818,189.48715209960938
819,194.90567016601562
820,0.721954345703125
821,194.04965209960938
822,175.2296142578125
823,0.7293701171875
824,185.7803955078125
825,183.7843017578125
826,0.721954345703125
827,189.48715209960938
828,180.07781982421875
829,173.80328369140625
830,181.2178955078125
831,195.4757080078125
832,177.79629516601562
833,196.0460205078125
834,0.71673583984375
835,195.4757080078125
836,182.3585205078125
837,190.3428955078125
838,0.723052978515625
839,0.721405029296875
840,0.719757080078125
841,199.18246459960938
842,0.72442626953125
843,186.6358642578125
844,190.9132080078125
845,203.74496459960938
846,163.5382080078125
847,187.77676391601562
848,179.7921142578125
849,194.33535766601562
850,187.49160766601562
851,171.23687744140625
852,194.04965209960938
853,182.3585205078125
854,191.4835205078125
855,0.730194091796875
856,173.2335205078125
857,0.727447509765625
858,180.64730834960938
859,196.04574584960938
860,192.9093017578125
861,0.719207763671875
862,0.7249755859375
863,185.2100830078125
864,181.5030517578125
865,200.8936767578125
866,0.72991943359375
867,171.80746459960938
868,181.21817016601562
869,0.7293701171875
870,192.0538330078125
871,184.6397705078125
872,193.1944580078125
873,182.3585205078125
874,182.9288330078125
875,172.66265869140625
876,185.20980834960938
877,0.72113037109375
878,0.7227783203125
879,0.719207763671875
880,179.50668334960938
881,180.93246459960938
882,180.93246459960938
883,188.34707641601562
884,174.08926391601562
885,177.22598266601562
886,176.36996459960938
887,179.7921142578125
888,192.33871459960938
889,177.51031494140625
890,166.67465209960938
891,0.729644775390625
892,186.6358642578125
893,186.9210205078125
894,195.1905517578125
895,190.9132080078125
896,174.3741455078125
897,0.7227783203125
898,0.721954345703125
899,178.36605834960938
900,0.7227783203125
901,184.92520141601562
902,171.2374267578125
903,190.62777709960938
904,198.0421142578125
905,187.7764892578125
906,184.9249267578125
907,183.7843017578125
908,193.76449584960938
909,183.49859619140625
910,188.91683959960938
911,196.90121459960938
912,186.0655517578125
913,198.04156494140625
914,187.77621459960938
915,0.720306396484375
916,172.66293334960938
917,0.719757080078125
918,0.71893310546875
919,0.718658447265625
920,174.9444580078125
921,180.3624267578125
922,189.2022705078125
923,183.4991455078125
924,175.22933959960938
925,195.19000244140625
926,0.72442626953125
927,0.723052978515625
928,0.72003173828125
929,0.71893310546875
930,185.49496459960938
931,193.19418334960938
932,178.65121459960938
933,184.92465209960938
934,187.49105834960938
935,169.24105834960938
936,0.723876953125
937,183.49887084960938
938,0.7249755859375
939,0.718658447265625
940,188.0616455078125
941,196.3311767578125
942,185.2100830078125
943,180.0772705078125
944,176.3702392578125
945,187.4913330078125
946,188.91683959960938
947,0.7227783203125
948,196.04574584960938
949,0.725250244140625
950,182.07308959960938
951,190.62777709960938
952,185.49496459960938
953,186.06527709960938
954,0.724700927734375
955,0.72222900390625
956,0.7216796875
957,194.90512084960938
958,194.3350830078125
959,180.36215209960938
960,0.720306396484375
961,184.92437744140625
962,194.62051391601562
963,0.73321533203125
964,187.4913330078125
965,188.9171142578125
966,201.7491455078125
967,185.78012084960938
968,0.72552490234375
969,0.72113037109375
970,0.72003173828125
971,186.63558959960938
972,189.77203369140625
973,197.18637084960938
974,0.7183837890625
975,194.33480834960938
976,179.2218017578125
977,188.9171142578125
978,181.5030517578125
979,171.8077392578125
980,187.4913330078125
981,185.77984619140625
982,181.78793334960938
983,194.04965209960938
984,0.723602294921875
985,0.720855712890625
986,0.720306396484375
987,170.09625244140625
988,186.06500244140625
989,186.92047119140625
990,185.77984619140625
991,177.22543334960938
992,0.71893310546875
993,190.62777709960938
994,186.06500244140625
995,177.51058959960938
996,183.21371459960938
997,203.74496459960938
998,182.3585205078125
999,172.6632080078125

==> communication_costs/lastfm/sage_400.csv <==
Sno,node
0,14442.74169921875
1,11778.36083984375
2,11320.13427734375
3,10367.8046875
4,9884.0634765625
5,9767.533203125
6,9559.84619140625
7,9500.6826171875
8,9380.126953125
9,9270.9921875
10,9209.6943359375
11,9094.84228515625
12,8857.44677734375
13,8825.169921875
14,8779.09375
15,8768.49462890625
16,8728.63623046875
17,8550.7265625
18,8521.2197265625
19,8502.05908203125
20,8444.884765625
21,8390.56884765625
22,8367.49267578125
23,8304.43408203125
24,8237.6875
25,8219.56884765625
26,8166.96142578125
27,8129.52392578125
28,8110.92431640625
29,8090.39453125
30,8052.51904296875
31,8052.02001953125
32,8043.15380859375
33,8018.09521484375
34,7998.22509765625
35,7985.162109375
36,7982.6455078125
37,7969.21484375
38,7877.00732421875
39,7875.9921875
40,7860.93408203125
41,7859.69482421875
42,7850.92333984375
43,7794.1201171875
44,7793.4462890625
45,7758.3759765625
46,7745.44189453125
47,7743.35986328125
48,7713.22509765625
49,7654.84716796875
50,7649.01708984375
51,7645.27099609375
52,7627.58642578125
53,7601.94970703125
54,7601.572265625
55,7595.3544921875
56,7593.68310546875
57,7561.62255859375
58,7544.40966796875
59,7492.30224609375
60,7452.04638671875
61,7408.48291015625
62,7370.0712890625
63,7352.1484375
64,7346.27001953125
65,7340.59619140625
66,7319.97705078125
67,7301.51171875
68,7257.46240234375
69,7241.0087890625
70,7236.99072265625
71,7204.14453125
72,7194.21875
73,7159.3271484375
74,7140.26611328125
75,7137.82568359375
76,7113.2451171875
77,7109.22021484375
78,7104.478515625
79,7099.923828125
80,7090.98681640625
81,7057.1162109375
82,7051.6025390625
83,7030.62939453125
84,7008.54541015625
85,6981.265625
86,6956.744140625
87,6931.47119140625
88,6899.3857421875
89,6895.236328125
90,6888.04833984375
91,6816.88134765625
92,6715.1826171875
93,6698.07763671875
94,6693.52294921875
95,6692.4482421875
96,6688.2724609375
97,6630.5888671875
98,6625.95361328125
99,6614.818359375
100,6611.9033203125
101,6598.50048828125
102,6500.39306640625
103,6430.38427734375
104,6389.5888671875
105,6377.14697265625
106,6330.61181640625
107,6295.380859375
108,6267.10791015625
109,6266.2314453125
110,6165.83642578125
111,6145.45068359375
112,6106.43701171875
113,6090.48828125
114,6089.6396484375
115,6086.21533203125
116,6067.72607421875
117,6053.64599609375
118,6036.3759765625
119,6019.576171875
120,5999.56005859375
121,5977.36962890625
122,5862.52392578125
123,5799.138671875
124,5783.0712890625
125,5726.3828125
126,5708.5634765625
127,5688.212890625
128,5649.8095703125
129,5639.92578125
130,5583.60791015625
131,5581.70849609375
132,5570.0625
133,5557.087890625
134,5530.7919921875
135,5520.35498046875
136,5515.07421875
137,5498.21923828125
138,5424.5546875
139,5422.6181640625
140,5389.5673828125
141,5380.17822265625
142,5371.16064453125
143,5367.5703125
144,5341.92578125
145,5317.83984375
146,5283.4873046875
147,5271.33056640625
148,5237.0048828125
149,5217.2724609375
150,5215.14892578125
151,5195.0458984375
152,5193.94775390625
153,5183.169921875
154,5159.64892578125
155,5154.33642578125
156,5149.103515625
157,5139.546875
158,5129.59521484375
159,5084.6962890625
160,5055.6591796875
161,5055.2060546875
162,5051.10546875
163,5042.90869140625
164,5001.63232421875
165,4992.8955078125
166,4991.82080078125
167,4985.45654296875
168,4953.337890625
169,4951.69970703125
170,4949.94775390625
171,4949.0703125
172,4946.017578125
173,4943.9228515625
174,4942.93408203125
175,4942.314453125
176,4940.73095703125
177,4939.40234375
178,4916.4716796875
179,4912.1171875
180,4911.69287109375
181,4908.72607421875
182,4898.37548828125
183,4889.64501953125
184,4858.20068359375
185,4845.36767578125
186,4841.0947265625
187,4799.90185546875
188,4794.1083984375
189,4788.2236328125
190,4784.7470703125
191,4780.81689453125
192,4739.169921875
193,4695.85546875
194,4687.11865234375
195,4678.55126953125
196,4672.5068359375
197,4641.68505859375
198,4625.17578125
199,4623.6171875
200,4622.34912109375
201,4613.1015625
202,4595.99755859375
203,4573.23828125
204,4559.974609375
205,4544.62353515625
206,4534.01953125
207,4502.634765625
208,4497.462890625
209,4466.78662109375
210,4466.671875
211,4454.2919921875
212,4447.390625
213,4445.130859375
214,4439.814453125
215,4432.69091796875
216,4425.56689453125
217,4416.6884765625
218,4398.16943359375
219,4388.35595703125
220,4387.56396484375
221,4351.80029296875
222,4341.93212890625
223,4324.40478515625
224,4310.8037109375
225,4288.6669921875
226,4283.408203125
227,4261.271484375
228,4260.6181640625
229,4257.9423828125
230,4250.4130859375
231,4248.97119140625
232,4239.1318359375
233,4229.03955078125
234,4209.642578125
235,4205.68896484375
236,4174.69775390625
237,4171.92578125
238,4167.6591796875
239,4165.14111328125
240,4157.591796875
241,4148.26220703125
242,4132.93505859375
243,4128.72607421875
244,4114.7275390625
245,4110.8251953125
246,4104.57080078125
247,4100.02880859375
248,4077.9189453125
249,4052.44482421875
250,4044.1591796875
251,4039.71728515625
252,4018.34423828125
253,4017.72802734375
254,4007.2041015625
255,3973.4482421875
256,3967.0849609375
257,3956.568359375
258,3946.7900390625
259,3924.1103515625
260,3913.36767578125
261,3911.1884765625
262,3899.9091796875
263,3895.97998046875
264,3894.73486328125
265,3877.85791015625
266,3877.068359375
267,3869.826171875
268,3866.01171875
269,3864.7099609375
270,3859.36328125
271,3851.98828125
272,3836.38037109375
273,3828.43408203125
274,3820.490234375
275,3815.626953125
276,3804.37548828125
277,3801.77587890625
278,3801.63232421875
279,3795.1376953125
280,3789.92529296875
281,3782.7177734375
282,3773.953125
283,3751.02880859375
284,3728.46142578125
285,3725.2685546875
286,3709.06689453125
287,3708.333984375
288,3702.677734375
289,3702.2578125
290,3699.7900390625
291,3697.64599609375
292,3697.05029296875
293,3694.8720703125
294,3693.29150390625
295,3692.3583984375
296,3684.8095703125
297,3680.3994140625
298,3664.2255859375
299,3650.853515625
300,3649.0439453125
301,3648.4482421875
302,3641.9990234375
303,3638.01953125
304,3624.1064453125
305,3621.42138671875
306,3619.849609375
307,3599.3974609375
308,3597.109375
309,3586.8955078125
310,3584.8046875
311,3573.072265625
312,3567.98388671875
313,3559.33056640625
314,3556.22119140625
315,3543.66796875
316,3542.75439453125
317,3542.1142578125
318,3525.88671875
319,3524.72314453125
320,3520.173828125
321,3510.4736328125
322,3501.55322265625
323,3499.0537109375
324,3499.0537109375
325,3496.59375
326,3489.255859375
327,3471.0048828125
328,3469.650390625
329,3457.4638671875
330,3454.35205078125
331,3447.4560546875
332,3423.64697265625
333,3388.33544921875
334,3383.392578125
335,3378.46728515625
336,3370.01953125
337,3364.04736328125
338,3360.43896484375
339,3351.72216796875
340,3346.603515625
341,3346.46435546875
342,3340.10107421875
343,3326.72900390625
344,3320.5947265625
345,3311.5751953125
346,3303.119140625
347,3299.13330078125
348,3290.87646484375
349,3290.326171875
350,3289.4287109375
351,3285.91845703125
352,3282.65185546875
353,3276.8828125
354,3254.15380859375
355,3245.162109375
356,3240.09716796875
357,3236.56884765625
358,3216.15185546875
359,3212.5068359375
360,3212.29638671875
361,3201.87548828125
362,3200.7998046875
363,3200.2041015625
364,3199.1357421875
365,3192.3193359375
366,3165.8828125
367,3163.11083984375
368,3160.681640625
369,3159.15283203125
370,3157.0830078125
371,3149.1494140625
372,3145.5546875
373,3141.17138671875
374,3126.69677734375
375,3118.52392578125
376,3113.32373046875
377,3113.2900390625
378,3113.09765625
379,3106.96240234375
380,3100.97509765625
381,3100.79931640625
382,3099.29931640625
383,3095.85009765625
384,3094.35009765625
385,3091.3232421875
386,3088.97998046875
387,3088.1044921875
388,3084.400390625
389,3083.947265625
390,3076.482421875
391,3072.921875
392,3070.99951171875
393,3065.73876953125
394,3062.4423828125
395,3055.7568359375
396,3052.791015625
397,3052.5595703125
398,3052.36767578125
399,3052.0537109375
400,3036.78857421875
401,3035.68798828125
402,3018.97509765625
403,3012.1328125
404,3008.00341796875
405,3005.40185546875
406,2997.77294921875
407,2994.6025390625
408,2993.390625
409,2986.744140625
410,2981.626953125
411,2975.5751953125
412,2971.9033203125
413,2963.98193359375
414,2934.77783203125
415,2932.037109375
416,2923.60888671875
417,2922.70458984375
418,2920.328125
419,2916.14599609375
420,2912.72265625
421,2911.53857421875
422,2909.92626953125
423,2906.40771484375
424,2903.197265625
425,2901.67041015625
426,2901.07373046875
427,2900.2900390625
428,2892.90576171875
429,2890.04833984375
430,2879.3076171875
431,2873.17041015625
432,2867.8486328125
433,2867.76904296875
434,2863.30322265625
435,2858.46875
436,2856.716796875
437,2855.84033203125
438,2852.5595703125
439,2851.45703125
440,2847.07666015625
441,2834.66259765625
442,2832.8251953125
443,2829.99853515625
444,2827.59521484375
445,2826.04052734375
446,2824.03466796875
447,2812.65673828125
448,2809.35986328125
449,2804.10205078125
450,2802.2890625
451,2789.14111328125
452,2783.490234375
453,2782.61474609375
454,2779.24609375
455,2777.55908203125
456,2772.74658203125
457,2771.87109375
458,2770.7333984375
459,2766.8330078125
460,2765.90087890625
461,2750.3837890625
462,2744.1865234375
463,2739.15380859375
464,2733.21875
465,2726.77587890625
466,2724.25830078125
467,2723.3515625
468,2723.17919921875
469,2722.30810546875
470,2721.541015625
471,2718.96728515625
472,2718.84228515625
473,2713.484375
474,2702.93798828125
475,2697.705078125
476,2696.9404296875
477,2695.953125
478,2695.302734375
479,2695.19384765625
480,2693.75
481,2691.57080078125
482,2689.56494140625
483,2689.029296875
484,2684.3330078125
485,2680.3759765625
486,2678.6220703125
487,2677.74658203125
488,2677.67431640625
489,2674.015625
490,2670.6591796875
491,2667.87841796875
492,2664.1484375
493,2664.1484375
494,2654.28125
495,2647.83984375
496,2647.04248046875
497,2640.90625
498,2639.38037109375
499,2635.1962890625
500,2634.5458984375
501,2633.44140625
502,2633.1015625
503,2632.56591796875
504,2631.22705078125
505,2631.0400390625
506,2626.685546875
507,2624.677734375
508,2624.234375
509,2616.1123046875
510,2613.33837890625
511,2610.42919921875
512,2604.9453125
513,2602.51220703125
514,2596.60400390625
515,2594.39794921875
516,2586.962890625
517,2586.05419921875
518,2585.2109375
519,2584.4169921875
520,2577.73974609375
521,2576.21923828125
522,2571.61083984375
523,2567.0283203125
524,2565.474609375
525,2562.6201171875
526,2561.064453125
527,2560.2724609375
528,2557.95703125
529,2548.5087890625
530,2535.390625
531,2523.4072265625
532,2522.0166015625
533,2520.76220703125
534,2517.4091796875
535,2517.4091796875
536,2515.6552734375
537,2513.140625
538,2510.17041015625
539,2509.26708984375
540,2503.44482421875
541,2498.7763671875
542,2493.59765625
543,2488.03173828125
544,2487.806640625
545,2480.56787109375
546,2476.671875
547,2475.18310546875
548,2472.59814453125
549,2471.80419921875
550,2469.04345703125
551,2466.54443359375
552,2466.48876953125
553,2465.44287109375
554,2463.68896484375
555,2457.5546875
556,2456.0
557,2455.37646484375
558,2451.193359375
559,2451.138671875
560,2443.19482421875
561,2441.9765625
562,2438.69482421875
563,2434.7666015625
564,2429.7060546875
565,2426.0947265625
566,2423.54296875
567,2422.2421875
568,2419.38671875
569,2419.3857421875
570,2414.7783203125
571,2410.6220703125
572,2410.32568359375
573,2409.5205078125
574,2409.06640625
575,2402.5078125
576,2392.41357421875
577,2391.5390625
578,2391.5390625
579,2391.5390625
580,2389.8408203125
581,2388.6826171875
582,2385.8271484375
583,2381.10400390625
584,2379.62548828125
585,2373.953125
586,2373.5576171875
587,2369.12109375
588,2355.970703125
589,2355.576171875
590,2353.6787109375
591,2349.8642578125
592,2349.43896484375
593,2345.3662109375
594,2340.44921875
595,2337.5947265625
596,2337.5947265625
597,2336.26513671875
598,2327.9580078125
599,2320.25830078125
600,2319.61328125
601,2319.15576171875
602,2317.859375
603,2314.80615234375
604,2310.3955078125
605,2307.76171875
606,2305.333984375
607,2305.1484375
608,2301.31591796875
609,2298.322265625
610,2297.8701171875
611,2296.31201171875
612,2295.50390625
613,2294.1669921875
614,2280.5908203125
615,2280.1123046875
616,2275.67431640625
617,2268.328125
618,2260.177734375
619,2256.08154296875
620,2253.365234375
621,2248.447265625
622,2246.8046875
623,2246.44189453125
624,2243.7841796875
625,2243.498046875
626,2236.771484375
627,2231.4267578125
628,2231.4267578125
629,2230.775390625
630,2228.3720703125
631,2226.39306640625
632,2225.57666015625
633,2225.38525390625
634,2225.28955078125
635,2223.3125
636,2218.50390625
637,2214.71728515625
638,2209.61376953125
639,2207.083984375
640,2204.8779296875
641,2203.63720703125
642,2198.9697265625
643,2197.865234375
644,2192.38037109375
645,2191.08056640625
646,2191.08056640625
647,2189.52490234375
648,2186.6982421875
649,2185.1435546875
650,2182.7412109375
651,2180.3369140625
652,2179.8310546875
653,2178.583984375
654,2176.94677734375
655,2176.60498046875
656,2171.3173828125
657,2170.29833984375
658,2169.79150390625
659,2169.08447265625
660,2166.5126953125
661,2166.5126953125
662,2162.77880859375
663,2160.150390625
664,2158.3984375
665,2158.3984375
666,2158.396484375
667,2157.9130859375
668,2157.52099609375
669,2156.41845703125
670,2155.08984375
671,2154.693359375
672,2153.7890625
673,2153.50830078125
674,2150.2841796875
675,2150.05712890625
676,2142.39404296875
677,2142.169921875
678,2139.53955078125
679,2134.92919921875
680,2132.49658203125
681,2132.48046875
682,2128.2880859375
683,2127.21630859375
684,2116.94873046875
685,2113.8681640625
686,2111.88916015625
687,2111.23779296875
688,2109.712890625
689,2109.48583984375
690,2107.505859375
691,2107.05810546875
692,2101.5986328125
693,2100.91015625
694,2098.28857421875
695,2093.484375
696,2087.80322265625
697,2085.3701171875
698,2085.3701171875
699,2085.13671875
700,2083.529296875
701,2081.2119140625
702,2077.255859375
703,2077.2548828125
704,2071.796875
705,2071.5439453125
706,2067.12939453125
707,2063.25146484375
708,2062.77587890625
709,2062.77587890625
710,2062.77587890625
711,2061.490234375
712,2061.02734375
713,2057.10791015625
714,2053.33642578125
715,2048.30029296875
716,2048.30029296875
717,2043.6953125
718,2043.08544921875
719,2041.0625
720,2039.57666015625
721,2036.05810546875
722,2035.2158203125
723,2033.82470703125
724,2028.20068359375
725,2026.5869140625
726,2026.5869140625
727,2026.5859375
728,2024.685546875
729,2012.341796875
730,2012.111328125
731,2010.65673828125
732,2007.27587890625
733,2004.87353515625
734,2004.5498046875
735,2002.66748046875
736,2002.2431640625
737,1997.6357421875
738,1997.6357421875
739,1997.21044921875
740,1996.9296875
741,1991.36865234375
742,1990.39794921875
743,1990.39794921875
744,1990.1708984375
745,1985.78857421875
746,1985.25048828125
747,1983.4716796875
748,1983.16015625
749,1982.5087890625
750,1981.40625
751,1977.67431640625
752,1975.92236328125
753,1972.970703125
754,1971.96337890625
755,1970.01123046875
756,1968.6845703125
757,1964.7255859375
758,1963.30126953125
759,1959.69189453125
760,1958.59033203125
761,1956.841796875
762,1952.22802734375
763,1951.154296875
764,1950.0517578125
765,1946.97119140625
766,1946.5458984375
767,1945.66943359375
768,1944.76416015625
769,1943.888671875
770,1943.01220703125
771,1942.81396484375
772,1942.5869140625
773,1941.51318359375
774,1940.8349609375
775,1939.7333984375
776,1939.50634765625
777,1939.08203125
778,1937.185546875
779,1936.45263671875
780,1933.85107421875
781,1933.37109375
782,1932.66748046875
783,1932.04248046875
784,1929.63916015625
785,1928.33740234375
786,1928.310546875
787,1927.23583984375
788,1926.58544921875
789,1925.2578125
790,1923.9013671875
791,1922.1181640625
792,1921.7509765625
793,1921.6640625
794,1920.6484375
795,1920.4013671875
796,1918.72509765625
797,1918.02001953125
798,1916.4921875
799,1916.0400390625
800,1914.82275390625
801,1911.20556640625
802,1910.41162109375
803,1909.25439453125
804,1904.24853515625
805,1903.54443359375
806,1902.44091796875
807,1899.810546875
808,1899.6123046875
809,1897.576171875
810,1896.306640625
811,1892.3466796875
812,1889.26611328125
813,1889.06884765625
814,1887.95361328125
815,1887.7392578125
816,1887.001953125
817,1879.162109375
818,1877.8720703125
819,1875.66796875
820,1874.59326171875
821,1874.59326171875
822,1873.03662109375
823,1872.38720703125
824,1869.19091796875
825,1867.12841796875
826,1864.02001953125
827,1863.76171875
828,1863.40185546875
829,1860.8037109375
830,1856.39404296875
831,1855.5224609375
832,1854.6318359375
833,1853.77001953125
834,1851.150390625
835,1849.5712890625
836,1847.22265625
837,1845.64208984375
838,1845.64208984375
839,1845.64208984375
840,1845.3837890625
841,1843.43603515625
842,1839.75537109375
843,1836.24951171875
844,1834.86865234375
845,1829.07080078125
846,1827.45263671875
847,1823.97119140625
848,1813.20751953125
849,1812.982421875
850,1809.453125
851,1806.62109375
852,1806.62109375
853,1804.6904296875
854,1803.1142578125
855,1802.05859375
856,1801.15576171875
857,1796.8408203125
858,1796.61474609375
859,1794.888671875
860,1794.14599609375
861,1793.8984375
862,1790.16552734375
863,1788.30224609375
864,1788.02392578125
865,1787.48046875
866,1786.8857421875
867,1786.25830078125
868,1781.17578125
869,1781.17578125
870,1781.17578125
871,1780.94873046875
872,1779.9619140625
873,1779.26416015625
874,1778.3896484375
875,1777.13427734375
876,1776.14208984375
877,1774.814453125
878,1772.72412109375
879,1770.43115234375
880,1769.78076171875
881,1765.36962890625
882,1765.0888671875
883,1763.58984375
884,1762.091796875
885,1759.40673828125
886,1757.0302734375
887,1755.73046875
888,1753.75048828125
889,1751.5732421875
890,1750.24462890625
891,1749.369140625
892,1749.369140625
893,1748.583984375
894,1747.6943359375
895,1745.63623046875
896,1743.31591796875
897,1743.0078125
898,1743.0078125
899,1743.0078125
900,1743.0078125
901,1742.78076171875
902,1736.646484375
903,1736.646484375
904,1735.796875
905,1734.01611328125
906,1733.1396484375
907,1732.91357421875
908,1732.4892578125
909,1731.38671875
910,1730.28515625
911,1726.7783203125
912,1726.72705078125
913,1725.0810546875
914,1724.9697265625
915,1724.486328125
916,1724.375
917,1723.923828125
918,1722.59326171875
919,1721.29345703125
920,1721.0673828125
921,1721.0673828125
922,1720.38916015625
923,1719.08837890625
924,1718.89013671875
925,1718.23974609375
926,1717.5625
927,1717.5625
928,1717.5625
929,1717.5625
930,1716.23291015625
931,1714.7060546875
932,1714.40283203125
933,1711.201171875
934,1708.796875
935,1708.27001953125
936,1707.8916015625
937,1707.6943359375
938,1705.291015625
939,1704.83984375
940,1704.83984375
941,1700.65478515625
942,1700.00439453125
943,1698.61376953125
944,1698.478515625
945,1698.478515625
946,1698.478515625
947,1697.60009765625
948,1696.00244140625
949,1693.869140625
950,1692.1171875
951,1691.60009765625
952,1689.09033203125
953,1688.38427734375
954,1688.38427734375
955,1682.447265625
956,1679.39453125
957,1679.39453125
958,1679.39453125
959,1679.39453125
960,1678.51708984375
961,1678.291015625
962,1678.06494140625
963,1677.41455078125
964,1670.85498046875
965,1666.671875
966,1663.220703125
967,1662.6806640625
968,1660.9599609375
969,1654.81640625
970,1653.04296875
971,1653.0361328125
972,1650.94677734375
973,1650.41455078125
974,1646.9130859375
975,1646.25830078125
976,1644.27197265625
977,1643.39501953125
978,1635.50048828125
979,1634.865234375
980,1634.865234375
981,1632.88525390625
982,1631.13818359375
983,1630.68017578125
984,1623.263671875
985,1622.35791015625
986,1622.33984375
987,1622.33984375
988,1621.91552734375
989,1620.9521484375
990,1615.78125
991,1607.46875
992,1607.380859375
993,1606.84423828125
994,1603.05859375
995,1598.697265625
996,1595.7919921875
997,1595.08251953125
998,1589.82373046875
999,1585.12841796875

==> communication_costs/lastfm/sage_es.csv <==
Sno,node
0,3746.8798828125
1,2536.82470703125
2,2512.93115234375
3,2446.958984375
4,2306.4755859375
5,2295.6259765625
6,2235.47314453125
7,2187.76611328125
8,2177.87939453125
9,2172.791015625
10,2102.68115234375
11,2094.18701171875
12,2081.92236328125
13,2066.13330078125
14,2062.8388671875
15,2057.54345703125
16,2042.41552734375
17,2041.0859375
18,2029.69482421875
19,2027.30615234375
20,2020.306640625
21,2011.09375
22,1988.72705078125
23,1987.67236328125
24,1985.22509765625
25,1980.6337890625
26,1974.9033203125
27,1963.3154296875
28,1951.9462890625
29,1942.01953125
30,1941.39794921875
31,1940.09130859375
32,1931.7578125
33,1931.29248046875
34,1915.986328125
35,1915.97802734375
36,1898.01806640625
37,1881.34326171875
38,1876.78759765625
39,1872.37548828125
40,1865.13134765625
41,1854.42333984375
42,1853.10302734375
43,1850.45947265625
44,1842.798828125
45,1839.97802734375
46,1828.7802734375
47,1826.34814453125
48,1826.15673828125
49,1822.4140625
50,1818.28564453125
51,1817.5654296875
52,1812.3564453125
53,1803.36279296875
54,1800.2783203125
55,1783.650390625
56,1782.2958984375
57,1773.24365234375
58,1772.26025390625
59,1767.974609375
60,1766.576171875
61,1761.04931640625
62,1738.49658203125
63,1732.99365234375
64,1731.9140625
65,1724.22216796875
66,1721.2041015625
67,1717.037109375
68,1713.2890625
69,1702.98876953125
70,1702.78955078125
71,1694.9072265625
72,1688.31982421875
73,1687.86181640625
74,1687.236328125
75,1685.21337890625
76,1677.640625
77,1675.60400390625
78,1673.611328125
79,1673.416015625
80,1665.28662109375
81,1664.6494140625
82,1663.07373046875
83,1658.26513671875
84,1655.8359375
85,1655.6357421875
86,1654.75439453125
87,1652.25537109375
88,1651.6787109375
89,1651.30224609375
90,1624.27734375
91,1621.00537109375
92,1618.19970703125
93,1617.29443359375
94,1599.14453125
95,1591.65283203125
96,1579.603515625
97,1576.27978515625
98,1575.025390625
99,1562.263671875
100,1561.90087890625
101,1554.43896484375
102,1552.41552734375
103,1549.62939453125
104,1548.07666015625
105,1543.2421875
106,1534.228515625
107,1532.30029296875
108,1524.373046875
109,1511.01220703125
110,1508.85986328125
111,1493.908203125
112,1482.76513671875
113,1480.7880859375
114,1478.833984375
115,1474.80712890625
116,1456.66943359375
117,1451.82177734375
118,1448.81005859375
119,1440.4697265625
120,1440.0712890625
121,1427.52001953125
122,1427.32080078125
123,1424.91748046875
124,1413.7255859375
125,1411.0673828125
126,1410.49658203125
127,1407.43994140625
128,1407.34228515625
129,1400.57666015625
130,1396.6982421875
131,1393.42041015625
132,1390.45654296875
133,1387.029296875
134,1386.80322265625
135,1383.29833984375
136,1379.6552734375
137,1376.48388671875
138,1373.43017578125
139,1373.23388671875
140,1370.09765625
141,1367.49609375
142,1366.87353515625
143,1357.8310546875
144,1347.93798828125
145,1346.7099609375
146,1345.47607421875
147,1337.748046875
148,1337.72119140625
149,1336.81787109375
150,1322.3720703125
151,1305.837890625
152,1302.86279296875
153,1299.75732421875
154,1297.15185546875
155,1289.69091796875
156,1284.708984375
157,1283.38232421875
158,1283.37939453125
159,1283.18212890625
160,1278.5478515625
161,1277.046875
162,1275.46630859375
163,1273.0888671875
164,1272.1875
165,1262.119140625
166,1255.78369140625
167,1246.56689453125
168,1244.587890625
169,1241.30615234375
170,1232.51953125
171,1228.13330078125
172,1225.33349609375
173,1222.6484375
174,1221.8017578125
175,1221.77294921875
176,1220.07470703125
177,1215.01708984375
178,1210.6318359375
179,1206.05126953125
180,1199.2109375
181,1195.7041015625
182,1191.802734375
183,1190.97802734375
184,1190.4462890625
185,1185.0703125
186,1180.40771484375
187,1173.34326171875
188,1173.14501953125
189,1171.92578125
190,1171.19287109375
191,1167.23291015625
192,1166.412109375
193,1165.109375
194,1160.47412109375
195,1152.931640625
196,1152.7841796875
197,1143.34521484375
198,1143.19677734375
199,1142.4091796875
200,1138.53466796875
201,1138.3095703125
202,1136.3603515625
203,1132.400390625
204,1121.431640625
205,1120.98046875
206,1120.80908203125
207,1118.375
208,1110.93896484375
209,1110.9111328125
210,1109.58447265625
211,1102.62548828125
212,1101.72509765625
213,1097.33984375
214,1097.11474609375
215,1086.767578125
216,1086.5712890625
217,1081.365234375
218,1079.412109375
219,1078.962890625
220,1078.5078125
221,1077.15625
222,1075.52392578125
223,1069.744140625
224,1067.9931640625
225,1067.3408203125
226,1062.4794921875
227,1061.6318359375
228,1048.48486328125
229,1044.30078125
230,1042.37646484375
231,1037.9384765625
232,1034.234375
233,1033.3857421875
234,1018.23193359375
235,1017.78271484375
236,1017.1025390625
237,1014.52587890625
238,1011.193359375
239,1005.484375
240,993.29248046875
241,984.302734375
242,982.099609375
243,981.22119140625
244,979.66845703125
245,974.73486328125
246,974.60693359375
247,972.880859375
248,972.80126953125
249,971.5791015625
250,969.40185546875
251,966.49365234375
252,966.09619140625
253,965.39013671875
254,964.99365234375
255,963.3193359375
256,961.93896484375
257,953.82470703125
258,947.2373046875
259,936.0703125
260,929.90625
261,929.2568359375
262,921.197265625
263,920.06689453125
264,916.56103515625
265,915.71142578125
266,913.2265625
267,912.80224609375
268,912.47607421875
269,906.9736328125
270,905.59130859375
271,905.166015625
272,899.68310546875
273,899.48291015625
274,898.6064453125
275,897.9033203125
276,897.47802734375
277,897.052734375
278,894.04345703125
279,892.4443359375
280,888.9375
281,888.31591796875
282,888.0888671875
283,886.025390625
284,884.982421875
285,880.89501953125
286,879.60400390625
287,876.5302734375
288,873.63916015625
289,873.61328125
290,870.07958984375
291,869.00390625
292,867.47802734375
293,867.1962890625
294,866.150390625
295,864.26708984375
296,859.58984375
297,857.80908203125
298,857.15869140625
299,852.8310546875
300,851.24755859375
301,850.00341796875
302,849.3671875
303,846.89404296875
304,844.94287109375
305,842.458984375
306,838.3544921875
307,837.7060546875
308,835.72509765625
309,830.26904296875
310,830.01611328125
311,825.8330078125
312,824.35888671875
313,824.05029296875
314,821.7275390625
315,817.94287109375
316,816.0654296875
317,810.505859375
318,809.404296875
319,808.1640625
320,807.87744140625
321,806.52099609375
322,804.794921875
323,804.57080078125
324,802.02001953125
325,800.892578125
326,800.640625
327,799.7919921875
328,799.11279296875
329,798.6875
330,797.95654296875
331,797.73046875
332,796.28515625
333,796.00634765625
334,791.90283203125
335,789.021484375
336,789.021484375
337,785.79443359375
338,785.79443359375
339,785.513671875
340,784.63720703125
341,783.109375
342,782.03564453125
343,781.1591796875
344,780.48193359375
345,780.02978515625
346,778.72705078125
347,778.27392578125
348,777.42529296875
349,776.62646484375
350,775.67431640625
351,774.51708984375
352,773.8935546875
353,772.61865234375
354,770.3876953125
355,766.9990234375
356,766.9375
357,766.8818359375
358,765.80517578125
359,764.67578125
360,762.5263671875
361,759.6171875
362,758.54150390625
363,756.8154296875
364,755.0634765625
365,753.5634765625
366,750.00390625
367,745.947265625
368,743.697265625
369,743.66943359375
370,740.1904296875
371,739.7392578125
372,738.35498046875
373,738.21044921875
374,737.55908203125
375,736.65673828125
376,731.9423828125
377,731.85009765625
378,729.44384765625
379,726.19384765625
380,725.63330078125
381,725.064453125
382,724.38720703125
383,721.5576171875
384,720.54150390625
385,717.57373046875
386,715.59375
387,713.8408203125
388,712.56689453125
389,712.341796875
390,711.91552734375
391,709.71240234375
392,709.0888671875
393,708.3837890625
394,707.70654296875
395,700.29638671875
396,699.84521484375
397,697.83837890625
398,696.84423828125
399,695.662109375
400,694.83935546875
401,693.3759765625
402,689.3544921875
403,688.703125
404,685.462890625
405,683.68603515625
406,682.7392578125
407,682.56787109375
408,682.51220703125
409,682.341796875
410,682.31591796875
411,680.20263671875
412,677.2822265625
413,675.728515625
414,674.826171875
415,674.70751953125
416,673.16259765625
417,671.79541015625
418,671.59912109375
419,671.3720703125
420,670.72265625
421,669.84521484375
422,669.763671875
423,666.99072265625
424,666.962890625
425,666.18798828125
426,666.1142578125
427,665.462890625
428,665.23779296875
429,663.08740234375
430,662.3564453125
431,661.73193359375
432,661.73193359375
433,660.43017578125
434,659.7529296875
435,658.87548828125
436,655.849609375
437,655.37158203125
438,655.37060546875
439,653.61767578125
440,653.029296875
441,652.0908203125
442,650.95947265625
443,650.736328125
444,648.50244140625
445,647.75439453125
446,646.01025390625
447,645.89990234375
448,645.728515625
449,643.75048828125
450,641.96875
451,639.5673828125
452,639.14111328125
453,636.7119140625
454,635.5068359375
455,634.65576171875
456,634.560546875
457,634.33349609375
458,633.93701171875
459,633.88330078125
460,633.68408203125
461,629.27490234375
462,629.27490234375
463,628.9951171875
464,628.34375
465,628.02783203125
466,628.0
467,625.9951171875
468,625.76904296875
469,624.9814453125
470,622.51611328125
471,622.51513671875
472,621.1318359375
473,620.11181640625
474,619.6328125
475,617.65478515625
476,617.06103515625
477,616.80615234375
478,616.10009765625
479,615.4775390625
480,612.59326171875
481,612.39697265625
482,611.7734375
483,611.7734375
484,611.771484375
485,611.3759765625
486,611.3759765625
487,610.869140625
488,610.0634765625
489,610.0185546875
490,609.54052734375
491,609.34130859375
492,609.314453125
493,609.14111328125
494,607.84033203125
495,607.33544921875
496,605.158203125
497,604.98583984375
498,604.78955078125
499,602.5546875
500,602.52783203125
501,602.501953125
502,598.7978515625
503,596.0380859375
504,595.5439453125
505,595.37158203125
506,595.091796875
507,594.6396484375
508,594.41357421875
509,593.39453125
510,592.53076171875
511,592.51708984375
512,592.26416015625
513,591.86669921875
514,590.90966796875
515,589.9072265625
516,589.66162109375
517,589.1826171875
518,589.04541015625
519,584.40380859375
520,583.7607421875
521,583.0732421875
522,583.04736328125
523,582.90478515625
524,582.1708984375
525,581.9716796875
526,580.89697265625
527,578.43896484375
528,577.5625
529,577.39111328125
530,577.39013671875
531,576.7490234375
532,576.48583984375
533,575.89794921875
534,575.58251953125
535,575.4130859375
536,575.0244140625
537,574.98779296875
538,574.7060546875
539,574.13671875
540,573.18017578125
541,572.38818359375
542,572.3046875
543,571.90625
544,571.5068359375
545,571.50439453125
546,570.97509765625
547,570.8037109375
548,570.09765625
549,569.22119140625
550,568.87548828125
551,568.87353515625
552,568.17431640625
553,567.6953125
554,567.2978515625
555,564.89453125
556,563.31298828125
557,562.4375
558,562.0390625
559,561.1357421875
560,559.8896484375
561,559.8896484375
562,559.40869140625
563,557.828125
564,557.4306640625
565,555.19873046875
566,554.54736328125
567,552.7685546875
568,551.9736328125
569,551.9189453125
570,551.666015625
571,551.466796875
572,551.3232421875
573,550.19287109375
574,549.31640625
575,548.89208984375
576,548.7099609375
577,548.44091796875
578,548.44091796875
579,547.9609375
580,547.93505859375
581,547.78857421875
582,547.5625
583,547.33740234375
584,546.68701171875
585,546.08251953125
586,545.33154296875
587,545.21142578125
588,544.455078125
589,544.255859375
590,543.44970703125
591,542.703125
592,542.703125
593,542.5810546875
594,541.70458984375
595,541.69970703125
596,541.42724609375
597,540.8203125
598,540.154296875
599,539.94580078125
600,539.4501953125
601,539.4501953125
602,538.17822265625
603,537.32177734375
604,536.81884765625
605,536.81787109375
606,536.43115234375
607,535.943359375
608,535.71630859375
609,534.8408203125
610,534.6923828125
611,534.6416015625
612,534.36083984375
613,534.16357421875
614,532.8359375
615,532.8359375
616,532.06640625
617,531.16943359375
618,531.08203125
619,531.08203125
620,530.45947265625
621,530.45947265625
622,529.978515625
623,529.58203125
624,528.48046875
625,527.8291015625
626,527.60205078125
627,527.4326171875
628,527.35009765625
629,526.95166015625
630,524.80126953125
631,523.36083984375
632,523.2744140625
633,521.46875
634,521.29638671875
635,520.365234375
636,519.318359375
637,518.359375
638,518.16015625
639,518.03076171875
640,517.73583984375
641,517.564453125
642,517.154296875
643,515.1064453125
644,514.22998046875
645,513.77685546875
646,512.47802734375
647,512.47802734375
648,512.47802734375
649,512.2509765625
650,511.2041015625
651,511.2021484375
652,507.51513671875
653,507.3896484375
654,506.6279296875
655,503.96533203125
656,503.96435546875
657,503.16259765625
658,503.08984375
659,503.08984375
660,503.08984375
661,503.033203125
662,501.56005859375
663,501.3681640625
664,501.0830078125
665,500.630859375
666,500.630859375
667,500.45849609375
668,499.65869140625
669,499.623046875
670,499.41259765625
671,496.89892578125
672,496.7265625
673,496.12158203125
674,494.9755859375
675,494.9755859375
676,494.9755859375
677,494.34765625
678,492.6298828125
679,491.74267578125
680,491.18701171875
681,491.09814453125
682,490.3662109375
683,489.23583984375
684,488.61328125
685,488.2275390625
686,486.861328125
687,486.861328125
688,486.861328125
689,485.98388671875
690,485.505859375
691,485.505859375
692,484.93701171875
693,484.93603515625
694,484.72607421875
695,484.40234375
696,484.23095703125
697,483.8564453125
698,483.12841796875
699,483.12841796875
700,483.12744140625
701,482.306640625
702,482.0947265625
703,481.77294921875
704,481.3466796875
705,480.5537109375
706,480.4990234375
707,480.2998046875
708,478.7470703125
709,478.7470703125
710,477.92431640625
711,477.755859375
712,477.7001953125
713,477.69921875
714,476.83203125
715,476.51513671875
716,475.97216796875
717,472.439453125
718,472.4384765625
719,472.21337890625
720,472.01513671875
721,471.3369140625
722,470.7421875
723,470.6328125
724,470.46142578125
725,470.46142578125
726,470.40576171875
727,470.15185546875
728,469.75439453125
729,468.94384765625
730,468.06787109375
731,467.7763671875
732,467.7763671875
733,467.5244140625
734,466.95458984375
735,466.95458984375
736,466.529296875
737,466.24951171875
738,465.427734375
739,465.20166015625
740,464.9755859375
741,464.5830078125
742,464.3251953125
743,464.32421875
744,463.68505859375
745,462.80859375
746,462.5185546875
747,462.5185546875
748,461.69580078125
749,461.4150390625
750,460.8193359375
751,460.53857421875
752,460.3662109375
753,460.17724609375
754,460.17578125
755,459.716796875
756,459.49072265625
757,459.43701171875
758,458.78564453125
759,458.42431640625
760,457.5546875
761,457.03271484375
762,456.2109375
763,456.15625
764,455.98583984375
765,455.7841796875
766,454.88232421875
767,454.404296875
768,454.0595703125
769,453.30078125
770,452.27685546875
771,451.77392578125
772,450.5390625
773,450.27294921875
774,448.748046875
775,448.748046875
776,448.0966796875
777,447.21923828125
778,446.994140625
779,446.76708984375
780,446.2900390625
781,446.2900390625
782,446.11767578125
783,446.11669921875
784,446.06298828125
785,446.06298828125
786,445.8916015625
787,445.890625
788,445.638671875
789,445.296875
790,444.31005859375
791,443.26220703125
792,442.8369140625
793,441.77099609375
794,441.7353515625
795,441.51025390625
796,441.51025390625
797,441.05810546875
798,440.07177734375
799,439.55810546875
800,438.8798828125
801,438.65380859375
802,438.65283203125
803,438.25732421875
804,436.53662109375
805,436.50439453125
806,435.60009765625
807,435.4287109375
808,434.55224609375
809,434.2724609375
810,434.2724609375
811,434.2724609375
812,433.5654296875
813,433.025390625
814,432.46484375
815,431.6142578125
816,429.0126953125
817,428.78662109375
818,428.78564453125
819,427.03466796875
820,426.869140625
821,426.6083984375
822,426.212890625
823,426.017578125
824,425.958984375
825,425.5068359375
826,425.11474609375
827,424.458984375
828,423.22021484375
829,421.404296875
830,419.8515625
831,419.8515625
832,419.796875
833,419.56982421875
834,418.96337890625
835,418.693359375
836,418.693359375
837,417.16650390625
838,416.35546875
839,416.34912109375
840,416.34521484375
841,416.3447265625
842,413.73046875
843,413.490234375
844,413.490234375
845,413.43359375
846,413.20849609375
847,412.7294921875
848,412.5859375
849,412.55908203125
850,412.55908203125
851,411.96142578125
852,411.736328125
853,411.70947265625
854,411.681640625
855,411.1181640625
856,410.1826171875
857,409.359375
858,408.880859375
859,408.8251953125
860,408.65576171875
861,408.45361328125
862,407.59716796875
863,407.3271484375
864,407.12890625
865,407.12890625
866,406.73828125
867,405.8828125
868,405.3212890625
869,404.9833984375
870,404.2177734375
871,404.04736328125
872,400.767578125
873,400.767578125
874,400.767578125
875,400.765625
876,399.89013671875
877,399.69677734375
878,398.82568359375
879,398.8134765625
880,398.58935546875
881,398.5615234375
882,398.13720703125
883,398.08349609375
884,398.08349609375
885,398.08349609375
886,396.158203125
887,396.103515625
888,395.5078125
889,395.5068359375
890,394.63134765625
891,394.45849609375
892,394.40625
893,394.40625
894,394.40625
895,394.40625
896,394.40625
897,392.69091796875
898,392.685546875
899,391.5498046875
900,390.93505859375
901,390.845703125
902,389.7421875
903,388.92041015625
904,388.6953125
905,388.044921875
906,388.044921875
907,388.044921875
908,388.0439453125
909,387.81689453125
910,387.16748046875
911,387.16748046875
912,385.189453125
913,384.31103515625
914,384.0859375
915,383.916015625
916,383.91552734375
917,383.9150390625
918,382.15966796875
919,382.15771484375
920,381.68359375
921,381.68359375
922,381.68359375
923,381.68359375
924,381.6826171875
925,380.66259765625
926,380.42626953125
927,380.4208984375
928,380.40625
929,380.40478515625
930,380.15576171875
931,379.9296875
932,379.70361328125
933,379.05322265625
934,378.45849609375
935,378.40283203125
936,377.7939453125
937,376.19775390625
938,376.04638671875
939,376.0224609375
940,375.322265625
941,375.322265625
942,375.322265625
943,375.322265625
944,375.322265625
945,375.322265625
946,375.3212890625
947,375.1591796875
948,375.09521484375
949,373.41552734375
950,373.34228515625
951,373.34228515625
952,372.9736328125
953,372.9736328125
954,372.53759765625
955,372.529296875
956,372.5263671875
957,372.23974609375
958,372.0146484375
959,370.48681640625
960,369.8935546875
961,369.466796875
962,369.13232421875
963,369.06103515625
964,368.9609375
965,368.9609375
966,368.9609375
967,368.9599609375
968,368.15625
969,368.14453125
970,368.14013671875
971,367.63134765625
972,366.611328125
973,365.22802734375
974,363.751953125
975,363.2490234375
976,362.599609375
977,362.599609375
978,362.599609375
979,362.599609375
980,362.599609375
981,362.22900390625
982,362.00390625
983,359.96923828125
984,359.38623046875
985,359.376953125
986,359.37451171875
987,359.37353515625
988,359.37353515625
989,358.52490234375
990,358.298828125
991,357.990234375
992,357.6171875
993,357.59375
994,357.39453125
995,356.8876953125
996,356.51904296875
997,356.51904296875
998,356.23828125
999,356.23828125

==> communication_costs/pubmed/gat_400.csv <==
Sno,node
0,4466.789993286133
1,4099.066879272461
2,3774.037872314453
3,3699.6817932128906
4,3697.1893615722656
5,3601.937286376953
6,3600.404525756836
7,3566.5936431884766
8,3439.0405883789062
9,3423.9087677001953
10,3416.4955291748047
11,3403.1563873291016
12,3370.1517944335938
13,3366.7769470214844
14,3318.3211059570312
15,3288.275634765625
16,3279.4407806396484
17,3244.4337463378906
18,3228.590591430664
19,3216.3792724609375
20,3212.850326538086
21,3208.3431854248047
22,3197.0009155273438
23,3167.5516967773438
24,3157.576400756836
25,3136.8641967773438
26,3099.902145385742
27,3097.5235748291016
28,3088.1063842773438
29,3077.1839599609375
30,3064.8779296875
31,3062.3953247070312
32,3051.059860229492
33,3032.3460083007812
34,3022.977996826172
35,3008.6361541748047
36,2980.0476684570312
37,2976.129837036133
38,2963.7649688720703
39,2948.0343627929688
40,2936.14501953125
41,2918.942825317383
42,2914.4983673095703
43,2902.6223907470703
44,2896.2008209228516
45,2869.5820922851562
46,2869.147430419922
47,2863.658416748047
48,2850.345703125
49,2842.9474487304688
50,2836.0631408691406
51,2828.6888122558594
52,2819.785186767578
53,2804.0499420166016
54,2804.0037536621094
55,2802.0121002197266
56,2772.431121826172
57,2769.4800415039062
58,2741.404571533203
59,2718.1886596679688
60,2665.580825805664
61,2642.2349700927734
62,2618.5660858154297
63,2611.665969848633
64,2607.7244262695312
65,2605.2557067871094
66,2587.990447998047
67,2587.009262084961
68,2585.530563354492
69,2576.1590118408203
70,2559.391342163086
71,2551.512893676758
72,2503.6657104492188
73,2497.2544860839844
74,2493.316619873047
75,2492.3180084228516
76,2491.8357849121094
77,2466.6829376220703
78,2455.826705932617
79,2437.0927124023438
80,2388.7650604248047
81,2375.9427795410156
82,2374.472122192383
83,2371.509048461914
84,2362.1316528320312
85,2327.611312866211
86,2314.796112060547
87,2303.948989868164
88,2300.9840240478516
89,2295.5634002685547
90,2255.127151489258
91,2240.820327758789
92,2224.5547790527344
93,2220.1150665283203
94,2219.1289672851562
95,2201.86669921875
96,2198.4190979003906
97,2186.581512451172
98,2179.681838989258
99,2169.8206787109375
100,2165.3773193359375
101,2159.9486541748047
102,2150.0887603759766
103,2143.189163208008
104,2130.8609313964844
105,2123.4618530273438
106,2117.5421295166016
107,2086.479736328125
108,2084.0037994384766
109,2080.556198120117
110,2076.1227416992188
111,2076.112014770508
112,2062.812225341797
113,2060.8234252929688
114,2057.383041381836
115,2051.4692993164062
116,2044.0691223144531
117,2037.6569366455078
118,2031.7442932128906
119,2029.7742614746094
120,2021.3809051513672
121,2017.9418640136719
122,2010.039047241211
123,2006.0957489013672
124,2005.1115417480469
125,1999.675796508789
126,1997.2205505371094
127,1995.2354278564453
128,1993.764389038086
129,1984.8795318603516
130,1979.9672546386719
131,1974.5279998779297
132,1969.6034851074219
133,1967.6319732666016
134,1959.2403717041016
135,1953.3334350585938
136,1944.9476013183594
137,1943.9639129638672
138,1935.5765686035156
139,1921.7655792236328
140,1917.817611694336
141,1900.556167602539
142,1896.1295471191406
143,1875.4131469726562
144,1873.4448699951172
145,1860.621353149414
146,1858.1481323242188
147,1852.2364196777344
148,1847.303207397461
149,1846.324462890625
150,1835.9629974365234
151,1834.9728088378906
152,1833.0048065185547
153,1806.3752136230469
154,1805.8822326660156
155,1805.3817596435547
156,1788.1317291259766
157,1781.2212677001953
158,1779.7464141845703
159,1769.8802337646484
160,1761.9900665283203
161,1761.4894561767578
162,1745.7187805175781
163,1744.7306518554688
164,1733.3927459716797
165,1716.6283416748047
166,1703.8011474609375
167,1701.8363037109375
168,1700.844467163086
169,1698.3778076171875
170,1685.0638885498047
171,1684.569564819336
172,1675.6966705322266
173,1674.2076568603516
174,1673.2291870117188
175,1668.3037109375
176,1659.9205627441406
177,1649.0696563720703
178,1645.1191101074219
179,1635.2613830566406
180,1626.878646850586
181,1621.4469909667969
182,1612.0771942138672
183,1606.6530303955078
184,1595.8075561523438
185,1592.8553771972656
186,1582.4964904785156
187,1567.2031555175781
188,1562.7615814208984
189,1555.3692779541016
190,1555.367904663086
191,1554.3797760009766
192,1548.9625549316406
193,1547.4797973632812
194,1546.4954833984375
195,1545.505126953125
196,1542.5564880371094
197,1542.0514068603516
198,1533.1788177490234
199,1524.3045806884766
200,1523.8133850097656
201,1519.3665924072266
202,1514.9253997802734
203,1511.4776611328125
204,1508.514175415039
205,1505.0727233886719
206,1502.603012084961
207,1501.6226501464844
208,1490.2681427001953
209,1479.431640625
210,1471.5352172851562
211,1468.5792236328125
212,1467.5906829833984
213,1459.2080841064453
214,1452.7952117919922
215,1450.8211212158203
216,1449.3427276611328
217,1442.4473571777344
218,1435.0504455566406
219,1433.070785522461
220,1426.6577758789062
221,1415.319595336914
222,1414.8266143798828
223,1408.4196166992188
224,1404.9622192382812
225,1397.5670623779297
226,1397.066177368164
227,1383.2658386230469
228,1368.0970458984375
229,1367.4860229492188
230,1366.9968566894531
231,1366.5006103515625
232,1366.4981384277344
233,1359.1050720214844
234,1359.1050720214844
235,1359.1012573242188
236,1355.6497039794922
237,1355.6480865478516
238,1352.6866302490234
239,1352.1976013183594
240,1347.7591247558594
241,1346.2854766845703
242,1345.782974243164
243,1344.3033447265625
244,1339.873046875
245,1339.873046875
246,1327.5385284423828
247,1321.1303253173828
248,1317.6787719726562
249,1314.2303466796875
250,1314.2303466796875
251,1314.2303466796875
252,1314.2274932861328
253,1309.7835845947266
254,1307.8196716308594
255,1307.8150329589844
256,1299.9243469238281
257,1289.0728607177734
258,1287.5975952148438
259,1284.147964477539
260,1282.1769714355469
261,1275.7662963867188
262,1274.7750396728516
263,1265.4029083251953
264,1260.4777374267578
265,1246.6652374267578
266,1243.7129211425781
267,1243.7129211425781
268,1243.708969116211
269,1242.7250671386719
270,1237.2931365966797
271,1236.8075103759766
272,1232.3601684570312
273,1225.4618377685547
274,1224.9685821533203
275,1219.0548400878906
276,1213.1372833251953
277,1204.7503204345703
278,1200.3125305175781
279,1198.8352355957031
280,1198.3399200439453
281,1190.4496154785156
282,1187.9863586425781
283,1183.0524291992188
284,1182.5619201660156
285,1179.0991973876953
286,1177.1374816894531
287,1177.1351470947266
288,1173.1888580322266
289,1171.7130432128906
290,1171.7130432128906
291,1171.7093658447266
292,1165.7918090820312
293,1159.8753204345703
294,1151.9854278564453
295,1145.569595336914
296,1144.5908508300781
297,1142.6139068603516
298,1139.1654815673828
299,1138.6720581054688
300,1132.8929748535156
301,1132.7496185302734
302,1127.3285827636719
303,1124.3644104003906
304,1116.0439147949219
305,1112.5276794433594
306,1108.0965576171875
307,1104.646240234375
308,1101.1907348632812
309,1094.7835998535156
310,1093.7903900146484
311,1087.1683959960938
312,1084.9220275878906
313,1080.4789428710938
314,1071.6028137207031
315,1070.1269989013672
316,1070.1269989013672
317,1068.6487121582031
318,1063.2242736816406
319,1062.7261352539062
320,1057.7998352050781
321,1046.9509582519531
322,1046.9487915039062
323,1046.4529571533203
324,1039.0523681640625
325,1035.6077575683594
326,1033.631332397461
327,1032.1519775390625
328,1028.6963348388672
329,1025.7451171875
330,1020.8137969970703
331,1020.8137969970703
332,1020.8137969970703
333,1014.3912658691406
334,1013.9060516357422
335,1011.4400787353516
336,1008.4816131591797
337,1006.0124816894531
338,1001.7483062744141
339,1001.0885162353516
340,1001.0885162353516
341,999.6064453125
342,997.1393737792969
343,994.6699371337891
344,984.8111114501953
345,977.9047393798828
346,976.4319152832031
347,976.4311218261719
348,973.2237396240234
349,972.9741058349609
350,964.5942230224609
351,954.2401123046875
352,950.7843322753906
353,950.2932434082031
354,948.8138885498047
355,946.3488464355469
356,945.3637084960938
357,945.3637084960938
358,941.9077911376953
359,939.9361114501953
360,936.4873046875
361,936.4873046875
362,936.4873046875
363,936.4873046875
364,935.0005950927734
365,932.0491027832031
366,931.5523071289062
367,930.5657958984375
368,929.0829010009766
369,927.6109008789062
370,918.7344970703125
371,914.2962951660156
372,914.2962951660156
373,913.7993621826172
374,911.3337707519531
375,910.8365631103516
376,909.8580932617188
377,909.8580932617188
378,909.8580932617188
379,909.3570709228516
380,908.9505157470703
381,905.4198913574219
382,890.1287231445312
383,889.6391448974609
384,889.6358795166016
385,887.6670837402344
386,883.2288818359375
387,879.9461822509766
388,879.8603515625
389,879.7765350341797
390,869.9142761230469
391,869.9103546142578
392,867.9412841796875
393,866.4590454101562
394,865.47607421875
395,861.0378723144531
396,860.0486450195312
397,857.0850219726562
398,854.1257934570312
399,848.3656311035156
400,848.2158660888672
401,840.3256988525391
402,838.8426666259766
403,836.380615234375
404,836.380615234375
405,833.9112091064453
406,833.4194641113281
407,829.9685668945312
408,828.4904479980469
409,825.5279235839844
410,823.0623321533203
411,822.0759582519531
412,821.5828399658203
413,820.6002807617188
414,816.1581268310547
415,812.7101135253906
416,808.7650299072266
417,808.7650299072266
418,800.8748626708984
419,800.8748626708984
420,798.9030456542969
421,796.6263580322266
422,794.4602355957031
423,792.9846954345703
424,789.0396118164062
425,787.0671691894531
426,785.0945281982422
427,785.0945281982422
428,784.6885223388672
429,784.5995178222656
430,784.0999755859375
431,783.7041931152344
432,783.6152038574219
433,782.3755187988281
434,781.1494445800781
435,780.1632385253906
436,777.202880859375
437,774.7355346679688
438,773.2593078613281
439,773.2593078613281
440,773.2593078613281
441,773.25927734375
442,768.3235931396484
443,766.8445129394531
444,762.9034118652344
445,761.4240264892578
446,759.4514465332031
447,756.5350036621094
448,755.9994812011719
449,755.9994812011719
450,755.9994812011719
451,755.0110473632812
452,755.0095672607422
453,754.0233306884766
454,752.5475158691406
455,751.5578765869141
456,750.7129516601562
457,749.0955505371094
458,745.6435852050781
459,745.6435852050781
460,745.6425323486328
461,744.6499938964844
462,742.6829528808594
463,741.1985778808594
464,740.2601928710938
465,739.7216644287109
466,738.7361145019531
467,737.3892211914062
468,735.2876892089844
469,734.7910308837891
470,728.3837585449219
471,724.9317932128906
472,723.0773468017578
473,721.9691314697266
474,721.5255126953125
475,721.4798278808594
476,721.4798278808594
477,721.4798278808594
478,718.5174407958984
479,718.0278625488281
480,718.0278625488281
481,717.7388763427734
482,715.5580444335938
483,714.6485595703125
484,714.5758972167969
485,714.5758972167969
486,714.5758972167969
487,714.5677185058594
488,713.0923156738281
489,711.6130981445312
490,711.1239318847656
491,711.1239318847656
492,711.1239318847656
493,711.1203918457031
494,710.1360473632812
495,710.1337432861328
496,707.6719665527344
497,707.6719665527344
498,707.1751708984375
499,705.6977081298828
500,704.7671203613281
501,704.2200012207031
502,702.7755737304688
503,702.733154296875
504,698.7918853759766
505,697.8050994873047
506,697.4008636474609
507,697.3160705566406
508,693.8641052246094
509,691.024658203125
510,690.4121398925781
511,690.4121398925781
512,690.4121398925781
513,690.4121398925781
514,690.4121398925781
515,687.9427337646484
516,687.938232421875
517,686.9601745605469
518,686.5961303710938
519,684.0771331787109
520,683.5082092285156
521,680.0562438964844
522,677.0933074951172
523,677.0930328369141
524,674.6323852539062
525,673.1523132324219
526,673.1523132324219
527,669.9769744873047
528,669.7003479003906
529,668.7146911621094
530,668.2668304443359
531,668.2155609130859
532,666.8313446044922
533,666.7912902832031
534,666.7374114990234
535,666.2483825683594
536,664.8550567626953
537,663.4195709228516
538,662.7969970703125
539,662.7964172363281
540,661.8829956054688
541,661.8524780273438
542,661.3087463378906
543,659.8381500244141
544,659.8348846435547
545,656.8793029785156
546,656.8793029785156
547,656.4663238525391
548,655.3966827392578
549,655.3966827392578
550,654.9965057373047
551,652.5366363525391
552,652.4375610351562
553,650.6271057128906
554,648.0027618408203
555,648.0027618408203
556,645.5365905761719
557,645.0439147949219
558,642.0850677490234
559,641.0948791503906
560,641.0918884277344
561,639.6162109375
562,639.126220703125
563,638.2362060546875
564,636.1673736572266
565,635.1806945800781
566,633.247802734375
567,633.2085266113281
568,632.7737579345703
569,631.2319641113281
570,630.2496795654297
571,630.2460021972656
572,629.7557373046875
573,627.7929840087891
574,627.2908325195312
575,627.2908325195312
576,627.2908325195312
577,627.2807922363281
578,626.5291595458984
579,625.3922424316406
580,624.3319854736328
581,623.8350524902344
582,622.3555603027344
583,622.3554229736328
584,621.4625549316406
585,621.3731384277344
586,621.3731384277344
587,621.3731384277344
588,621.3731384277344
589,621.3731384277344
590,621.3731384277344
591,621.3731384277344
592,621.3731384277344
593,620.3787231445312
594,619.4004364013672
595,618.4142913818359
596,618.4142913818359
597,618.4142913818359
598,617.5157012939453
599,615.4554443359375
600,615.4554443359375
601,614.4655303955078
602,612.9867248535156
603,612.4965972900391
604,612.4927825927734
605,612.0589752197266
606,610.2066650390625
607,610.1322784423828
608,610.0276031494141
609,609.6277160644531
610,609.5377502441406
611,609.5377502441406
612,609.5377502441406
613,607.5621490478516
614,606.5789031982422
615,606.5789031982422
616,603.6200561523438
617,601.1505126953125
618,600.6612091064453
619,600.6612091064453
620,598.6845092773438
621,597.7023620605469
622,597.7023620605469
623,597.2051544189453
624,594.7435150146484
625,594.7435150146484
626,594.7435150146484
627,594.7435150146484
628,594.2424926757812
629,593.3357391357422
630,593.2899627685547
631,592.2750701904297
632,588.8258209228516
633,588.8258209228516
634,588.8258209228516
635,588.8258209228516
636,588.8258209228516
637,588.8258209228516
638,587.3386993408203
639,586.8548889160156
640,585.8669738769531
641,585.8634338378906
642,584.8769226074219
643,583.9531402587891
644,582.9081268310547
645,582.9081268310547
646,582.9068145751953
647,579.9492797851562
648,578.5593566894531
649,576.9904327392578
650,576.0013427734375
651,574.5210266113281
652,574.1079406738281
653,574.0659790039062
654,572.0605163574219
655,570.5763549804688
656,570.2431030273438
657,568.6025085449219
658,568.1138916015625
659,568.1138916015625
660,568.1138916015625
661,567.6897735595703
662,567.1290588378906
663,564.1669158935547
664,563.6714630126953
665,562.1961975097656
666,562.1961975097656
667,562.1946105957031
668,561.6998138427734
669,560.795654296875
670,560.2192230224609
671,554.8004150390625
672,553.8111877441406
673,553.4332122802734
674,552.8245391845703
675,552.3346862792969
676,549.8689575195312
677,549.8689575195312
678,549.8689575195312
679,548.9722595214844
680,548.4657897949219
681,547.4623870849609
682,547.4019622802734
683,546.9064331054688
684,544.9375
685,543.9474487304688
686,543.1502075195312
687,543.0262298583984
688,542.4717712402344
689,541.9751129150391
690,540.9984436035156
691,540.1094818115234
692,540.0637054443359
693,540.0060424804688
694,540.0060424804688
695,540.0060424804688
696,540.0060424804688
697,540.0025024414062
698,539.5934753417969
699,538.0492706298828
700,537.5403137207031
701,536.5493011474609
702,536.0575561523438
703,532.6088562011719
704,532.6055908203125
705,531.1256866455078
706,530.1431274414062
707,530.1431274414062
708,530.1431274414062
709,530.1431274414062
710,528.683837890625
711,527.6773986816406
712,527.6773986816406
713,527.6733093261719
714,526.2087097167969
715,526.1942291259766
716,526.1939544677734
717,525.8491058349609
718,525.211669921875
719,525.211669921875
720,525.211669921875
721,524.7942047119141
722,524.7827606201172
723,524.2190704345703
724,523.2786102294922
725,522.7459411621094
726,522.7459411621094
727,522.7459411621094
728,522.7459411621094
729,522.7421264648438
730,522.2491455078125
731,521.7668304443359
732,521.2756195068359
733,521.2627716064453
734,520.8111114501953
735,520.8072967529297
736,520.7863159179688
737,520.7699279785156
738,520.2766723632812
739,520.2763977050781
740,519.8248748779297
741,518.3048858642578
742,517.8144836425781
743,517.8144836425781
744,517.8144836425781
745,517.8106689453125
746,515.3677368164062
747,515.3487548828125
748,515.3487548828125
749,515.3487548828125
750,515.3487548828125
751,515.3487548828125
752,515.3487548828125
753,515.3487548828125
754,515.3456268310547
755,513.9341583251953
756,513.8659973144531
757,513.4448547363281
758,513.3628387451172
759,512.8830261230469
760,512.8830261230469
761,512.8830261230469
762,512.8793487548828
763,512.8792114257812
764,512.8790740966797
765,511.9197235107422
766,511.4781036376953
767,511.4723815917969
768,510.9064636230469
769,510.53382873535156
770,510.41729736328125
771,510.4136199951172
772,508.50413513183594
773,508.4812469482422
774,508.44114685058594
775,508.1006622314453
776,507.9515686035156
777,507.9515686035156
778,507.9515686035156
779,507.9515686035156
780,507.9515686035156
781,507.9515686035156
782,507.4892883300781
783,507.4568634033203
784,506.9615173339844
785,506.50877380371094
786,506.09576416015625
787,505.48583984375
788,505.48583984375
789,505.48583984375
790,505.48583984375
791,505.4820251464844
792,505.4818878173828
793,505.48133850097656
794,504.98931884765625
795,504.57826232910156
796,504.5115051269531
797,504.4960632324219
798,504.4959259033203
799,504.00694274902344
800,504.0025329589844
801,503.0201110839844
802,503.0157470703125
803,502.57908630371094
804,501.5369415283203
805,501.16648864746094
806,500.55438232421875
807,500.55438232421875
808,500.55438232421875
809,500.55438232421875
810,500.55438232421875
811,500.55438232421875
812,500.55438232421875
813,500.55438232421875
814,499.7462615966797
815,499.5640563964844
816,499.5639190673828
817,499.1043701171875
818,498.5779571533203
819,498.0886535644531
820,498.0886535644531
821,498.0862121582031
822,498.0845642089844
823,497.1566925048828
824,497.13380432128906
825,496.6483154296875
826,495.78033447265625
827,495.76698303222656
828,495.64491271972656
829,495.6229248046875
830,495.6229248046875
831,495.6229248046875
832,495.12530517578125
833,494.63287353515625
834,493.6838836669922
835,493.6460876464844
836,493.1964874267578
837,493.1571960449219
838,493.1571960449219
839,492.1778259277344
840,491.1804962158203
841,490.69146728515625
842,490.69146728515625
843,490.69146728515625
844,488.2257385253906
845,488.2257385253906
846,488.2257385253906
847,488.2257385253906
848,488.2257385253906
849,488.2257385253906
850,488.2257385253906
851,488.221923828125
852,487.7279815673828
853,486.74586486816406
854,486.27757263183594
855,485.760009765625
856,483.86729431152344
857,483.2942810058594
858,483.2942810058594
859,481.3217010498047
860,480.87615966796875
861,480.87425231933594
862,480.82855224609375
863,480.4097442626953
864,479.3519744873047
865,478.85157775878906
866,478.3628234863281
867,478.35887145996094
868,475.8970947265625
869,470.96563720703125
870,470.4958801269531
871,469.9770965576172
872,469.1366882324219
873,467.1031799316406
874,467.0802917480469
875,466.62913513183594
876,464.1101379394531
877,461.595458984375
878,461.10272216796875
879,460.18235778808594
880,458.7049102783203
881,458.6369934082031
882,457.81976318359375
883,456.24122619628906
884,456.1712646484375
885,455.27406311035156
886,455.2607116699219
887,454.78857421875
888,454.19813537597656
889,453.72413635253906
890,453.7055358886719
891,453.7051544189453
892,452.7191925048828
893,451.7354278564453
894,451.7354278564453
895,451.7354278564453
896,451.7354278564453
897,451.7354278564453
898,451.2776184082031
899,451.23980712890625
900,450.25140380859375
901,449.7628173828125
902,449.36045837402344
903,448.8520812988281
904,447.9249725341797
905,447.78680419921875
906,446.80152893066406
907,446.308349609375
908,445.8175964355469
909,445.5013427734375
910,445.3811798095703
911,444.8441925048828
912,444.8301239013672
913,443.8922882080078
914,443.84498596191406
915,443.8417205810547
916,443.0166778564453
917,442.42437744140625
918,441.87237548828125
919,441.87237548828125
920,441.8681182861328
921,441.8648223876953
922,441.434326171875
923,440.8834228515625
924,439.89976501464844
925,439.89976501464844
926,439.89976501464844
927,439.89976501464844
928,439.89976501464844
929,439.43133544921875
930,437.9271545410156
931,437.9271545410156
932,437.9271545410156
933,437.9271545410156
934,437.9271545410156
935,437.04966735839844
936,435.9510040283203
937,433.98193359375
938,432.0093231201172
939,432.0093231201172
940,432.0093231201172
941,432.0093231201172
942,432.0093231201172
943,432.0093231201172
944,432.0093231201172
945,432.0093231201172
946,431.5126647949219
947,431.5125274658203
948,430.0367126464844
949,430.0367126464844
950,430.0367126464844
951,430.0367126464844
952,429.0466613769531
953,428.66856384277344
954,428.55450439453125
955,428.55409240722656
956,428.06410217285156
957,428.06410217285156
958,428.06410217285156
959,428.06410217285156
960,428.06410217285156
961,428.06410217285156
962,428.06410217285156
963,428.06410217285156
964,428.06410217285156
965,428.06410217285156
966,428.0608367919922
967,427.189208984375
968,426.09149169921875
969,426.09149169921875
970,426.09149169921875
971,426.09149169921875
972,426.09149169921875
973,426.09149169921875
974,426.09149169921875
975,425.61448669433594
976,425.5946960449219
977,425.5938720703125
978,424.1236877441406
979,424.11888122558594
980,424.11888122558594
981,424.11888122558594
982,424.11888122558594
983,424.11888122558594
984,424.11888122558594
985,424.11888122558594
986,424.11888122558594
987,423.1813201904297
988,423.16796875
989,422.6481475830078
990,422.2313232421875
991,422.1664733886719
992,422.1462707519531
993,422.1462707519531
994,422.1462707519531
995,422.1462707519531
996,422.1462707519531
997,422.1462707519531
998,422.1462707519531
999,421.15635681152344

==> communication_costs/pubmed/gat_es.csv <==
Sno,node
0,1609.2298126220703
1,1572.2001647949219
2,1568.278793334961
3,1564.3334350585938
4,1562.3873901367188
5,1558.8975524902344
6,1547.5710906982422
7,1535.2042999267578
8,1529.273681640625
9,1522.9075469970703
10,1518.9085083007812
11,1499.889419555664
12,1498.3313293457031
13,1496.2869262695312
14,1493.873779296875
15,1489.8536376953125
16,1480.9769592285156
17,1459.75830078125
18,1442.999771118164
19,1440.0180358886719
20,1424.2569122314453
21,1423.7978515625
22,1411.0516967773438
23,1392.3399047851562
24,1382.3346405029297
25,1377.9140014648438
26,1372.963607788086
27,1372.5398406982422
28,1368.0519104003906
29,1365.5717468261719
30,1365.0497589111328
31,1358.7242126464844
32,1355.2187042236328
33,1348.7825622558594
34,1345.3582611083984
35,1342.3653564453125
36,1339.443832397461
37,1331.5461730957031
38,1328.5790100097656
39,1321.2251586914062
40,1315.7892761230469
41,1306.442642211914
42,1302.9734954833984
43,1298.9971008300781
44,1294.5357360839844
45,1288.6375274658203
46,1282.2649993896484
47,1282.2264404296875
48,1276.7847137451172
49,1267.9111633300781
50,1262.4826354980469
51,1254.1223754882812
52,1250.659652709961
53,1250.6486206054688
54,1247.23779296875
55,1244.2447509765625
56,1241.2826385498047
57,1238.9238586425781
58,1238.3687438964844
59,1238.3172607421875
60,1235.3650817871094
61,1229.9271697998047
62,1228.4945220947266
63,1227.9721221923828
64,1215.1581268310547
65,1184.5738983154297
66,1178.6512908935547
67,1169.3238677978516
68,1164.377426147461
69,1161.3966522216797
70,1155.9618682861328
71,1150.0547943115234
72,1148.0896759033203
73,1143.1969146728516
74,1125.8745727539062
75,1123.4091186523438
76,1122.9240417480469
77,1117.584457397461
78,1107.1535034179688
79,1107.146011352539
80,1106.1600494384766
81,1100.7367095947266
82,1096.7848205566406
83,1084.942626953125
84,1078.538070678711
85,1076.0828247070312
86,1070.6513061523438
87,1044.0298614501953
88,1044.0131225585938
89,1041.5567779541016
90,1040.5667266845703
91,1039.5855407714844
92,1034.1606903076172
93,1020.83642578125
94,1017.3848724365234
95,1016.3952331542969
96,1011.4807891845703
97,1011.4633636474609
98,1010.9835815429688
99,1009.5115814208984
100,1009.0085296630859
101,1007.0459899902344
102,1003.0868835449219
103,1002.59716796875
104,993.2242431640625
105,991.7459869384766
106,989.2740020751953
107,988.7796478271484
108,988.2852935791016
109,984.3383178710938
110,982.3672180175781
111,978.4315185546875
112,977.9314575195312
113,976.9483489990234
114,973.4972076416016
115,972.5003509521484
116,967.5758361816406
117,964.1380310058594
118,957.2195281982422
119,936.5066375732422
120,932.5570831298828
121,923.6874847412109
122,918.7503204345703
123,915.8113403320312
124,903.9095916748047
125,901.4930725097656
126,897.0503997802734
127,891.1344604492188
128,887.7105407714844
129,885.7146606445312
130,879.3001708984375
131,878.8130340576172
132,875.8517456054688
133,872.888671875
134,871.9202728271484
135,867.4817962646484
136,864.513427734375
137,860.5643920898438
138,853.174560546875
139,847.2511596679688
140,843.3094787597656
141,837.3867340087891
142,836.88818359375
143,829.9835662841797
144,827.0187377929688
145,822.0981750488281
146,818.6387176513672
147,818.1665649414062
148,810.2600708007812
149,809.2731475830078
150,805.3260345458984
151,802.3635101318359
152,798.9250183105469
153,796.4488067626953
154,794.850341796875
155,790.0487518310547
156,789.55126953125
157,786.0970001220703
158,786.0893707275391
159,782.6442108154297
160,771.2984008789062
161,762.9230194091797
162,762.4260864257812
163,760.9444274902344
164,758.4788360595703
165,757.5021209716797
166,756.0192260742188
167,755.5229797363281
168,754.0467529296875
169,752.0741424560547
170,749.618896484375
171,748.6145477294922
172,745.6636047363281
173,740.2286834716797
174,737.7742614746094
175,735.7911682128906
176,724.4552917480469
177,724.4529876708984
178,718.5276641845703
179,713.6106414794922
180,713.1173858642578
181,712.1380920410156
182,712.1310119628906
183,710.1560974121094
184,709.1691741943359
185,708.6752319335938
186,707.1900329589844
187,706.6936492919922
188,704.7249908447266
189,704.72021484375
190,702.7510070800781
191,702.2577514648438
192,701.7661437988281
193,700.2884063720703
194,694.3753509521484
195,691.9066314697266
196,688.9439697265625
197,680.5654602050781
198,679.5754089355469
199,677.1128082275391
200,671.1868286132812
201,667.2444610595703
202,665.2680358886719
203,662.81591796875
204,662.8091125488281
205,660.3394317626953
206,657.8711242675781
207,657.3846740722656
208,656.3946228027344
209,650.4810180664062
210,649.9907531738281
211,647.5183563232422
212,644.3004913330078
213,642.0998992919922
214,641.6046142578125
215,639.1522216796875
216,637.6538238525391
217,637.4445190429688
218,633.2175140380859
219,631.2451782226562
220,624.8417205810547
221,621.8786468505859
222,621.3901672363281
223,619.4144287109375
224,618.4246520996094
225,615.4640502929688
226,614.4833831787109
227,611.5180053710938
228,609.5511016845703
229,608.5567169189453
230,608.0653533935547
231,607.57958984375
232,607.5718231201172
233,604.6069946289062
234,598.2085571289062
235,593.7720031738281
236,591.7853698730469
237,590.8115081787109
238,589.8240661621094
239,584.8881072998047
240,584.4056091308594
241,583.4133911132812
242,582.42333984375
243,579.4608154296875
244,579.4605407714844
245,574.0411529541016
246,571.0835113525391
247,565.6598968505859
248,565.1571197509766
249,564.1813659667969
250,560.7257232666016
251,557.7706909179688
252,557.76416015625
253,556.3184204101562
254,556.2797546386719
255,555.7942657470703
256,555.3011474609375
257,553.3259582519531
258,549.3826293945312
259,545.4359283447266
260,544.9493408203125
261,544.9447021484375
262,544.9388580322266
263,544.453369140625
264,544.453369140625
265,543.9580535888672
266,542.9790344238281
267,542.4799346923828
268,539.0308227539062
269,538.5311737060547
270,534.5869140625
271,533.5999908447266
272,532.6147155761719
273,526.7006988525391
274,526.2025299072266
275,525.7173156738281
276,523.7381744384766
277,521.2648162841797
278,520.7804260253906
279,520.2834930419922
280,518.3165893554688
281,515.8480072021484
282,514.8617706298828
283,512.8959655761719
284,511.41334533691406
285,509.9315490722656
286,508.9480285644531
287,507.9564971923828
288,506.1968536376953
289,505.9852294921875
290,504.5088653564453
291,503.0304718017578
292,500.06495666503906
293,497.1091003417969
294,496.1202850341797
295,494.6361541748047
296,493.6582336425781
297,493.6582336425781
298,492.67103576660156
299,491.1953582763672
300,490.6957092285156
301,487.73944091796875
302,485.2712707519531
303,480.3398132324219
304,477.87367248535156
305,476.3948669433594
306,474.91551208496094
307,473.9348449707031
308,471.4598693847656
309,468.021240234375
310,466.5360412597656
311,466.5244598388672
312,466.03790283203125
313,463.3852081298828
314,461.6075744628906
315,461.1116027832031
316,459.13177490234375
317,458.64329528808594
318,458.64329528808594
319,457.6510772705078
320,455.6871643066406
321,455.6871643066406
322,455.6871643066406
323,453.71197509765625
324,452.424072265625
325,452.22894287109375
326,449.7600860595703
327,448.93218994140625
328,446.80450439453125
329,444.8382873535156
330,444.3416290283203
331,443.3485870361328
332,442.8558807373047
333,441.873046875
334,440.885986328125
335,440.39300537109375
336,439.4138488769531
337,439.4071807861328
338,438.9180145263672
339,438.9180145263672
340,438.4187774658203
341,437.9226379394531
342,435.95562744140625
343,435.4612731933594
344,434.4759979248047
345,434.4734191894531
346,433.9894104003906
347,433.9894104003906
348,433.9866943359375
349,433.98057556152344
350,433.4858093261719
351,429.7177429199219
352,429.04856872558594
353,428.6647491455078
354,428.5649719238281
355,428.5583038330078
356,428.5555877685547
357,424.1180725097656
358,423.13441467285156
359,421.65736389160156
360,421.1598815917969
361,420.17515563964844
362,420.1725769042969
363,419.6820373535156
364,419.19273376464844
365,417.7160949707031
366,417.2176818847656
367,416.23020935058594
368,415.40968322753906
369,415.2436981201172
370,415.2415313720703
371,413.8769226074219
372,413.84449768066406
373,412.77947998046875
374,412.77947998046875
375,412.2916564941406
376,412.2916564941406
377,412.2849884033203
378,410.8031921386719
379,409.33009338378906
380,409.33009338378906
381,406.3652648925781
382,404.88536071777344
383,404.5286560058594
384,403.903076171875
385,403.40858459472656
386,402.4214172363281
387,401.11688232421875
388,399.4648742675781
389,399.4648742675781
390,398.9679412841797
391,398.4772644042969
392,398.4748229980469
393,396.99546813964844
394,395.02667236328125
395,394.0328063964844
396,392.06263732910156
397,391.36705017089844
398,390.7613983154297
399,390.58616638183594
400,389.6048126220703
401,389.10162353515625
402,388.61476135253906
403,388.1189270019531
404,387.62391662597656
405,386.6410827636719
406,386.1502685546875
407,386.1502685546875
408,385.2875061035156
409,384.6734924316406
410,382.6946258544922
411,382.6921844482422
412,381.7120666503906
413,381.7120666503906
414,381.7120666503906
415,381.708251953125
416,380.22889709472656
417,379.74217224121094
418,378.75091552734375
419,377.27386474609375
420,377.27386474609375
421,377.27386474609375
422,374.8058319091797
423,374.8058319091797
424,370.8607482910156
425,370.8607482910156
426,370.36285400390625
427,370.01800537109375
428,369.8730010986328
429,368.8866271972656
430,368.88133239746094
431,368.3936462402344
432,364.1196594238281
433,363.9592590332031
434,363.9592590332031
435,363.1620330810547
436,362.9705810546875
437,362.9705810546875
438,362.9705810546875
439,361.7036590576172
440,359.02549743652344
441,359.02549743652344
442,359.02549743652344
443,359.02549743652344
444,359.02549743652344
445,359.02154541015625
446,358.03163146972656
447,357.5421905517578
448,355.0828552246094
449,355.0804138183594
450,355.0804138183594
451,353.5973815917969
452,353.10508728027344
453,352.6114196777344
454,352.6110076904297
455,352.1195373535156
456,351.6246337890625
457,351.6215057373047
458,350.7272644042969
459,350.1454162597656
460,349.15509033203125
461,348.6675720214844
462,348.1728057861328
463,347.19024658203125
464,346.2064514160156
465,346.2001953125
466,345.703125
467,344.3014678955078
468,344.2275848388672
469,343.89227294921875
470,342.42054748535156
471,342.2508850097656
472,341.76824951171875
473,341.7636413574219
474,341.7636413574219
475,341.7621307373047
476,340.2790985107422
477,339.7859802246094
478,339.3000793457031
479,339.3000793457031
480,339.3000793457031
481,339.3000793457031
482,338.957275390625
483,338.3116760253906
484,338.3116760253906
485,337.44358825683594
486,337.3260955810547
487,335.8444366455078
488,333.46240234375
489,333.01124572753906
490,332.88136291503906
491,332.8802947998047
492,331.409912109375
493,331.409912109375
494,331.4077453613281
495,327.9557800292969
496,327.9557800292969
497,327.46482849121094
498,327.46482849121094
499,326.4734344482422
500,326.47288513183594
501,323.5197448730469
502,323.51280212402344
503,323.0166931152344
504,321.0518493652344
505,321.0518493652344
506,319.5746612548828
507,319.56922912597656
508,319.07542419433594
509,317.5998840332031
510,317.5967559814453
511,317.1028137207031
512,316.6074981689453
513,316.1190185546875
514,315.62957763671875
515,315.62957763671875
516,314.6395263671875
517,314.1479187011719
518,312.6644744873047
519,311.6844940185547
520,311.67864990234375
521,310.6959533691406
522,310.6959533691406
523,310.6959533691406
524,309.2148132324219
525,309.21250915527344
526,308.7321014404297
527,308.7215576171875
528,308.3305358886719
529,307.7394104003906
530,307.733154296875
531,307.2439880371094
532,307.2398986816406
533,306.25421142578125
534,303.7920227050781
535,303.29522705078125
536,302.3616180419922
537,301.3209991455078
538,300.3400573730469
539,300.33624267578125
540,299.8459777832031
541,299.8436737060547
542,298.8588104248047
543,298.8570251464844
544,298.4071350097656
545,298.3634948730469
546,298.0494384765625
547,297.3757781982422
548,296.8880920410156
549,296.8880920410156
550,296.8880920410156
551,296.8838653564453
552,296.5033264160156
553,296.39129638671875
554,295.89996337890625
555,295.89996337890625
556,295.4884796142578
557,293.9261169433594
558,293.4361267089844
559,293.43434143066406
560,293.1506805419922
561,292.93743896484375
562,291.9490051269531
563,291.45970153808594
564,290.9649658203125
565,290.4734649658203
566,290.4717102050781
567,289.9841613769531
568,289.9841613769531
569,289.9822692871094
570,287.1226348876953
571,287.0196075439453
572,286.63905334472656
573,286.6180725097656
574,286.5321960449219
575,286.5321960449219
576,285.54052734375
577,284.0645751953125
578,283.0802307128906
579,282.6712188720703
580,282.08990478515625
581,281.10572814941406
582,280.11798095703125
583,279.8155059814453
584,279.6282653808594
585,279.6282653808594
586,279.6282653808594
587,279.6282653808594
588,278.1468811035156
589,278.1468811035156
590,278.1459197998047
591,277.6495361328125
592,276.66546630859375
593,276.1763000488281
594,275.6793670654297
595,275.26490783691406
596,275.1880340576172
597,275.1880340576172
598,275.1880340576172
599,275.1880340576172
600,274.6913757324219
601,273.2428436279297
602,272.82411193847656
603,272.7243347167969
604,272.7186279296875
605,272.3958435058594
606,272.28330993652344
607,272.27186584472656
608,272.22918701171875
609,270.3623352050781
610,269.84251403808594
611,269.7600555419922
612,269.3741912841797
613,269.2723693847656
614,269.2703399658203
615,269.2703399658203
616,269.2703399658203
617,269.2703399658203
618,268.2798767089844
619,267.917724609375
620,267.7868957519531
621,267.47991943359375
622,267.2939147949219
623,266.3114929199219
624,266.3114929199219
625,266.3114929199219
626,266.3114929199219
627,266.3040008544922
628,265.88421630859375
629,265.8204040527344
630,265.4044494628906
631,265.36439514160156
632,265.32130432128906
633,264.82859802246094
634,264.8283233642578
635,264.4067687988281
636,263.39955139160156
637,263.35264587402344
638,263.35264587402344
639,263.35264587402344
640,263.35264587402344
641,262.855712890625
642,262.3684387207031
643,261.86961364746094
644,260.393798828125
645,260.393798828125
646,260.393798828125
647,260.393798828125
648,260.393798828125
649,260.393798828125
650,260.393798828125
651,260.393798828125
652,260.3910827636719
653,259.896728515625
654,259.5251770019531
655,259.4908447265625
656,259.45269775390625
657,258.9129638671875
658,258.9103546142578
659,258.0343780517578
660,257.43495178222656
661,256.9756622314453
662,256.4472351074219
663,256.4450378417969
664,255.95191955566406
665,255.45852661132812
666,254.63404846191406
667,254.47256469726562
668,254.03602600097656
669,252.5986328125
670,252.49940490722656
671,252.00656127929688
672,252.00628662109375
673,252.0061492919922
674,251.5172576904297
675,251.5172576904297
676,251.5172576904297
677,251.5172576904297
678,251.5172576904297
679,251.5172576904297
680,251.5133056640625
681,251.5133056640625
682,250.5269317626953
683,249.54055786132812
684,249.050048828125
685,248.59837341308594
686,248.56057739257812
687,248.55841064453125
688,248.55841064453125
689,248.55841064453125
690,248.55841064453125
691,248.55841064453125
692,248.06216430664062
693,247.66554260253906
694,247.2239227294922
695,246.58143615722656
696,246.08872985839844
697,245.62631225585938
698,245.5995635986328
699,244.21371459960938
700,244.1736602783203
701,244.11859130859375
702,243.62313842773438
703,243.62193298339844
704,242.64071655273438
705,242.64071655273438
706,242.63731384277344
707,242.6354217529297
708,242.14405822753906
709,241.83395385742188
710,241.65286254882812
711,241.65286254882812
712,241.65286254882812
713,241.65286254882812
714,241.65286254882812
715,241.27598571777344
716,239.68186950683594
717,239.68186950683594
718,239.1871337890625
719,239.1871337890625
720,239.18479919433594
721,238.8123016357422
722,238.69102478027344
723,238.1980438232422
724,238.19735717773438
725,237.28907775878906
726,236.7230224609375
727,236.72140502929688
728,236.72140502929688
729,236.224609375
730,234.85972595214844
731,234.8406524658203
732,234.7422332763672
733,234.25567626953125
734,234.25567626953125
735,234.25567626953125
736,234.25567626953125
737,234.25567626953125
738,234.25567626953125
739,233.86776733398438
740,233.76417541503906
741,233.76417541503906
742,233.2660369873047
743,232.77223205566406
744,231.9048309326172
745,231.78994750976562
746,231.78994750976562
747,231.78994750976562
748,231.78994750976562
749,231.78994750976562
750,230.4807891845703
751,229.880859375
752,229.84652709960938
753,229.32421875
754,229.32421875
755,229.32421875
756,229.32421875
757,229.32421875
758,229.32421875
759,228.86219787597656
760,228.8545684814453
761,228.3340301513672
762,227.84307861328125
763,227.37330627441406
764,226.85848999023438
765,226.85848999023438
766,226.85848999023438
767,226.85848999023438
768,226.85848999023438
769,226.49769592285156
770,226.4709930419922
771,226.46908569335938
772,226.38897705078125
773,226.36196899414062
774,225.94735717773438
775,225.8685760498047
776,225.86830139160156
777,225.0145263671875
778,225.00880432128906
779,224.88763427734375
780,224.88763427734375
781,224.88316345214844
782,224.39276123046875
783,224.39276123046875
784,224.39276123046875
785,224.39276123046875
786,224.39276123046875
787,222.90972900390625
788,222.90931701660156
789,222.4163360595703
790,222.01194763183594
791,221.96426391601562
792,221.92703247070312
793,221.92703247070312
794,221.92703247070312
795,221.92703247070312
796,221.92703247070312
797,221.92703247070312
798,221.92703247070312
799,221.92703247070312
800,221.92703247070312
801,221.92703247070312
802,221.4520721435547
803,221.4303741455078
804,220.4437255859375
805,220.44358825683594
806,220.00704956054688
807,219.5520782470703
808,219.4613037109375
809,219.4613037109375
810,219.4613037109375
811,219.4613037109375
812,219.4613037109375
813,219.4613037109375
814,219.4613037109375
815,219.4613037109375
816,219.4613037109375
817,219.4613037109375
818,219.0303497314453
819,218.56011962890625
820,218.5048065185547
821,218.47152709960938
822,217.97854614257812
823,217.9778594970703
824,217.54908752441406
825,217.04833984375
826,217.04261779785156
827,217.0330810546875
828,216.99557495117188
829,216.99557495117188
830,216.99557495117188
831,216.99557495117188
832,216.99557495117188
833,216.99557495117188
834,216.99557495117188
835,216.99148559570312
836,216.74595642089844
837,216.50015258789062
838,216.22804260253906
839,216.10787963867188
840,215.5124053955078
841,215.5121307373047
842,215.0663299560547
843,215.01914978027344
844,214.52984619140625
845,214.52984619140625
846,214.52984619140625
847,214.52984619140625
848,214.52984619140625
849,214.52984619140625
850,214.52984619140625
851,214.52984619140625
852,214.52984619140625
853,214.52984619140625
854,214.52984619140625
855,214.52713012695312
856,214.5264434814453
857,214.12586975097656
858,214.03277587890625
859,213.60604858398438
860,213.58506774902344
861,213.09385681152344
862,213.0466766357422
863,213.04653930664062
864,212.5683135986328
865,212.06411743164062
866,212.06411743164062
867,212.06411743164062
868,212.06411743164062
869,212.06411743164062
870,212.06411743164062
871,211.6583709716797
872,211.60877990722656
873,211.5674591064453
874,211.0769500732422
875,210.58352661132812
876,210.58094787597656
877,210.1847381591797
878,210.1694793701172
879,209.65919494628906
880,209.598388671875
881,209.598388671875
882,209.598388671875
883,209.598388671875
884,209.598388671875
885,209.25762939453125
886,208.64816284179688
887,208.64434814453125
888,208.60792541503906
889,208.1436004638672
890,207.684814453125
891,207.621826171875
892,207.21649169921875
893,207.13265991210938
894,207.13265991210938
895,207.13265991210938
896,207.13265991210938
897,207.13265991210938
898,207.13265991210938
899,207.13172912597656
900,207.13172912597656
901,206.7786865234375
902,206.6358642578125
903,206.63558959960938
904,206.2264404296875
905,206.1806640625
906,205.7829132080078
907,205.7657470703125
908,205.64894104003906
909,205.19442749023438
910,205.15911865234375
911,205.15609741210938
912,204.66693115234375
913,204.66693115234375
914,204.66693115234375
915,204.66693115234375
916,204.66693115234375
917,204.6632537841797
918,204.6632537841797
919,204.1697235107422
920,203.83905029296875
921,203.6768798828125
922,203.6762237548828
923,203.32113647460938
924,202.3444366455078
925,202.20120239257812
926,201.27236938476562
927,201.21389770507812
928,201.21389770507812
929,201.21142578125
930,201.21128845214844
931,200.8364715576172
932,200.7620849609375
933,200.7601776123047
934,200.7178955078125
935,200.71775817871094
936,200.71762084960938
937,200.26515197753906
938,199.8731231689453
939,199.7777557373047
940,199.7354736328125
941,199.7354736328125
942,199.2412872314453
943,199.2412872314453
944,199.2412872314453
945,199.2412872314453
946,199.23895263671875
947,198.84873962402344
948,198.81631469726562
949,198.80296325683594
950,198.7953338623047
951,198.34608459472656
952,198.25230407714844
953,197.7593231201172
954,197.26974487304688
955,197.26974487304688
956,197.2686767578125
957,197.2686767578125
958,197.2686767578125
959,197.2686767578125
960,197.2657928466797
961,196.3545379638672
962,195.8213653564453
963,195.7869873046875
964,195.3282470703125
965,195.32443237304688
966,195.2960662841797
967,195.2960662841797
968,195.2960662841797
969,195.2960662841797
970,195.2960662841797
971,195.29249572753906
972,194.80401611328125
973,194.80401611328125
974,194.80401611328125
975,194.80401611328125
976,194.80401611328125
977,194.80401611328125
978,194.8017120361328
979,194.8014373779297
980,194.38206481933594
981,194.30615234375
982,193.98049926757812
983,193.4683074951172
984,193.32345581054688
985,193.32345581054688
986,193.32345581054688
987,193.32345581054688
988,193.32345581054688
989,193.3204345703125
990,192.82745361328125
991,192.82693481445312
992,192.33828735351562
993,192.33828735351562
994,192.33828735351562
995,191.4595947265625
996,191.35084533691406
997,191.35084533691406
998,191.35084533691406
999,191.35084533691406

==> communication_costs/pubmed/gcn_400.csv <==
Sno,node
0,8872.742813110352
1,8142.745941162109
2,7497.09880065918
3,7349.382751464844
4,7344.452865600586
5,7155.333648681641
6,7152.341903686523
7,7084.840667724609
8,6831.35188293457
9,6801.682540893555
10,6787.0848388671875
11,6760.527633666992
12,6694.939056396484
13,6688.188980102539
14,6592.049728393555
15,6532.355682373047
16,6514.737854003906
17,6445.22477722168
18,6413.720291137695
19,6389.443786621094
20,6382.475662231445
21,6373.574127197266
22,6351.023056030273
23,6292.417404174805
24,6272.779495239258
25,6231.58918762207
26,6158.268798828125
27,6153.266738891602
28,6134.6790771484375
29,6113.162078857422
30,6088.657150268555
31,6083.830108642578
32,6061.250961303711
33,6023.969436645508
34,6005.413513183594
35,5976.991409301758
36,5920.073806762695
37,5912.282791137695
38,5887.812042236328
39,5856.501495361328
40,5832.893768310547
41,5798.658462524414
42,5789.889373779297
43,5766.376403808594
44,5753.650009155273
45,5700.693984985352
46,5699.8253173828125
47,5688.99250793457
48,5662.450103759766
49,5647.855758666992
50,5634.17448425293
51,5619.325012207031
52,5601.795379638672
53,5570.4453125
54,5570.381683349609
55,5566.6016845703125
56,5507.777069091797
57,5501.908020019531
58,5446.024642944336
59,5400.061767578125
60,5295.23078918457
61,5249.289123535156
62,5202.148590087891
63,5188.428253173828
64,5180.578643798828
65,5175.70735168457
66,5141.484558105469
67,5139.583038330078
68,5136.511642456055
69,5117.963806152344
70,5084.591217041016
71,5068.9315185546875
72,4973.93376159668
73,4961.171203613281
74,4953.3194580078125
75,4951.470275878906
76,4950.478469848633
77,4900.522888183594
78,4878.967437744141
79,4841.782043457031
80,4745.70703125
81,4720.350677490234
82,4717.304763793945
83,4711.400466918945
84,4692.92236328125
85,4624.2718505859375
86,4598.899322509766
87,4577.254150390625
88,4571.429351806641
89,4560.653305053711
90,4480.314895629883
91,4451.956878662109
92,4419.630874633789
93,4410.744445800781
94,4408.79150390625
95,4374.536819458008
96,4367.702362060547
97,4344.076629638672
98,4330.536956787109
99,4310.838775634766
100,4302.117294311523
101,4291.315765380859
102,4271.833953857422
103,4257.974609375
104,4233.476547241211
105,4218.846496582031
106,4207.15478515625
107,4145.30256652832
108,4140.441497802734
109,4133.607040405273
110,4124.849853515625
111,4124.668731689453
112,4098.221542358398
113,4094.4037017822266
114,4087.5590209960938
115,4075.8035278320312
116,4061.1258697509766
117,4048.3216552734375
118,4036.61376953125
119,4032.6402893066406
120,4016.025863647461
121,4009.077880859375
122,3993.492645263672
123,3985.728485107422
124,3983.696044921875
125,3972.910690307617
126,3967.977294921875
127,3964.1573181152344
128,3961.256362915039
129,3943.571090698242
130,3933.626937866211
131,3923.012481689453
132,3913.1839904785156
133,3909.307861328125
134,3892.6079864501953
135,3880.824417114258
136,3864.374481201172
137,3862.2030334472656
138,3845.6876373291016
139,3818.2652740478516
140,3810.298782348633
141,3776.079803466797
142,3767.2762298583984
143,3726.227066040039
144,3722.1681365966797
145,3696.7582244873047
146,3691.8533630371094
147,3680.0243225097656
148,3670.3034057617188
149,3668.34619140625
150,3647.841598510742
151,3645.8729400634766
152,3641.825912475586
153,3589.0450592041016
154,3588.071563720703
155,3587.096389770508
156,3552.726043701172
157,3539.0418701171875
158,3536.1371002197266
159,3516.5443572998047
160,3500.861312866211
161,3499.8801879882812
162,3468.4481811523438
163,3466.5687866210938
164,3444.0453338623047
165,3410.6527557373047
166,3385.2449798583984
167,3381.3348236083984
168,3379.2947540283203
169,3374.512725830078
170,3348.079574584961
171,3347.2093811035156
172,3329.3965454101562
173,3326.524124145508
174,3324.578811645508
175,3314.7086639404297
176,3298.0521240234375
177,3276.565948486328
178,3268.649200439453
179,3249.0997924804688
180,3232.4611053466797
181,3221.6914672851562
182,3203.0581817626953
183,3192.2902221679688
184,3170.7164611816406
185,3164.7998046875
186,3144.2454681396484
187,3113.9166564941406
188,3105.2725372314453
189,3090.4515991210938
190,3090.39208984375
191,3088.5126953125
192,3077.722610473633
193,3074.798309326172
194,3072.9227294921875
195,3070.7853088378906
196,3064.860565185547
197,3064.0086822509766
198,3046.370559692383
199,3028.6610260009766
200,3027.764892578125
201,3018.8946380615234
202,3010.1055603027344
203,3003.265151977539
204,2997.343002319336
205,2990.613525390625
206,2985.5377655029297
207,2983.6719512939453
208,2961.236541748047
209,2939.567108154297
210,2923.9359436035156
211,2918.0154724121094
212,2916.1182250976562
213,2899.4854888916016
214,2886.6515197753906
215,2882.8251342773438
216,2879.928451538086
217,2866.090774536133
218,2851.3931274414062
219,2847.6483764648438
220,2834.8084564208984
221,2812.2731018066406
222,2811.299606323242
223,2798.5587158203125
224,2791.784225463867
225,2777.0011291503906
226,2776.008102416992
227,2748.7242889404297
228,2717.219192504883
229,2717.1712646484375
230,2716.24951171875
231,2715.2960052490234
232,2715.1888885498047
233,2700.6578674316406
234,2700.6578674316406
235,2700.654052734375
236,2693.9012298583984
237,2693.809829711914
238,2687.905532836914
239,2686.9418029785156
240,2678.108932495117
241,2675.0949096679688
242,2674.1932830810547
243,2671.2430419921875
244,2662.441604614258
245,2662.441604614258
246,2637.8326110839844
247,2625.200973510742
248,2618.3567504882812
249,2611.524429321289
250,2611.486587524414
251,2611.486587524414
252,2611.486587524414
253,2602.7791442871094
254,2598.747833251953
255,2598.7083129882812
256,2583.164276123047
257,2561.491485595703
258,2558.568862915039
259,2551.8079528808594
260,2547.7928161621094
261,2535.0540618896484
262,2533.2006072998047
263,2514.4661560058594
264,2504.770721435547
265,2477.2828979492188
266,2471.3602905273438
267,2471.3602905273438
268,2471.3505249023438
269,2469.4927978515625
270,2458.7112579345703
271,2457.7334899902344
272,2448.8394317626953
273,2435.1964569091797
274,2434.2110595703125
275,2422.45556640625
276,2410.696258544922
277,2394.035903930664
278,2385.2327880859375
279,2382.3837127685547
280,2381.309051513672
281,2365.6200561523438
282,2360.823989868164
283,2350.9105072021484
284,2350.0441284179688
285,2343.2003631591797
286,2339.2642669677734
287,2339.163101196289
288,2331.4308319091797
289,2328.486541748047
290,2328.484405517578
291,2328.484405517578
292,2316.7272338867188
293,2304.8527221679688
294,2289.1815795898438
295,2276.5423126220703
296,2274.5850982666016
297,2270.7965545654297
298,2263.9263916015625
299,2262.772232055664
300,2251.124313354492
301,2249.9886779785156
302,2240.3304138183594
303,2234.3785095214844
304,2216.118133544922
305,2210.9512939453125
306,2202.1141510009766
307,2195.323486328125
308,2188.469497680664
309,2175.72265625
310,2173.623077392578
311,2159.0355834960938
312,2156.006622314453
313,2147.2970428466797
314,2129.667007446289
315,2126.7205810546875
316,2126.7205810546875
317,2123.667037963867
318,2112.887176513672
319,2112.013168334961
320,2102.1073150634766
321,2080.615188598633
322,2080.547592163086
323,2079.6795349121094
324,2064.9840240478516
325,2058.11767578125
326,2054.1901245117188
327,2051.2517852783203
328,2044.391845703125
329,2038.516845703125
330,2028.7164306640625
331,2028.7164306640625
332,2028.7164306640625
333,2015.9483795166016
334,2014.9884643554688
335,2010.2361907958984
336,2004.2086029052734
337,1999.3194580078125
338,1989.5147705078125
339,1989.5147705078125
340,1989.480728149414
341,1986.6202239990234
342,1981.8203430175781
343,1976.7564849853516
344,1957.1594696044922
345,1943.4910125732422
346,1940.6398010253906
347,1940.5126953125
348,1933.7203521728516
349,1932.7491302490234
350,1917.0438232421875
351,1896.5349578857422
352,1889.6690673828125
353,1888.6160736083984
354,1885.677734375
355,1880.8043060302734
356,1878.8930206298828
357,1878.8930206298828
358,1872.0211791992188
359,1867.9762878417969
360,1861.2510833740234
361,1861.2510833740234
362,1861.2510833740234
363,1861.2510833740234
364,1858.3170166015625
365,1852.4301147460938
366,1851.4528045654297
367,1849.4820098876953
368,1846.5517578125
369,1843.609146118164
370,1825.9672088623047
371,1817.146240234375
372,1817.146240234375
373,1816.1629791259766
374,1811.2657470703125
375,1810.2705841064453
376,1808.3252716064453
377,1808.3252716064453
378,1808.3252716064453
379,1807.3262939453125
380,1805.2532501220703
381,1799.5043029785156
382,1769.107894897461
383,1768.1403503417969
384,1768.120361328125
385,1764.2204284667969
386,1755.3994598388672
387,1748.6823425292969
388,1747.5555572509766
389,1747.4697265625
390,1729.089599609375
391,1728.9365539550781
392,1725.1577758789062
393,1722.094467163086
394,1720.1155853271484
395,1711.2946166992188
396,1709.3676147460938
397,1703.4395141601562
398,1697.7018432617188
399,1685.9501647949219
400,1684.8500061035156
401,1670.2671203613281
402,1667.3309173583984
403,1662.4255981445312
404,1662.4255981445312
405,1657.5245513916016
406,1656.6046142578125
407,1649.6273345947266
408,1646.7425537109375
409,1640.862060546875
410,1635.964828491211
411,1633.999984741211
412,1633.0205383300781
413,1631.0595092773438
414,1622.228775024414
415,1615.37646484375
416,1607.5349426269531
417,1607.5349426269531
418,1591.8518981933594
419,1591.8518981933594
420,1587.8010559082031
421,1582.0462799072266
422,1579.1033782958984
423,1576.1688537597656
424,1568.3273315429688
425,1564.5723571777344
426,1560.4858093261719
427,1560.4858093261719
428,1559.5858612060547
429,1558.4895324707031
430,1558.4365692138672
431,1557.7102813720703
432,1556.4795837402344
433,1553.6919250488281
434,1552.644287109375
435,1550.8482055664062
436,1544.9001159667969
437,1540.0883331298828
438,1537.1240539550781
439,1537.1240539550781
440,1537.1240539550781
441,1536.9612426757812
442,1527.1332092285156
443,1524.206771850586
444,1516.537826538086
445,1513.4366760253906
446,1509.6757507324219
447,1502.8136749267578
448,1502.8136749267578
449,1502.8136749267578
450,1502.5623474121094
451,1500.856918334961
452,1500.7595672607422
453,1498.8980255126953
454,1495.9515991210938
455,1494.0067443847656
456,1490.9043579101562
457,1489.0895233154297
458,1482.2274475097656
459,1482.2274475097656
460,1480.9706573486328
461,1480.2728271484375
462,1476.2674560546875
463,1473.434555053711
464,1470.4405212402344
465,1470.2387084960938
466,1468.5113830566406
467,1464.4497680664062
468,1461.6412200927734
469,1460.6698608398438
470,1447.9170684814453
471,1441.0549926757812
472,1436.0343780517578
473,1435.1685485839844
474,1434.1929168701172
475,1434.1929168701172
476,1434.1929168701172
477,1433.0235595703125
478,1428.318374633789
479,1427.3308410644531
480,1427.3308410644531
481,1425.3462982177734
482,1422.4119415283203
483,1420.468765258789
484,1420.468765258789
485,1420.468765258789
486,1420.4373321533203
487,1419.3380126953125
488,1417.5087585449219
489,1414.5763702392578
490,1413.6147766113281
491,1413.606689453125
492,1413.606689453125
493,1413.606689453125
494,1411.6380310058594
495,1411.5763854980469
496,1406.744613647461
497,1406.744613647461
498,1405.7673034667969
499,1402.7494659423828
500,1399.8825378417969
501,1399.7300109863281
502,1396.9425201416016
503,1395.7931518554688
504,1389.1048126220703
505,1387.1221160888672
506,1386.1583862304688
507,1385.068832397461
508,1379.2963104248047
509,1372.4342346191406
510,1372.4342346191406
511,1372.4342346191406
512,1372.4342346191406
513,1372.4342346191406
514,1372.370361328125
515,1367.533187866211
516,1367.4996185302734
517,1365.5721588134766
518,1363.5648803710938
519,1358.7100830078125
520,1358.614242553711
521,1351.8480072021484
522,1345.9496612548828
523,1345.937759399414
524,1341.2547607421875
525,1338.1238555908203
526,1338.1238555908203
527,1331.2617797851562
528,1330.4105682373047
529,1329.489501953125
530,1328.4110260009766
531,1327.241439819336
532,1325.3634338378906
533,1324.3997039794922
534,1324.3469696044922
535,1324.3069152832031
536,1320.4253692626953
537,1317.7242431640625
538,1317.5376281738281
539,1317.5308990478516
540,1314.5619049072266
541,1314.5353393554688
542,1314.5048217773438
543,1311.8616027832031
544,1311.8416137695312
545,1305.958984375
546,1305.958984375
547,1303.769058227539
548,1303.0406341552734
549,1303.0406341552734
550,1300.8402557373047
551,1297.1461029052734
552,1295.948745727539
553,1292.0939025878906
554,1288.3110961914062
555,1288.3110961914062
556,1283.2272491455078
557,1282.428466796875
558,1276.5458374023438
559,1274.6090698242188
560,1274.5771789550781
561,1271.6685943603516
562,1270.6632080078125
563,1267.5447998046875
564,1264.7805786132812
565,1262.6410217285156
566,1258.89794921875
567,1257.693115234375
568,1256.7327423095703
569,1254.9644470214844
570,1253.0174560546875
571,1253.0153198242188
572,1252.0001678466797
573,1247.1326904296875
574,1247.1326904296875
575,1247.1326904296875
576,1246.888687133789
577,1245.8901672363281
578,1244.1658782958984
579,1242.0563049316406
580,1241.2500610351562
581,1240.2667999267578
582,1237.322509765625
583,1237.3165588378906
584,1235.367431640625
585,1235.367431640625
586,1235.367431640625
587,1235.367431640625
588,1235.367431640625
589,1235.367431640625
590,1235.367431640625
591,1235.367431640625
592,1234.2359924316406
593,1233.3771057128906
594,1230.2285614013672
595,1229.4848022460938
596,1229.4848022460938
597,1229.4848022460938
598,1226.3985137939453
599,1223.6021728515625
600,1223.6021728515625
601,1221.6454162597656
602,1218.7308807373047
603,1217.7195434570312
604,1217.7157287597656
605,1215.5921783447266
606,1212.8363494873047
607,1211.8369140625
608,1211.8369140625
609,1211.8369140625
610,1211.7945556640625
611,1211.7201690673828
612,1210.7292785644531
613,1207.945068359375
614,1205.9542846679688
615,1205.9542846679688
616,1200.0716552734375
617,1195.1646575927734
618,1194.1890258789062
619,1194.1890258789062
620,1190.2495727539062
621,1188.306396484375
622,1188.306396484375
623,1187.3112335205078
624,1182.4237670898438
625,1182.4237670898438
626,1182.4237670898438
627,1182.4237670898438
628,1181.424789428711
629,1178.3884735107422
630,1178.3426971435547
631,1177.5643768310547
632,1170.6585083007812
633,1170.6585083007812
634,1170.6585083007812
635,1170.6585083007812
636,1170.6585083007812
637,1170.6585083007812
638,1167.7065887451172
639,1166.968994140625
640,1164.7839660644531
641,1164.77587890625
642,1162.8131713867188
643,1159.765640258789
644,1159.1593627929688
645,1158.8932495117188
646,1158.8932495117188
647,1153.0106201171875
648,1149.0222473144531
649,1147.1279907226562
650,1145.2069396972656
651,1142.2269439697266
652,1140.1938781738281
653,1140.1519165039062
654,1137.5498962402344
655,1134.4032745361328
656,1132.4384155273438
657,1130.4259796142578
658,1129.4801025390625
659,1129.4801025390625
660,1129.4801025390625
661,1127.7435302734375
662,1127.4534454345703
663,1121.7180786132812
664,1120.637466430664
665,1117.9690551757812
666,1117.71484375
667,1117.71484375
668,1116.755386352539
669,1113.7634887695312
670,1113.750732421875
671,1103.2276153564453
672,1101.3006134033203
673,1099.3238677978516
674,1099.0933685302734
675,1098.3244323730469
676,1093.4212493896484
677,1093.4212493896484
678,1093.4212493896484
679,1090.2554626464844
680,1089.2626647949219
681,1088.3016967773438
682,1087.540756225586
683,1087.286605834961
684,1083.6148834228516
685,1081.6521759033203
686,1078.7117004394531
687,1078.5974731445312
688,1078.4734954833984
689,1077.7403411865234
690,1074.5003967285156
691,1073.8166046142578
692,1073.8085174560547
693,1073.8085174560547
694,1073.8085174560547
695,1073.8085174560547
696,1072.6387786865234
697,1072.593002319336
698,1071.6364440917969
699,1068.9053344726562
700,1068.6332550048828
701,1066.9009704589844
702,1065.9810333251953
703,1059.1189575195312
704,1059.0989685058594
705,1056.1568145751953
706,1054.195785522461
707,1054.195785522461
708,1054.195785522461
709,1054.195785522461
710,1050.027587890625
711,1049.2926025390625
712,1049.2926025390625
713,1049.2768859863281
714,1046.3504486083984
715,1046.3385467529297
716,1045.1208190917969
717,1044.389419555664
718,1044.389419555664
719,1044.389419555664
720,1044.274887084961
721,1042.247329711914
722,1042.2358856201172
723,1041.1858673095703
724,1039.4862365722656
725,1039.4862365722656
726,1039.4862365722656
727,1039.4862365722656
728,1039.482421875
729,1039.2727508544922
730,1038.5089263916016
731,1036.5440826416016
732,1036.301986694336
733,1035.5765380859375
734,1035.324447631836
735,1034.5911407470703
736,1034.5792388916016
737,1034.3736114501953
738,1034.3697967529297
739,1034.3488159179688
740,1032.4147186279297
741,1030.703109741211
742,1029.6798706054688
743,1029.6798706054688
744,1029.6798706054688
745,1029.6760559082031
746,1024.8026275634766
747,1024.7766876220703
748,1024.7766876220703
749,1024.7766876220703
750,1024.7766876220703
751,1024.7766876220703
752,1024.7766876220703
753,1024.7766876220703
754,1023.5806274414062
755,1021.8523864746094
756,1020.6880645751953
757,1019.8756408691406
758,1019.8735046386719
759,1019.8735046386719
760,1019.8735046386719
761,1019.8696899414062
762,1019.8637390136719
763,1019.7124328613281
764,1019.6304168701172
765,1016.7283172607422
766,1015.9400024414062
767,1015.8003692626953
768,1015.7946472167969
769,1014.9724578857422
770,1014.9703216552734
771,1013.8834381103516
772,1011.0546722412109
773,1010.067138671875
774,1010.067138671875
775,1010.067138671875
776,1010.067138671875
777,1010.067138671875
778,1010.067138671875
779,1009.9084320068359
780,1009.8855438232422
781,1009.0186309814453
782,1008.1044311523438
783,1007.9209289550781
784,1007.8885040283203
785,1005.9677581787109
786,1005.1639556884766
787,1005.1639556884766
788,1005.1639556884766
789,1005.1639556884766
790,1005.1601409912109
791,1005.1541900634766
792,1005.1303863525391
793,1005.0684204101562
794,1004.1985473632812
795,1003.2131500244141
796,1003.2071990966797
797,1002.2158508300781
798,1002.0919342041016
799,1002.0251770019531
800,1001.0342864990234
801,1000.2607727050781
802,1000.233154296875
803,998.1474456787109
804,997.3186187744141
805,995.3575897216797
806,995.3575897216797
807,995.3575897216797
808,995.3575897216797
809,995.3575897216797
810,995.3575897216797
811,995.3575897216797
812,995.3575897216797
813,995.2758636474609
814,993.3829803466797
815,993.3770294189453
816,992.3966522216797
817,991.4300384521484
818,991.2684326171875
819,990.5101013183594
820,990.4544067382812
821,990.4544067382812
822,990.4386901855469
823,987.3754425048828
824,987.3525543212891
825,986.3807373046875
826,985.5512237548828
827,985.5512237548828
828,985.5512237548828
829,984.5401000976562
830,984.5382080078125
831,984.5267486572266
832,984.4046783447266
833,983.5885162353516
834,981.6058197021484
835,980.6480407714844
836,980.6480407714844
837,980.4983367919922
838,979.5246124267578
839,977.5332946777344
840,976.7085876464844
841,975.7448577880859
842,975.7448577880859
843,975.7448577880859
844,970.8416748046875
845,970.8416748046875
846,970.8416748046875
847,970.8416748046875
848,970.8416748046875
849,970.8416748046875
850,970.8416748046875
851,970.8378601074219
852,969.8227081298828
853,968.0423431396484
854,965.9384918212891
855,965.7971038818359
856,961.0353088378906
857,961.0353088378906
858,960.9551849365234
859,957.2743835449219
860,956.1321258544922
861,955.0460815429688
862,955.0441741943359
863,954.0933380126953
864,953.4756164550781
865,952.1807708740234
866,951.2289428710938
867,951.2191772460938
868,946.3257598876953
869,936.5193939208984
870,934.6221466064453
871,934.4529113769531
872,931.6347351074219
873,927.6559143066406
874,927.6330261230469
875,926.6955413818359
876,921.7449035644531
877,918.0310668945312
878,916.9066619873047
879,913.9264984130859
880,912.0034790039062
881,910.9900665283203
882,909.1322631835938
883,907.1002960205078
884,906.0947418212891
885,904.1549224853516
886,904.1415710449219
887,903.3155670166016
888,903.18310546875
889,902.3420715332031
890,902.1971130371094
891,901.1460113525391
892,900.3950805664062
893,898.5433044433594
894,898.5433044433594
895,898.5433044433594
896,898.5433044433594
897,898.5433044433594
898,897.2939300537109
899,896.2678527832031
900,895.4026336669922
901,894.6195678710938
902,892.4053802490234
903,891.4106750488281
904,890.7098693847656
905,889.5109100341797
906,888.7926330566406
907,887.4875640869141
908,886.7720947265625
909,884.7596435546875
910,884.6556396484375
911,884.5354766845703
912,883.5121612548828
913,882.8683471679688
914,882.8483581542969
915,881.5876007080078
916,879.7393341064453
917,878.9246215820312
918,878.9246215820312
919,878.7401428222656
920,878.6607055664062
921,878.5973205566406
922,877.009521484375
923,876.697998046875
924,875.0008850097656
925,875.0008850097656
926,875.0008850097656
927,875.0008850097656
928,875.0008850097656
929,872.7496948242188
930,871.0771484375
931,871.0771484375
932,871.0771484375
933,871.0771484375
934,871.0771484375
935,867.9363861083984
936,867.1614990234375
937,863.2296752929688
938,859.3059387207031
939,859.3059387207031
940,859.3059387207031
941,859.3059387207031
942,859.3059387207031
943,859.3059387207031
944,859.3059387207031
945,859.3059387207031
946,858.3345794677734
947,858.3286285400391
948,855.3822021484375
949,855.3822021484375
950,855.3822021484375
951,855.3822021484375
952,853.4194946289062
953,852.4817047119141
954,852.4638519287109
955,851.4784545898438
956,851.4584655761719
957,851.4584655761719
958,851.4584655761719
959,851.4584655761719
960,851.4584655761719
961,851.4584655761719
962,851.4584655761719
963,851.4584655761719
964,851.4584655761719
965,851.4584655761719
966,851.2877044677734
967,848.349365234375
968,847.5347290039062
969,847.5347290039062
970,847.5347290039062
971,847.5347290039062
972,847.5347290039062
973,847.5347290039062
974,847.5347290039062
975,846.5574188232422
976,846.5217132568359
977,845.3156585693359
978,843.6109924316406
979,843.6109924316406
980,843.6109924316406
981,843.6109924316406
982,843.6109924316406
983,843.6109924316406
984,843.6109924316406
985,843.6109924316406
986,842.3658752441406
987,840.4508514404297
988,840.4375
989,839.687255859375
990,839.687255859375
991,839.687255859375
992,839.687255859375
993,839.687255859375
994,839.687255859375
995,839.687255859375
996,839.4313507080078
997,838.5281982421875
998,838.4633483886719
999,837.7304992675781

==> communication_costs/pubmed/gcn_es.csv <==
Sno,node
0,3862.841751098633
1,3804.019729614258
2,3732.598114013672
3,3689.5064392089844
4,3675.6913452148438
5,3669.921630859375
6,3637.596694946289
7,3625.7469024658203
8,3614.007125854492
9,3529.7782440185547
10,3516.98974609375
11,3516.199203491211
12,3514.1170196533203
13,3508.1768646240234
14,3499.4111328125
15,3490.563766479492
16,3484.7041778564453
17,3464.112762451172
18,3458.138427734375
19,3411.271942138672
20,3410.2732696533203
21,3393.5990295410156
22,3374.925765991211
23,3356.292938232422
24,3351.5428009033203
25,3339.7451934814453
26,3337.795608520508
27,3333.787338256836
28,3330.8795166015625
29,3314.274398803711
30,3312.305892944336
31,3280.944076538086
32,3279.9818725585938
33,3242.7078247070312
34,3233.905319213867
35,3210.408981323242
36,3208.4117889404297
37,3201.6092224121094
38,3186.946975708008
39,3179.0340423583984
40,3170.2533569335938
41,3154.6192932128906
42,3147.699234008789
43,3141.8756561279297
44,3137.9239959716797
45,3107.5492553710938
46,3091.884521484375
47,3078.199432373047
48,3029.2159729003906
49,3025.2969665527344
50,3025.2545471191406
51,3015.4451293945312
52,3010.583297729492
53,2991.0418243408203
54,2985.1146392822266
55,2975.387008666992
56,2967.5174102783203
57,2963.5596466064453
58,2951.830093383789
59,2922.4569244384766
60,2907.7192993164062
61,2899.9192810058594
62,2872.4430541992188
63,2868.5879821777344
64,2861.7193450927734
65,2853.8799591064453
66,2849.915328979492
67,2846.0213470458984
68,2816.6490936279297
69,2814.6978302001953
70,2789.206741333008
71,2770.5708618164062
72,2767.601089477539
73,2758.829864501953
74,2751.9754180908203
75,2742.246871948242
76,2725.4673461914062
77,2723.6416625976562
78,2722.610336303711
79,2721.602813720703
80,2718.7120819091797
81,2709.823516845703
82,2705.8997802734375
83,2698.0701599121094
84,2697.134506225586
85,2695.1998748779297
86,2683.4605560302734
87,2666.7542724609375
88,2648.1702728271484
89,2632.4800567626953
90,2625.6532287597656
91,2619.7710571289062
92,2611.944793701172
93,2607.083724975586
94,2607.0016326904297
95,2589.335433959961
96,2582.5813903808594
97,2580.516143798828
98,2532.6436614990234
99,2526.685348510742
100,2430.6800689697266
101,2427.8114624023438
102,2393.5006256103516
103,2388.6012573242188
104,2375.8629608154297
105,2345.5455932617188
106,2344.544479370117
107,2331.7381286621094
108,2315.169174194336
109,2314.1578369140625
110,2314.1578369140625
111,2309.3341522216797
112,2249.5126953125
113,2241.680938720703
114,2238.5519409179688
115,2237.7388916015625
116,2233.787078857422
117,2221.112564086914
118,2220.1331176757812
119,2210.310577392578
120,2206.4170532226562
121,2186.8221740722656
122,2149.5594177246094
123,2144.656234741211
124,2139.8168334960938
125,2138.845016479492
126,2133.921844482422
127,2129.014846801758
128,2124.1397399902344
129,2110.427490234375
130,2094.7261352539062
131,2073.136199951172
132,2066.377883911133
133,2063.337921142578
134,2021.3395233154297
135,2021.2719268798828
136,2019.418472290039
137,2009.5785369873047
138,2009.566177368164
139,1999.7781219482422
140,1996.8019409179688
141,1991.9161529541016
142,1990.9669189453125
143,1969.4110107421875
144,1959.5565795898438
145,1957.655517578125
146,1943.8956604003906
147,1935.092544555664
148,1929.235855102539
149,1921.1311950683594
150,1916.489013671875
151,1914.5025024414062
152,1911.6041412353516
153,1907.6501922607422
154,1903.788558959961
155,1900.7843017578125
156,1888.1250457763672
157,1880.247817993164
158,1870.4474029541016
159,1861.5647888183594
160,1852.8330841064453
161,1841.0618743896484
162,1835.2213592529297
163,1834.2733459472656
164,1833.2105865478516
165,1832.2409057617188
166,1825.375015258789
167,1814.5989685058594
168,1802.8218078613281
169,1798.931640625
170,1787.2382507324219
171,1780.3502349853516
172,1778.371810913086
173,1772.467056274414
174,1765.6504516601562
175,1760.7494049072266
176,1756.7742462158203
177,1755.8483581542969
178,1750.986831665039
179,1744.1230773925781
180,1739.217758178711
181,1730.4027404785156
182,1728.4557495117188
183,1728.44384765625
184,1725.4698028564453
185,1720.6201782226562
186,1719.674301147461
187,1709.7624969482422
188,1706.8241577148438
189,1688.2784576416016
190,1681.46826171875
191,1677.5445251464844
192,1676.513198852539
193,1675.479736328125
194,1666.6830291748047
195,1662.8328399658203
196,1661.8253173828125
197,1658.8891143798828
198,1657.947509765625
199,1642.2666015625
200,1642.18115234375
201,1629.1073913574219
202,1625.550552368164
203,1617.730697631836
204,1616.7491149902344
205,1614.7523803710938
206,1613.8048248291016
207,1601.0958251953125
208,1594.2499237060547
209,1591.3570556640625
210,1587.431640625
211,1574.3060760498047
212,1557.019058227539
213,1554.0785827636719
214,1546.2770385742188
215,1543.3025360107422
216,1542.3192749023438
217,1533.4566497802734
218,1521.7827911376953
219,1521.7827911376953
220,1520.7616882324219
221,1514.9347534179688
222,1508.0207977294922
223,1504.1149139404297
224,1491.2945251464844
225,1479.6406555175781
226,1479.6049499511719
227,1478.6811981201172
228,1477.6800842285156
229,1475.7271423339844
230,1465.0008392333984
231,1462.944595336914
232,1461.0235443115234
233,1454.175048828125
234,1450.2934265136719
235,1440.5027770996094
236,1440.4568481445312
237,1439.5211944580078
238,1439.5211944580078
239,1429.722915649414
240,1424.7721252441406
241,1422.7732543945312
242,1420.9019470214844
243,1417.8819732666016
244,1414.043685913086
245,1411.0237121582031
246,1409.1366882324219
247,1401.304931640625
248,1393.521240234375
249,1393.4617309570312
250,1392.4725189208984
251,1375.8771667480469
252,1372.8814544677734
253,1371.9615173339844
254,1371.95556640625
255,1364.1178588867188
256,1354.2698364257812
257,1353.3103790283203
258,1353.2903900146484
259,1352.3211669921875
260,1350.3499145507812
261,1350.3499145507812
262,1335.6067962646484
263,1335.5595703125
264,1331.7170867919922
265,1328.8399353027344
266,1317.0806274414062
267,1317.0270690917969
268,1316.047622680664
269,1314.0887298583984
270,1307.2942504882812
271,1305.3213195800781
272,1302.379165649414
273,1290.5263214111328
274,1281.7453308105469
275,1273.9173889160156
276,1272.9800567626953
277,1271.9606323242188
278,1271.0806732177734
279,1270.0433959960938
280,1267.0817108154297
281,1261.2781219482422
282,1254.3624877929688
283,1250.5025329589844
284,1247.5004119873047
285,1246.5247802734375
286,1246.5247802734375
287,1246.5247802734375
288,1236.7265014648438
289,1228.8752136230469
290,1218.158676147461
291,1217.1932678222656
292,1214.1754302978516
293,1207.9149169921875
294,1207.3788146972656
295,1206.4095916748047
296,1206.3458099365234
297,1196.5989532470703
298,1191.6341247558594
299,1187.7244262695312
300,1175.0392303466797
301,1175.0392303466797
302,1172.1111145019531
303,1172.0613708496094
304,1170.0824890136719
305,1164.2593688964844
306,1160.8385467529297
307,1159.3625946044922
308,1158.3907775878906
309,1153.479507446289
310,1152.4962463378906
311,1148.6460571289062
312,1141.7163848876953
313,1136.878662109375
314,1136.878662109375
315,1134.8602600097656
316,1133.7910919189453
317,1132.8975524902344
318,1125.9938201904297
319,1125.0284118652344
320,1121.1399230957031
321,1117.2064208984375
322,1115.2534790039062
323,1112.3827362060547
324,1112.3210906982422
325,1110.3600616455078
326,1110.3600616455078
327,1109.3908386230469
328,1107.4774169921875
329,1107.4774169921875
330,1107.4179077148438
331,1106.5001068115234
332,1099.2860107421875
333,1094.734848022461
334,1088.8003387451172
335,1088.8003387451172
336,1087.8787231445312
337,1086.9192657470703
338,1083.9609375
339,1078.076171875
340,1078.0204772949219
341,1069.1459503173828
342,1067.2406158447266
343,1060.430419921875
344,1058.5429382324219
345,1058.5429382324219
346,1058.475341796875
347,1051.603500366211
348,1050.0848083496094
349,1049.656509399414
350,1045.7387237548828
351,1042.3426971435547
352,1034.9010314941406
353,1034.9010314941406
354,1029.0740966796875
355,1029.0740966796875
356,1027.6738891601562
357,1027.1849365234375
358,1025.1546325683594
359,1025.1367797851562
360,1019.2720031738281
361,1014.4380950927734
362,1010.4131927490234
363,1009.4732666015625
364,1004.5722198486328
365,999.6728515625
366,998.7193450927734
367,996.7961578369141
368,996.7923431396484
369,996.7247467041016
370,996.2419586181641
371,995.2892150878906
372,985.0270843505859
373,982.0887451171875
374,981.1152496337891
375,980.1298522949219
376,980.072021484375
377,980.0563049316406
378,976.6587524414062
379,970.3413391113281
380,970.3353881835938
381,970.333251953125
382,970.333251953125
383,970.333251953125
384,969.3499908447266
385,966.3402404785156
386,964.4468078613281
387,961.5122833251953
388,960.47119140625
389,954.1848907470703
390,954.1429290771484
391,950.6610107421875
392,948.4283752441406
393,946.8167724609375
394,944.3980560302734
395,943.8703460693359
396,943.8703460693359
397,941.9076385498047
398,941.8459930419922
399,940.9281921386719
400,940.9184265136719
401,938.9654846191406
402,931.1158752441406
403,931.0699462890625
404,929.242431640625
405,928.1834869384766
406,927.2159423828125
407,927.1980895996094
408,927.1742858886719
409,925.227294921875
410,918.9324493408203
411,917.4074401855469
412,909.6394653320312
413,909.6394653320312
414,899.7655029296875
415,899.7655029296875
416,896.3727569580078
417,893.8790588378906
418,890.9445343017578
419,890.9445343017578
420,888.9758758544922
421,886.1148986816406
422,886.1148986816406
423,885.1397247314453
424,880.1668090820312
425,874.3777160644531
426,873.3025970458984
427,873.3025970458984
428,873.2928314208984
429,871.4096221923828
430,870.4318542480469
431,870.4318542480469
432,869.9753875732422
433,869.4507293701172
434,867.4897003173828
435,864.4816284179688
436,863.5481109619141
437,862.59033203125
438,861.6070709228516
439,858.6687316894531
440,856.7119750976562
441,855.7244415283203
442,854.7488098144531
443,854.7488098144531
444,854.7488098144531
445,854.1917114257812
446,852.7920532226562
447,849.8379974365234
448,846.9072875976562
449,846.8396911621094
450,844.4029693603516
451,841.5924224853516
452,841.0208435058594
453,839.5839385986328
454,839.0917053222656
455,838.0187225341797
456,834.1728057861328
457,831.228515625
458,830.7212371826172
459,829.7875671386719
460,829.2577209472656
461,823.4681701660156
462,823.3827209472656
463,823.3827209472656
464,821.4140625
465,820.9324951171875
466,816.6060943603516
467,815.5411987304688
468,815.5411987304688
469,815.5411987304688
470,815.5411987304688
471,813.6698913574219
472,811.0865325927734
473,809.7440185546875
474,808.6812591552734
475,808.6693572998047
476,807.6996765136719
477,807.6996765136719
478,807.6996765136719
479,807.6996765136719
480,806.7104644775391
481,801.9046325683594
482,799.858154296875
483,799.858154296875
484,799.858154296875
485,799.858154296875
486,798.8808441162109
487,796.0198669433594
488,795.918701171875
489,788.1864318847656
490,788.0831298828125
491,784.1751098632812
492,782.2957153320312
493,781.3184051513672
494,779.8281707763672
495,776.4092712402344
496,776.3335876464844
497,776.3335876464844
498,776.3335876464844
499,775.4336395263672
500,775.3800811767578
501,774.9271240234375
502,773.8999938964844
503,769.4617462158203
504,768.5715637207031
505,768.5715637207031
506,768.5299072265625
507,768.4920654296875
508,767.4509735107422
509,765.6294097900391
510,764.5585632324219
511,762.5877685546875
512,761.7094879150391
513,761.7094879150391
514,760.6505432128906
515,760.646728515625
516,754.847412109375
517,754.2443084716797
518,753.8939056396484
519,752.8847045898438
520,752.8090209960938
521,751.8516998291016
522,747.9853363037109
523,747.9853363037109
524,746.9187622070312
525,746.0285797119141
526,743.0783386230469
527,742.0929412841797
528,741.1232604980469
529,741.1232604980469
530,741.1232604980469
531,738.6303863525391
532,737.1259765625
533,734.2633209228516
534,734.2611846923828
535,731.29736328125
536,730.8730163574219
537,727.3991088867188
538,727.3991088867188
539,727.3991088867188
540,727.3952941894531
541,727.3893432617188
542,720.5370330810547
543,718.0658264160156
544,717.696044921875
545,717.600830078125
546,716.6689910888672
547,716.015380859375
548,713.6749572753906
549,713.6749572753906
550,713.6749572753906
551,712.1376495361328
552,706.9123687744141
553,706.8128814697266
554,706.8128814697266
555,705.9307861328125
556,704.8680267333984
557,704.8501739501953
558,704.3612060546875
559,700.0481567382812
560,699.9508056640625
561,699.9193725585938
562,697.9821472167969
563,694.16552734375
564,694.16552734375
565,693.5625
566,693.0887298583984
567,693.0887298583984
568,693.0887298583984
569,692.0935668945312
570,689.2763824462891
571,688.2114868164062
572,686.2266540527344
573,686.2266540527344
574,686.1952209472656
575,684.2996520996094
576,683.7699432373047
577,682.4002685546875
578,682.4002685546875
579,680.3342590332031
580,679.846435546875
581,679.3645782470703
582,677.9066162109375
583,676.5176391601562
584,676.5176391601562
585,674.0975494384766
586,673.9544982910156
587,672.11767578125
588,670.635009765625
589,668.6663513183594
590,667.7128448486328
591,665.6604156494141
592,664.7523803710938
593,663.1557922363281
594,660.8307800292969
595,660.2880249023438
596,658.8697509765625
597,658.8697509765625
598,658.8659362792969
599,655.8242950439453
600,654.9600524902344
601,653.9806060791016
602,652.9871215820312
603,651.9162750244141
604,650.9508666992188
605,649.9773712158203
606,648.1277313232422
607,648.0801239013672
608,648.0801239013672
609,647.5475921630859
610,647.4751129150391
611,647.1044921875
612,647.1044921875
613,646.5891265869141
614,645.05419921875
615,645.05419921875
616,644.1682891845703
617,643.1947937011719
618,642.3284149169922
619,641.6194152832031
620,641.2218627929688
621,641.2180480957031
622,640.2921600341797
623,639.7234649658203
624,638.7058715820312
625,637.751220703125
626,637.7245178222656
627,636.3267669677734
628,635.3392333984375
629,635.3392333984375
630,635.3392333984375
631,635.3392333984375
632,635.3392333984375
633,633.7743072509766
634,629.4566040039062
635,629.4566040039062
636,629.4566040039062
637,629.4566040039062
638,629.4566040039062
639,628.4733428955078
640,628.4673919677734
641,627.6188659667969
642,627.4998474121094
643,627.4819946289062
644,625.9768829345703
645,624.5496063232422
646,623.5820617675781
647,623.573974609375
648,623.573974609375
649,622.0419311523438
650,621.1540374755859
651,619.0768890380859
652,617.6913452148438
653,617.6913452148438
654,617.6058959960938
655,615.7307739257812
656,614.7610931396484
657,614.7432403564453
658,611.8108520507812
659,611.8087158203125
660,611.8087158203125
661,611.8087158203125
662,611.8087158203125
663,611.8087158203125
664,611.8087158203125
665,611.8087158203125
666,610.8254547119141
667,610.8195037841797
668,610.7438201904297
669,610.3152770996094
670,609.3377380371094
671,608.0061340332031
672,607.8811645507812
673,606.3574371337891
674,605.9260864257812
675,603.5335388183594
676,602.9660797119141
677,601.4544830322266
678,601.0488433837891
679,601.0071868896484
680,600.04345703125
681,600.04345703125
682,600.04345703125
683,600.04345703125
684,600.04345703125
685,600.04345703125
686,599.4879608154297
687,599.4765167236328
688,598.1997680664062
689,597.1191558837891
690,596.1099548339844
691,595.7094116210938
692,594.5773773193359
693,594.1608276367188
694,594.1608276367188
695,593.2965850830078
696,592.7748870849609
697,591.2127227783203
698,591.2067718505859
699,588.3934020996094
700,588.3934020996094
701,588.3934020996094
702,588.3934020996094
703,588.3934020996094
704,588.3934020996094
705,588.2781982421875
706,588.2781982421875
707,587.774658203125
708,587.2770843505859
709,587.2770843505859
710,586.7875823974609
711,585.3181915283203
712,584.9011688232422
713,583.8301696777344
714,583.4902191162109
715,583.4902191162109
716,581.9857177734375
717,581.4658660888672
718,578.60107421875
719,578.5870361328125
720,577.5123748779297
721,576.512939453125
722,574.5442810058594
723,574.0910186767578
724,573.6838531494141
725,573.6838531494141
726,570.6303100585938
727,570.6303100585938
728,569.1880645751953
729,569.1575469970703
730,568.7887573242188
731,568.7806701660156
732,568.7806701660156
733,568.7806701660156
734,567.8033599853516
735,567.6703033447266
736,565.2607421875
737,564.7476806640625
738,563.8774871826172
739,563.8774871826172
740,563.8774871826172
741,563.8774871826172
742,561.7757720947266
743,560.9710388183594
744,560.9412841796875
745,558.9743041992188
746,558.9743041992188
747,558.9743041992188
748,558.8650512695312
749,558.4408569335938
750,557.9910430908203
751,557.3603210449219
752,556.0381011962891
753,556.0261993408203
754,555.4796295166016
755,554.0792083740234
756,554.0711212158203
757,554.0711212158203
758,554.0711212158203
759,554.0711212158203
760,554.0711212158203
761,553.0938110351562
762,552.0289154052734
763,551.5809173583984
764,549.176025390625
765,549.1700744628906
766,549.1679382324219
767,549.1679382324219
768,549.1679382324219
769,549.1679382324219
770,549.1679382324219
771,546.6607971191406
772,546.6398162841797
773,546.2852935791016
774,544.7190704345703
775,544.2647552490234
776,544.2647552490234
777,544.2647552490234
778,544.2647552490234
779,544.2647552490234
780,543.6461639404297
781,542.8555450439453
782,542.2960968017578
783,541.7502136230469
784,540.7402496337891
785,540.7154541015625
786,539.361572265625
787,539.361572265625
788,539.361572265625
789,539.361572265625
790,539.361572265625
791,539.361572265625
792,538.9625549316406
793,536.4075164794922
794,535.9002380371094
795,535.3345336914062
796,534.8940887451172
797,534.8254241943359
798,534.4583892822266
799,534.4583892822266
800,534.4583892822266
801,534.4583892822266
802,534.4583892822266
803,534.4583892822266
804,533.4751281738281
805,532.8798828125
806,532.5075836181641
807,532.4837799072266
808,531.9156951904297
809,530.0159301757812
810,529.5552062988281
811,529.5552062988281
812,529.5394897460938
813,528.0608520507812
814,528.0246124267578
815,526.6190032958984
816,526.0905151367188
817,524.6520233154297
818,524.6520233154297
819,524.6520233154297
820,524.6520233154297
821,524.6520233154297
822,524.6520233154297
823,524.6520233154297
824,524.6520233154297
825,524.0457916259766
826,523.6628112792969
827,523.0835113525391
828,523.0816040039062
829,523.0720672607422
830,522.6833648681641
831,522.1326751708984
832,522.1212310791016
833,521.6920166015625
834,521.6860656738281
835,521.2276153564453
836,521.1112670898438
837,519.7488403320312
838,519.7488403320312
839,519.1600036621094
840,518.2644805908203
841,517.7742309570312
842,517.7682800292969
843,517.2182769775391
844,517.1953887939453
845,516.2903289794922
846,515.8331909179688
847,514.8456573486328
848,514.8456573486328
849,514.8456573486328
850,514.8456573486328
851,514.8456573486328
852,514.8418426513672
853,513.9278564453125
854,513.904052734375
855,513.8921508789062
856,513.8564453125
857,512.8829498291016
858,511.33778381347656
859,511.33778381347656
860,510.9300079345703
861,510.9062042236328
862,510.4727783203125
863,509.9424743652344
864,509.9424743652344
865,509.9424743652344
866,509.9424743652344
867,509.9424743652344
868,509.9424743652344
869,509.9424743652344
870,509.9424743652344
871,509.9424743652344
872,509.9327087402344
873,509.9267578125
874,509.9208068847656
875,508.95326232910156
876,508.9473114013672
877,507.0241241455078
878,506.05657958984375
879,505.03929138183594
880,505.03929138183594
881,505.03929138183594
882,505.03929138183594
883,505.03929138183594
884,505.03929138183594
885,504.0619812011719
886,503.51747131347656
887,503.08253479003906
888,503.06468200683594
889,502.57044982910156
890,502.53993225097656
891,502.0852355957031
892,501.6329650878906
893,501.58909606933594
894,501.5356903076172
895,500.1361083984375
896,500.1361083984375
897,500.1361083984375
898,500.1361083984375
899,500.1361083984375
900,500.1361083984375
901,500.1361083984375
902,499.20045471191406
903,498.6240539550781
904,498.6030731201172
905,498.59544372558594
906,498.3221740722656
907,495.71051025390625
908,495.23292541503906
909,494.7138977050781
910,494.70054626464844
911,494.65476989746094
912,494.3984375
913,494.2377624511719
914,492.71685791015625
915,491.77174377441406
916,490.7675018310547
917,490.4747009277344
918,490.4747009277344
919,490.3297424316406
920,490.3297424316406
921,490.3297424316406
922,489.3464813232422
923,489.3405303955078
924,488.85247802734375
925,488.5179443359375
926,486.8459014892578
927,486.55096435546875
928,485.4265594482422
929,485.4265594482422
930,485.4265594482422
931,485.4167938232422
932,485.4108428955078
933,484.07350158691406
934,483.03302001953125
935,482.9166717529297
936,481.96392822265625
937,481.52281188964844
938,480.52337646484375
939,480.52337646484375
940,480.0126647949219
941,479.5401153564453
942,479.12477111816406
943,479.00270080566406
944,478.7034912109375
945,478.7034912109375
946,478.7034912109375
947,478.536865234375
948,477.5514678955078
949,477.1429901123047
950,477.1124725341797
951,476.61962890625
952,475.65208435058594
953,475.6201934814453
954,475.6201934814453
955,475.6201934814453
956,475.6201934814453
957,475.6201934814453
958,475.1001739501953
959,474.7797546386719
960,471.1766662597656
961,470.85601806640625
962,470.85601806640625
963,470.85601806640625
964,470.7170104980469
965,470.7170104980469
966,470.3002166748047
967,469.25592041015625
968,468.76025390625
969,466.9322814941406
970,466.9322814941406
971,466.9322814941406
972,466.27752685546875
973,465.81382751464844
974,465.81382751464844
975,465.81382751464844
976,465.81382751464844
977,465.34385681152344
978,461.37266540527344
979,460.91064453125
980,460.4523468017578
981,460.0544891357422
982,459.0848083496094
983,459.0848083496094
984,459.0848083496094
985,459.0848083496094
986,458.1134490966797
987,457.5197296142578
988,456.00746154785156
989,456.00746154785156
990,455.16107177734375
991,455.16107177734375
992,455.16107177734375
993,452.2129669189453
994,451.7098083496094
995,451.2373352050781
996,451.2373352050781
997,451.2373352050781
998,451.2373352050781
999,451.2373352050781

==> communication_costs/pubmed/mmlp_gat_400.csv <==
Sno,node
0,209.40060424804688
1,222.07412719726562
2,204.46792602539062
3,210.4886932373047
4,199.41610717773438
5,223.97569274902344
6,217.3012237548828
7,226.3331298828125
8,213.03236389160156
9,203.87594604492188
10,196.34251403808594
11,209.1918487548828
12,220.1864013671875
13,206.52716064453125
14,196.60763549804688
15,213.26234436035156
16,214.05776977539062
17,213.2472686767578
18,190.8383331298828
19,206.46470642089844
20,220.2333221435547
21,201.4883575439453
22,219.2657012939453
23,188.95289611816406
24,235.31285095214844
25,213.29331970214844
26,216.00643920898438
27,211.03292846679688
28,208.55381774902344
29,198.2599334716797
30,211.5941925048828
31,202.37716674804688
32,209.61358642578125
33,207.53968811035156
34,209.39515686035156
35,203.0626220703125
36,225.23858642578125
37,219.29750061035156
38,200.7247772216797
39,224.64529418945312
40,226.8126220703125
41,214.0574493408203
42,210.50267028808594
43,218.73458862304688
44,214.2129669189453
45,195.78146362304688
46,219.8739471435547
47,212.6231689453125
48,197.2306365966797
49,200.2872314453125
50,204.62339782714844
51,211.46942138671875
52,220.02960205078125
53,215.5242919921875
54,201.45733642578125
55,209.44143676757812
56,220.2637939453125
57,200.28732299804688
58,221.16859436035156
59,206.4473876953125
60,211.23641967773438
61,223.38275146484375
62,210.18943786621094
63,207.50784301757812
64,213.2930450439453
65,222.02542114257812
66,192.00775146484375
67,215.81834411621094
68,214.21292114257812
69,202.33006286621094
70,203.18748474121094
71,223.1016845703125
72,208.44329833984375
73,219.01556396484375
74,209.41018676757812
75,223.30453491210938
76,213.29295349121094
77,202.61126708984375
78,195.09555053710938
79,231.99012756347656
80,241.84559631347656
81,204.60726928710938
82,199.66404724121094
83,197.27728271484375
84,214.4158172607422
85,210.6736297607422
86,214.32211303710938
87,221.91590881347656
88,210.2361297607422
89,216.19320678710938
90,225.00375366210938
91,203.656005859375
92,214.30648803710938
93,207.19515991210938
94,214.36898803710938
95,214.2439422607422
96,207.25765991210938
97,215.35140991210938
98,221.02719116210938
99,212.40419006347656
100,213.6365203857422
101,216.941162109375
102,197.511474609375
103,225.82992553710938
104,218.20492553710938
105,205.5115203857422
106,216.302490234375
107,218.23617553710938
108,212.3258819580078
109,210.939208984375
110,219.12484741210938
111,225.39419555664062
112,227.31239318847656
113,191.63247680664062
114,227.7790985107422
115,198.60336303710938
116,221.1833953857422
117,215.3513641357422
118,209.23812866210938
119,201.44129943847656
120,216.443115234375
121,207.60150146484375
122,213.714599609375
123,238.726318359375
124,217.5974578857422
125,212.31021118164062
126,214.6970672607422
127,211.48399353027344
128,224.8786163330078
129,205.60508728027344
130,200.92762756347656
131,203.24966430664062
132,196.388427734375
133,214.478271484375
134,210.31411743164062
135,212.2634735107422
136,205.7301788330078
137,207.2888641357422
138,199.5856475830078
139,210.11099243164062
140,217.00357055664062
141,226.00157165527344
142,210.251708984375
143,224.70669555664062
144,202.611083984375
145,198.5563507080078
146,217.97032165527344
147,221.4001007080078
148,206.00942993164062
149,207.601318359375
150,213.40200805664062
151,217.00352478027344
152,208.3180694580078
153,190.19888305664062
154,203.51528930664062
155,216.53668212890625
156,206.2438507080078
157,204.34141540527344
158,209.37857055664062
159,201.28477478027344
160,211.54649353027344
161,223.03858947753906
162,207.06997680664062
163,207.44493103027344
164,216.50552368164062
165,202.7985382080078
166,210.48594665527344
167,222.1813507080078
168,204.84146118164062
169,227.70079040527344
170,217.08164978027344
171,196.41949462890625
172,217.14419555664062
173,205.19874572753906
174,214.13438415527344
175,223.9586944580078
176,202.4079132080078
177,206.91372680664062
178,208.09922790527344
179,196.73208618164062
180,221.66567993164062
181,193.53472900390625
182,206.58746337890625
183,207.61676025390625
184,222.33750915527344
185,206.2438507080078
186,211.65591430664062
187,227.63824462890625
188,217.36276245117188
189,221.93121337890625
190,206.80621337890625
191,217.11280822753906
192,203.51524353027344
193,220.23199462890625
194,206.39996337890625
195,208.28668212890625
196,199.3512725830078
197,223.35108947753906
198,213.02691650390625
199,213.38633728027344
200,183.77305603027344
201,223.91163635253906
202,189.74557495117188
203,208.17726135253906
204,196.20065307617188
205,223.19488525390625
206,222.32183837890625
207,217.28477478027344
208,205.9486541748047
209,202.79844665527344
210,240.69093322753906
211,202.64215087890625
212,210.28273010253906
213,204.26319885253906
214,205.47999572753906
215,215.92721557617188
216,216.02096557617188
217,219.46836853027344
218,230.46250915527344
219,211.12448120117188
220,208.56784057617188
221,203.62452697753906
222,210.51710510253906
223,205.38629150390625
224,222.07174682617188
225,186.61085510253906
226,228.9955291748047
227,188.87252807617188
228,0.5028228759765625
229,217.87648010253906
230,209.20660400390625
231,214.10304260253906
232,223.05421447753906
233,217.37843322753906
234,221.19874572753906
235,221.08932495117188
236,203.74948120117188
237,228.3568572998047
238,220.9330291748047
239,215.47604370117188
240,201.75338745117188
241,208.45855712890625
242,211.2806854248047
243,208.1771697998047
244,216.39601135253906
245,202.22023010253906
246,200.63034057617188
247,202.31393432617188
248,207.52291870117188
249,233.22218322753906
250,212.34132385253906
251,221.35499572753906
252,197.46432495117188
253,214.1029052734375
254,206.52491760253906
255,213.69869995117188
256,217.9857635498047
257,199.8197479248047
258,212.16940307617188
259,209.22213745117188
260,213.52687072753906
261,205.19874572753906
262,208.4115447998047
263,205.4486541748047
264,191.46041870117188
265,211.5306854248047
266,203.67140197753906
267,213.12062072753906
268,220.29440307617188
269,199.39791870117188
270,211.5306396484375
271,207.56979370117188
272,211.5306396484375
273,204.7006072998047
274,227.3588104248047
275,210.26705932617188
276,209.58151245117188
277,209.2220916748047
278,203.5150604248047
279,242.6713104248047
280,244.5267791748047
281,202.5170135498047
282,215.3978729248047
283,215.3197479248047
284,215.3978729248047
285,211.45242309570312
286,224.1615447998047
287,221.4955291748047
288,213.3079833984375
289,204.4037322998047
290,219.7631072998047
291,213.2142333984375
292,213.7454833984375
293,204.4037322998047
294,207.4291229248047
295,206.0735626220703
296,217.5345916748047
297,214.3841094970703
298,206.2279052734375
299,193.9720916748047
300,0.5025482177734375
301,201.0501251220703
302,196.6536865234375
303,215.8333282470703
304,0.5068511962890625
305,199.66336059570312
306,218.2825927734375
307,223.3197021484375
308,210.3606719970703
309,221.1517333984375
310,232.0520782470703
311,0.504974365234375
312,202.2826385498047
313,202.5637969970703
314,212.2630157470703
315,219.6224365234375
316,215.0072021484375
317,202.4076385498047
318,209.4408416748047
319,204.5755157470703
320,209.3470916748047
321,225.9701385498047
322,214.3060302734375
323,201.5032501220703
324,194.48562622070312
325,205.4173583984375
326,207.3977813720703
327,199.7259063720703
328,210.32937622070312
329,200.2239990234375
330,219.2025146484375
331,221.2611083984375
332,208.2552490234375
333,204.74729919433594
334,207.4134063720703
335,217.28445434570312
336,211.5149688720703
337,208.64578247070312
338,0.5023651123046875
339,221.2923583984375
340,216.4896240234375
341,204.4505157470703
342,225.98562622070312
343,216.30203247070312
344,208.0052032470703
345,205.66726684570312
346,214.1497802734375
347,220.8079376220703
348,0.5045623779296875
349,210.95242309570312
350,219.5149688720703
351,218.3606719970703
352,222.88211059570312
353,219.4055938720703
354,206.4622344970703
355,225.1907501220703
356,208.3177032470703
357,218.7805938720703
358,193.86257934570312
359,220.2473907470703
360,199.5384063720703
361,211.0930938720703
362,220.9641876220703
363,217.4876251220703
364,190.77464294433594
365,193.6751251220703
366,197.69851684570312
367,210.57937622070312
368,187.00120544433594
369,215.3509063720703
370,231.1009063720703
371,196.4817657470703
372,201.6438751220703
373,206.24343872070312
374,210.32937622070312
375,211.20237731933594
376,205.5579376220703
377,221.0266876220703
378,230.6634063720703
379,214.24339294433594
380,0.5013580322265625
381,203.1868438720703
382,218.78054809570312
383,223.1790313720703
384,209.15945434570312
385,207.3821563720703
386,220.3723907470703
387,0.5017242431640625
388,0.5008544921875
389,213.27664184570312
390,205.4485626220703
391,211.54612731933594
392,215.17898559570312
393,213.40164184570312
394,203.7024688720703
395,199.6009063720703
396,216.25515747070312
397,193.55003356933594
398,209.31561279296875
399,0.5025482177734375
400,212.48171997070312
401,222.32156372070312
402,200.53636169433594
403,215.88015747070312
404,224.81570434570312
405,210.26683044433594
406,202.50120544433594
407,224.13015747070312
408,206.46218872070312
409,198.39964294433594
410,216.81565856933594
411,197.65159606933594
412,190.60276794433594
413,206.61843872070312
414,196.03050231933594
415,191.71023559570312
416,213.16726684570312
417,194.93875122070312
418,196.85671997070312
419,195.74929809570312
420,187.7805938720703
421,0.501953125
422,222.08714294433594
423,221.74343872070312
424,209.42507934570312
425,200.81761169433594
426,220.91726684570312
427,199.53836059570312
428,0.50067138671875
429,220.68479919433594
430,193.48748779296875
431,0.501129150390625
432,212.37229919433594
433,0.502685546875
434,204.18484497070312
435,199.17893981933594
436,218.12620544433594
437,217.20623779296875
438,220.59104919433594
439,219.04612731933594
440,208.70823669433594
441,215.28836059570312
442,191.58518981933594
443,209.30003356933594
444,203.42112731933594
445,209.51882934570312
446,209.25315856933594
447,0.5001678466796875
448,206.44651794433594
449,211.53050231933594
450,201.61253356933594
451,218.76487731933594
452,223.17889404296875
453,199.91326904296875
454,205.52659606933594
455,208.25506591796875
456,0.5017242431640625
457,196.34104919433594
458,199.81956481933594
459,195.40550231933594
460,0.499847412109375
461,210.48548889160156
462,213.33909606933594
463,205.38587951660156
464,0.5004425048828125
465,221.35467529296875
466,212.35662841796875
467,0.5015411376953125
468,211.40550231933594
469,214.22772216796875
470,209.50315856933594
471,209.72190856933594
472,0.5020904541015625
473,215.10076904296875
474,0.500396728515625
475,208.59886169433594
476,209.55003356933594
477,197.37034606933594
478,220.87030029296875
479,207.64768981933594
480,198.35276794433594
481,0.5021820068359375
482,217.26873779296875
483,0.501129150390625
484,223.33518981933594
485,182.58714294433594
486,186.93870544433594
487,225.06556701660156
488,202.34490966796875
489,226.01678466796875
490,210.31370544433594
491,212.46604919433594
492,220.40354919433594
493,217.06561279296875
494,217.42503356933594
495,200.59881591796875
496,216.30198669433594
497,216.36448669433594
498,198.46209716796875
499,191.30393981933594
500,0.5008544921875
501,205.68284606933594
502,0.5001220703125
503,215.08509826660156
504,218.18865966796875
505,222.25897216796875
506,0.50067138671875
507,219.13987731933594
508,219.20237731933594
509,0.5020904541015625
510,210.31370544433594
511,190.68089294433594
512,205.41722106933594
513,215.38206481933594
514,218.81175231933594
515,202.70428466796875
516,235.55970764160156
517,199.25706481933594
518,0.501312255859375
519,0.5007171630859375
520,191.74143981933594
521,198.07151794433594
522,207.50701904296875
523,219.96600341796875
524,215.33514404296875
525,201.36253356933594
526,225.98558044433594
527,0.5047454833984375
528,210.93675231933594
529,211.43670654296875
530,0.5002593994140625
531,237.55580139160156
532,0.500762939453125
533,0.5002593994140625
534,225.03436279296875
535,214.07151794433594
536,0.500762939453125
537,0.5015869140625
538,214.38397216796875
539,215.33518981933594
540,0.50048828125
541,0.5004425048828125
542,207.27259826660156
543,228.16912841796875
544,222.05580139160156
545,205.54217529296875
546,217.00311279296875
547,0.50067138671875
548,219.04603576660156
549,228.93275451660156
550,0.5008087158203125
551,0.5008087158203125
552,225.64173889160156
553,0.5023193359375
554,199.35076904296875
555,205.54217529296875
556,215.21018981933594
557,218.07928466796875
558,228.97967529296875
559,222.47767639160156
560,221.08895874023438
561,201.48744201660156
562,202.81365966796875
563,0.500762939453125
564,231.00701904296875
565,223.21018981933594
566,0.50048828125
567,201.54998779296875
568,0.500579833984375
569,196.38783264160156
570,204.48162841796875
571,203.62416076660156
572,192.55194091796875
573,0.500030517578125
574,209.12811279296875
575,200.64569091796875
576,198.75897216796875
577,0.4995269775390625
578,0.502410888671875
579,0.5007171630859375
580,225.90740966796875
581,190.80580139160156
582,208.08314514160156
583,209.36244201660156
584,0.5009002685546875
585,195.90545654296875
586,205.49530029296875
587,214.32147216796875
588,202.62615966796875
589,216.34881591796875
590,219.12420654296875
591,224.47381591796875
592,213.51092529296875
593,205.66708374023438
594,0.4997100830078125
595,204.38787841796875
596,199.14764404296875
597,210.62615966796875
598,0.50067138671875
599,219.96600341796875
600,210.11053466796875
601,219.26478576660156
602,210.17298889160156
603,221.04217529296875
604,204.79408264160156
605,0.500396728515625
606,0.501678466796875
607,0.50103759765625
608,212.48158264160156
609,0.500762939453125
610,216.27069091796875
611,227.03045654296875
612,209.47186279296875
613,212.20033264160156
614,189.93280029296875
615,208.42694091796875
616,206.71209716796875
617,197.83900451660156
618,213.40155029296875
619,210.21990966796875
620,211.57728576660156
621,203.42108154296875
622,216.34881591796875
623,222.74134826660156
624,199.21014404296875
625,204.52850341796875
626,204.45037841796875
627,214.07147216796875
628,212.20028686523438
629,0.501220703125
630,0.4998931884765625
631,208.27064514160156
632,205.16717529296875
633,220.66717529296875
634,215.39764404296875
635,215.98944091796875
636,217.45623779296875
637,203.28045654296875
638,200.33309936523438
639,221.47962951660156
640,212.18475341796875
641,209.79798889160156
642,220.87025451660156
643,0.50030517578125
644,235.90350341796875
645,215.50701904296875
646,215.94247436523438
647,204.32537841796875
648,0.501129150390625
649,206.55584716796875
650,221.08900451660156
651,213.27650451660156
652,0.5007171630859375
653,0.500030517578125
654,209.53431701660156
655,217.09681701660156
656,0.5016326904296875
657,204.43470764160156
658,225.26873779296875
659,221.55584716796875
660,213.22967529296875
661,0.500396728515625
662,206.50892639160156
663,230.66322326660156
664,210.40736389160156
665,214.32147216796875
666,204.55975341796875
667,188.59091186523438
668,212.40345764160156
669,0.500762939453125
670,218.36048889160156
671,222.08705139160156
672,205.63583374023438
673,0.500946044921875
674,215.69442749023438
675,220.01283264160156
676,207.49134826660156
677,203.32728576660156
678,202.46986389160156
679,0.50140380859375
680,0.500946044921875
681,0.500396728515625
682,213.49530029296875
683,212.27841186523438
684,210.23548889160156
685,214.00888061523438
686,0.5024566650390625
687,0.5009002685546875
688,212.12220764160156
689,201.40927124023438
690,0.4996185302734375
691,0.501312255859375
692,0.5005340576171875
693,224.14564514160156
694,212.37220764160156
695,201.56556701660156
696,208.34877014160156
697,229.74325561523438
698,0.500579833984375
699,0.4998016357421875
700,215.13197326660156
701,208.14559936523438
702,204.05966186523438
703,206.49330139160156
704,206.49325561523438
705,234.74911499023438
706,217.19056701660156
707,226.12611389160156
708,223.94252014160156
709,213.91517639160156
710,0.500030517578125
711,216.17689514160156
712,214.36830139160156
713,216.80184936523438
714,0.49993896484375
715,205.18270874023438
716,217.15927124023438
717,0.5013580322265625
718,213.82142639160156
719,210.09486389160156
720,192.23939514160156
721,0.501220703125
722,0.50067138671875
723,0.49957275390625
724,0.5001678466796875
725,209.69056701660156
726,210.98353576660156
727,191.46009826660156
728,206.66517639160156
729,223.05380249023438
730,216.02059936523438
731,0.4998016357421875
732,0.4998016357421875
733,199.89559936523438
734,0.500396728515625
735,0.5000762939453125
736,0.4998931884765625
737,217.12802124023438
738,209.54989624023438
739,196.82528686523438
740,0.5002593994140625
741,186.78231811523438
742,203.40541076660156
743,198.69642639160156
744,191.97572326660156
745,211.87216186523438
746,0.499847412109375
747,190.79017639160156
748,214.54017639160156
749,200.56752014160156
750,208.88002014160156
751,199.02455139160156
752,213.26087951660156
753,224.70619201660156
754,210.14169311523438
755,0.500579833984375
756,203.54598999023438
757,0.50048828125
758,0.4994354248046875
759,192.86439514160156
760,205.26087951660156
761,211.18666076660156
762,223.00692749023438
763,196.46591186523438
764,205.94833374023438
765,0.5000762939453125
766,0.5011749267578125
767,0.500946044921875
768,202.53231811523438
769,0.501312255859375
770,207.49134826660156
771,215.84872436523438
772,0.500762939453125
773,0.5001220703125
774,212.63778686523438
775,0.502410888671875
776,205.37025451660156
777,203.45228576660156
778,208.66127014160156
779,189.82337951660156
780,207.69447326660156
781,215.83314514160156
782,0.5003509521484375
783,0.4995269775390625
784,219.31161499023438
785,0.500396728515625
786,0.50213623046875
787,221.16712951660156
788,213.46400451660156
789,203.38978576660156
790,201.59681701660156
791,220.18466186523438
792,219.26473999023438
793,209.78427124023438
794,216.08309936523438
795,0.5006256103515625
796,0.4998931884765625
797,207.05380249023438
798,211.57723999023438
799,0.4997100830078125
800,221.33895874023438
801,194.81361389160156
802,212.38778686523438
803,0.5003509521484375
804,212.59091186523438
805,0.501129150390625
806,218.39173889160156
807,197.30775451660156
808,209.96986389160156
809,209.14369201660156
810,212.41908264160156
811,215.14759826660156
812,220.48158264160156
813,218.87416076660156
814,0.501678466796875
815,195.96786499023438
816,221.22958374023438
817,0.5001220703125
818,207.33505249023438
819,217.23744201660156
820,213.29212951660156
821,216.22372436523438
822,214.21200561523438
823,0.5004425048828125
824,0.50030517578125
825,0.500213623046875
826,0.5017242431640625
827,0.5013580322265625
828,0.4998016357421875
829,208.23939514160156
830,201.54994201660156
831,190.64955139160156
832,207.02255249023438
833,224.02059936523438
834,0.5001220703125
835,190.50888061523438
836,0.500213623046875
837,207.52259826660156
838,202.39173889160156
839,0.499664306640625
840,209.50302124023438
841,196.54408264160156
842,217.64369201660156
843,218.18861389160156
844,219.43666076660156
845,208.20814514160156
846,200.31752014160156
847,222.02455139160156
848,197.52650451660156
849,210.11048889160156
850,213.37025451660156
851,215.25692749023438
852,206.29013061523438
853,218.29794311523438
854,0.4998016357421875
855,214.13392639160156
856,0.50048828125
857,216.17689514160156
858,213.13587951660156
859,205.62020874023438
860,0.50030517578125
861,0.5000762939453125
862,184.06947326660156
863,0.500396728515625
864,226.79598999023438
865,207.66317749023438
866,201.83119201660156
867,200.66122436523438
868,180.76283264160156
869,216.25502014160156
870,0.499847412109375
871,213.18270874023438
872,0.5012664794921875
873,0.500579833984375
874,0.50030517578125
875,0.5009002685546875
876,0.5000762939453125
877,214.27450561523438
878,221.35462951660156
879,0.500396728515625
880,0.5004425048828125
881,207.36634826660156
882,0.5016326904296875
883,0.500396728515625
884,215.02259826660156
885,0.5011749267578125
886,0.5009002685546875
887,0.501129150390625
888,198.58700561523438
889,0.4997100830078125
890,203.51478576660156
891,187.59286499023438
892,204.65341186523438
893,217.14364624023438
894,214.18075561523438
895,203.24911499023438
896,201.28427124023438
897,218.32919311523438
898,0.4999847412109375
899,210.85853576660156
900,225.82919311523438
901,214.54013061523438
902,0.50067138671875
903,0.5008087158203125
904,0.50140380859375
905,224.3486785888672
906,209.2061004638672
907,210.98353576660156
908,203.46786499023438
909,0.5016326904296875
910,0.5004425048828125
911,0.4997100830078125
912,213.12020874023438
913,0.5001220703125
914,195.37411499023438
915,216.2236785888672
916,0.5014495849609375
917,0.50067138671875
918,227.04598999023438
919,199.33505249023438
920,211.35848999023438
921,201.70614624023438
922,0.5003509521484375
923,203.0322723388672
924,203.31161499023438
925,206.82138061523438
926,207.35067749023438
927,200.75497436523438
928,204.57528686523438
929,0.500030517578125
930,200.06747436523438
931,191.47567749023438
932,205.83895874023438
933,229.04208374023438
934,195.54598999023438
935,0.500946044921875
936,196.7783660888672
937,219.45223999023438
938,208.27059936523438
939,201.33114624023438
940,220.04403686523438
941,220.01278686523438
942,216.23934936523438
943,206.38388061523438
944,200.45809936523438
945,197.37020874023438
946,184.8174285888672
947,212.4971160888672
948,211.96591186523438
949,221.08895874023438
950,207.28817749023438
951,203.35848999023438
952,205.5264129638672
953,0.5018157958984375
954,218.9834442138672
955,188.5283660888672
956,211.15536499023438
957,202.78231811523438
958,204.38778686523438
959,199.31942749023438
960,206.46200561523438
961,202.59481811523438
962,198.36825561523438
963,195.56161499023438
964,205.44833374023438
965,196.63778686523438
966,211.0303192138672
967,0.5009002685546875
968,197.62020874023438
969,204.18466186523438
970,197.82333374023438
971,228.43466186523438
972,213.30770874023438
973,203.20223999023438
974,216.41122436523438
975,0.499847412109375
976,213.4014129638672
977,205.3076629638672
978,0.4995269775390625
979,203.34286499023438
980,215.27255249023438
981,204.34091186523438
982,216.25497436523438
983,207.47567749023438
984,214.91317749023438
985,202.61044311523438
986,215.30380249023438
987,0.5001220703125
988,0.5003509521484375
989,0.4998016357421875
990,0.5006256103515625
991,0.5001220703125
992,205.02645874023438
993,220.21591186523438
994,226.15731811523438
995,216.55184936523438
996,209.34677124023438
997,202.18856811523438
998,206.16513061523438
999,219.0771942138672

==> communication_costs/pubmed/mmlp_gat_es.csv <==
Sno,node
0,52.44834899902344
1,42.62358093261719
2,50.73323059082031
3,46.52229309082031
4,46.647613525390625
5,50.59246826171875
6,44.7606201171875
7,50.467193603515625
8,42.763885498046875
9,46.537872314453125
10,43.6680908203125
11,44.496826171875
12,45.60328674316406
13,55.5047607421875
14,47.458526611328125
15,52.541595458984375
16,47.535736083984375
17,41.672271728515625
18,46.81884765625
19,40.658416748046875
20,50.65473937988281
21,42.4989013671875
22,46.57012939453125
23,45.63490295410156
24,49.42222595214844
25,42.701751708984375
26,45.52378845214844
27,48.34687805175781
28,55.504486083984375
29,48.517974853515625
30,41.687530517578125
31,49.43858337402344
32,43.59028625488281
33,47.6759033203125
34,44.86958312988281
35,42.685577392578125
36,35.91845703125
37,34.031646728515625
38,47.61358642578125
39,40.61213684082031
40,43.69989013671875
41,49.657196044921875
42,49.516387939453125
43,48.59605407714844
44,52.47859191894531
45,53.52374267578125
46,44.635528564453125
47,55.47296142578125
48,40.83015441894531
49,36.9317626953125
50,37.67976379394531
51,37.83628845214844
52,42.529510498046875
53,44.65046691894531
54,43.637298583984375
55,53.63298034667969
56,52.3380126953125
57,45.68109130859375
58,39.67645263671875
59,51.761749267578125
60,47.7384033203125
61,40.84564208984375
62,41.65678405761719
63,50.63883972167969
64,37.97682189941406
65,49.6251220703125
66,44.60359191894531
67,44.838470458984375
68,46.412506103515625
69,50.4200439453125
70,51.58982849121094
71,51.6055908203125
72,45.820526123046875
73,45.71160888671875
74,42.66981506347656
75,39.91004943847656
76,41.49998474121094
77,35.84088134765625
78,57.3438720703125
79,42.638702392578125
80,51.511749267578125
81,57.453155517578125
82,45.67962646484375
83,45.601409912109375
84,49.54681396484375
85,47.83210754394531
86,48.39256286621094
87,49.64070129394531
88,48.798675537109375
89,52.35350036621094
90,38.97454833984375
91,57.35935974121094
92,44.72850036621094
93,47.456878662109375
94,46.552581787109375
95,45.77323913574219
96,43.699249267578125
97,43.49589538574219
98,46.45896911621094
99,41.45320129394531
100,36.75970458984375
101,50.32624816894531
102,42.81044006347656
103,44.66595458984375
104,47.70692443847656
105,52.52528381347656
106,57.29667663574219
107,49.68730163574219
108,47.56620788574219
109,39.847412109375
110,45.695068359375
111,44.30653381347656
112,48.26737976074219
113,47.769378662109375
114,45.742034912109375
115,53.38252258300781
116,38.61503601074219
117,52.61912536621094
118,42.57597351074219
119,46.61503601074219
120,43.80830383300781
121,45.80448913574219
122,50.70088195800781
123,49.74998474121094
124,0.506072998046875
125,41.406005859375
126,51.636383056640625
127,43.55830383300781
128,46.67781066894531
129,43.636474609375
130,42.76338195800781
131,52.58769226074219
132,42.700927734375
133,43.57392883300781
134,50.73236083984375
135,52.50970458984375
136,44.55644226074219
137,47.738037109375
138,43.558441162109375
139,51.730224609375
140,47.20683288574219
141,43.417724609375
142,46.708648681640625
143,47.800445556640625
144,47.83160400390625
145,46.61494445800781
146,45.77305603027344
147,42.73231506347656
148,54.271148681640625
149,51.605133056640625
150,49.73399353027344
151,46.66168212890625
152,45.804443359375
153,49.39024353027344
154,0.5050201416015625
155,42.544677734375
156,46.58369445800781
157,53.273101806640625
158,52.44683837890625
159,42.700836181640625
160,52.52500915527344
161,40.45478820800781
162,44.525054931640625
163,39.67539978027344
164,49.78086853027344
165,51.495849609375
166,40.81416320800781
167,52.446929931640625
168,50.51338195800781
169,46.73994445800781
170,44.743988037109375
171,45.81993103027344
172,43.68330383300781
173,45.42926025390625
174,45.57002258300781
175,41.74957275390625
176,51.652008056640625
177,51.63633728027344
178,50.38819885253906
179,53.69502258300781
180,42.68525695800781
181,42.63847351074219
182,43.63642883300781
183,47.519195556640625
184,53.476226806640625
185,41.874664306640625
186,50.51324462890625
187,48.56398010253906
188,49.65582275390625
189,48.65773010253906
190,49.56207275390625
191,48.75152587890625
192,52.58746337890625
193,41.67149353027344
194,45.523101806640625
195,41.71836853027344
196,48.61090087890625
197,39.58164978027344
198,40.57965087890625
199,38.98985290527344
200,40.704559326171875
201,50.71632385253906
202,42.622528076171875
203,49.702789306640625
204,49.76519775390625
205,44.68116760253906
206,49.827606201171875
207,46.58355712890625
208,54.53663635253906
209,60.50933837890625
210,47.51914978027344
211,58.40382385253906
212,0.5030517578125
213,51.76133728027344
214,47.61285400390625
215,38.880615234375
216,43.901824951171875
217,0.504974365234375
218,46.45851135253906
219,47.56593322753906
220,44.88438415527344
221,45.53863525390625
222,45.61680603027344
223,43.52691650390625
224,42.70069885253906
225,50.685028076171875
226,48.75152587890625
227,51.526824951171875
228,44.77496337890625
229,45.77287292480469
230,45.647918701171875
231,40.86090087890625
232,52.727996826171875
233,39.7064208984375
234,38.77105712890625
235,45.50738525390625
236,47.5345458984375
237,48.65777587890625
238,45.83546447753906
239,41.608856201171875
240,38.63047790527344
241,53.53858947753906
242,39.534637451171875
243,42.46623229980469
244,41.71818542480469
245,36.806121826171875
246,52.61866760253906
247,48.65773010253906
248,43.5736083984375
249,34.74757385253906
250,49.515106201171875
251,38.73976135253906
252,48.57951354980469
253,0.5068511962890625
254,42.6380615234375
255,50.466278076171875
256,47.628387451171875
257,39.78459167480469
258,38.849090576171875
259,44.58732604980469
260,49.43702697753906
261,47.659637451171875
262,41.2357177734375
263,55.487762451171875
264,43.792449951171875
265,47.565887451171875
266,47.73785400390625
267,45.601043701171875
268,39.84718322753906
269,48.53263854980469
270,44.71232604980469
271,40.81388854980469
272,48.53263854980469
273,45.382293701171875
274,45.66349792480469
275,52.36866760253906
276,39.58146667480469
277,47.80012512207031
278,45.55412292480469
279,47.5032958984375
280,47.628387451171875
281,37.75724792480469
282,46.55216979980469
283,36.68116760253906
284,44.806121826171875
285,51.37052917480469
286,47.644012451171875
287,43.6361083984375
288,0.502410888671875
289,53.63224792480469
290,44.743621826171875
291,45.585418701171875
292,51.8236083984375
293,50.59123229980469
294,57.5462646484375
295,48.59504699707031
296,44.49357604980469
297,50.49748229980469
298,56.20451354980469
299,45.804168701171875
300,46.5364990234375
301,45.77287292480469
302,45.4447021484375
303,39.9876708984375
304,45.5853271484375
305,46.6146240234375
306,41.8431396484375
307,46.724090576171875
308,51.44856262207031
309,53.49171447753906
310,40.90763854980469
311,40.595001220703125
312,42.59114074707031
313,0.5047454833984375
314,45.616668701171875
315,53.67912292480469
316,38.81770324707031
317,40.5794677734375
318,48.6263427734375
319,46.755157470703125
320,45.49162292480469
321,43.74552917480469
322,47.64396667480469
323,46.5521240234375
324,0.502044677734375
325,45.63215637207031
326,49.421173095703125
327,0.5017242431640625
328,45.78840637207031
329,46.34904479980469
330,45.4759521484375
331,52.571563720703125
332,50.372344970703125
333,39.76887512207031
334,48.67317199707031
335,38.64582824707031
336,52.47795104980469
337,38.75520324707031
338,42.7786865234375
339,40.6263427734375
340,54.583282470703125
341,45.538360595703125
342,48.86067199707031
343,49.51496887207031
344,43.77668762207031
345,53.460235595703125
346,40.73576354980469
347,41.73381042480469
348,45.8978271484375
349,45.757110595703125
350,46.770782470703125
351,0.5028228759765625
352,45.647735595703125
353,0.501312255859375
354,46.72404479980469
355,45.81965637207031
356,48.766876220703125
357,43.698516845703125
358,42.55989074707031
359,41.6712646484375
360,46.50520324707031
361,46.58332824707031
362,51.698516845703125
363,50.49739074707031
364,42.6380615234375
365,57.23381042480469
366,44.63410949707031
367,45.92903137207031
368,0.5016326904296875
369,48.84504699707031
370,38.942657470703125
371,0.501129150390625
372,0.50048828125
373,54.47395324707031
374,44.74348449707031
375,48.61076354980469
376,50.59123229980469
377,49.62434387207031
378,46.911407470703125
379,39.7376708984375
380,45.8353271484375
381,54.333282470703125
382,50.575469970703125
383,0.5015869140625
384,48.51692199707031
385,46.98957824707031
386,48.470001220703125
387,0.501678466796875
388,43.66731262207031
389,56.64192199707031
390,51.526641845703125
391,52.47785949707031
392,44.634063720703125
393,47.878204345703125
394,49.56184387207031
395,40.75120544433594
396,49.577423095703125
397,0.5045623779296875
398,0.501678466796875
399,44.430938720703125
400,40.7200927734375
401,48.61058044433594
402,51.58918762207031
403,44.759063720703125
404,46.53636169433594
405,40.782501220703125
406,49.51496887207031
407,46.66145324707031
408,0.5020904541015625
409,43.8392333984375
410,51.698516845703125
411,43.60472106933594
412,47.78450012207031
413,50.38801574707031
414,43.72981262207031
415,46.739532470703125
416,52.665313720703125
417,38.6146240234375
418,53.444610595703125
419,42.84114074707031
420,45.58528137207031
421,42.55989074707031
422,48.641876220703125
423,47.643829345703125
424,46.614532470703125
425,40.845001220703125
426,54.48948669433594
427,0.5017242431640625
428,36.743438720703125
429,50.544219970703125
430,53.44451904296875
431,45.663360595703125
432,0.501495361328125
433,52.58723449707031
434,47.78450012207031
435,0.5023193359375
436,49.624298095703125
437,39.721954345703125
438,46.567657470703125
439,0.5021820068359375
440,40.876251220703125
441,45.819610595703125
442,52.649688720703125
443,50.387969970703125
444,50.778594970703125
445,48.65745544433594
446,46.69256591796875
447,41.73362731933594
448,43.62043762207031
449,52.790313720703125
450,42.778594970703125
451,42.66917419433594
452,49.54612731933594
453,44.69651794433594
454,50.32542419433594
455,52.39964294433594
456,46.52073669433594
457,35.66717529296875
458,0.5010833740234375
459,46.58323669433594
460,50.49725341796875
461,40.81370544433594
462,45.71018981933594
463,47.487579345703125
464,54.45832824707031
465,42.70042419433594
466,47.53436279296875
467,0.5005340576171875
468,42.79417419433594
469,0.5013580322265625
470,0.5025482177734375
471,40.78240966796875
472,48.65754699707031
473,45.52268981933594
474,46.52073669433594
475,48.50120544433594
476,52.52459716796875
477,49.76483154296875
478,45.663360595703125
479,43.729766845703125
480,45.569610595703125
481,41.468048095703125
482,0.5015411376953125
483,46.55198669433594
484,51.51097106933594
485,0.501129150390625
486,44.477813720703125
487,52.35276794433594
488,0.501129150390625
489,0.50177001953125
490,45.64764404296875
491,42.57533264160156
492,46.770782470703125
493,46.489532470703125
494,39.98753356933594
495,42.68479919433594
496,53.55393981933594
497,49.577423095703125
498,53.319610595703125
499,50.59100341796875
500,48.64178466796875
501,41.780548095703125
502,45.49139404296875
503,45.66322326660156
504,45.71018981933594
505,47.70628356933594
506,45.710235595703125
507,45.72576904296875
508,47.58123779296875
509,41.92112731933594
510,36.57147216796875
511,40.67303466796875
512,50.49725341796875
513,52.44651794433594
514,50.591094970703125
515,44.415313720703125
516,50.32542419433594
517,52.49339294433594
518,50.52850341796875
519,49.530548095703125
520,45.41326904296875
521,51.66722106933594
522,38.78636169433594
523,41.78050231933594
524,41.71800231933594
525,52.50897216796875
526,0.49957275390625
527,55.58128356933594
528,0.5008087158203125
529,43.682891845703125
530,53.56951904296875
531,43.60472106933594
532,48.40740966796875
533,53.55389404296875
534,33.99925231933594
535,42.65350341796875
536,0.5001220703125
537,51.49525451660156
538,45.44456481933594
539,47.69061279296875
540,47.73753356933594
541,35.94842529296875
542,56.56365966796875
543,48.71990966796875
544,0.4999847412109375
545,45.66326904296875
546,0.501861572265625
547,51.52650451660156
548,49.62425231933594
549,45.58518981933594
550,46.69261169433594
551,47.62811279296875
552,0.5007171630859375
553,44.68084716796875
554,45.66326904296875
555,47.73748779296875
556,0.500396728515625
557,50.40350341796875
558,45.55393981933594
559,49.57737731933594
560,0.501953125
561,40.70423889160156
562,44.66517639160156
563,35.97967529296875
564,47.64369201660156
565,53.58514404296875
566,42.68470764160156
567,42.91917419433594
568,50.46604919433594
569,40.71990966796875
570,0.500579833984375
571,45.71009826660156
572,0.5011749267578125
573,0.5007171630859375
574,47.53440856933594
575,43.85472106933594
576,42.71595764160156
577,49.62420654296875
578,43.68284606933594
579,0.5008087158203125
580,46.50506591796875
581,44.52459716796875
582,41.76483154296875
583,0.5024566650390625
584,47.59690856933594
585,50.48167419433594
586,54.52073669433594
587,47.44065856933594
588,50.29412841796875
589,36.86834716796875
590,50.59100341796875
591,50.45033264160156
592,59.40155029296875
593,46.50511169433594
594,40.78240966796875
595,0.500396728515625
596,51.55780029296875
597,54.52069091796875
598,48.67303466796875
599,51.49530029296875
600,41.85853576660156
601,0.4998016357421875
602,0.500762939453125
603,44.55589294433594
604,42.48158264160156
605,0.5025482177734375
606,0.50030517578125
607,0.4998931884765625
608,40.89178466796875
609,0.501678466796875
610,0.50030517578125
611,39.73744201660156
612,0.50103759765625
613,45.66331481933594
614,47.39373779296875
615,44.64959716796875
616,51.49530029296875
617,51.66717529296875
618,42.70033264160156
619,0.500946044921875
620,50.66908264160156
621,0.5016326904296875
622,44.89955139160156
623,47.81561279296875
624,53.42889404296875
625,40.40740966796875
626,46.66131591796875
627,46.473724365234375
628,0.500396728515625
629,45.61643981933594
630,0.500579833984375
631,0.5000762939453125
632,44.75892639160156
633,46.56752014160156
634,45.89759826660156
635,0.5002593994140625
636,0.5000762939453125
637,40.87615966796875
638,46.64569091796875
639,47.56561279296875
640,54.58319091796875
641,45.69447326660156
642,52.52464294433594
643,43.82337951660156
644,50.45037841796875
645,42.88787841796875
646,47.51873779296875
647,49.56170654296875
648,41.70233154296875
649,35.76092529296875
650,43.71405029296875
651,47.44061279296875
652,40.96986389160156
653,47.62806701660156
654,0.50103759765625
655,0.5007171630859375
656,0.5000762939453125
657,58.46595764160156
658,47.51869201660156
659,0.50103759765625
660,48.40740966796875
661,0.5001220703125
662,46.53627014160156
663,43.69837951660156
664,46.73939514160156
665,47.59681701660156
666,0.5012664794921875
667,49.60853576660156
668,0.50030517578125
669,0.5005340576171875
670,39.61244201660156
671,44.64955139160156
672,36.68080139160156
673,42.90345764160156
674,40.03436279296875
675,43.46405029296875
676,43.63592529296875
677,48.73553466796875
678,51.46405029296875
679,50.59100341796875
680,48.61048889160156
681,47.47181701660156
682,43.63587951660156
683,49.54603576660156
684,46.77064514160156
685,0.5001678466796875
686,48.43870544433594
687,42.85662841796875
688,44.52459716796875
689,52.44647216796875
690,50.55975341796875
691,42.60662841796875
692,45.58509826660156
693,0.5007171630859375
694,0.5015869140625
695,50.71595764160156
696,43.94837951660156
697,0.4998016357421875
698,50.65350341796875
699,0.500762939453125
700,0.5001220703125
701,45.66322326660156
702,53.53822326660156
703,48.657318115234375
704,44.61834716796875
705,42.63787841796875
706,51.52650451660156
707,46.536224365234375
708,42.70033264160156
709,0.5023193359375
710,37.72572326660156
711,44.75892639160156
712,45.66322326660156
713,45.78822326660156
714,48.46986389160156
715,0.501312255859375
716,46.66131591796875
717,42.65350341796875
718,49.59291076660156
719,40.82923889160156
720,46.48939514160156
721,0.500946044921875
722,49.639739990234375
723,52.649505615234375
724,44.587005615234375
725,0.50048828125
726,46.81756591796875
727,50.59095764160156
728,44.61830139160156
729,49.499114990234375
730,0.5009002685546875
731,0.5005340576171875
732,51.542083740234375
733,43.57337951660156
734,46.39564514160156
735,42.49720764160156
736,45.72572326660156
737,46.59877014160156
738,43.60462951660156
739,0.5006256103515625
740,45.66326904296875
741,53.42889404296875
742,48.610443115234375
743,51.354583740234375
744,0.5009002685546875
745,49.51478576660156
746,44.68080139160156
747,51.58900451660156
748,58.48158264160156
749,52.46205139160156
750,0.5014495849609375
751,0.5000762939453125
752,0.499847412109375
753,50.55970764160156
754,52.63392639160156
755,46.45814514160156
756,44.63392639160156
757,38.80189514160156
758,48.75111389160156
759,0.49993896484375
760,0.499664306640625
761,40.969818115234375
762,46.58314514160156
763,0.4998931884765625
764,42.79408264160156
765,43.83900451660156
766,47.45619201660156
767,45.63197326660156
768,46.67689514160156
769,0.501312255859375
770,0.50067138671875
771,0.5008544921875
772,0.499755859375
773,40.626068115234375
774,0.50030517578125
775,44.665130615234375
776,49.686614990234375
777,0.5009002685546875
778,0.500946044921875
779,49.40545654296875
780,53.46014404296875
781,43.729583740234375
782,41.78041076660156
783,46.63002014160156
784,45.67884826660156
785,44.64955139160156
786,46.66127014160156
787,53.616302490234375
788,51.604583740234375
789,49.577239990234375
790,0.50048828125
791,0.500030517578125
792,35.65150451660156
793,44.58705139160156
794,48.75111389160156
795,41.68666076660156
796,46.58314514160156
797,43.69837951660156
798,48.59486389160156
799,47.67494201660156
800,49.40541076660156
801,50.66908264160156
802,0.4997100830078125
803,45.538177490234375
804,45.538177490234375
805,49.530364990234375
806,0.5003509521484375
807,0.5006256103515625
808,47.75306701660156
809,48.64173889160156
810,45.46009826660156
811,48.90736389160156
812,41.54603576660156
813,53.39759826660156
814,51.62025451660156
815,52.54017639160156
816,45.74134826660156
817,41.56166076660156
818,0.5003509521484375
819,0.5004425048828125
820,0.4997100830078125
821,38.817474365234375
822,49.702239990234375
823,39.674896240234375
824,0.50048828125
825,0.5000762939453125
826,0.4999847412109375
827,0.4998931884765625
828,48.57923889160156
829,43.77650451660156
830,40.65736389160156
831,48.73548889160156
832,38.63002014160156
833,42.68470764160156
834,52.55580139160156
835,49.545989990234375
836,0.502410888671875
837,50.450286865234375
838,0.502044677734375
839,0.501220703125
840,46.911224365234375
841,47.471771240234375
842,0.500030517578125
843,41.811614990234375
844,50.63783264160156
845,43.77650451660156
846,37.69447326660156
847,44.55580139160156
848,47.02064514160156
849,41.93666076660156
850,48.65736389160156
851,40.53236389160156
852,41.74916076660156
853,47.45619201660156
854,50.57533264160156
855,50.512786865234375
856,48.501068115234375
857,0.5004425048828125
858,49.217864990234375
859,0.500213623046875
860,0.49993896484375
861,0.500213623046875
862,51.448333740234375
863,49.592864990234375
864,0.499481201171875
865,50.63783264160156
866,51.54212951660156
867,48.70423889160156
868,49.82728576660156
869,48.48548889160156
870,41.51478576660156
871,0.5008087158203125
872,0.4998016357421875
873,45.678802490234375
874,43.557708740234375
875,43.76087951660156
876,58.262786865234375
877,0.5010833740234375
878,0.5003509521484375
879,0.5000762939453125
880,40.65736389160156
881,49.60853576660156
882,50.54408264160156
883,45.75697326660156
884,46.56752014160156
885,0.50140380859375
886,0.5001678466796875
887,0.4997100830078125
888,43.760833740234375
889,0.4998931884765625
890,0.500030517578125
891,40.751068115234375
892,0.5003509521484375
893,46.64564514160156
894,53.39759826660156
895,44.80580139160156
896,51.55775451660156
897,52.50892639160156
898,40.04994201660156
899,47.659271240234375
900,57.420989990234375
901,0.501861572265625
902,47.565521240234375
903,35.745208740234375
904,0.50048828125
905,0.4998016357421875
906,0.5009002685546875
907,0.50140380859375
908,42.653411865234375
909,0.500030517578125
910,49.514739990234375
911,50.778411865234375
912,38.84877014160156
913,49.68666076660156
914,40.87611389160156
915,44.83705139160156
916,49.51478576660156
917,47.690521240234375
918,43.651458740234375
919,38.723724365234375
920,0.501312255859375
921,37.803802490234375
922,44.43070983886719
923,0.500946044921875
924,0.501312255859375
925,43.65150451660156
926,0.5005340576171875
927,49.405364990234375
928,41.842864990234375
929,44.571380615234375
930,45.553802490234375
931,0.5015869140625
932,0.4999847412109375
933,0.499755859375
934,40.829193115234375
935,51.495208740234375
936,44.555755615234375
937,0.4998016357421875
938,0.50103759765625
939,0.4998931884765625
940,54.42689514160156
941,43.79212951660156
942,42.715911865234375
943,43.745208740234375
944,54.598724365234375
945,45.522552490234375
946,45.710052490234375
947,0.5009002685546875
948,0.5003509521484375
949,0.49993896484375
950,0.5000762939453125
951,0.500396728515625
952,42.747161865234375
953,41.639739990234375
954,40.65736389160156
955,47.62806701660156
956,49.467864990234375
957,37.928802490234375
958,41.608489990234375
959,48.579193115234375
960,43.807708740234375
961,0.500396728515625
962,0.499664306640625
963,45.803802490234375
964,0.4998016357421875
965,0.4997100830078125
966,46.661224365234375
967,54.551849365234375
968,45.710052490234375
969,47.659271240234375
970,41.686614990234375
971,49.561614990234375
972,49.78041076660156
973,36.99330139160156
974,43.62025451660156
975,51.79212951660156
976,53.49134826660156
977,46.72377014160156
978,44.696380615234375
979,51.651458740234375
980,0.5002593994140625
981,42.65336608886719
982,0.5013580322265625
983,0.501312255859375
984,46.676849365234375
985,45.710052490234375
986,41.655364990234375
987,52.368255615234375
988,45.616302490234375
989,42.622161865234375
990,48.438568115234375
991,44.77445983886719
992,38.89564514160156
993,49.49916076660156
994,37.67884826660156
995,0.5006256103515625
996,46.583099365234375
997,53.647552490234375
998,42.637786865234375
999,51.479583740234375

==> communication_costs/pubmed/mmlp_gcn_400.csv <==
Sno,node
0,210.21603393554688
1,222.87783813476562
2,205.28140258789062
3,211.3177947998047
4,200.21200561523438
5,224.77159118652344
6,218.1225128173828
7,227.1778564453125
8,213.81068420410156
9,204.73825073242188
10,197.12278747558594
11,209.9818878173828
12,220.9998779296875
13,207.35235595703125
14,197.42111206054688
15,214.06996154785156
16,214.84194946289062
17,214.0529327392578
18,191.6674346923828
19,207.28208923339844
20,221.0526580810547
21,202.2979278564453
22,220.0869903564453
23,189.79176330566406
24,236.17515563964844
25,214.10484313964844
26,216.78866577148438
27,211.80734252929688
28,209.38682556152344
29,199.0343475341797
30,212.4389190673828
31,203.17501831054688
32,210.45635986328125
33,208.36878967285156
34,210.21058654785156
35,203.8233642578125
36,226.06964111328125
37,220.12269592285156
38,201.5616912841797
39,225.40213012695312
40,227.5948486328125
41,214.8416290283203
42,211.33372497558594
43,219.48947143554688
44,215.0166778564453
45,196.61447143554688
46,220.6483612060547
47,213.4737548828125
48,197.9991912841797
49,201.0694580078125
50,205.45640563964844
51,212.29852294921875
52,220.82354736328125
53,216.3690185546875
54,202.26300048828125
55,210.26272583007812
56,221.0870361328125
57,201.06954956054688
58,221.98207092285156
59,207.2628173828125
60,212.03622436523438
61,224.22747802734375
62,210.98143005371094
63,208.33303833007812
64,214.1045684814453
65,222.82327270507812
66,192.86029052734375
67,216.57713317871094
68,215.01663208007812
69,203.12205505371094
70,203.96385192871094
71,223.9112548828125
72,209.26263427734375
73,219.80560302734375
74,210.22756958007812
75,224.13949584960938
76,214.10447692871094
77,203.43841552734375
78,195.96566772460938
79,232.80555725097656
80,242.66493225097656
81,205.43832397460938
82,200.49119567871094
83,198.05169677734375
84,215.2449188232422
85,211.5261688232422
86,215.13949584960938
87,222.70008850097656
88,211.0339813232422
89,216.99887084960938
90,225.80551147460938
91,204.490966796875
92,215.12191772460938
93,207.98129272460938
94,215.19223022460938
95,215.0515594482422
96,208.05160522460938
97,216.17465209960938
98,221.82308959960938
99,213.22743225097656
100,214.4910125732422
101,217.717529296875
102,198.315185546875
103,226.61215209960938
104,219.01644897460938
105,206.3328094482422
106,217.121826171875
107,219.05160522460938
108,213.1393585205078
109,211.824951171875
110,226.24478149414062
111,219.92855834960938
112,228.15711975097656
113,192.43814086914062
114,228.5593719482422
115,199.42074584960938
116,221.9988250732422
117,216.1746063232422
118,210.03402709960938
119,202.24501037597656
120,217.280029296875
121,208.43841552734375
122,214.578857421875
123,239.524169921875
124,218.4558563232422
125,213.12173461914062
126,215.5613250732422
127,212.31504821777344
128,225.6647491455078
129,206.43809509277344
130,201.78993225097656
131,204.03384399414062
132,197.174560546875
133,215.315185546875
134,211.12173461914062
135,213.0691375732422
136,206.5788116455078
137,208.0867156982422
138,200.4030303955078
139,210.89321899414062
140,217.78775024414062
141,226.80528259277344
142,211.051513671875
143,225.47134399414062
144,203.438232421875
145,199.3678741455078
146,218.75254821777344
147,222.1198272705078
148,206.77017211914062
149,208.438232421875
150,214.22720336914062
151,217.78770446777344
152,209.1217803955078
153,191.07095336914062
154,204.33267211914062
155,217.38531494140625
156,207.0338897705078
157,205.13926696777344
158,210.19204711914062
159,202.06895446777344
160,212.38536071777344
161,223.84034729003906
162,207.84048461914062
163,208.26231384277344
164,217.35025024414062
165,203.6491241455078
166,211.31504821777344
167,222.9987335205078
168,205.70181274414062
169,228.47129821777344
170,217.87559509277344
171,197.20953369140625
172,217.94595336914062
173,205.98097229003906
174,214.92832946777344
175,224.7526397705078
176,203.2096710205078
177,207.66470336914062
178,208.87559509277344
179,197.56118774414062
180,222.41860961914062
181,194.33258056640625
182,207.42047119140625
183,208.45562744140625
184,223.17442321777344
185,207.0338897705078
186,212.50845336914062
187,228.40093994140625
188,218.19186401367188
189,222.71734619140625
190,207.66656494140625
191,217.91065979003906
192,204.33262634277344
193,221.05133056640625
194,207.20953369140625
195,209.08648681640625
196,200.1393585205078
197,224.19190979003906
198,213.80523681640625
199,214.20957946777344
200,184.57872009277344
201,224.69972229003906
202,190.56100463867188
203,208.96339416503906
204,196.96334838867188
205,224.01617431640625
206,223.15679931640625
207,218.10411071777344
208,206.8246307373047
209,203.64903259277344
210,241.48878479003906
211,203.47320556640625
212,211.08644104003906
213,205.05128479003906
214,206.29737854003906
215,216.69967651367188
216,216.80514526367188
217,220.31504821777344
218,231.33262634277344
219,211.91061401367188
220,209.40280151367188
221,204.45558166503906
222,211.35011291503906
223,206.19195556640625
224,222.87545776367188
225,187.40284729003906
226,229.8050994873047
227,189.70162963867188
228,218.64698791503906
229,0.5037994384765625
230,209.99859619140625
231,214.89308166503906
232,223.85792541503906
233,218.20948791503906
234,222.01612854003906
235,221.89303588867188
236,229.2093963623047
237,204.59616088867188
238,221.7172088623047
239,216.31491088867188
240,202.59616088867188
241,209.27984619140625
242,212.0863494873047
243,208.9633026123047
244,217.22706604003906
245,202.99855041503906
246,201.45553588867188
247,203.10397338867188
248,208.35006713867188
249,198.26217651367188
250,234.06886291503906
251,213.15675354003906
252,222.19190979003906
253,214.8929443359375
254,207.35011291503906
255,214.56100463867188
256,218.7699432373047
257,200.6664276123047
258,212.96334838867188
259,210.01608276367188
260,214.36769104003906
261,205.98097229003906
262,209.2269744873047
263,206.2621307373047
264,192.24459838867188
265,212.3675994873047
266,204.50831604003906
267,213.91065979003906
268,221.12155151367188
269,200.19186401367188
270,212.3675537109375
271,208.40280151367188
272,212.3675537109375
273,205.5433807373047
274,228.2093963623047
275,211.06881713867188
276,210.42037963867188
277,210.0160369873047
278,204.3324432373047
279,243.4711151123047
280,245.3129119873047
281,203.3324432373047
282,216.2269744873047
283,216.1390838623047
284,216.2269744873047
285,212.27957153320312
286,224.9808807373047
287,222.3500213623047
288,214.1214599609375
289,214.0159912109375
290,205.2093963623047
291,220.5238494873047
292,214.6136474609375
293,205.2093963623047
294,208.2445526123047
295,206.9651641845703
296,218.3851776123047
297,215.2093048095703
298,207.0159912109375
299,194.8246307373047
300,201.8050079345703
301,0.5035247802734375
302,197.4730224609375
303,216.5940704345703
304,0.5078277587890625
305,200.49050903320312
306,219.1038818359375
307,224.1566162109375
308,211.1741485595703
309,221.9632568359375
310,232.8753204345703
311,0.505950927734375
312,203.0687713623047
313,203.3850860595703
314,213.0686798095703
315,220.3656005859375
316,215.7874755859375
317,203.2093963623047
318,210.2621307373047
319,205.4026641845703
320,210.1566619873047
321,215.1214599609375
322,226.7699432373047
323,202.3147735595703
324,195.27957153320312
325,206.2269287109375
326,208.2093048095703
327,200.5608673095703
328,211.13894653320312
329,200.9984130859375
330,220.0159912109375
331,222.0863037109375
332,209.0511474609375
333,205.59593200683594
334,208.2268829345703
335,218.10379028320312
336,212.3499298095703
337,209.49050903320312
338,222.1214599609375
339,217.3323974609375
340,0.5033416748046875
341,205.2620391845703
342,226.78738403320312
343,217.12136840820312
344,208.7698516845703
345,206.50808715820312
346,221.5764923095703
347,214.9456787109375
348,211.71707153320312
349,0.5055389404296875
350,220.3675079345703
351,219.1917266845703
352,223.66433715820312
353,220.2444610595703
354,207.2796173095703
355,226.0159454345703
356,209.1214141845703
357,219.5413360595703
358,194.70144653320312
359,221.0686798095703
360,200.3499298095703
361,211.8753204345703
362,221.7522735595703
363,218.3323516845703
364,191.59593200683594
365,194.4905548095703
366,198.52566528320312
367,211.42019653320312
368,187.84202575683594
369,216.1741485595703
370,231.9280548095703
371,197.2796173095703
372,202.4729766845703
373,207.03347778320312
374,211.13894653320312
375,211.99827575683594
376,206.3850860595703
377,221.8225860595703
378,231.4358673095703
379,215.05101013183594
380,0.5023345947265625
381,203.9632110595703
382,219.54129028320312
383,209.94558715820312
384,223.9983673095703
385,208.1917266845703
386,221.2093048095703
387,214.08621215820312
388,0.5027008056640625
389,0.5018310546875
390,212.38499450683594
391,206.2620391845703
392,215.98074340820312
393,214.22683715820312
394,204.5432891845703
395,200.4202423095703
396,217.06863403320312
397,194.34983825683594
398,210.12127685546875
399,213.31472778320312
400,0.5035247802734375
401,223.15652465820312
402,201.34983825683594
403,216.64675903320312
404,225.59402465820312
405,211.06858825683594
406,203.31468200683594
407,224.94558715820312
408,207.27957153320312
409,199.19163513183594
410,217.57640075683594
411,198.47288513183594
412,191.40257263183594
413,207.45535278320312
414,196.89476013183594
415,192.52566528320312
416,213.96316528320312
417,195.78933715820312
418,197.70144653320312
419,196.57839965820312
420,188.5960235595703
421,0.5029296875
422,222.89280700683594
423,222.50613403320312
424,210.24441528320312
425,201.66624450683594
426,221.69949340820312
427,200.34988403320312
428,221.56077575683594
429,194.27947998046875
430,0.50164794921875
431,213.19163513183594
432,0.502105712890625
433,0.503662109375
434,204.96316528320312
435,199.94554138183594
436,218.92796325683594
437,218.01580810546875
438,221.45530700683594
439,219.84007263183594
440,209.56077575683594
441,216.10379028320312
442,192.38499450683594
443,210.10374450683594
444,204.22679138183594
445,210.34988403320312
446,210.05101013183594
447,207.26194763183594
448,212.36741638183594
449,202.43772888183594
450,0.5011444091796875
451,223.99822998046875
452,219.52366638183594
453,200.77166748046875
454,206.34983825683594
455,209.05096435546875
456,0.5027008056640625
457,197.12132263183594
458,200.66624450683594
459,196.19163513183594
460,0.500823974609375
461,211.31459045410156
462,214.15647888183594
463,206.19154357910156
464,222.19158935546875
465,0.5014190673828125
466,213.17401123046875
467,0.5025177001953125
468,212.22679138183594
469,215.03338623046875
470,210.33226013183594
471,210.57835388183594
472,0.5030670166015625
473,215.89276123046875
474,209.43772888183594
475,210.38499450683594
476,198.15647888183594
477,0.501373291015625
478,221.64666748046875
479,208.49046325683594
480,199.13890075683594
481,0.5031585693359375
482,218.08612060546875
483,224.17405700683594
484,183.36741638183594
485,187.77171325683594
486,225.87513732910156
487,0.502105712890625
488,203.13885498046875
489,226.82244873046875
490,217.85760498046875
491,211.12132263183594
492,213.29710388183594
493,221.24436950683594
494,201.42010498046875
495,218.26194763183594
496,217.12132263183594
497,217.19163513183594
498,199.26190185546875
499,192.06858825683594
500,206.52561950683594
501,0.5018310546875
502,215.87513732910156
503,0.5010986328125
504,218.99822998046875
505,223.08612060546875
506,219.94554138183594
507,0.50164794921875
508,220.01585388183594
509,211.12132263183594
510,191.49046325683594
511,206.22679138183594
512,216.20921325683594
513,219.57640075683594
514,0.5030670166015625
515,203.54315185546875
516,236.33021545410156
517,200.03343200683594
518,0.502288818359375
519,192.56077575683594
520,0.5016937255859375
521,198.82249450683594
522,208.33221435546875
523,220.75213623046875
524,216.15643310546875
525,202.15647888183594
526,226.78733825683594
527,211.69944763183594
528,0.5057220458984375
529,212.26190185546875
530,238.33021545410156
531,0.5012359619140625
532,225.84002685546875
533,214.85765075683594
534,0.501739501953125
535,0.5012359619140625
536,0.501739501953125
537,215.20916748046875
538,216.15647888183594
539,0.5025634765625
540,208.06849670410156
541,0.50146484375
542,0.5014190673828125
543,222.85755920410156
544,228.99822998046875
545,206.36737060546875
546,217.78729248046875
547,0.50164794921875
548,219.83998107910156
549,229.73451232910156
550,0.5017852783203125
551,226.40052795410156
552,0.5017852783203125
553,0.5032958984375
554,200.13885498046875
555,206.36737060546875
556,216.01585388183594
557,218.87518310546875
558,229.78729248046875
559,221.89266967773438
560,223.33216857910156
561,202.29701232910156
562,203.66619873046875
563,0.501739501953125
564,231.82244873046875
565,224.03343200683594
566,202.36737060546875
567,0.50146484375
568,0.501556396484375
569,197.17396545410156
570,204.45521545410156
571,205.29705810546875
572,193.34979248046875
573,209.91033935546875
574,201.47283935546875
575,199.59588623046875
576,0.501007080078125
577,0.5005035400390625
578,0.503387451171875
579,0.5016937255859375
580,226.69940185546875
581,191.63099670410156
582,208.85755920410156
583,210.17396545410156
584,196.75408935546875
585,206.31463623046875
586,215.13885498046875
587,203.45526123046875
588,217.17401123046875
589,219.92791748046875
590,225.33221435546875
591,214.34979248046875
592,0.5018768310546875
593,206.50790405273438
594,0.5006866455078125
595,205.19158935546875
596,199.91033935546875
597,211.47283935546875
598,0.50164794921875
599,220.75213623046875
600,210.89276123046875
601,220.08607482910156
602,210.96302795410156
603,221.84002685546875
604,205.64857482910156
605,0.501373291015625
606,213.31459045410156
607,217.08612060546875
608,227.84002685546875
609,210.29705810546875
610,0.502655029296875
611,0.50201416015625
612,0.501739501953125
613,212.99818420410156
614,190.77166748046875
615,209.24432373046875
616,207.56072998046875
617,198.68373107910156
618,214.22674560546875
619,211.01580810546875
620,212.42005920410156
621,204.22674560546875
622,217.17401123046875
623,223.50599670410156
624,199.98065185546875
625,205.34979248046875
626,205.26190185546875
627,214.85760498046875
628,212.99813842773438
629,0.502197265625
630,0.5008697509765625
631,209.06849670410156
632,205.94549560546875
633,221.41815185546875
634,216.22674560546875
635,216.76971435546875
636,218.29705810546875
637,204.06854248046875
638,201.12118530273438
639,222.33216857910156
640,210.54115295410156
641,212.98065185546875
642,221.64662170410156
643,0.50128173828125
644,216.71688842773438
645,236.71697998046875
646,216.34979248046875
647,205.12127685546875
648,0.502105712890625
649,207.38494873046875
650,221.89271545410156
651,214.08607482910156
652,0.5016937255859375
653,0.501007080078125
654,210.36732482910156
655,217.89271545410156
656,0.5026092529296875
657,205.24427795410156
658,226.10369873046875
659,222.29510498046875
660,214.03338623046875
661,207.33216857910156
662,0.501373291015625
663,231.43568420410156
664,211.22669982910156
665,189.38485717773438
666,215.13885498046875
667,205.38494873046875
668,213.22669982910156
669,219.19154357910156
670,0.501739501953125
671,222.89271545410156
672,206.47274780273438
673,216.56063842773438
674,0.501922607421875
675,220.80482482910156
676,208.31459045410156
677,204.12123107910156
678,203.27943420410156
679,0.50238037109375
680,0.501922607421875
681,214.33221435546875
682,213.08602905273438
683,0.501373291015625
684,211.03334045410156
685,214.78720092773438
686,212.91029357910156
687,0.5034332275390625
688,0.5018768310546875
689,202.20907592773438
690,0.5005950927734375
691,230.52352905273438
692,224.96302795410156
693,213.19154357910156
694,202.38490295410156
695,209.15638732910156
696,0.502288818359375
697,0.5015106201171875
698,0.501556396484375
699,215.92787170410156
700,0.5007781982421875
701,208.92782592773438
702,204.82235717773438
703,207.31454467773438
704,207.31459045410156
705,235.54110717773438
706,217.99818420410156
707,226.94544982910156
708,224.73451232910156
709,214.68177795410156
710,0.501007080078125
711,216.98060607910156
712,215.19154357910156
713,217.68368530273438
714,205.96298217773438
715,217.96298217773438
716,0.50091552734375
717,214.57630920410156
718,210.87513732910156
719,192.99818420410156
720,0.5023345947265625
721,0.502197265625
722,0.50164794921875
723,0.50054931640625
724,210.54310607910156
725,211.75209045410156
726,192.24427795410156
727,207.50794982910156
728,223.85751342773438
729,0.5011444091796875
730,216.80477905273438
731,200.62899780273438
732,0.5007781982421875
733,217.92782592773438
734,0.5007781982421875
735,210.38485717773438
736,197.66610717773438
737,0.501373291015625
738,0.5010528564453125
739,0.5008697509765625
740,0.5012359619140625
741,187.59579467773438
742,204.20912170410156
743,199.52552795410156
744,192.82435607910156
745,212.62899780273438
746,210.92782592773438
747,191.61341857910156
748,215.38490295410156
749,201.38490295410156
750,209.75404357910156
751,199.89466857910156
752,214.06849670410156
753,225.47084045410156
754,0.500823974609375
755,204.36727905273438
756,0.501556396484375
757,223.80477905273438
758,193.70130920410156
759,206.05091857910156
760,211.98060607910156
761,197.26181030273438
762,206.82431030273438
763,0.50146484375
764,0.5004119873046875
765,0.5010528564453125
766,203.34970092773438
767,0.5021514892578125
768,0.501922607421875
769,216.61141967773438
770,208.31459045410156
771,0.502288818359375
772,213.49032592773438
773,206.17396545410156
774,204.26185607910156
775,209.50794982910156
776,190.64857482910156
777,208.54310607910156
778,216.59388732910156
779,0.501739501953125
780,0.5010986328125
781,0.503387451171875
782,220.13876342773438
783,0.5013275146484375
784,0.5005035400390625
785,0.501373291015625
786,221.98060607910156
787,214.29701232910156
788,204.19154357910156
789,202.42005920410156
790,220.99813842773438
791,220.08602905273438
792,210.64852905273438
793,0.50311279296875
794,216.87509155273438
795,207.82235717773438
796,212.42001342773438
797,222.17391967773438
798,0.5016021728515625
799,0.5008697509765625
800,0.5006866455078125
801,195.64857482910156
802,213.20907592773438
803,0.5013275146484375
804,213.43759155273438
805,219.22669982910156
806,198.08607482910156
807,210.73451232910156
808,209.92787170410156
809,213.24427795410156
810,215.94544982910156
811,221.33216857910156
812,219.64662170410156
813,0.502105712890625
814,196.82431030273438
815,222.05087280273438
816,0.502655029296875
817,208.13876342773438
818,0.5010986328125
819,217.03329467773438
820,218.05091857910156
821,214.10365295410156
822,215.01571655273438
823,0.5014190673828125
824,0.50128173828125
825,0.501190185546875
826,209.03334045410156
827,202.36732482910156
828,191.45521545410156
829,0.5027008056640625
830,207.78720092773438
831,0.5023345947265625
832,0.5007781982421875
833,224.82235717773438
834,191.29696655273438
835,208.34974670410156
836,203.19154357910156
837,0.5010986328125
838,0.501190185546875
839,0.500640869140625
840,210.33212280273438
841,197.34974670410156
842,218.50794982910156
843,218.99818420410156
844,220.27943420410156
845,208.99818420410156
846,201.10365295410156
847,222.82240295410156
848,198.33216857910156
849,210.89271545410156
850,214.19154357910156
851,216.06845092773438
852,207.08602905273438
853,219.12118530273438
854,214.92787170410156
855,0.5007781982421875
856,216.98060607910156
857,213.92787170410156
858,0.50146484375
859,206.45516967773438
860,184.91224670410156
861,0.50128173828125
862,0.5010528564453125
863,0.501373291015625
864,227.57626342773438
865,208.50790405273438
866,202.68373107910156
867,201.49032592773438
868,181.56068420410156
869,217.06849670410156
870,213.98056030273438
871,0.500823974609375
872,0.5022430419921875
873,0.501556396484375
874,0.50128173828125
875,0.5018768310546875
876,0.5010528564453125
877,215.08602905273438
878,222.19154357910156
879,0.501373291015625
880,208.17396545410156
881,0.5014190673828125
882,0.5026092529296875
883,215.80482482910156
884,0.501373291015625
885,0.5021514892578125
886,0.5018768310546875
887,199.40243530273438
888,0.502105712890625
889,188.38485717773438
890,204.33216857910156
891,0.5006866455078125
892,205.49032592773438
893,217.94540405273438
894,214.98056030273438
895,204.03329467773438
896,202.06845092773438
897,219.15634155273438
898,211.61146545410156
899,0.5009613037109375
900,226.61141967773438
901,215.38485717773438
902,0.50164794921875
903,0.5017852783203125
904,225.1914520263672
905,0.50238037109375
906,209.9980926513672
907,211.75209045410156
908,204.27938842773438
909,213.91024780273438
910,0.5026092529296875
911,0.5014190673828125
912,0.5006866455078125
913,217.0332489013672
914,196.15634155273438
915,0.5010986328125
916,0.5024261474609375
917,227.85751342773438
918,200.12118530273438
919,212.17391967773438
920,0.50164794921875
921,202.54306030273438
922,203.9121551513672
923,0.5013275146484375
924,204.10360717773438
925,207.68368530273438
926,208.15634155273438
927,201.59579467773438
928,205.40243530273438
929,0.501007080078125
930,200.82235717773438
931,192.26181030273438
932,206.70126342773438
933,229.85751342773438
934,196.34970092773438
935,0.501922607421875
936,197.6133270263672
937,220.29696655273438
938,209.06845092773438
939,202.12118530273438
940,220.83993530273438
941,220.80477905273438
942,217.05087280273438
943,207.19149780273438
944,201.26181030273438
945,198.15634155273438
946,185.6309051513672
947,213.3320770263672
948,212.73446655273438
949,221.89266967773438
950,208.08602905273438
951,204.15634155273438
952,206.3496551513672
953,219.7695770263672
954,189.3144989013672
955,211.8047332763672
956,211.94540405273438
957,203.63095092773438
958,205.19149780273438
959,200.10360717773438
960,207.27938842773438
961,203.42001342773438
962,199.15634155273438
963,196.36727905273438
964,206.26181030273438
965,197.45516967773438
966,0.5027923583984375
967,0.5018768310546875
968,198.43759155273438
969,204.96298217773438
970,198.66610717773438
971,229.29696655273438
972,214.12118530273438
973,203.98056030273438
974,217.24423217773438
975,214.2266082763672
976,206.1035614013672
977,0.500823974609375
978,204.13876342773438
979,216.08602905273438
980,205.13876342773438
981,217.06845092773438
982,208.29696655273438
983,215.68173217773438
984,203.43759155273438
985,216.12118530273438
986,0.5005035400390625
987,0.5010986328125
988,0.5013275146484375
989,205.78720092773438
990,221.03329467773438
991,226.98056030273438
992,217.40243530273438
993,210.15634155273438
994,202.96298217773438
995,206.94540405273438
996,0.5007781982421875
997,0.5016021728515625
998,0.5010986328125
999,219.8750457763672

==> communication_costs/pubmed/mmlp_gcn_es.csv <==
Sno,node
0,47.6776123046875
1,42.800567626953125
2,50.69610595703125
3,36.78340148925781
4,51.58995056152344
5,41.69606018066406
6,42.855224609375
7,43.65985107421875
8,42.659942626953125
9,45.67706298828125
10,51.44859313964844
11,37.87152099609375
12,44.678253173828125
13,40.83526611328125
14,52.448638916015625
15,40.730072021484375
16,32.923065185546875
17,46.607025146484375
18,41.6944580078125
19,42.74774169921875
20,45.58995056152344
21,39.90571594238281
22,45.64213562011719
23,42.589263916015625
24,39.67884826660156
25,42.83544921875
26,45.64227294921875
27,46.71235656738281
28,52.57209777832031
29,42.5194091796875
30,47.78239440917969
31,43.65925598144531
32,48.6776123046875
33,45.7999267578125
34,50.537261962890625
35,50.747467041015625
36,41.835540771484375
37,42.835540771484375
38,43.87019348144531
39,45.71199035644531
40,45.62451171875
41,46.72956848144531
42,51.69514465332031
43,45.730438232421875
44,46.747467041015625
45,45.641998291015625
46,39.83522033691406
47,42.81782531738281
48,40.76545715332031
49,42.712493896484375
50,46.641815185546875
51,51.60697937011719
52,43.729522705078125
53,48.71258544921875
54,41.74742126464844
55,37.02825927734375
56,38.711944580078125
57,46.5714111328125
58,45.7296142578125
59,42.834991455078125
60,50.6241455078125
61,39.730255126953125
62,41.958221435546875
63,38.76568603515625
64,39.782257080078125
65,38.78221130371094
66,45.67710876464844
67,42.62437438964844
68,39.79978942871094
69,47.78230285644531
70,48.55369567871094
71,38.72966003417969
72,48.64167785644531
73,40.747100830078125
74,43.5889892578125
75,44.83494567871094
76,43.589447021484375
77,46.74696350097656
78,46.71189880371094
79,43.78230285644531
80,39.72956848144531
81,39.7999267578125
82,39.8878173828125
83,43.6417236328125
84,44.72956848144531
85,42.74700927734375
86,47.67665100097656
87,41.94036865234375
88,56.518585205078125
89,41.78202819824219
90,43.72943115234375
91,44.78202819824219
92,47.65916442871094
93,52.641448974609375
94,44.55378723144531
95,39.800018310546875
96,53.58880615234375
97,38.81768798828125
98,43.43055725097656
99,41.90525817871094
100,40.72938537597656
101,52.57109069824219
102,50.62396240234375
103,45.60643005371094
104,52.465667724609375
105,48.62391662597656
106,49.641448974609375
107,39.88758850097656
108,48.46562194824219
109,44.641448974609375
110,36.729339599609375
111,41.72929382324219
112,43.535888671875
113,54.57109069824219
114,0.507049560546875
115,48.78216552734375
116,51.536163330078125
117,42.90507507324219
118,44.72929382324219
119,51.62391662597656
120,46.518310546875
121,47.676513671875
122,48.51835632324219
123,42.62382507324219
124,41.76435852050781
125,50.60624694824219
126,40.606292724609375
127,39.86991882324219
128,37.71162414550781
129,45.58857727050781
130,52.571136474609375
131,51.60643005371094
132,50.53593444824219
133,43.78216552734375
134,33.85224914550781
135,42.764404296875
136,46.500640869140625
137,44.72911071777344
138,47.535888671875
139,41.01036071777344
140,47.711578369140625
141,33.92265319824219
142,55.430328369140625
143,46.72920227050781
144,45.711761474609375
145,39.694091796875
146,47.711669921875
147,47.606201171875
148,44.51826477050781
149,0.5059967041015625
150,50.799560546875
151,50.51826477050781
152,41.64122009277344
153,46.553466796875
154,43.88726806640625
155,48.72920227050781
156,47.676422119140625
157,49.658843994140625
158,44.834625244140625
159,54.51826477050781
160,41.81709289550781
161,43.67646789550781
162,47.53570556640625
163,48.500640869140625
164,43.834625244140625
165,40.76435852050781
166,48.834625244140625
167,43.62373352050781
168,48.72920227050781
169,44.799560546875
170,43.64122009277344
171,44.606109619140625
172,48.69390869140625
173,48.588531494140625
174,46.69404602050781
175,46.623687744140625
176,36.76426696777344
177,44.83457946777344
178,45.58848571777344
179,41.78175354003906
180,47.50054931640625
181,49.65875244140625
182,47.64117431640625
183,42.86968994140625
184,35.72906494140625
185,46.55328369140625
186,41.71153259277344
187,40.81709289550781
188,52.69404602050781
189,48.69395446777344
190,45.62355041503906
191,44.62355041503906
192,41.88731384277344
193,48.694091796875
194,42.57090759277344
195,46.69390869140625
196,41.869781494140625
197,41.72911071777344
198,42.72906494140625
199,45.69386291503906
200,48.65875244140625
201,0.5040283203125
202,44.74659729003906
203,39.74664306640625
204,40.95762634277344
205,46.746734619140625
206,41.71153259277344
207,49.72911071777344
208,49.60597229003906
209,39.01031494140625
210,34.957489013671875
211,0.505950927734375
212,44.71144104003906
213,44.83453369140625
214,50.605926513671875
215,39.79942321777344
216,49.72906494140625
217,47.76422119140625
218,43.78175354003906
219,39.79933166503906
220,41.76417541503906
221,36.133270263671875
222,45.76422119140625
223,49.74664306640625
224,43.729156494140625
225,47.44781494140625
226,47.55328369140625
227,40.85206604003906
228,45.641082763671875
229,43.834442138671875
230,50.605926513671875
231,52.48292541503906
232,47.693817138671875
233,45.71148681640625
234,38.81681823730469
235,42.728973388671875
236,37.94000244140625
237,36.74659729003906
238,55.48292541503906
239,43.746551513671875
240,36.887176513671875
241,47.57086181640625
242,47.728973388671875
243,46.65875244140625
244,41.78175354003906
245,40.71153259277344
246,53.535614013671875
247,49.72901916503906
248,40.78166198730469
249,42.78166198730469
250,44.6409912109375
251,40.746551513671875
252,56.43009948730469
253,42.72892761230469
254,47.72892761230469
255,39.535614013671875
256,36.764129638671875
257,43.74650573730469
258,45.570770263671875
259,41.7288818359375
260,45.71144104003906
261,37.79933166503906
262,39.764129638671875
263,0.5078277587890625
264,46.5531005859375
265,50.518035888671875
266,50.623504638671875
267,49.641082763671875
268,47.658660888671875
269,46.852020263671875
270,45.65861511230469
271,39.693817138671875
272,45.71134948730469
273,41.86964416503906
274,35.78166198730469
275,48.83448791503906
276,32.9222412109375
277,37.869598388671875
278,45.8167724609375
279,42.834442138671875
280,43.92219543457031
281,44.65861511230469
282,39.92228698730469
283,37.62336730957031
284,45.71134948730469
285,40.764129638671875
286,49.623504638671875
287,44.676239013671875
288,39.88713073730469
289,39.9925537109375
290,43.78166198730469
291,47.6234130859375
292,41.71134948730469
293,0.503387451171875
294,38.79924011230469
295,42.71125793457031
296,44.71134948730469
297,54.41252136230469
298,57.500457763671875
299,39.76408386230469
300,41.74650573730469
301,51.62345886230469
302,45.65852355957031
303,38.7113037109375
304,50.65861511230469
305,35.88713073730469
306,0.5027008056640625
307,40.658477783203125
308,49.5882568359375
309,40.85197448730469
310,41.7113037109375
311,43.85188293457031
312,45.5706787109375
313,47.6761474609375
314,41.7288818359375
315,47.5531005859375
316,47.53565979003906
317,47.76399230957031
318,49.58821105957031
319,46.553009033203125
320,44.71134948730469
321,34.0277099609375
322,36.8870849609375
323,47.58821105957031
324,45.6937255859375
325,42.69377136230469
326,45.71134948730469
327,49.65852355957031
328,47.6937255859375
329,46.7113037109375
330,46.8519287109375
331,40.85188293457031
332,0.5057220458984375
333,46.48274230957031
334,51.76408386230469
335,43.81681823730469
336,43.79914855957031
337,46.482696533203125
338,47.65852355957031
339,47.7288818359375
340,48.48283386230469
341,47.48283386230469
342,48.55314636230469
343,59.60578918457031
344,41.65852355957031
345,52.53547668457031
346,42.6761474609375
347,42.79914855957031
348,0.50146484375
349,54.46516418457031
350,47.58821105957031
351,0.5037994384765625
352,50.69377136230469
353,40.78166198730469
354,47.6058349609375
355,38.8519287109375
356,0.503021240234375
357,38.746368408203125
358,46.658477783203125
359,45.816680908203125
360,50.728790283203125
361,43.81672668457031
362,41.71125793457031
363,42.5706787109375
364,45.88703918457031
365,49.5882568359375
366,38.72883605957031
367,45.65852355957031
368,44.781524658203125
369,43.81672668457031
370,0.502288818359375
371,0.5025634765625
372,50.623321533203125
373,44.746368408203125
374,44.728790283203125
375,45.746368408203125
376,52.5531005859375
377,49.55305480957031
378,0.502105712890625
379,44.676055908203125
380,48.640899658203125
381,50.74641418457031
382,51.69367980957031
383,49.64094543457031
384,40.816680908203125
385,43.658477783203125
386,45.816680908203125
387,38.04524230957031
388,50.5355224609375
389,0.5026092529296875
390,0.5030670166015625
391,52.78157043457031
392,0.5055389404296875
393,50.781524658203125
394,0.502655029296875
395,45.71125793457031
396,49.67610168457031
397,48.693634033203125
398,48.55305480957031
399,46.693634033203125
400,55.44749450683594
401,47.67601013183594
402,51.535430908203125
403,39.7640380859375
404,45.69358825683594
405,40.799102783203125
406,50.553009033203125
407,44.799102783203125
408,42.728790283203125
409,53.465118408203125
410,0.502655029296875
411,49.67610168457031
412,44.781524658203125
413,44.728790283203125
414,40.65852355957031
415,51.41242980957031
416,0.5027008056640625
417,43.816680908203125
418,37.83430480957031
419,37.67610168457031
420,45.676055908203125
421,31.974884033203125
422,44.605743408203125
423,45.60565185546875
424,46.605743408203125
425,40.71112060546875
426,46.69367980957031
427,31.887039184570312
428,40.851837158203125
429,43.76385498046875
430,41.763946533203125
431,54.517852783203125
432,0.5032958984375
433,43.83416748046875
434,43.64085388183594
435,46.62336730957031
436,48.72874450683594
437,39.799102783203125
438,49.57054138183594
439,36.93968200683594
440,42.69354248046875
441,40.83421325683594
442,41.763946533203125
443,46.728790283203125
444,41.570587158203125
445,0.502105712890625
446,45.67601013183594
447,43.69354248046875
448,43.799102783203125
449,49.58821105957031
450,0.5020599365234375
451,0.5031585693359375
452,49.60569763183594
453,0.502471923828125
454,46.60569763183594
455,47.60578918457031
456,40.79901123046875
457,42.57049560546875
458,0.502105712890625
459,0.5035247802734375
460,48.72869873046875
461,48.67601013183594
462,39.869415283203125
463,45.517852783203125
464,44.65843200683594
465,0.50274658203125
466,51.69358825683594
467,46.746368408203125
468,33.851837158203125
469,41.676055908203125
470,47.447540283203125
471,46.69354248046875
472,0.5015106201171875
473,42.85179138183594
474,48.58811950683594
475,45.65843200683594
476,41.746368408203125
477,43.693634033203125
478,37.816680908203125
479,43.658477783203125
480,43.71116638183594
481,44.86932373046875
482,50.623321533203125
483,51.482696533203125
484,43.781524658203125
485,52.535430908203125
486,44.60569763183594
487,45.79905700683594
488,38.79905700683594
489,53.58807373046875
490,41.71116638183594
491,42.746368408203125
492,36.92210388183594
493,50.65838623046875
494,0.5023345947265625
495,46.83416748046875
496,49.676055908203125
497,44.553009033203125
498,41.851837158203125
499,43.85179138183594
500,47.74632263183594
501,0.5025177001953125
502,0.5021514892578125
503,31.834213256835938
504,48.55296325683594
505,48.64085388183594
506,49.57054138183594
507,48.746368408203125
508,47.62336730957031
509,48.48260498046875
510,47.71116638183594
511,43.51780700683594
512,33.83421325683594
513,44.67601013183594
514,48.728790283203125
515,42.62327575683594
516,53.53538513183594
517,0.5009613037109375
518,50.60565185546875
519,44.83416748046875
520,46.886993408203125
521,43.58807373046875
522,52.50022888183594
523,51.57054138183594
524,43.53533935546875
525,48.64080810546875
526,47.76385498046875
527,49.72869873046875
528,45.64085388183594
529,39.71116638183594
530,42.79905700683594
531,0.501556396484375
532,45.728790283203125
533,38.72869873046875
534,48.65843200683594
535,46.62318420410156
536,0.502838134765625
537,39.67601013183594
538,49.67601013183594
539,47.58811950683594
540,44.79901123046875
541,34.83416748046875
542,38.74632263183594
543,0.5017852783203125
544,45.46502685546875
545,50.60565185546875
546,43.74627685546875
547,0.50054931640625
548,42.62327575683594
549,39.88694763183594
550,45.51780700683594
551,0.5010986328125
552,43.65834045410156
553,45.72874450683594
554,44.78147888183594
555,46.85174560546875
556,45.85174560546875
557,44.57049560546875
558,0.5016937255859375
559,44.64080810546875
560,49.65843200683594
561,44.74623107910156
562,40.78143310546875
563,42.71112060546875
564,45.44744873046875
565,0.5017852783203125
566,39.76390075683594
567,46.57054138183594
568,38.79905700683594
569,46.62322998046875
570,44.58802795410156
571,52.46502685546875
572,40.79905700683594
573,43.64085388183594
574,45.58802795410156
575,45.72869873046875
576,0.5016937255859375
577,38.67596435546875
578,42.79901123046875
579,51.53533935546875
580,0.501373291015625
581,48.69358825683594
582,0.501739501953125
583,49.62322998046875
584,48.64080810546875
585,0.5029296875
586,0.5012359619140625
587,0.5034332275390625
588,40.58807373046875
589,40.74623107910156
590,42.640716552734375
591,39.76385498046875
592,46.57049560546875
593,0.5008697509765625
594,50.58802795410156
595,0.502288818359375
596,41.83416748046875
597,46.72869873046875
598,45.62318420410156
599,51.65838623046875
600,52.64076232910156
601,40.69349670410156
602,42.79901123046875
603,52.57054138183594
604,41.86932373046875
605,37.64080810546875
606,53.64076232910156
607,49.44740295410156
608,52.58802795410156
609,0.502655029296875
610,0.5010986328125
611,39.92205810546875
612,47.64080810546875
613,0.501922607421875
614,44.69358825683594
615,46.64085388183594
616,42.62318420410156
617,48.60560607910156
618,47.57044982910156
619,0.50128173828125
620,51.37713623046875
621,42.69349670410156
622,44.55287170410156
623,0.50201416015625
624,0.50128173828125
625,0.50201416015625
626,0.501373291015625
627,49.55287170410156
628,33.78143310546875
629,42.69354248046875
630,48.55291748046875
631,40.71112060546875
632,41.69354248046875
633,0.5010528564453125
634,37.74627685546875
635,45.67596435546875
636,43.78143310546875
637,44.72869873046875
638,39.72869873046875
639,41.85169982910156
640,43.79896545410156
641,43.69349670410156
642,44.65834045410156
643,38.83412170410156
644,0.5016937255859375
645,44.57044982910156
646,39.85169982910156
647,48.74627685546875
648,44.71112060546875
649,0.501373291015625
650,0.5022430419921875
651,0.5010528564453125
652,41.79901123046875
653,41.79901123046875
654,44.74632263183594
655,51.552825927734375
656,44.83412170410156
657,42.74623107910156
658,43.69349670410156
659,51.62322998046875
660,48.55291748046875
661,32.86932373046875
662,46.74627685546875
663,47.72869873046875
664,45.83416748046875
665,47.64080810546875
666,47.51771545410156
667,47.74623107910156
668,38.83421325683594
669,0.5016937255859375
670,0.5015106201171875
671,44.79896545410156
672,53.53529357910156
673,0.50128173828125
674,46.58807373046875
675,0.5035247802734375
676,35.74623107910156
677,0.5010528564453125
678,39.69349670410156
679,47.53529357910156
680,39.97479248046875
681,46.65838623046875
682,35.00994873046875
683,38.67596435546875
684,47.72869873046875
685,45.72869873046875
686,0.5011444091796875
687,0.5007781982421875
688,48.74623107910156
689,38.90443420410156
690,42.78138732910156
691,0.5032958984375
692,0.5007781982421875
693,40.88690185546875
694,46.67596435546875
695,52.57044982910156
696,0.5026092529296875
697,46.69349670410156
698,40.86927795410156
699,42.60560607910156
700,38.93959045410156
701,40.60560607910156
702,45.95716857910156
703,39.72865295410156
704,46.64076232910156
705,41.78143310546875
706,36.85174560546875
707,0.501556396484375
708,50.50013732910156
709,48.83412170410156
710,0.50128173828125
711,40.83412170410156
712,0.5025634765625
713,0.5010986328125
714,42.88685607910156
715,49.57044982910156
716,0.5024261474609375
717,37.99232482910156
718,43.851654052734375
719,44.51771545410156
720,42.76380920410156
721,44.55291748046875
722,47.65834045410156
723,0.5018768310546875
724,50.51771545410156
725,42.76380920410156
726,42.69354248046875
727,48.58807373046875
728,0.50164794921875
729,0.50146484375
730,40.816497802734375
731,41.76380920410156
732,48.69349670410156
733,46.74623107910156
734,55.570404052734375
735,42.93959045410156
736,0.501739501953125
737,39.02752685546875
738,41.79896545410156
739,44.76380920410156
740,40.81654357910156
741,48.60560607910156
742,35.06263732910156
743,38.711029052734375
744,45.992279052734375
745,53.34193420410156
746,48.86927795410156
747,38.78138732910156
748,50.60565185546875
749,0.502288818359375
750,51.552825927734375
751,0.50091552734375
752,46.851654052734375
753,37.851654052734375
754,0.50201416015625
755,39.746185302734375
756,47.79896545410156
757,60.46498107910156
758,52.69349670410156
759,37.90443420410156
760,36.88685607910156
761,46.605560302734375
762,46.71107482910156
763,0.5018768310546875
764,43.763763427734375
765,44.851654052734375
766,36.04505920410156
767,41.74623107910156
768,45.78138732910156
769,38.92201232910156
770,43.78138732910156
771,0.5016021728515625
772,0.50146484375
773,44.711029052734375
774,0.501922607421875
775,39.88685607910156
776,43.65834045410156
777,41.64076232910156
778,49.64076232910156
779,41.79896545410156
780,0.5006866455078125
781,0.503021240234375
782,38.851654052734375
783,0.5015106201171875
784,0.5013275146484375
785,0.501007080078125
786,45.71107482910156
787,34.90443420410156
788,44.81654357910156
789,48.74623107910156
790,48.42982482910156
791,41.95716857910156
792,0.503387451171875
793,42.921966552734375
794,0.501922607421875
795,43.58807373046875
796,0.5020599365234375
797,0.500640869140625
798,47.65834045410156
799,48.55287170410156
800,42.62318420410156
801,51.51771545410156
802,46.74623107910156
803,50.62318420410156
804,36.886810302734375
805,0.5008697509765625
806,52.535247802734375
807,40.992279052734375
808,0.5013275146484375
809,0.50238037109375
810,49.86927795410156
811,43.60560607910156
812,38.939544677734375
813,0.5018768310546875
814,0.50146484375
815,38.798919677734375
816,0.5018310546875
817,45.60560607910156
818,54.50013732910156
819,41.69349670410156
820,40.90443420410156
821,48.60560607910156
822,40.78138732910156
823,44.67591857910156
824,37.78138732910156
825,0.5006866455078125
826,46.623138427734375
827,0.5007781982421875
828,0.5007781982421875
829,0.5008697509765625
830,50.500091552734375
831,0.5010528564453125
832,0.5010528564453125
833,39.816497802734375
834,46.570404052734375
835,0.502838134765625
836,0.5008697509765625
837,44.76380920410156
838,38.95716857910156
839,0.500823974609375
840,0.5025634765625
841,48.500091552734375
842,46.675872802734375
843,0.5009613037109375
844,0.500732421875
845,0.502197265625
846,46.798919677734375
847,45.69349670410156
848,47.69349670410156
849,46.58802795410156
850,47.60560607910156
851,41.71107482910156
852,51.394622802734375
853,51.605560302734375
854,53.640716552734375
855,45.570404052734375
856,44.640716552734375
857,35.746185302734375
858,0.501190185546875
859,0.501007080078125
860,49.728607177734375
861,41.605560302734375
862,0.502288818359375
863,42.67591857910156
864,43.74623107910156
865,37.78138732910156
866,41.76380920410156
867,51.42982482910156
868,46.78138732910156
869,38.83412170410156
870,46.71107482910156
871,42.81654357910156
872,41.816497802734375
873,46.341888427734375
874,44.728607177734375
875,39.798919677734375
876,48.640716552734375
877,45.728607177734375
878,48.535247802734375
879,41.76380920410156
880,46.64076232910156
881,47.53529357910156
882,43.62318420410156
883,44.60560607910156
884,44.64076232910156
885,44.552825927734375
886,0.501007080078125
887,53.359466552734375
888,50.500091552734375
889,0.5016021728515625
890,0.50146484375
891,51.587982177734375
892,0.501922607421875
893,0.5014190673828125
894,0.5011444091796875
895,42.92201232910156
896,45.55287170410156
897,53.67591857910156
898,40.71107482910156
899,45.69349670410156
900,40.79896545410156
901,44.78138732910156
902,44.851654052734375
903,0.501190185546875
904,0.5008697509765625
905,0.501007080078125
906,45.640716552734375
907,0.5017852783203125
908,38.81654357910156
909,0.5012359619140625
910,0.5015106201171875
911,0.500457763671875
912,47.605560302734375
913,41.746185302734375
914,0.5006866455078125
915,0.5013275146484375
916,0.50091552734375
917,49.552825927734375
918,44.746185302734375
919,47.72865295410156
920,38.85169982910156
921,45.62318420410156
922,47.869232177734375
923,48.552825927734375
924,0.5014190673828125
925,42.64067077636719
926,0.5007781982421875
927,39.746185302734375
928,46.78138732910156
929,45.65834045410156
930,44.78138732910156
931,41.781341552734375
932,41.904388427734375
933,0.5033416748046875
934,0.502288818359375
935,0.5006866455078125
936,0.50091552734375
937,43.605560302734375
938,36.04505920410156
939,43.72865295410156
940,0.5010528564453125
941,51.500091552734375
942,0.50238037109375
943,0.500640869140625
944,44.570404052734375
945,39.675872802734375
946,39.693450927734375
947,41.851654052734375
948,47.535247802734375
949,0.5018768310546875
950,0.5018768310546875
951,47.623138427734375
952,43.834075927734375
953,49.41224670410156
954,51.69349670410156
955,33.92201232910156
956,37.85169982910156
957,47.65834045410156
958,0.5010528564453125
959,51.816497802734375
960,0.5009613037109375
961,47.693450927734375
962,38.781341552734375
963,43.834075927734375
964,45.69349670410156
965,46.76380920410156
966,0.502288818359375
967,0.5013275146484375
968,45.605560302734375
969,37.834075927734375
970,40.623138427734375
971,40.957122802734375
972,0.500732421875
973,44.83412170410156
974,47.64076232910156
975,45.74623107910156
976,39.74623107910156
977,0.5013275146484375
978,0.5007781982421875
979,45.74623107910156
980,0.50164794921875
981,42.71098327636719
982,40.886810302734375
983,44.869232177734375
984,50.728607177734375
985,37.798919677734375
986,53.60551452636719
987,0.50164794921875
988,51.72865295410156
989,51.67591857910156
990,40.869232177734375
991,43.552825927734375
992,38.746185302734375
993,51.64067077636719
994,0.5023345947265625
995,49.482513427734375
996,43.798919677734375
997,40.957122802734375
998,36.939544677734375
999,40.763763427734375

==> communication_costs/pubmed/mmlp_sage_400.csv <==
Sno,node
0,630.1623229980469
1,636.7889709472656
2,624.2218322753906
3,638.3050994873047
4,610.0997009277344
5,634.6592864990234
6,641.0863800048828
7,662.2120361328125
8,614.6456451416016
9,648.8251647949219
10,598.9636077880859
11,616.8520050048828
12,639.9403076171875
13,632.3279418945312
14,616.3615417480469
15,629.9928131103516
16,618.6944885253906
17,628.9699249267578
18,618.6547393798828
19,628.2342376708984
20,643.0106658935547
21,619.2266387939453
22,643.0508575439453
23,621.8083648681641
24,680.2620697021484
25,632.0394134521484
26,619.6353454589844
27,610.6305847167969
28,638.3858489990234
29,597.8575897216797
30,614.0685729980469
31,647.4730987548828
32,644.4846801757812
33,635.3560943603516
34,630.1568756103516
35,595.6055908203125
36,654.0628051757812
37,645.0982818603516
38,632.5724334716797
39,615.1726379394531
40,630.4415283203125
41,618.6941680908203
42,639.3268890380859
43,608.2541198730469
44,628.9278106689453
45,619.4716033935547
46,625.6134948730469
47,651.5255126953125
48,593.8048553466797
49,603.9161376953125
50,634.4554290771484
51,639.2858276367188
52,629.7053833007812
53,633.2265930175781
54,651.4031982421875
55,617.1799926757812
56,645.0567626953125
57,603.9162292480469
58,640.9225006103516
59,627.2091064453125
60,623.9356384277344
61,659.2616577148438
62,618.8574066162109
63,633.3086242675781
64,632.0391387939453
65,633.7168273925781
66,607.3535003662109
67,631.9179077148438
68,628.9277648925781
69,610.9980316162109
70,603.7929534912109
71,640.8399658203125
72,631.2206420898438
73,626.6757202148438
74,654.1443786621094
75,632.0390472412109
76,631.1797180175781
77,629.4198608398438
78,644.0760192871094
79,652.7518463134766
80,664.6229400634766
81,633.4314880371094
82,626.4726409912109
83,596.8749389648438
84,642.2322235107422
85,650.5837860107422
86,636.0916442871094
87,626.5526275634766
88,621.9275360107422
89,631.9158630371094
90,638.7107849121094
91,634.495849609375
92,635.0682067871094
93,612.8396911621094
94,639.1619567871094
95,630.9744110107422
96,616.9334411621094
97,631.7107849121094
98,640.1443786621094
99,637.1971588134766
100,654.5544891357422
101,617.546630859375
102,612.226318359375
103,629.4588317871094
104,636.9510192871094
105,629.2966766357422
106,639.079833984375
107,638.9978942871094
108,632.0797882080078
109,667.982177734375
110,664.2965393066406
111,633.8396911621094
112,607.3551330566406
113,663.1912994384766
114,630.4001922607422
115,620.3728942871094
116,641.9451141357422
117,640.1443328857422
118,619.9217224121094
119,616.1561431884766
120,648.290771484375
121,639.4491577148438
122,659.671630859375
123,650.417724609375
124,660.5310516357422
125,631.0563049316406
126,640.3082122802734
127,630.5231475830078
128,660.6540985107422
129,635.4371185302734
130,607.8863830566406
131,645.8768463134766
132,602.032958984375
133,646.325927734375
134,627.0445861816406
135,643.6247100830078
136,627.9861297607422
137,618.9802703857422
138,621.3551788330078
139,613.7398986816406
140,621.6402893066406
141,640.7164154052734
142,622.950927734375
143,619.2652893066406
144,629.419677734375
145,617.3024444580078
146,621.5992279052734
147,592.7790069580078
148,598.5523986816406
149,639.448974609375
150,639.2027893066406
151,621.6402435302734
152,623.0329132080078
153,640.1871643066406
154,654.4312133789062
155,625.2848205566406
156,613.9040069580078
157,616.0328216552734
158,629.1324768066406
159,605.9214935302734
160,644.4019622802734
161,636.7456207275391
162,629.2144622802734
163,604.6520080566406
164,652.3844299316406
165,641.7008819580078
166,638.3023529052734
167,643.9508819580078
168,625.2828216552734
169,648.7828674316406
170,604.0796508789062
171,626.7574310302734
172,608.8276519775391
173,623.8101654052734
174,630.8512268066406
175,633.6344757080078
176,616.1149444580078
177,594.4176330566406
178,608.7046966552734
179,624.5484924316406
180,610.1773986816406
181,605.2261352539062
182,636.4194946289062
183,640.4722290039062
184,654.1851654052734
185,613.9040069580078
186,651.5660705566406
187,645.1791687011719
188,621.1890258789062
189,628.8042144775391
190,627.5757446289062
191,650.7476196289062
192,624.1382446289062
193,625.2847747802734
194,643.0093383789062
195,657.2143707275391
196,620.9859008789062
197,606.0036163330078
198,614.6401977539062
199,599.4957122802734
200,638.1793060302734
201,630.5639801025391
202,610.5072937011719
203,613.8217926025391
204,646.9800415039062
205,589.7514343261719
206,640.0621185302734
207,653.1616821289062
208,657.9525604248047
209,641.7007904052734
210,652.3823394775391
211,624.9975738525391
212,631.4663696289062
213,610.9155426025391
214,620.6576843261719
215,614.5170593261719
216,627.2495269775391
217,656.3550872802734
218,616.7690124511719
219,679.4429779052734
220,639.4076843261719
221,632.4487457275391
222,640.3491363525391
223,636.7865905761719
224,621.1089477539062
225,595.2788238525391
226,646.7338104248047
227,616.6889343261719
228,621.7631988525391
229,615.4585113525391
230,617.8745727539062
231,668.2670135498047
232,637.7690582275391
233,646.2026519775391
234,642.9682769775391
235,635.8041687011719
236,640.6361999511719
237,648.3315124511719
238,625.5697479248047
239,636.6244812011719
240,627.0033416748047
241,613.8217010498047
242,632.2437133789062
243,645.2202301025391
244,603.8335113525391
245,626.4311218261719
246,609.9740905761719
247,634.3315124511719
248,1.0067291259765625
249,609.1557312011719
250,621.7630615234375
251,670.1089019775391
252,633.1030426025391
253,653.2026519775391
254,632.3256988525391
255,658.6479187011719
256,622.6224822998047
257,636.7064666748047
258,618.8979187011719
259,621.8451843261719
260,647.3901519775391
261,629.1732635498047
262,608.8276519775391
263,625.2025604248047
264,596.0971374511719
265,643.3783416748047
266,609.0736999511719
267,635.5190582275391
268,620.7807769775391
269,647.1029968261719
270,643.3782958984375
271,637.4018249511719
272,643.3782958984375
273,639.5717010498047
274,666.2611541748047
275,623.9740905761719
276,642.4369812011719
277,618.8978729248047
278,655.3705291748047
279,625.2845916748047
280,650.1713104248047
281,643.2142791748047
282,623.2787322998047
283,643.2142791748047
284,638.2610168457031
285,638.0970916748047
286,646.9388885498047
287,633.0618896484375
288,662.4134979248047
289,626.9212646484375
290,620.1263885498047
291,612.3060760498047
292,661.7181396484375
293,620.1263885498047
294,640.1848907470703
295,628.1908416748047
296,666.1399688720703
297,656.4369354248047
298,612.8802490234375
299,633.8822479248047
300,590.5696563720703
301,619.4310302734375
302,608.3762969970703
303,626.4719543457031
304,642.0677490234375
305,655.1673583984375
306,630.1145782470703
307,639.8978271484375
308,656.8450469970703
309,626.3489532470703
310,607.9271697998047
311,1.0064544677734375
312,627.9856719970703
313,603.0950927734375
314,617.6282958984375
315,616.1146697998047
316,631.3841094970703
317,1.0107574462890625
318,633.2259979248047
319,627.0853729248047
320,620.2493438720703
321,635.0677490234375
322,638.6693572998047
323,604.1614074707031
324,623.1556396484375
325,1.008880615234375
326,626.1438751220703
327,630.5657501220703
328,628.0676574707031
329,599.8216552734375
330,638.9564208984375
331,647.0618896484375
332,618.9388427734375
333,640.0617980957031
334,627.1673126220703
335,642.6418304443359
336,642.3548126220703
337,644.5246887207031
338,639.6926574707031
339,623.1966094970703
340,649.1087646484375
341,651.3607177734375
342,639.0793762207031
343,602.5637969970703
344,617.3821563720703
345,639.5305480957031
346,624.8333740234375
347,605.5110168457031
348,659.4251251220703
349,647.1848907470703
350,626.5110168457031
351,1.0062713623046875
352,652.2610626220703
353,628.2317657470703
354,623.0325469970703
355,611.3235626220703
356,650.9915313720703
357,626.7180480957031
358,618.2845001220703
359,614.7220001220703
360,627.6165313720703
361,653.3665313720703
362,614.5597991943359
363,644.0325469970703
364,614.4368438720703
365,624.5071105957031
366,644.4426574707031
367,620.8644866943359
368,640.1438751220703
369,1.0084686279296875
370,657.9095001220703
371,608.1731719970703
372,629.4602813720703
373,613.9035949707031
374,628.0676574707031
375,621.8859710693359
376,632.3665313720703
377,631.7102813720703
378,629.2532501220703
379,630.9738616943359
380,603.7923126220703
381,614.8039855957031
382,611.3235168457031
383,645.9563751220703
384,625.1204376220703
385,631.0149230957031
386,652.2200469970703
387,644.4015960693359
388,628.8860168457031
389,625.2024688720703
390,639.2024230957031
391,637.5657501220703
392,636.0090637207031
393,622.3782501220703
394,625.0382690429688
395,1.0052642822265625
396,606.2492523193359
397,642.3137512207031
398,653.1614074707031
399,620.2902679443359
400,611.4465637207031
401,626.4289855957031
402,622.2551116943359
403,623.9738616943359
404,628.2317199707031
405,644.8918762207031
406,1.0056304931640625
407,1.0047607421875
408,607.0676116943359
409,609.3586273193359
410,621.4367523193359
411,603.3019866943359
412,638.4660949707031
413,641.9875335693359
414,612.4719543457031
415,623.8508605957031
416,633.8410949707031
417,632.7356262207031
418,623.5657043457031
419,1.0064544677734375
420,637.8097991943359
421,638.7121429443359
422,608.5423126220703
423,615.2942199707031
424,635.1496429443359
425,632.2024230957031
426,672.6887054443359
427,594.7453460693359
428,624.5461730957031
429,618.2844543457031
430,602.1554565429688
431,634.9445190429688
432,631.8332366943359
433,605.7981262207031
434,666.5480804443359
435,628.7219085693359
436,648.6183929443359
437,636.0500793457031
438,619.1437835693359
439,604.2844085693359
440,624.0148773193359
441,620.9445648193359
442,627.2082366943359
443,643.3781585693359
444,627.4133148193359
445,645.9562377929688
446,638.3430480957031
447,642.8468627929688
448,630.3195648193359
449,618.9386596679688
450,610.3000335693359
451,598.9621429443359
452,636.7062835693359
453,601.0500335693359
454,638.3018951416016
455,621.1085357666016
456,1.005859375
457,635.1086273193359
458,634.1261596679688
459,653.2023315429688
460,629.9503784179688
461,635.1906585693359
462,1.00457763671875
463,1.005035400390625
464,1.006591796875
465,637.3195648193359
466,651.6476898193359
467,623.7687377929688
468,641.4543304443359
469,640.3898773193359
470,603.0148773193359
471,621.4757690429688
472,642.5187835693359
473,603.9972991943359
474,639.0382690429688
475,656.1906585693359
476,585.2082366943359
477,616.7707366943359
478,642.8038482666016
479,612.0206909179688
480,625.7335815429688
481,641.7394409179688
482,627.0441741943359
483,641.2902679443359
484,654.2668304443359
485,624.3839721679688
486,639.0793304443359
487,643.1730804443359
488,611.1613159179688
489,649.2726898193359
490,1.0040740966796875
491,640.5539398193359
492,622.7452545166016
493,585.8625335693359
494,1.0056304931640625
495,635.9269409179688
496,634.8625335693359
497,649.0675659179688
498,1.003753662109375
499,638.9562835693359
500,627.0441741943359
501,608.4191741943359
502,623.1555023193359
503,642.1906585693359
504,613.3703460693359
505,1.0043487548828125
506,635.5597534179688
507,599.8625335693359
508,633.1417388916016
509,1.0054473876953125
510,614.5187835693359
511,639.1203002929688
512,585.5754241943359
513,633.3078002929688
514,637.2374877929688
515,625.6105346679688
516,1.0059967041015625
517,611.0383148193359
518,639.6926116943359
519,1.004302978515625
520,637.1534576416016
521,640.1847534179688
522,604.4875335693359
523,1.0060882568359375
524,635.7628326416016
525,655.9855346679688
526,619.7160491943359
527,640.7570190429688
528,1.005035400390625
529,631.3429565429688
530,621.6398315429688
531,628.7218170166016
532,642.6397857666016
533,639.1203460693359
534,617.1768951416016
535,617.9561920166016
536,1.0047607421875
537,606.0031127929688
538,631.3429565429688
539,1.0040283203125
540,628.7628784179688
541,635.8038024902344
542,1.00457763671875
543,645.7101440429688
544,663.3956451416016
545,619.2257232666016
546,642.7238159179688
547,630.9328460693359
548,1.0059967041015625
549,651.7687377929688
550,623.3195190429688
551,1.005218505859375
552,602.0323638916016
553,632.4483795166016
554,625.2433471679688
555,1.0046234130859375
556,604.2433471679688
557,648.0031585693359
558,612.7570190429688
559,627.4542846679688
560,630.6066284179688
561,634.5753784179688
562,616.6065826416016
563,607.6808013916016
564,628.1085357666016
565,633.7999877929688
566,628.2726440429688
567,636.0910034179688
568,630.4425659179688
569,642.1495971679688
570,633.8390502929688
571,667.4074096679688
572,646.3663940429688
573,639.5303649902344
574,619.1027221679688
575,592.6984252929688
576,647.5128784179688
577,1.0086517333984375
578,1.0041656494140625
579,625.6105346679688
580,613.7394409179688
581,643.0499420166016
582,617.8331451416016
583,1.004669189453125
584,1.0041656494140625
585,632.7335815429688
586,645.7120513916016
587,1.004669189453125
588,1.0054931640625
589,642.3136138916016
590,1.00439453125
591,1.0043487548828125
592,637.0324096679688
593,644.7687377929688
594,635.2726440429688
595,623.8917388916016
596,622.7882690429688
597,630.1964721679688
598,1.00457763671875
599,644.6066284179688
600,1.0047149658203125
601,633.7179107666016
602,1.0047149658203125
603,639.2023315429688
604,620.9035034179688
605,1.0062255859375
606,646.4483795166016
607,619.1437377929688
608,642.1495971679688
609,617.2999420166016
610,661.3897857666016
611,596.7921752929688
612,628.3136596679688
613,623.1964721679688
614,619.7160034179688
615,619.9620513916016
616,623.8916931152344
617,615.5401306152344
618,606.7804565429688
619,608.1710815429688
620,643.2140502929688
621,618.6105346679688
622,651.3195190429688
623,609.9328002929688
624,1.004669189453125
625,606.9854431152344
626,593.2706451416016
627,622.8683471679688
628,621.4757232666016
629,1.00439453125
630,655.6574096679688
631,650.3781127929688
632,1.004486083984375
633,639.3663482666016
634,615.0089721679688
635,1.003936767578125
636,1.0034332275390625
637,635.8038482666016
638,634.3722534179688
639,1.006317138671875
640,631.3018951416016
641,1.0046234130859375
642,631.0147857666016
643,598.2666931152344
644,1.0048065185546875
645,627.7804107666016
646,1.0036163330078125
647,1.00457763671875
648,656.1085815429688
649,603.0128784179688
650,627.9445190429688
651,629.2530670166016
652,622.1729888916016
653,637.4834899902344
654,1.004302978515625
655,637.8097076416016
656,633.1847076416016
657,637.1964263916016
658,662.6592712402344
659,636.0910034179688
660,630.3605346679688
661,1.005584716796875
662,1.00494384765625
663,1.004669189453125
664,628.6808013916016
665,647.1847076416016
666,632.2843170166016
667,613.0030670166016
668,620.2081451416016
669,629.0088806152344
670,621.9268951416016
671,615.6221618652344
672,614.1084899902344
673,618.7745513916016
674,632.3643493652344
675,645.9151763916016
676,635.1495513916016
677,624.3429107666016
678,625.0792388916016
679,645.3429565429688
680,1.005126953125
681,1.0037994384765625
682,625.8155670166016
683,597.6104431152344
684,611.7745056152344
685,630.2784118652344
686,630.2784576416016
687,643.4170837402344
688,633.9210357666016
689,648.9034576416016
690,632.6104888916016
691,609.4815826416016
692,1.00421142578125
693,630.8917388916016
694,639.1612701416016
695,671.8291931152344
696,607.8038024902344
697,631.8741149902344
698,603.3409576416016
699,612.7159576416016
700,583.7745513916016
701,1.005035400390625
702,649.6007232666016
703,607.5577545166016
704,596.0968170166016
705,641.5362701416016
706,637.7686462402344
707,620.6573181152344
708,629.8272399902344
709,578.3291931152344
710,640.3897399902344
711,1.0046234130859375
712,1.003936767578125
713,630.6885681152344
714,606.5362243652344
715,618.1202545166016
716,626.5128326416016
717,629.8702545166016
718,602.3995056152344
719,1.0055389404296875
720,615.7862243652344
721,615.5831451416016
722,650.4190826416016
723,622.3370513916016
724,659.8761138916016
725,648.0050201416016
726,629.9913482666016
727,619.2647857666016
728,1.004302978515625
729,627.3311462402344
730,634.6983337402344
731,624.7120513916016
732,612.9210357666016
733,620.8624420166016
734,607.1495056152344
735,657.9522399902344
736,609.3995056152344
737,624.3018493652344
738,632.2843170166016
739,652.5479431152344
740,1.004669189453125
741,620.0850982666016
742,621.1905670166016
743,645.5479888916016
744,615.6241607666016
745,645.5890045166016
746,608.3761138916016
747,646.1202087402344
748,624.7510681152344
749,640.9210357666016
750,643.2960357666016
751,617.0968170166016
752,626.3897857666016
753,639.9385681152344
754,643.0498962402344
755,603.6280212402344
756,646.4483337402344
757,655.7413024902344
758,652.1788024902344
759,625.6534576416016
760,636.1729431152344
761,1.004852294921875
762,649.4776306152344
763,649.2315826416016
764,598.9210357666016
765,604.5284576416016
766,613.7804107666016
767,638.2198638916016
768,626.8390045166016
769,659.3839263916016
770,617.4640045166016
771,633.9620056152344
772,637.8936462402344
773,645.0147399902344
774,622.0498962402344
775,636.9913482666016
776,632.0382232666016
777,1.00531005859375
778,628.9268493652344
779,1.004852294921875
780,1.004302978515625
781,617.9151763916016
782,623.3194732666016
783,606.3722076416016
784,637.7276306152344
785,601.5811462402344
786,634.3311920166016
787,615.0909576416016
788,597.1612243652344
789,643.0909118652344
790,1.0063629150390625
791,1.0048065185546875
792,612.2667388916016
793,663.6007232666016
794,635.9268951416016
795,637.3194274902344
796,1.0035247802734375
797,629.4170837402344
798,1.005218505859375
799,1.0044403076171875
800,1.004486083984375
801,654.3077545166016
802,615.8683013916016
803,605.9620513916016
804,633.7159576416016
805,613.2491607666016
806,613.7393951416016
807,637.1554107666016
808,634.0030212402344
809,1.0037078857421875
810,636.4600524902344
811,616.9737243652344
812,623.8097076416016
813,630.8917388916016
814,621.8038482666016
815,618.9405670166016
816,1.003936767578125
817,641.7413482666016
818,628.4776306152344
819,643.5420837402344
820,1.00384521484375
821,1.0052642822265625
822,592.4542388916016
823,1.005126953125
824,1.00457763671875
825,1.00347900390625
826,1.0040740966796875
827,1.0037078857421875
828,1.0037078857421875
829,624.8741149902344
830,1.004302978515625
831,1.0039825439453125
832,1.0037994384765625
833,1.0041656494140625
834,636.0089263916016
835,1.003753662109375
836,633.0205993652344
837,1.004486083984375
838,1.00439453125
839,1.0033416748046875
840,1.0039825439453125
841,1.0050811767578125
842,1.004852294921875
843,1.005218505859375
844,630.8506774902344
845,626.8799743652344
846,607.8858337402344
847,605.9209899902344
848,645.1377868652344
849,653.2022857666016
850,1.004669189453125
851,1.0040283203125
852,1.006317138671875
853,650.4190368652344
854,1.0042572021484375
855,1.0034332275390625
856,619.3487243652344
857,617.8740692138672
858,596.2608337402344
859,1.004302978515625
860,636.5010681152344
861,659.2197723388672
862,1.00604248046875
863,624.0968170166016
864,1.0045318603515625
865,1.0037994384765625
866,1.0036163330078125
867,622.2139587402344
868,618.6515045166016
869,1.0042572021484375
870,633.9619598388672
871,1.005035400390625
872,599.0030212402344
873,625.2843170166016
874,620.7803649902344
875,657.0518035888672
876,629.4580993652344
877,1.005584716796875
878,1.0040283203125
879,645.7920837402344
880,604.9795837402344
881,599.3702545166016
882,1.0043487548828125
883,1.00421142578125
884,1.004119873046875
885,611.9795837402344
886,651.7705993652344
887,623.0733337402344
888,634.6182556152344
889,631.3838806152344
890,1.0056304931640625
891,1.0052642822265625
892,1.0037078857421875
893,589.5870056152344
894,597.1202087402344
895,650.7881774902344
896,649.8038024902344
897,610.2608337402344
898,1.0040283203125
899,1.004119873046875
900,627.6182098388672
901,607.5577545166016
902,1.003570556640625
903,632.1202087402344
904,655.3311462402344
905,604.5713348388672
906,619.9620056152344
907,608.9913024902344
908,630.7276306152344
909,628.6807556152344
910,634.9854431152344
911,623.1143493652344
912,615.1729431152344
913,603.0147399902344
914,643.3369598388672
915,1.0037078857421875
916,624.6279754638672
917,608.5401306152344
918,635.8038024902344
919,618.9795837402344
920,615.0498962402344
921,594.1728973388672
922,633.5538024902344
923,630.3193817138672
924,610.6279754638672
925,1.00439453125
926,618.8155212402344
927,640.6768493652344
928,619.1026306152344
929,603.9561462402344
930,628.2315368652344
931,628.3955993652344
932,605.0205993652344
933,611.2842712402344
934,625.2022399902344
935,618.4073181152344
936,619.3897399902344
937,605.7979431152344
938,632.6944274902344
939,673.3838806152344
940,633.0616149902344
941,604.8155212402344
942,646.2432556152344
943,1.00421142578125
944,1.0039825439453125
945,639.2021942138672
946,1.004302978515625
947,615.9912567138672
948,614.0264587402344
949,635.0264587402344
950,616.0323181152344
951,636.0088806152344
952,631.2608337402344
953,611.4873962402344
954,629.4190368652344
955,637.0733337402344
956,597.5694274902344
957,641.9854431152344
958,650.9502868652344
959,655.4541931152344
960,627.0850524902344
961,601.7862243652344
962,608.7862243652344
963,630.7686004638672
964,636.2959442138672
965,609.7276306152344
966,651.4834899902344
967,610.9561462402344
968,655.7002868652344
969,640.8799743652344
970,654.5948181152344
971,647.0616149902344
972,608.9913024902344
973,663.6416931152344
974,625.5303649902344
975,611.8155212402344
976,661.7998962402344
977,648.6182098388672
978,629.5400848388672
979,630.7275848388672
980,634.0440368652344
981,645.4659118652344
982,617.2198181152344
983,617.6690368652344
984,633.2256774902344
985,613.8213806152344
986,652.7510681152344
987,650.7881774902344
988,614.0674285888672
989,645.7939910888672
990,632.4463348388672
991,637.7275848388672
992,1.003753662109375
993,607.8038024902344
994,640.6338806152344
995,606.9444274902344
996,634.6983337402344
997,631.3018493652344
998,651.4014587402344
999,634.0030212402344

==> communication_costs/pubmed/mmlp_sage_es.csv <==
Sno,node
0,84.06280517578125
1,74.8934326171875
2,80.258544921875
3,84.14625549316406
4,84.10418701171875
5,84.02201843261719
6,86.06953430175781
7,91.18663024902344
8,79.02774047851562
9,88.03369140625
10,85.9454345703125
11,78.16873168945312
12,81.19784545898438
13,88.89334106445312
14,78.08628845214844
15,95.11563110351562
16,86.76434326171875
17,81.97669982910156
18,76.89993286132812
19,73.05085754394531
20,93.10977172851562
21,86.02792358398438
22,83.12190246582031
23,85.04536437988281
24,75.22128295898438
25,80.05094909667969
26,89.01565551757812
27,90.89897155761719
28,90.08052062988281
29,83.85919189453125
30,79.96932983398438
31,89.91659545898438
32,85.04573059082031
33,100.23291015625
34,82.13874816894531
35,92.94644165039062
36,83.77537536621094
37,70.02243041992188
38,90.1219482421875
39,81.1563720703125
40,86.92803955078125
41,87.17390441894531
42,70.96292114257812
43,85.00498962402344
44,85.00411987304688
45,89.05708312988281
46,76.20352172851562
47,82.18072509765625
48,92.08619689941406
49,80.13311767578125
50,83.77574157714844
51,80.7469482421875
52,84.10359191894531
53,73.00984191894531
54,91.96429443359375
55,84.10386657714844
56,77.06307983398438
57,88.11526489257812
58,74.11521911621094
59,86.2735595703125
60,80.9102783203125
61,76.89846801757812
62,80.82833862304688
63,83.28555297851562
64,79.9278564453125
65,84.92181396484375
66,85.12702941894531
67,78.90409851074219
68,88.77033996582031
69,79.06838989257812
70,70.06248474121094
71,77.0216064453125
72,87.91036987304688
73,82.0567626953125
74,86.10945129394531
75,83.93943786621094
76,81.07415771484375
77,73.25662231445312
78,71.98667907714844
79,76.73422241210938
80,72.15037536621094
81,82.01583862304688
82,85.2091064453125
83,94.91014099121094
84,92.98603820800781
85,86.15028381347656
86,97.36726379394531
87,85.08587646484375
88,85.12675476074219
89,86.804443359375
90,87.09169006347656
91,79.19129943847656
92,82.05731201171875
93,87.13265991210938
94,73.00975036621094
95,82.99775695800781
96,92.94548034667969
97,81.9337158203125
98,81.97528076171875
99,79.06825256347656
100,82.09768676757812
101,82.01570129394531
102,77.79867553710938
103,87.95101928710938
104,83.89833068847656
105,85.20883178710938
106,85.12675476074219
107,78.08592224121094
108,82.01556396484375
109,85.86299133300781
110,79.02723693847656
111,83.20310974121094
112,80.74617004394531
113,84.96269226074219
114,77.30853271484375
115,71.126708984375
116,1.009979248046875
117,86.35517883300781
118,79.02723693847656
119,88.19692993164062
120,83.07978820800781
121,75.05635070800781
122,80.13252258300781
123,80.05049133300781
124,83.03886413574219
125,87.17353820800781
126,82.05630493164062
127,78.29086303710938
128,73.82792663574219
129,89.91586303710938
130,74.07392883300781
131,74.03314208984375
132,92.12666320800781
133,86.27346801757812
134,80.991943359375
135,87.00956726074219
136,75.01524353027344
137,77.96269226074219
138,81.85140991210938
139,84.71646118164062
140,79.23213195800781
141,75.17930603027344
142,84.14414978027344
143,86.02700805664062
144,94.05044555664062
145,73.00956726074219
146,75.01524353027344
147,85.98612976074219
148,92.003662109375
149,82.01533508300781
150,89.09736633300781
151,87.00942993164062
152,1.0089263916015625
153,80.99180603027344
154,79.06802368164062
155,83.81607055664062
156,74.85113525390625
157,74.07379150390625
158,76.07978820800781
159,68.09722900390625
160,83.16191101074219
161,81.11489868164062
162,81.156005859375
163,83.079833984375
164,83.12089538574219
165,77.30816650390625
166,91.22636413574219
167,76.81634521484375
168,74.07383728027344
169,89.17948913574219
170,74.073974609375
171,83.98008728027344
172,82.22027587890625
173,82.30239868164062
174,80.00947570800781
175,82.01533508300781
176,77.88043212890625
177,87.78677368164062
178,74.03268432617188
179,82.05621337890625
180,92.94479370117188
181,81.93307495117188
182,78.986083984375
183,78.90382385253906
184,81.89210510253906
185,84.18521118164062
186,69.93911743164062
187,83.079833984375
188,85.24957275390625
189,90.12071228027344
190,74.07379150390625
191,95.89251708984375
192,73.86866760253906
193,89.26124572753906
194,87.25552368164062
195,92.24952697753906
196,88.15577697753906
197,87.90963745117188
198,79.92730712890625
199,92.16754150390625
200,75.83360290527344
201,98.92144775390625
202,85.04454040527344
203,81.23789978027344
204,83.03863525390625
205,81.07379150390625
206,79.845458984375
207,87.90972900390625
208,78.945068359375
209,84.02105712890625
210,78.08551025390625
211,90.97999572753906
212,83.98008728027344
213,79.96823120117188
214,1.008880615234375
215,82.17926025390625
216,75.17926025390625
217,83.24357604980469
218,95.03277587890625
219,90.93902587890625
220,76.16163635253906
221,86.027099609375
222,84.02105712890625
223,75.95651245117188
224,1.0069580078125
225,79.10885620117188
226,82.8333740234375
227,83.07955932617188
228,94.99166870117188
229,83.03858947753906
230,79.80421447753906
231,86.06788635253906
232,84.02091979980469
233,79.96836853027344
234,78.94479370117188
235,79.19093322753906
236,80.99180603027344
237,84.92149353027344
238,87.86848449707031
239,78.98585510253906
240,73.05035400390625
241,84.92135620117188
242,84.9212646484375
243,74.07374572753906
244,88.72799682617188
245,75.99757385253906
246,83.07955932617188
247,91.9212646484375
248,82.30221557617188
249,78.86294555664062
250,83.93888854980469
251,73.99166870117188
252,75.26119995117188
253,79.02682495117188
254,77.92131042480469
255,79.10885620117188
256,1.0107574462890625
257,85.98590087890625
258,83.85690307617188
259,84.88034057617188
260,81.76901245117188
261,76.12057495117188
262,75.09722900390625
263,81.1146240234375
264,76.03849792480469
265,85.94474792480469
266,79.10885620117188
267,87.95060729980469
268,78.9447021484375
269,88.93302917480469
270,71.33155822753906
271,66.90959167480469
272,76.89805603027344
273,84.02091979980469
274,76.07951354980469
275,81.15554809570312
276,79.14987182617188
277,83.07951354980469
278,77.0618896484375
279,85.82170104980469
280,81.31965637207031
281,83.97994995117188
282,78.94479370117188
283,90.8978271484375
284,79.02696228027344
285,85.12648010253906
286,83.93898010253906
287,85.29049682617188
288,1.006317138671875
289,91.1029052734375
290,76.12052917480469
291,73.00920104980469
292,81.03250122070312
293,78.20846557617188
294,73.05030822753906
295,93.10867309570312
296,81.9329833984375
297,83.0384521484375
298,81.81007385253906
299,69.93893432617188
300,78.08537292480469
301,89.71028137207031
302,76.93888854980469
303,84.22590637207031
304,92.1673583984375
305,88.80998229980469
306,81.07365417480469
307,88.19670104980469
308,81.03273010253906
309,75.87443542480469
310,87.00910949707031
311,91.06193542480469
312,80.74552917480469
313,72.06765747070312
314,89.8743896484375
315,75.79240417480469
316,93.19084167480469
317,88.85090637207031
318,82.01506042480469
319,85.08528137207031
320,84.8392333984375
321,76.1614990234375
322,74.97390747070312
323,84.0208740234375
324,78.00325012207031
325,81.15554809570312
326,83.03849792480469
327,82.0560302734375
328,87.9915771484375
329,78.0032958984375
330,81.15559387207031
331,91.02082824707031
332,80.74543762207031
333,86.39582824707031
334,87.17317199707031
335,82.99748229980469
336,84.02078247070312
337,81.85086059570312
338,1.0086517333984375
339,77.06179809570312
340,88.27864074707031
341,91.0618896484375
342,94.8685302734375
343,78.00320434570312
344,89.09695434570312
345,75.09695434570312
346,79.19075012207031
347,79.10867309570312
348,77.71623229980469
349,87.09114074707031
350,95.97390747070312
351,74.07356262207031
352,1.0056304931640625
353,74.9329833984375
354,72.84500122070312
355,82.99739074707031
356,82.01496887207031
357,83.12043762207031
358,74.93289184570312
359,1.0055389404296875
360,77.9212646484375
361,83.93879699707031
362,89.05593872070312
363,82.01492309570312
364,78.94474792480469
365,79.19070434570312
366,80.09114074707031
367,80.00910949707031
368,78.16731262207031
369,82.3431396484375
370,93.96800231933594
371,81.07351684570312
372,78.12629699707031
373,80.9095458984375
374,78.04421997070312
375,83.20242309570312
376,71.98562622070312
377,83.93875122070312
378,85.04421997070312
379,74.19670104980469
380,1.0067291259765625
381,91.83918762207031
382,88.85090637207031
383,87.00910949707031
384,83.89778137207031
385,1.00439453125
386,72.06770324707031
387,85.73948669433594
388,79.84504699707031
389,76.8568115234375
390,82.99734497070312
391,90.77473449707031
392,90.03840637207031
393,94.21418762207031
394,1.005035400390625
395,77.96232604980469
396,89.01506042480469
397,82.99748229980469
398,84.0618896484375
399,90.03840637207031
400,1.005950927734375
401,84.06179809570312
402,86.19075012207031
403,85.98567199707031
404,85.04421997070312
405,71.12629699707031
406,82.17893981933594
407,74.03245544433594
408,1.005584716796875
409,1.0054931640625
410,1.005218505859375
411,80.90950012207031
412,1.0084686279296875
413,82.87429809570312
414,84.96214294433594
415,80.33714294433594
416,98.59304809570312
417,77.75711059570312
418,78.12620544433594
419,77.75711059570312
420,79.80393981933594
421,92.12625122070312
422,80.90945434570312
423,77.10276794433594
424,82.99734497070312
425,89.0150146484375
426,93.76310729980469
427,86.06761169433594
428,1.0059967041015625
429,85.16717529296875
430,1.0056304931640625
431,83.12034606933594
432,87.13206481933594
433,74.97386169433594
434,95.23753356933594
435,85.16717529296875
436,80.00906372070312
437,82.75120544433594
438,82.87429809570312
439,79.06765747070312
440,84.18484497070312
441,81.19656372070312
442,1.005584716796875
443,73.9505615234375
444,80.09100341796875
445,81.27854919433594
446,84.06175231933594
447,87.95046997070312
448,85.00325012207031
449,71.20832824707031
450,94.00906372070312
451,80.99148559570312
452,75.17898559570312
453,81.11453247070312
454,87.25515747070312
455,74.11448669433594
456,1.0062255859375
457,79.96795654296875
458,73.13206481933594
459,76.03831481933594
460,77.06170654296875
461,75.9564208984375
462,76.07942199707031
463,1.0044403076171875
464,85.94451904296875
465,82.95623779296875
466,75.13787841796875
467,80.82742309570312
468,75.30203247070312
469,80.09109497070312
470,84.02073669433594
471,87.05003356933594
472,84.22581481933594
473,75.87425231933594
474,1.0064544677734375
475,74.76869201660156
476,83.85667419433594
477,92.04412841796875
478,88.93280029296875
479,82.01483154296875
480,83.03836059570312
481,87.86843872070312
482,71.24929809570312
483,85.08509826660156
484,87.04994201660156
485,80.13206481933594
486,87.99143981933594
487,87.05003356933594
488,81.15550231933594
489,86.19065856933594
490,72.80389404296875
491,79.19061279296875
492,83.97976684570312
493,1.005401611328125
494,1.00567626953125
495,72.10862731933594
496,79.88597106933594
497,83.93870544433594
498,82.01487731933594
499,75.09690856933594
500,1.005035400390625
501,1.005035400390625
502,86.02664184570312
503,85.08523559570312
504,77.14382934570312
505,85.00315856933594
506,78.98558044433594
507,74.97386169433594
508,1.0060882568359375
509,80.04998779296875
510,79.06756591796875
511,70.83909606933594
512,1.0052642822265625
513,1.0049896240234375
514,89.09686279296875
515,84.10272216796875
516,86.14959716796875
517,82.13787841796875
518,87.04998779296875
519,84.26687622070312
520,86.23171997070312
521,89.95623779296875
522,91.06170654296875
523,79.96795654296875
524,85.08514404296875
525,82.05584716796875
526,94.04998779296875
527,92.82151794433594
528,91.02069091796875
529,80.04998779296875
530,73.00892639160156
531,75.17889404296875
532,74.85081481933594
533,93.19065856933594
534,77.06175231933594
535,74.93284606933594
536,80.74530029296875
537,86.72186279296875
538,85.04412841796875
539,91.96214294433594
540,80.95046997070312
541,83.93861389160156
542,1.0038909912109375
543,89.99725341796875
544,71.24920654296875
545,85.08514404296875
546,1.00347900390625
547,86.06756591796875
548,72.80389404296875
549,77.83909606933594
550,90.12034606933594
551,80.90931701660156
552,79.27259826660156
553,88.07337951660156
554,1.0050811767578125
555,91.71595764160156
556,75.99729919433594
557,80.13211059570312
558,1.0054473876953125
559,78.08514404296875
560,87.95033264160156
561,79.88592529296875
562,77.88006591796875
563,77.02069091796875
564,78.08514404296875
565,81.80975341796875
566,80.95037841796875
567,87.82737731933594
568,77.06175231933594
569,95.03245544433594
570,87.86848449707031
571,90.89778137207031
572,71.90354919433594
573,82.26087951660156
574,88.97377014160156
575,1.005767822265625
576,1.0047149658203125
577,1.004302978515625
578,80.09109497070312
579,72.96795654296875
580,83.81561279296875
581,85.16712951660156
582,93.10858154296875
583,1.0040283203125
584,70.06175231933594
585,86.23167419433594
586,83.03831481933594
587,82.05598449707031
588,79.06752014160156
589,84.92103576660156
590,74.15541076660156
591,85.20819091796875
592,81.80975341796875
593,88.07342529296875
594,96.99725341796875
595,86.06756591796875
596,67.97381591796875
597,86.06756591796875
598,81.19647216796875
599,74.89178466796875
600,82.95623779296875
601,73.90931701660156
602,73.04994201660156
603,82.13783264160156
604,65.96800231933594
605,84.10276794433594
606,86.31370544433594
607,83.24339294433594
608,82.91517639160156
609,81.27845764160156
610,78.12615966796875
611,80.04994201660156
612,90.16127014160156
613,86.23162841796875
614,61.83319091796875
615,80.99139404296875
616,79.10858154296875
617,79.02655029296875
618,83.12025451660156
619,84.10267639160156
620,79.23158264160156
621,80.99134826660156
622,88.15541076660156
623,84.88015747070312
624,95.07351684570312
625,92.00315856933594
626,73.41908264160156
627,1.004486083984375
628,1.0041656494140625
629,96.09681701660156
630,71.94451904296875
631,80.17303466796875
632,94.00897216796875
633,79.96795654296875
634,82.01478576660156
635,74.27850341796875
636,77.88002014160156
637,77.14369201660156
638,83.28431701660156
639,83.97962951660156
640,91.02064514160156
641,1.004669189453125
642,74.07337951660156
643,1.00421142578125
644,1.0037078857421875
645,76.12020874023438
646,1.0046234130859375
647,1.0047149658203125
648,77.30770874023438
649,1.00421142578125
650,71.90354919433594
651,72.10853576660156
652,83.85662841796875
653,89.95623779296875
654,81.07342529296875
655,85.78045654296875
656,88.89178466796875
657,70.18475341796875
658,81.11444091796875
659,83.20233154296875
660,80.21405029296875
661,1.0037994384765625
662,84.06166076660156
663,82.13783264160156
664,79.14955139160156
665,77.06166076660156
666,86.14955139160156
667,84.92103576660156
668,1.0063629150390625
669,86.06752014160156
670,1.005859375
671,76.89759826660156
672,81.03236389160156
673,1.0064544677734375
674,1.0046234130859375
675,82.05580139160156
676,72.92694091796875
677,1.0046234130859375
678,1.0039825439453125
679,71.90345764160156
680,78.82142639160156
681,76.03822326660156
682,80.09095764160156
683,84.92103576660156
684,82.26092529296875
685,85.90341186523438
686,72.76283264160156
687,1.0046234130859375
688,79.88587951660156
689,86.92689514160156
690,84.22567749023438
691,1.004302978515625
692,93.19056701660156
693,75.17880249023438
694,1.005218505859375
695,82.09677124023438
696,84.14369201660156
697,80.13197326660156
698,91.14369201660156
699,80.86830139160156
700,83.85658264160156
701,80.95033264160156
702,86.84481811523438
703,83.07919311523438
704,1.0051727294921875
705,69.24334716796875
706,80.09100341796875
707,93.10858154296875
708,94.17303466796875
709,84.10272216796875
710,96.87411499023438
711,1.00421142578125
712,80.09091186523438
713,1.00494384765625
714,84.88002014160156
715,84.96205139160156
716,89.17884826660156
717,84.02064514160156
718,88.03236389160156
719,81.23744201660156
720,101.95028686523438
721,1.0039825439453125
722,81.11439514160156
723,80.86834716796875
724,90.97958374023438
725,83.85662841796875
726,90.12030029296875
727,1.0062255859375
728,1.0040283203125
729,81.07337951660156
730,86.19052124023438
731,1.004852294921875
732,86.96791076660156
733,78.12611389160156
734,73.17298889160156
735,87.00892639160156
736,81.07337951660156
737,89.09681701660156
738,79.10853576660156
739,89.95619201660156
740,89.17884826660156
741,90.36630249023438
742,80.21395874023438
743,88.89169311523438
744,1.0039825439453125
745,99.04403686523438
746,75.87411499023438
747,74.97377014160156
748,76.93856811523438
749,80.17303466796875
750,84.06170654296875
751,86.72186279296875
752,86.10848999023438
753,78.04403686523438
754,1.004669189453125
755,87.04994201660156
756,79.14955139160156
757,89.01478576660156
758,88.19642639160156
759,72.88587951660156
760,85.90345764160156
761,80.17298889160156
762,84.88002014160156
763,89.01478576660156
764,96.99720764160156
765,93.27255249023438
766,1.005584716796875
767,1.004486083984375
768,1.004302978515625
769,92.04403686523438
770,84.02059936523438
771,83.12020874023438
772,1.0048065185546875
773,1.0040740966796875
774,77.18466186523438
775,83.07919311523438
776,74.11434936523438
777,85.12606811523438
778,1.00439453125
779,1.0037078857421875
780,91.10263061523438
781,70.96200561523438
782,89.87411499023438
783,1.0044403076171875
784,1.00439453125
785,1.00421142578125
786,79.02645874023438
787,82.95614624023438
788,72.96786499023438
789,86.96786499023438
790,81.15536499023438
791,1.00457763671875
792,1.0040283203125
793,78.00306701660156
794,77.02064514160156
795,86.06752014160156
796,92.16712951660156
797,79.19056701660156
798,94.13197326660156
799,75.01478576660156
800,82.95614624023438
801,76.16122436523438
802,1.0044403076171875
803,83.97958374023438
804,82.26087951660156
805,87.90931701660156
806,78.94442749023438
807,84.06161499023438
808,90.12016296386719
809,1.0055389404296875
810,80.04994201660156
811,78.08505249023438
812,80.09095764160156
813,74.23744201660156
814,91.30775451660156
815,88.15541076660156
816,90.12025451660156
817,73.78627014160156
818,76.81556701660156
819,1.0047149658203125
820,73.04989624023438
821,1.004852294921875
822,1.0039825439453125
823,83.03822326660156
824,85.86239624023438
825,84.18466186523438
826,77.02059936523438
827,80.95028686523438
828,77.96200561523438
829,84.02059936523438
830,76.03817749023438
831,99.00302124023438
832,95.15536499023438
833,84.10263061523438
834,87.95028686523438
835,79.02641296386719
836,1.0053558349609375
837,1.0037994384765625
838,1.00384521484375
839,85.00302124023438
840,1.0054931640625
841,1.00494384765625
842,1.005126953125
843,72.06747436523438
844,88.07333374023438
845,83.97962951660156
846,82.99720764160156
847,85.04408264160156
848,83.20228576660156
849,75.09681701660156
850,81.03236389160156
851,79.06752014160156
852,83.28431701660156
853,81.97377014160156
854,91.02064514160156
855,86.96795654296875
856,75.99725341796875
857,1.00494384765625
858,1.0038909912109375
859,88.89169311523438
860,87.25497436523438
861,77.18466186523438
862,93.23153686523438
863,81.03231811523438
864,77.06161499023438
865,88.93270874023438
866,80.00888061523438
867,78.98539733886719
868,1.0037994384765625
869,93.92684936523438
870,80.86825561523438
871,75.09677124023438
872,87.25492858886719
873,1.0049896240234375
874,1.00439453125
875,1.003936767578125
876,74.93266296386719
877,90.03813171386719
878,80.13192749023438
879,99.08505249023438
880,73.99130249023438
881,83.36625671386719
882,1.0045318603515625
883,74.85072326660156
884,80.04994201660156
885,86.35462951660156
886,91.14369201660156
887,78.90345764160156
888,79.02650451660156
889,81.93275451660156
890,88.23744201660156
891,82.17884826660156
892,100.02650451660156
893,77.88002014160156
894,88.11439514160156
895,75.91513061523438
896,82.17880249023438
897,87.00888061523438
898,86.06747436523438
899,81.03231811523438
900,86.84481811523438
901,89.79208374023438
902,80.17294311523438
903,84.92098999023438
904,71.86239624023438
905,93.96786499023438
906,1.005218505859375
907,1.0040740966796875
908,1.0036163330078125
909,77.88011169433594
910,1.00531005859375
911,1.004852294921875
912,1.0042572021484375
913,80.17289733886719
914,85.73934936523438
915,81.85063171386719
916,92.12602233886719
917,1.0054931640625
918,1.00531005859375
919,1.003387451171875
920,76.03813171386719
921,79.02645874023438
922,78.86235046386719
923,1.005767822265625
924,1.0048065185546875
925,1.0037994384765625
926,90.77450561523438
927,87.17289733886719
928,68.05570983886719
929,84.06156921386719
930,81.07333374023438
931,77.14364624023438
932,79.14950561523438
933,79.27250671386719
934,88.97367858886719
935,1.0039825439453125
936,1.0039825439453125
937,77.87997436523438
938,75.91513061523438
939,80.13192749023438
940,85.08505249023438
941,84.92098999023438
942,80.00888061523438
943,87.21395874023438
944,73.13192749023438
945,89.91513061523438
946,73.13192749023438
947,85.98544311523438
948,80.95028686523438
949,71.08505249023438
950,76.89755249023438
951,91.26669311523438
952,91.06156921386719
953,65.14955139160156
954,72.14955139160156
955,75.26087951660156
956,68.95619201660156
957,77.96205139160156
958,72.06752014160156
959,72.80384826660156
960,78.61634826660156
961,84.02064514160156
962,86.88587951660156
963,1.00384521484375
964,1.0037078857421875
965,85.00302124023438
966,1.0036163330078125
967,82.01469421386719
968,80.09091186523438
969,87.82723999023438
970,1.0038909912109375
971,1.003936767578125
972,1.0037078857421875
973,87.00888061523438
974,1.0036163330078125
975,1.003662109375
976,76.20223999023438
977,1.006317138671875
978,86.96786499023438
979,84.10263061523438
980,70.96200561523438
981,77.18461608886719
982,88.11434936523438
983,87.82723999023438
984,89.30184936523438
985,83.16122436523438
986,87.95028686523438
987,71.08505249023438
988,89.79208374023438
989,81.07333374023438
990,81.97372436523438
991,86.23153686523438
992,87.00888061523438
993,81.11434936523438
994,84.06161499023438
995,87.09091186523438
996,78.98544311523438
997,85.12606811523438
998,92.00302124023438
999,81.15536499023438

==> communication_costs/pubmed/sage_400.csv <==
Sno,node
0,18044.89515686035
1,16585.66976928711
2,15266.61637878418
3,14982.746032714844
4,14971.868881225586
5,14591.00552368164
6,14585.048934936523
7,14426.22152709961
8,13920.79133605957
9,13870.526290893555
10,13860.215698242188
11,13791.887008666992
12,13660.083587646484
13,13651.444839477539
14,13454.430587768555
15,13337.468963623047
16,13297.032775878906
17,13161.37516784668
18,13081.146072387695
19,13048.256286621094
20,13028.335037231445
21,13007.521392822266
22,12958.216415405273
23,12844.337326049805
24,12815.998245239258
25,12724.24739074707
26,12596.923095703125
27,12553.786270141602
28,12528.491577148438
29,12503.337860107422
30,12452.404327392578
31,12447.084884643555
32,12397.036117553711
33,12307.112014770508
34,12278.831481933594
35,12225.772659301758
36,12090.411697387695
37,12077.732009887695
38,12037.606964111328
39,11971.653839111328
40,11916.280487060547
41,11845.443618774414
42,11836.832733154297
43,11795.636169433594
44,11773.079696655273
45,11660.876098632812
46,11653.680313110352
47,11640.17805480957
48,11569.852447509766
49,11557.533493041992
50,11532.02799987793
51,11471.172668457031
52,11457.982879638672
53,11402.298950195312
54,11385.955078125
55,11382.87387084961
56,11273.113006591797
57,11261.314270019531
58,11134.010971069336
59,11060.710205078125
60,10817.94563293457
61,10770.818420410156
62,10654.11148071289
63,10624.543487548828
64,10605.770050048828
65,10600.98664855957
66,10548.413116455078
67,10543.238464355469
68,10519.242111206055
69,10492.981384277344
70,10413.936920166016
71,10382.464721679688
72,10195.62712097168
73,10164.987609863281
74,10162.503479003906
75,10156.499954223633
76,10145.206176757812
77,10056.142028808594
78,10012.84439086914
79,9943.133605957031
80,9735.119140625
81,9703.178802490234
82,9677.050857543945
83,9661.193435668945
84,9648.07861328125
85,9495.160522460938
86,9459.180572509766
87,9398.693603515625
88,9396.99771118164
89,9374.344711303711
90,9208.943801879883
91,9160.97836303711
92,9094.027359008789
93,9064.176086425781
94,9061.25244140625
95,8997.437210083008
96,8986.702362060547
97,8921.03500366211
98,8919.240692138672
99,8862.459869384766
100,8861.943466186523
101,8836.24740600586
102,8815.105438232422
103,8761.2578125
104,8710.041000366211
105,8691.651184082031
106,8679.16455078125
107,8528.89826965332
108,8527.142669677734
109,8516.407821655273
110,8509.820556640625
111,8476.446075439453
112,8434.655654907227
113,8422.309432983398
114,8420.893005371094
115,8396.272277832031
116,8369.787979125977
117,8332.065795898438
118,8315.53955078125
119,8297.55435180664
120,8272.186019897461
121,8240.214599609375
122,8225.916473388672
123,8222.316375732422
124,8205.231201171875
125,8183.574752807617
126,8176.991302490234
127,8176.154800415039
128,8165.653076171875
129,8132.633590698242
130,8092.326934814453
131,8083.636703491211
132,8065.574615478516
133,8064.786376953125
134,8024.244705200195
135,7995.515106201172
136,7993.560745239258
137,7954.150299072266
138,7944.974746704102
139,7890.886367797852
140,7852.884719848633
141,7795.140350341797
142,7777.442245483398
143,7710.979019165039
144,7677.82048034668
145,7636.773849487305
146,7626.927581787109
147,7589.157135009766
148,7582.629577636719
149,7577.68994140625
150,7548.501754760742
151,7543.550674438477
152,7512.415756225586
153,7425.379043579102
154,7424.471389770508
155,7424.423126220703
156,7338.411590576172
157,7316.9266357421875
158,7316.086318969727
159,7276.727951049805
160,7243.220687866211
161,7242.257141113281
162,7172.326599121094
163,7162.100524902344
164,7127.072677612305
165,7043.984786987305
166,7003.946151733398
167,6996.082870483398
168,6989.383819580078
169,6978.99006652832
170,6955.531646728516
171,6938.278793334961
172,6894.981155395508
173,6892.065139770508
174,6887.742248535156
175,6858.23014831543
176,6823.7669677734375
177,6791.603057861328
178,6762.703887939453
179,6729.424011230469
180,6697.99626159668
181,6678.367248535156
182,6636.933181762695
183,6616.299987792969
184,6567.954742431641
185,6548.0615234375
186,6509.770858764648
187,6468.483474731445
188,6455.846343994141
189,6415.8115234375
190,6415.703552246094
191,6405.58544921875
192,6397.4852294921875
193,6390.126907348633
194,6387.255340576172
195,6363.582901000977
196,6363.195465087891
197,6341.282440185547
198,6326.143997192383
199,6288.760986328125
200,6276.563369750977
201,6262.949325561523
202,6250.295013427734
203,6238.548355102539
204,6226.125244140625
205,6219.655502319336
206,6197.177810668945
207,6185.93229675293
208,6170.117401123047
209,6103.571014404297
210,6080.174224853516
211,6067.467834472656
212,6060.277191162109
213,6037.051895141602
214,6003.764389038086
215,6002.584899902344
216,5994.270660400391
217,5952.956008911133
218,5945.912048339844
219,5922.428283691406
220,5902.119003295898
221,5854.841461181641
222,5853.885543823242
223,5827.680709838867
224,5826.2852783203125
225,5781.979644775391
226,5778.992477416992
227,5747.17155456543
228,5658.012802124023
229,5655.877395629883
230,5654.92529296875
231,5642.034042358398
232,5639.800216674805
233,5637.603179931641
234,5637.603179931641
235,5637.599365234375
236,5625.848892211914
237,5610.051177978516
238,5609.991470336914
239,5589.306198120117
240,5582.443283081055
241,5574.5164794921875
242,5569.245300292969
243,5557.826370239258
244,5557.826370239258
245,5488.393157958984
246,5480.013473510742
247,5468.263000488281
248,5458.6634521484375
249,5458.536148071289
250,5453.972503662109
251,5451.457290649414
252,5451.457290649414
253,5451.457290649414
254,5424.865020751953
255,5418.790344238281
256,5409.562713623047
257,5345.024688720703
258,5343.563812255859
259,5341.148941040039
260,5318.495941162109
261,5307.184982299805
262,5291.903671264648
263,5248.550140380859
264,5245.065643310547
265,5179.847351074219
266,5171.1920166015625
267,5158.942321777344
268,5158.942321777344
269,5157.926696777344
270,5149.53938293457
271,5146.567474365234
272,5116.708572387695
273,5100.29411315918
274,5097.3145751953125
275,5072.69384765625
276,5048.069305419922
277,5013.602310180664
278,5007.190353393555
279,4997.9163818359375
280,4989.033660888672
281,4961.876724243164
282,4954.514587402344
283,4939.219909667969
284,4929.48161315918
285,4921.963241577148
286,4916.563095092773
287,4901.82926940918
288,4899.362319946289
289,4894.914276123047
290,4893.906280517578
291,4893.906280517578
292,4870.289733886719
293,4825.432800292969
294,4796.01530456543
295,4793.949157714844
296,4785.56184387207
297,4780.622207641602
298,4779.2095947265625
299,4746.891372680664
300,4742.495407104492
301,4716.806976318359
302,4692.855072021484
303,4659.7911376953125
304,4637.030166625977
305,4634.385986328125
306,4621.619888305664
307,4593.0078125
308,4565.796905517578
309,4532.90446472168
310,4531.397247314453
311,4520.070709228516
312,4497.485366821289
313,4489.5623779296875
314,4489.5623779296875
315,4463.426803588867
316,4458.019027709961
317,4451.610321044922
318,4440.769989013672
319,4418.113174438477
320,4391.060394287109
321,4384.937454223633
322,4372.799545288086
323,4361.540664672852
324,4344.73876953125
325,4337.207458496094
326,4335.852233886719
327,4329.94905090332
328,4316.171142578125
329,4303.360595703125
330,4282.6715087890625
331,4282.6715087890625
332,4282.6715087890625
333,4268.548690795898
334,4253.095886230469
335,4253.032363891602
336,4230.439071655273
337,4222.6202392578125
338,4209.460968017578
339,4202.102645874023
340,4199.9151611328125
341,4199.9151611328125
342,4171.291641235352
343,4129.917282104492
344,4118.725738525391
345,4110.459762573242
346,4096.4697265625
347,4094.8297271728516
348,4056.3231201171875
349,4025.118942260742
350,4010.3292236328125
351,3996.679946899414
352,3995.2117767333984
353,3989.30859375
354,3987.676223754883
355,3987.676223754883
356,3983.5171966552734
357,3971.8746948242188
358,3950.2335052490234
359,3950.2335052490234
360,3950.2335052490234
361,3950.2335052490234
362,3946.3463134765625
363,3941.747772216797
364,3931.5121459960938
365,3930.5524139404297
366,3924.5933380126953
367,3920.7099609375
368,3912.790786743164
369,3882.6280364990234
370,3875.3480682373047
371,3856.626708984375
372,3856.626708984375
373,3854.6551666259766
374,3844.8165283203125
375,3840.8213653564453
376,3837.9053497314453
377,3837.9053497314453
378,3837.9053497314453
379,3833.9063720703125
380,3819.1839904785156
381,3753.177459716797
382,3753.121566772461
383,3749.134033203125
384,3744.298553466797
385,3736.082733154297
386,3725.577194213867
387,3696.724365234375
388,3685.8218383789062
389,3669.413116455078
390,3658.670639038086
391,3650.6917572021484
392,3634.1019897460938
393,3631.9703979492188
394,3626.6705932617188
395,3626.6555938720703
396,3614.1973266601562
397,3602.053680419922
398,3568.546417236328
399,3563.6512298583984
400,3551.7927856445312
401,3551.7927856445312
402,3550.1007080078125
403,3541.9503326416016
404,3518.2855224609375
405,3515.0824127197266
406,3510.6493072509766
407,3510.5634765625
408,3506.475341796875
409,3496.636703491211
410,3491.689437866211
411,3489.721710205078
412,3484.7782592773438
413,3465.041275024414
414,3451.27099609375
415,3434.517364501953
416,3434.517364501953
417,3401.0101013183594
418,3401.0101013183594
419,3384.6937561035156
420,3373.4022064208984
421,3371.2051696777344
422,3369.871368408203
423,3367.5028381347656
424,3356.4192657470703
425,3350.7492065429688
426,3346.1893768310547
427,3341.6333618164062
428,3333.995574951172
429,3333.995574951172
430,3324.993438720703
431,3323.019973754883
432,3317.685272216797
433,3317.241943359375
434,3312.061553955078
435,3312.061553955078
436,3312.061553955078
437,3283.7346801757812
438,3267.703842163086
439,3258.9945373535156
440,3255.114974975586
441,3252.917938232422
442,3238.132034301758
443,3238.132034301758
444,3238.132034301758
445,3235.204574584961
446,3233.4737854003906
447,3231.2691192626953
448,3223.3461303710938
449,3222.4422912597656
450,3218.007614135742
451,3208.5602264404297
452,3193.7743225097656
453,3193.7743225097656
454,3191.8548583984375
455,3181.116195678711
456,3178.1204986572266
457,3167.8026123046875
458,3166.2223205566406
459,3165.0987243652344
460,3149.4686889648438
461,3149.4166107177734
462,3130.792037963867
463,3126.8584899902344
464,3121.105987548828
465,3119.8448028564453
466,3105.0588989257812
467,3092.2369079589844
468,3090.272994995117
469,3090.272994995117
470,3090.272994995117
471,3079.474624633789
472,3075.487091064453
473,3075.487091064453
474,3062.6092071533203
475,3060.701187133789
476,3060.701187133789
477,3060.701187133789
478,3056.6463165283203
479,3051.758758544922
480,3047.935089111328
481,3046.867385864258
482,3045.915283203125
483,3045.915283203125
484,3045.915283203125
485,3040.9642028808594
486,3031.129379272461
487,3031.129379272461
488,3030.169647216797
489,3029.838104248047
490,3018.5857849121094
491,3016.343475341797
492,3011.4444732666016
493,3010.104934692383
494,2995.0684204101562
495,2994.6946563720703
496,2986.7716674804688
497,2986.711959838867
498,2975.251907348633
499,2971.9857635498047
500,2957.1998596191406
501,2957.1998596191406
502,2957.1998596191406
503,2957.1998596191406
504,2957.1998596191406
505,2953.6488647460938
506,2947.357406616211
507,2942.4139556884766
508,2942.2945404052734
509,2941.9302368164062
510,2927.6280517578125
511,2922.5594482421875
512,2912.8421478271484
513,2897.996536254883
514,2896.923095703125
515,2895.972915649414
516,2884.854690551758
517,2883.2703399658203
518,2883.2703399658203
519,2878.8790283203125
520,2878.7625885009766
521,2871.2867431640625
522,2868.4844360351562
523,2863.2955169677734
524,2862.511993408203
525,2858.4685668945312
526,2853.698532104492
527,2853.6388244628906
528,2851.3575439453125
529,2845.650390625
530,2845.650390625
531,2843.7906341552734
532,2843.7906341552734
533,2838.912628173828
534,2828.9488372802734
535,2827.9427642822266
536,2811.983917236328
537,2807.1958618164062
538,2807.1958618164062
539,2804.0939331054688
540,2794.377685546875
541,2782.6754760742188
542,2782.498519897461
543,2781.5595092773438
544,2776.608428955078
545,2775.7642974853516
546,2768.7413330078125
547,2764.983108520508
548,2756.952392578125
549,2755.9231567382812
550,2743.10498046875
551,2739.2523803710938
552,2733.2066345214844
553,2731.2947998046875
554,2730.2868041992188
555,2729.360336303711
556,2722.2482147216797
557,2720.6253967285156
558,2717.4686279296875
559,2717.4686279296875
560,2717.4686279296875
561,2704.6504516601562
562,2702.678909301758
563,2695.763916015625
564,2694.7521057128906
565,2691.832275390625
566,2691.832275390625
567,2691.832275390625
568,2691.832275390625
569,2691.832275390625
570,2691.832275390625
571,2691.832275390625
572,2691.832275390625
573,2683.8419494628906
574,2679.0140991210938
575,2679.0140991210938
576,2679.0140991210938
577,2672.4965057373047
578,2666.362533569336
579,2666.1959228515625
580,2666.1959228515625
581,2663.2684631347656
582,2661.4125213623047
583,2660.503219604492
584,2660.463165283203
585,2653.3777465820312
586,2653.3739318847656
587,2652.6284942626953
588,2646.7691802978516
589,2646.5707244873047
590,2640.8087768554688
591,2640.7782592773438
592,2640.5595703125
593,2640.5595703125
594,2640.5595703125
595,2637.743896484375
596,2627.7413940429688
597,2627.7413940429688
598,2619.171401977539
599,2614.9232177734375
600,2613.2777557373047
601,2604.0689544677734
602,2603.444839477539
603,2602.1050415039062
604,2602.1050415039062
605,2595.6368713378906
606,2591.1948852539062
607,2589.286865234375
608,2589.286865234375
609,2585.291702270508
610,2582.418212890625
611,2576.4686889648438
612,2576.4686889648438
613,2576.4686889648438
614,2576.4686889648438
615,2573.7089080810547
616,2572.469711303711
617,2571.7316284179688
618,2550.8323364257812
619,2550.8323364257812
620,2550.8323364257812
621,2550.8323364257812
622,2550.8323364257812
623,2550.8323364257812
624,2546.3807373046875
625,2543.909713745117
626,2540.033966064453
627,2538.01416015625
628,2534.0748901367188
629,2526.646240234375
630,2525.1959838867188
631,2525.1959838867188
632,2524.6975860595703
633,2517.3155212402344
634,2512.3778076171875
635,2504.970718383789
636,2502.983917236328
637,2502.7030334472656
638,2499.5596313476562
639,2499.2830657958984
640,2495.6146240234375
641,2495.1969299316406
642,2489.7171783447266
643,2479.9807739257812
644,2479.4703674316406
645,2475.998977661133
646,2471.509811401367
647,2463.7266387939453
648,2461.1051025390625
649,2461.1051025390625
650,2461.1051025390625
651,2458.5130004882812
652,2458.009963989258
653,2443.4939727783203
654,2442.0492095947266
655,2441.3623809814453
656,2439.344497680664
657,2437.544448852539
658,2436.5230865478516
659,2435.46875
660,2435.46875
661,2434.2984619140625
662,2434.224075317383
663,2432.244903564453
664,2430.511932373047
665,2422.5349731445312
666,2419.6614837646484
667,2419.6614837646484
668,2419.6614837646484
669,2407.851303100586
670,2397.9605865478516
671,2394.0213165283203
672,2387.1622161865234
673,2387.110137939453
674,2378.279495239258
675,2376.2596893310547
676,2376.2596893310547
677,2376.2596893310547
678,2376.2596893310547
679,2371.3778686523438
680,2367.290817260742
681,2367.2450408935547
682,2365.4092407226562
683,2362.5376739501953
684,2354.3872985839844
685,2347.7517700195312
686,2343.7083435058594
687,2337.8013458251953
688,2332.857894897461
689,2332.857894897461
690,2332.857894897461
691,2332.857894897461
692,2329.890640258789
693,2322.0074462890625
694,2322.0074462890625
695,2319.980010986328
696,2316.1004486083984
697,2314.0768280029297
698,2311.156997680664
699,2311.156997680664
700,2311.156997680664
701,2308.276153564453
702,2300.3065490722656
703,2300.3065490722656
704,2300.3065490722656
705,2300.3065490722656
706,2300.302734375
707,2299.3468170166016
708,2294.4554443359375
709,2294.3995513916016
710,2291.4759063720703
711,2290.553253173828
712,2290.5112915039062
713,2289.4522857666016
714,2288.664047241211
715,2278.6056518554688
716,2278.6056518554688
717,2278.6056518554688
718,2278.601837158203
719,2274.8915405273438
720,2272.8104400634766
721,2267.7552032470703
722,2267.7552032470703
723,2267.7552032470703
724,2267.7552032470703
725,2267.7552032470703
726,2267.7552032470703
727,2267.7552032470703
728,2264.9651641845703
729,2264.8836364746094
730,2257.9127502441406
731,2256.904754638672
732,2256.904754638672
733,2256.904754638672
734,2256.9009399414062
735,2255.889129638672
736,2247.062301635742
737,2247.0064086914062
738,2246.0543060302734
739,2239.191390991211
740,2237.426513671875
741,2235.203857421875
742,2235.203857421875
743,2235.203857421875
744,2235.203857421875
745,2235.203857421875
746,2235.203857421875
747,2231.2645874023438
748,2225.4172973632812
749,2224.3534088134766
750,2224.3534088134766
751,2224.3534088134766
752,2224.3534088134766
753,2224.349594116211
754,2223.3377838134766
755,2222.437759399414
756,2221.4259490966797
757,2219.290542602539
758,2217.434600830078
759,2213.502960205078
760,2209.451904296875
761,2207.9449310302734
762,2207.595962524414
763,2202.6525115966797
764,2202.6525115966797
765,2202.6525115966797
766,2202.6525115966797
767,2202.6525115966797
768,2202.6525115966797
769,2202.6525115966797
770,2202.6525115966797
771,2201.9163513183594
772,2196.6896209716797
773,2195.6778106689453
774,2193.7659759521484
775,2191.8020629882812
776,2191.8020629882812
777,2190.2124938964844
778,2189.774627685547
779,2188.231414794922
780,2184.278793334961
781,2180.951614379883
782,2180.951614379883
783,2180.951614379883
784,2177.0123443603516
785,2173.9210205078125
786,2170.1011657714844
787,2170.1011657714844
788,2169.0296478271484
789,2166.7767181396484
790,2166.6951293945312
791,2166.5711517333984
792,2159.250717163086
793,2159.250717163086
794,2159.250717163086
795,2159.1910095214844
796,2158.6449279785156
797,2158.508819580078
798,2154.8067474365234
799,2154.760971069336
800,2152.816131591797
801,2148.4002685546875
802,2148.4002685546875
803,2148.4002685546875
804,2148.4002685546875
805,2148.4002685546875
806,2148.4002685546875
807,2148.4002685546875
808,2148.396453857422
809,2146.848098754883
810,2146.143524169922
811,2140.357864379883
812,2137.549819946289
813,2126.6993713378906
814,2126.6993713378906
815,2115.848922729492
816,2109.465087890625
817,2104.9984741210938
818,2103.9828491210938
819,2102.9151458740234
820,2099.616912841797
821,2097.782699584961
822,2094.1480255126953
823,2093.778579711914
824,2093.767135620117
825,2091.7288360595703
826,2087.839157104492
827,2081.903549194336
828,2079.937728881836
829,2079.6377716064453
830,2077.9986114501953
831,2077.9947967529297
832,2077.9738159179688
833,2074.0631561279297
834,2072.4471282958984
835,2056.3345336914062
836,2056.3045043945312
837,2050.4771270751953
838,2048.513214111328
839,2048.431198120117
840,2042.5642547607422
841,2040.6480255126953
842,2040.6423034667969
843,2036.7545318603516
844,2034.1507263183594
845,2034.1507263183594
846,2034.1507263183594
847,2034.1507263183594
848,2034.1507263183594
849,2029.0453338623047
850,2028.826400756836
851,2028.8035125732422
852,2026.9483184814453
853,2025.2680053710938
854,2024.8623352050781
855,2024.8299102783203
856,2022.7413482666016
857,2022.5641174316406
858,2021.7854309082031
859,2020.932601928711
860,2019.8735961914062
861,2019.4169006347656
862,2019.0449829101562
863,2018.1948852539062
864,2013.1036529541016
865,2013.0368957519531
866,2011.0577239990234
867,2007.5025634765625
868,2007.3444366455078
869,2005.206039428711
870,2002.6632690429688
871,1999.369613647461
872,1998.6198425292969
873,1996.4939880371094
874,1994.4608154296875
875,1993.892333984375
876,1993.8459930419922
877,1993.5255584716797
878,1991.4090576171875
879,1989.7371215820312
880,1989.7371215820312
881,1985.643539428711
882,1983.5629425048828
883,1983.540054321289
884,1981.5799560546875
885,1980.8544006347656
886,1980.8544006347656
887,1980.8544006347656
888,1980.8544006347656
889,1980.8544006347656
890,1977.7627563476562
891,1977.7494049072266
892,1977.6273345947266
893,1971.9716796875
894,1971.9716796875
895,1971.9716796875
896,1971.9716796875
897,1971.9716796875
898,1969.7678680419922
899,1967.8058624267578
900,1965.1087646484375
901,1963.942642211914
902,1963.8379821777344
903,1958.3710021972656
904,1954.2062377929688
905,1945.3755950927734
906,1945.3235168457031
907,1945.3235168457031
908,1945.3235168457031
909,1945.3235168457031
910,1945.3235168457031
911,1945.3235168457031
912,1945.3235168457031
913,1945.3235168457031
914,1944.363784790039
915,1940.242416381836
916,1937.616470336914
917,1936.4407958984375
918,1936.4407958984375
919,1936.4407958984375
920,1936.4407958984375
921,1934.581039428711
922,1934.0875549316406
923,1932.5015258789062
924,1931.6015014648438
925,1930.4590911865234
926,1927.5580749511719
927,1927.5580749511719
928,1927.5580749511719
929,1927.5580749511719
930,1927.5580749511719
931,1927.5580749511719
932,1927.5580749511719
933,1927.5580749511719
934,1927.5580749511719
935,1927.5580749511719
936,1918.6753540039062
937,1918.6753540039062
938,1918.6753540039062
939,1918.6753540039062
940,1918.6753540039062
941,1918.6753540039062
942,1918.6753540039062
943,1918.6203002929688
944,1918.618392944336
945,1917.7156219482422
946,1916.6792755126953
947,1911.644760131836
948,1909.7926330566406
949,1909.7926330566406
950,1909.7926330566406
951,1909.7926330566406
952,1909.7926330566406
953,1909.7926330566406
954,1909.7926330566406
955,1909.7926330566406
956,1900.909912109375
957,1900.909912109375
958,1900.909912109375
959,1900.909912109375
960,1900.909912109375
961,1900.909912109375
962,1900.909912109375
963,1897.9824523925781
964,1892.0792694091797
965,1892.0271911621094
966,1892.0271911621094
967,1892.0271911621094
968,1892.0271911621094
969,1892.0271911621094
970,1892.0271911621094
971,1892.0271911621094
972,1892.0271911621094
973,1892.0271911621094
974,1892.0271911621094
975,1892.0271911621094
976,1892.0271911621094
977,1891.1792449951172
978,1886.1760864257812
979,1884.996597290039
980,1883.1444702148438
981,1883.1444702148438
982,1883.1444702148438
983,1883.1444702148438
984,1883.1444702148438
985,1883.1444702148438
986,1883.1444702148438
987,1883.1444702148438
988,1881.1729278564453
989,1881.0611419677734
990,1878.361068725586
991,1878.30517578125
992,1877.2732238769531
993,1874.2617492675781
994,1874.2617492675781
995,1874.2617492675781
996,1874.2617492675781
997,1874.2617492675781
998,1874.2617492675781
999,1874.2617492675781

==> communication_costs/pubmed/sage_es.csv <==
Sno,node
0,2936.286102294922
1,2934.4200439453125
2,2908.768600463867
3,2861.5748138427734
4,2845.7452545166016
5,2832.9156341552734
6,2809.4122009277344
7,2806.313247680664
8,2795.461471557617
9,2794.624969482422
10,2755.072219848633
11,2748.2106323242188
12,2729.5858001708984
13,2708.9119720458984
14,2683.2971801757812
15,2668.6268768310547
16,2639.1338500976562
17,2627.278060913086
18,2617.3898315429688
19,2610.5242614746094
20,2603.635971069336
21,2601.6276092529297
22,2599.623062133789
23,2580.9829711914062
24,2578.070770263672
25,2561.3945922851562
26,2555.591751098633
27,2544.5596923828125
28,2536.792938232422
29,2536.6799926757812
30,2534.724868774414
31,2527.8098754882812
32,2522.8816833496094
33,2502.2776794433594
34,2486.613311767578
35,2461.8529357910156
36,2452.3660736083984
37,2448.1753692626953
38,2428.378677368164
39,2426.517593383789
40,2407.811492919922
41,2402.8451538085938
42,2398.9617767333984
43,2396.914108276367
44,2359.510696411133
45,2356.494338989258
46,2349.6873168945312
47,2333.042984008789
48,2332.9781341552734
49,2331.9701385498047
50,2300.5462036132812
51,2281.7550201416016
52,2277.978286743164
53,2262.1805725097656
54,2258.299850463867
55,2255.2325744628906
56,2251.316192626953
57,2240.531753540039
58,2223.8302001953125
59,2204.0525817871094
60,2194.2139434814453
61,2185.4912719726562
62,2178.479751586914
63,2173.4918518066406
64,2157.8389282226562
65,2143.2613372802734
66,2141.0814819335938
67,2107.9984741210938
68,2103.6439056396484
69,2091.884475708008
70,2070.347442626953
71,2065.299835205078
72,2059.348388671875
73,2035.72802734375
74,2028.9210052490234
75,2028.9133758544922
76,2013.2236328125
77,2007.221435546875
78,1998.3043823242188
79,1986.7355194091797
80,1985.6792602539062
81,1979.5715789794922
82,1977.652114868164
83,1960.0429077148438
84,1947.5372009277344
85,1944.349349975586
86,1942.1733093261719
87,1936.5381469726562
88,1931.4676513671875
89,1924.7724151611328
90,1910.8420867919922
91,1904.9389038085938
92,1901.9124298095703
93,1893.2405090332031
94,1888.1370086669922
95,1859.8894805908203
96,1859.480484008789
97,1857.4530487060547
98,1848.6719970703125
99,1846.9747772216797
100,1841.8712768554688
101,1834.0041809082031
102,1812.5636749267578
103,1811.4959716796875
104,1804.5289001464844
105,1793.8423156738281
106,1790.7471771240234
107,1790.650650024414
108,1785.7554626464844
109,1765.4385528564453
110,1758.3711395263672
111,1758.3228759765625
112,1757.2628021240234
113,1735.7066955566406
114,1726.7236328125
115,1725.9201354980469
116,1716.3754119873047
117,1700.5035400390625
118,1693.4361267089844
119,1692.6288146972656
120,1689.5413055419922
121,1671.8317565917969
122,1666.0403594970703
123,1650.2985382080078
124,1647.158950805664
125,1641.4158172607422
126,1619.8228912353516
127,1614.7232055664062
128,1612.8075561523438
129,1611.6877746582031
130,1609.9321746826172
131,1600.733169555664
132,1593.1785430908203
133,1591.9139709472656
134,1586.1555786132812
135,1584.1357727050781
136,1578.440902709961
137,1574.297134399414
138,1566.3741455078125
139,1550.8406372070312
140,1550.788558959961
141,1542.1217803955078
142,1533.1272735595703
143,1531.1633605957031
144,1516.377456665039
145,1515.1535186767578
146,1507.4909210205078
147,1500.5352935791016
148,1493.728271484375
149,1493.7244567871094
150,1485.8535461425781
151,1483.8820037841797
152,1480.167984008789
153,1472.239501953125
154,1468.1960754394531
155,1468.1960754394531
156,1468.1884460449219
157,1468.1884460449219
158,1467.0762939453125
159,1463.3529663085938
160,1459.2130126953125
161,1457.3456268310547
162,1457.29736328125
163,1455.1619567871094
164,1453.1980438232422
165,1452.4466247558594
166,1451.1744232177734
167,1450.174057006836
168,1448.5149841308594
169,1445.327133178711
170,1444.4791870117188
171,1425.9140625
172,1421.0188751220703
173,1419.7911224365234
174,1413.047622680664
175,1412.9917297363281
176,1410.112533569336
177,1409.0524597167969
178,1406.3930206298828
179,1402.2975158691406
180,1401.5016479492188
181,1395.6543579101562
182,1384.379653930664
183,1382.8399963378906
184,1381.7164001464844
185,1376.6128997802734
186,1376.6128997802734
187,1366.6701049804688
188,1351.1365966796875
189,1349.1167907714844
190,1334.3270721435547
191,1313.3331451416016
192,1304.8632354736328
193,1303.0631866455078
194,1299.8715209960938
195,1298.9600524902344
196,1297.892349243164
197,1295.132568359375
198,1291.8811950683594
199,1285.2456665039062
200,1282.2140502929688
201,1274.3393249511719
202,1271.3077087402344
203,1261.4690704345703
204,1256.6856689453125
205,1253.5943450927734
206,1250.462387084961
207,1241.8438720703125
208,1231.7969207763672
209,1230.993423461914
210,1229.0256958007812
211,1227.0541534423828
212,1225.9381866455078
213,1221.2589416503906
214,1218.359115600586
215,1215.2516021728516
216,1194.562515258789
217,1186.8478393554688
218,1178.8206939697266
219,1175.7852630615234
220,1172.9695892333984
221,1165.85009765625
222,1162.0670623779297
223,1157.3916320800781
224,1147.4732360839844
225,1145.4175872802734
226,1137.6508331298828
227,1131.7552795410156
228,1131.6993865966797
229,1128.6677703857422
230,1128.6677703857422
231,1121.5850982666016
232,1113.0859985351562
233,1110.6304931640625
234,1107.0748443603516
235,1101.007797241211
236,1099.9477233886719
237,1099.0476989746094
238,1097.4483337402344
239,1090.3250274658203
240,1090.217056274414
241,1088.3534851074219
242,1088.3458557128906
243,1085.2659759521484
244,1084.4180297851562
245,1082.2864379882812
246,1080.4825744628906
247,1077.718978881836
248,1077.4471435546875
249,1072.4033508300781
250,1070.640121459961
251,1065.6966705322266
252,1058.8934631347656
253,1058.8934631347656
254,1054.9541931152344
255,1046.0193939208984
256,1043.4697723388672
257,1040.856185913086
258,1038.0366973876953
259,1034.2689208984375
260,1034.2689208984375
261,1033.0894317626953
262,1028.2056884765625
263,1024.534439086914
264,1021.4469299316406
265,1019.5909881591797
266,1009.6443786621094
267,996.9341735839844
268,994.7390594482422
269,987.9955596923828
270,983.9559478759766
271,981.08056640625
272,976.9367980957031
273,974.2773590087891
274,974.2773590087891
275,968.4745178222656
276,967.1985015869141
277,967.1946868896484
278,966.3467407226562
279,965.2269592285156
280,961.3397674560547
281,960.3952941894531
282,960.3952941894531
283,958.5317230224609
284,958.1595458984375
285,957.3636779785156
286,957.3636779785156
287,957.35986328125
288,956.5731353759766
289,954.5962677001953
290,951.6205444335938
291,950.5528411865234
292,938.002685546875
293,935.770751953125
294,935.6068878173828
295,934.1790161132812
296,931.0394287109375
297,930.9276428222656
298,930.7714080810547
299,929.7557830810547
300,928.9637298583984
301,921.1969757080078
302,915.0778503417969
303,909.3906097412109
304,909.1708526611328
305,906.3069152832031
306,906.3069152832031
307,906.1951293945312
308,904.1791381835938
309,903.1038055419922
310,901.4079132080078
311,899.3360290527344
312,892.4210357666016
313,891.6213531494141
314,889.6612548828125
315,888.4855804443359
316,883.6501007080078
317,881.7865295410156
318,881.5705871582031
319,879.9305877685547
320,879.7108306884766
321,875.7753753662109
322,871.8322906494141
323,866.8926544189453
324,856.0942840576172
325,856.0345764160156
326,854.0223999023438
327,848.2830810546875
328,848.2830810546875
329,848.2830810546875
330,842.4878692626953
331,842.4878692626953
332,842.3760833740234
333,841.3083801269531
334,838.4406280517578
335,838.3364715576172
336,837.7044677734375
337,837.5926818847656
338,834.6636657714844
339,832.6454162597656
340,828.4902038574219
341,827.593994140625
342,827.593994140625
343,826.7422332763672
344,820.9508361816406
345,820.9508361816406
346,818.7074584960938
347,815.8917846679688
348,815.6796569824219
349,813.8719787597656
350,811.9563293457031
351,807.9129028320312
352,806.962890625
353,806.9049072265625
354,806.0531463623047
355,805.0451507568359
356,805.0451507568359
357,805.0451507568359
358,804.1972045898438
359,803.0369720458984
360,801.9017486572266
361,798.0183715820312
362,797.1704254150391
363,793.1790771484375
364,793.0228424072266
365,787.4435729980469
366,786.3237915039062
367,786.3237915039062
368,786.3237915039062
369,786.2158203125
370,784.51611328125
371,784.2404632568359
372,779.2970123291016
373,777.1654205322266
374,774.5136108398438
375,774.5136108398438
376,770.68994140625
377,770.68994140625
378,770.4663696289062
379,770.3660278320312
380,769.5932312011719
381,769.4583740234375
382,769.4583740234375
383,767.6024322509766
384,767.6024322509766
385,767.5320434570312
386,764.5111083984375
387,760.8474884033203
388,758.6079254150391
389,756.5881195068359
390,753.9363098144531
391,748.8810729980469
392,748.8810729980469
393,748.8810729980469
394,747.8871917724609
395,747.7092132568359
396,747.7092132568359
397,747.7092132568359
398,744.837646484375
399,744.8338317871094
400,742.0679321289062
401,737.1826782226562
402,730.1597137451172
403,730.1597137451172
404,730.1558990478516
405,730.0479278564453
406,729.3079528808594
407,726.3284149169922
408,726.30322265625
409,724.2954406738281
410,724.2687377929688
411,723.9770660400391
412,722.4803009033203
413,722.2849884033203
414,721.4370422363281
415,720.5370178222656
416,720.4290466308594
417,720.4290466308594
418,719.4693145751953
419,715.3699951171875
420,712.5543212890625
421,705.4754638671875
422,704.5195465087891
423,704.5157318115234
424,703.6754150390625
425,703.45947265625
426,702.3955841064453
427,701.7038726806641
428,700.6731719970703
429,698.7764129638672
430,698.7226104736328
431,694.9565582275391
432,694.9565582275391
433,694.9565582275391
434,694.9565582275391
435,693.9409332275391
436,693.7249908447266
437,691.865234375
438,690.7454528808594
439,686.9217834472656
440,686.9217834472656
441,683.8304595947266
442,683.0132141113281
443,682.7703857421875
444,682.1904602050781
445,681.0147857666016
446,680.170654296875
447,675.9595489501953
448,673.9956359863281
449,673.9956359863281
450,670.1681518554688
451,670.1681518554688
452,670.1681518554688
453,670.1681518554688
454,670.1681518554688
455,670.1643371582031
456,667.2866516113281
457,666.5604248046875
458,665.3847503662109
459,665.3847503662109
460,665.2691497802734
461,662.081298828125
462,661.9656982421875
463,661.2613983154297
464,656.3305358886719
465,654.3628082275391
466,653.7422485351562
467,653.4145202636719
468,653.4145202636719
469,653.4145202636719
470,650.5988464355469
471,650.5988464355469
472,650.5988464355469
473,650.4311676025391
474,647.578857421875
475,646.8793334960938
476,646.3839263916016
477,642.72412109375
478,640.924072265625
479,638.8445587158203
480,636.660888671875
481,636.660888671875
482,636.660888671875
483,636.0847778320312
484,635.8612060546875
485,635.8129425048828
486,635.8129425048828
487,635.8129425048828
488,635.8129425048828
489,635.8129425048828
490,634.8532104492188
491,633.6737213134766
492,632.6136474609375
493,627.9034881591797
494,623.9260711669922
495,621.0270385742188
496,621.0270385742188
497,621.0270385742188
498,621.0270385742188
499,621.0270385742188
500,619.9848937988281
501,619.9486541748047
502,619.9072570800781
503,619.9072570800781
504,619.9072570800781
505,619.9034423828125
506,618.9475250244141
507,618.7239532470703
508,616.1467132568359
509,615.2877197265625
510,615.2877197265625
511,614.9561767578125
512,614.1198577880859
513,612.0834655761719
514,610.1727752685547
515,610.0050964355469
516,608.2609405517578
517,608.2609405517578
518,606.2373199462891
519,603.1536254882812
520,603.0418395996094
521,602.4695434570312
522,602.3577575683594
523,601.2900543212891
524,600.1664581298828
525,599.3782196044922
526,599.3223266601562
527,597.3025207519531
528,597.2428131103516
529,596.398681640625
530,592.6270904541016
531,592.3514404296875
532,591.4552307128906
533,591.4552307128906
534,591.4552307128906
535,591.4552307128906
536,589.6513671875
537,589.6513671875
538,589.6513671875
539,588.3639068603516
540,588.2559356689453
541,582.7884521484375
542,582.5179595947266
543,580.6009674072266
544,578.6332397460938
545,578.5773468017578
546,578.5519866943359
547,577.5655364990234
548,576.8331909179688
549,576.6693267822266
550,576.6693267822266
551,575.8734588623047
552,575.0852203369141
553,574.9734344482422
554,572.7460784912109
555,572.7262420654297
556,571.5543823242188
557,569.6463623046875
558,568.8583068847656
559,568.7946014404297
560,566.9907379150391
561,566.8268737792969
562,564.0150146484375
563,564.0150146484375
564,564.0150146484375
565,564.0150146484375
566,564.0150146484375
567,561.8834228515625
568,561.8834228515625
569,561.8834228515625
570,561.66748046875
571,561.66748046875
572,559.8039093017578
573,555.0166931152344
574,553.3843231201172
575,553.1374664306641
576,553.0630798339844
577,553.0420989990234
578,552.8927307128906
579,551.1968383789062
580,551.0291595458984
581,549.2252960205078
582,549.0614318847656
583,547.1083984375
584,547.0975189208984
585,547.0975189208984
586,547.0975189208984
587,542.9461212158203
588,542.5338745117188
589,542.5338745117188
590,542.310302734375
591,542.1464385986328
592,539.1669006347656
593,538.378662109375
594,538.378662109375
595,538.378662109375
596,538.378662109375
597,538.378662109375
598,538.378662109375
599,538.378662109375
600,538.378662109375
601,537.363037109375
602,536.4071197509766
603,535.3953094482422
604,532.3116149902344
605,532.3116149902344
606,532.3116149902344
607,532.3116149902344
608,531.6834259033203
609,531.6834259033203
610,531.2400970458984
611,529.5480194091797
612,527.5802917480469
613,525.5604858398438
614,525.5604858398438
615,525.5604858398438
616,525.5604858398438
617,525.5604858398438
618,524.5448608398438
619,523.5889434814453
620,520.8329772949219
621,520.8329772949219
622,519.6534881591797
623,519.3854675292969
624,519.3854675292969
625,519.3816528320312
626,518.6416778564453
627,517.6401672363281
628,517.6077423095703
629,514.7621154785156
630,512.7423095703125
631,512.7423095703125
632,512.7423095703125
633,512.7423095703125
634,512.6826019287109
635,512.5187377929688
636,511.8384704589844
637,509.98252868652344
638,509.98252868652344
639,509.98252868652344
640,509.8148498535156
641,509.7711639404297
642,509.7589569091797
643,507.75575256347656
644,507.7290496826172
645,507.05506896972656
646,503.8775177001953
647,503.85272216796875
648,503.8519592285156
649,503.8183898925781
650,502.73980712890625
651,500.98802185058594
652,499.92413330078125
653,499.92413330078125
654,499.92413330078125
655,499.92413330078125
656,499.92413330078125
657,499.92413330078125
658,499.92413330078125
659,499.92413330078125
660,499.92413330078125
661,499.87339782714844
662,499.132080078125
663,499.132080078125
664,499.132080078125
665,499.132080078125
666,499.132080078125
667,498.90850830078125
668,498.0525360107422
669,497.9525909423828
670,496.1057891845703
671,494.9730529785156
672,494.0171356201172
673,492.12646484375
674,492.0482635498047
675,491.03759765625
676,490.92962646484375
677,490.07481384277344
678,490.03857421875
679,488.28163146972656
680,488.28163146972656
681,488.28163146972656
682,488.28163146972656
683,488.28163146972656
684,487.10595703125
685,485.3541717529297
686,484.1784973144531
687,482.21343994140625
688,481.19895935058594
689,481.14306640625
690,480.35101318359375
691,480.21900939941406
692,480.18714904785156
693,479.45098876953125
694,478.29896545410156
695,477.48326110839844
696,477.4311828613281
697,477.4311828613281
698,477.4311828613281
699,477.4311828613281
700,477.4311828613281
701,477.4311828613281
702,477.20379638671875
703,474.6155090332031
704,474.4073791503906
705,474.28778076171875
706,474.28778076171875
707,474.28778076171875
708,474.28778076171875
709,474.28778076171875
710,472.53599548339844
711,472.3614501953125
712,470.7918395996094
713,470.41851806640625
714,466.5807342529297
715,466.5807342529297
716,466.5807342529297
717,466.5807342529297
718,466.5807342529297
719,466.5807342529297
720,462.6973571777344
721,462.4884796142578
722,462.4217071533203
723,462.36962890625
724,461.90911865234375
725,461.4696044921875
726,461.4696044921875
727,460.6542663574219
728,460.5093078613281
729,459.49806213378906
730,457.69419860839844
731,456.6673126220703
732,456.5744171142578
733,455.73028564453125
734,455.73028564453125
735,455.73028564453125
736,455.73028564453125
737,455.73028564453125
738,455.73028564453125
739,455.73028564453125
740,455.73028564453125
741,453.7587432861328
742,453.0263977050781
743,453.0263977050781
744,452.6441192626953
745,450.7792053222656
746,449.8232879638672
747,449.60353088378906
748,448.8114776611328
749,448.65142822265625
750,448.65142822265625
751,448.5396423339844
752,447.8555603027344
753,446.84375
754,446.7943420410156
755,444.8798370361328
756,444.8798370361328
757,444.8798370361328
758,444.8798370361328
759,444.8798370361328
760,444.8798370361328
761,444.8798370361328
762,444.8798370361328
763,444.8798370361328
764,444.8798370361328
765,444.8760223388672
766,444.8399658203125
767,444.8132629394531
768,444.8113555908203
769,444.1436767578125
770,444.1436767578125
771,443.02008056640625
772,442.8741455078125
773,442.80548095703125
774,442.0082702636719
775,441.896484375
776,441.896484375
777,440.94056701660156
778,440.8797149658203
779,440.82440185546875
780,439.9287567138672
781,439.0287322998047
782,439.0287322998047
783,436.95188903808594
784,436.9347229003906
785,436.9347229003906
786,435.99330139160156
787,435.2609558105469
788,435.2609558105469
789,435.2609558105469
790,435.0373840332031
791,434.9975128173828
792,434.9479217529297
793,434.0293884277344
794,434.0293884277344
795,434.0293884277344
796,434.0293884277344
797,434.0293884277344
798,434.0293884277344
799,434.0293884277344
800,434.02557373046875
801,433.0696563720703
802,433.02215576171875
803,432.1137390136719
804,429.870361328125
805,426.94671630859375
806,426.37823486328125
807,426.37823486328125
808,425.4743957519531
809,425.2389831542969
810,424.97898864746094
811,424.29872131347656
812,423.17893981933594
813,423.17893981933594
814,423.17893981933594
815,423.17893981933594
816,423.17893981933594
817,423.17893981933594
818,423.17893981933594
819,423.1720733642578
820,422.16331481933594
821,421.24058532714844
822,421.18145751953125
823,420.0876159667969
824,417.4955139160156
825,417.4955139160156
826,417.4955139160156
827,417.4955139160156
828,417.4955139160156
829,417.4955139160156
830,417.4955139160156
831,417.4955139160156
832,417.4955139160156
833,417.21604919433594
834,417.21604919433594
835,415.5239715576172
836,415.3850860595703
837,415.25157165527344
838,415.245849609375
839,414.4600830078125
840,413.39447021484375
841,413.3563232421875
842,413.3448791503906
843,413.33648681640625
844,413.2805938720703
845,412.3284912109375
846,412.3284912109375
847,412.3284912109375
848,412.3284912109375
849,412.3284912109375
850,412.3284912109375
851,412.3284912109375
852,412.3284912109375
853,412.3284912109375
854,412.3284912109375
855,410.1968994140625
856,410.1968994140625
857,409.43231201171875
858,409.35792541503906
859,408.61279296875
860,408.61279296875
861,408.61279296875
862,408.61279296875
863,408.61279296875
864,408.61279296875
865,408.61279296875
866,408.61279296875
867,406.64125061035156
868,405.3995819091797
869,405.3537902832031
870,404.4537658691406
871,404.4537658691406
872,403.77349853515625
873,403.5005187988281
874,403.4680938720703
875,403.4661865234375
876,402.70579528808594
877,402.70579528808594
878,402.5978240966797
879,402.4860382080078
880,402.4301452636719
881,401.7498779296875
882,401.546142578125
883,401.47804260253906
884,401.47804260253906
885,401.47804260253906
886,401.47804260253906
887,401.47804260253906
888,401.47804260253906
889,401.47804260253906
890,401.47804260253906
891,401.47804260253906
892,401.47804260253906
893,401.47804260253906
894,401.47804260253906
895,400.518310546875
896,399.7300720214844
897,399.7300720214844
898,399.7300720214844
899,399.7300720214844
900,399.7300720214844
901,399.7300720214844
902,399.7300720214844
903,399.7300720214844
904,399.7300720214844
905,399.7300720214844
906,399.60511779785156
907,399.5078430175781
908,399.4906768798828
909,399.2384796142578
910,397.6564636230469
911,397.62403869628906
912,397.5572814941406
913,396.8026123046875
914,396.4710693359375
915,395.7908020019531
916,395.7908020019531
917,395.6505889892578
918,395.648681640625
919,395.54759216308594
920,394.8348846435547
921,394.72691345214844
922,393.8230743408203
923,393.70765686035156
924,393.6847686767578
925,393.59130859375
926,393.54742431640625
927,392.8671569824219
928,392.8671569824219
929,392.81126403808594
930,392.5915069580078
931,392.5915069580078
932,392.5356140136719
933,391.8553466796875
934,391.8553466796875
935,391.6540985107422
936,391.64646911621094
937,391.57969665527344
938,390.84735107421875
939,390.84735107421875
940,390.84735107421875
941,390.84735107421875
942,390.84735107421875
943,390.84735107421875
944,390.84735107421875
945,390.84735107421875
946,390.84735107421875
947,390.84735107421875
948,390.84735107421875
949,390.84735107421875
950,390.84735107421875
951,390.84735107421875
952,390.8435363769531
953,390.6275939941406
954,390.6275939941406
955,390.6275939941406
956,390.6275939941406
957,390.6275939941406
958,390.6275939941406
959,390.6275939941406
960,390.6275939941406
961,390.6275939941406
962,390.6275939941406
963,389.6749267578125
964,389.66920471191406
965,389.66786193847656
966,389.6634826660156
967,388.8199157714844
968,388.6560516357422
969,387.6442413330078
970,385.73756408691406
971,385.73565673828125
972,385.73565673828125
973,385.73240661621094
974,385.7242126464844
975,385.72230529785156
976,384.72059631347656
977,383.9739227294922
978,383.7646789550781
979,383.7087860107422
980,383.65289306640625
981,383.08441162109375
982,381.9646301269531
983,381.9646301269531
984,381.9646301269531
985,381.9646301269531
986,381.9646301269531
987,381.9646301269531
988,381.9646301269531
989,381.9646301269531
990,381.9646301269531
991,381.9646301269531
992,381.9646301269531
993,381.9646301269531
994,381.9646301269531
995,381.9646301269531
996,381.9646301269531
997,381.9646301269531
998,381.9646301269531
999,381.9646301269531

==> figures/cora_acc_comm.csv <==
architecture,acc_mean,acc_std,communication
gcn,0.814,0.014,5887658.72
toolgcn,0.763,0.011,652239.79
sage,0.805,0.010,10098932.15
toolsage,0.785,0.010,1107737.30
gat,0.813,0.014,2953306.08
toolgat,0.802,0.013,647851.57

==> figures/decentralization_plot_ogb.csv <==
architecture,message-passing,total
graphsage_2,22618658304,24118991104
bns_sage_2,3793836427392,3794502737792
bns_sage_2_0.1,381079713792,381746024192
graphsage_4,42388947840,45389613440
bns_sage_4,10660387923328,10661720544128
bns_sage_4_0.1,1070797664128,1072130284928
graphsage_6,60133647283,64634645683
bns_sage_6,16817862225427,16819861156627
bns_sage_6_0.1,1689282428947,1691281360147
graphsage_8,76373146039,82374477239
bns_sage_8,22423380074880,22426045316480
bns_sage_8_0.1,2252320446994,2254985688594

==> figures/decentralization_plot_reddit.csv <==
architecture,message-passing,total
graphsage_2,5066040800,9079608800
bns_sage_2,569844539680,571746165280
bns_sage_2_0.1,57985835680,59887461280
graphsage_4,9998603413,18025739413
bns_sage_4,1687253346411,1691056597611
bns_sage_4_0.1,171685999211,175489250411
graphsage_6,14835640128,26876344128
bns_sage_6,2778783044045,2784487920845
bns_sage_6_0.1,282741927245,288446804045
graphsage_8,19580685074,35634957074
bns_sage_8,3855383363401,3862989865801
bns_sage_8_0.1,392272806144,399879308544
graphsage_16,37853677227,69962221227
bns_sage_16,7985565311249,8000778316049
bns_sage_16_0.1,812396307729,827609312529
graphsage_24,55139050936,103301866936
bns_sage_24,11890262041578,11913081548778
bns_sage_24_0.1,1209391598726,1232211105926

==> figures/facebook_acc_comm.csv <==
architecture,acc_mean,acc_std,communication
gcn,0.871,0.002,2299062.72
toolgcn,0.816,0.010,127980.72
sage,0.894,0.005,8412392.72
toolsage,0.843,0.009,964903.49
gat,0.877,0.006,1173595.87
toolgat,0.851,0.006,124736.83

==> figures/lastfm_acc_comm.csv <==
architecture,acc_mean,acc_std,communication
gcn,0.804,0.007,1492600.01
toolgcn,0.756,0.010,204704.34
sage,0.815,0.005,5557646.26
toolsage,0.788,0.010,1056650.35
gat,0.808,0.009,761481.53
toolgat,0.807,0.006,178985.21

==> figures/ogbn-products-graphsage-2-finer_dv.csv <==
architecture,total,message-passing
graphsage,6029747776.0,5654664576.0
baseline1graphsage,1897251368896.0,1896918213696.0
baseline01graphsage,190873012096.0,190539856896.0

==> figures/ogbn-products-graphsage-time.csv <==
architecture,total,message-passing
graphsage,76.0,6.3
baseline1graphsage,1681.2,1528.8
baseline01graphsage,205.3,168.9

==> figures/products_dv_2.csv <==
architecture,acc_mean,acc_std,communication
gcn,79.1,0.0,5864678976.0
graphsage,79.1,0.0,6029747776.0
gat,74.8,0.0,2388925360.0
baseline1gcn,71.26,0.0,1897085815296.0
baseline1graphsage,78.11,0.0,1897251368896.0
baseline1gat,70.66,0.0,339145379080.0
baseline01gcn,72.44,0.0,190707458496.0
baseline01graphsage,77.82,0.0,190873012096.0
baseline01gat,64.85,0.0,35316243080.0

==> figures/pubmed_acc_comm.csv <==
architecture,acc_mean,acc_std,communication
gcn,0.825,0.003,4105407.15
toolgcn,0.801,0.008,426662.56
sage,0.815,0.004,8657159.18
toolsage,0.806,0.010,1260578.82
gat,0.815,0.003,2065875.19
toolgat,0.804,0.010,425043.30

==> figures/reddit-graphsage-2-finer_dv.csv <==
architecture,total,message-passing
graphsage,2269902200.0,1266510200.0
baseline1graphsage,285873082640.0,284922269840.0
baseline01graphsage,29943730640.0,28992917840.0

==> figures/reddit_dv_2.csv <==
architecture,acc_mean,acc_std,communication
gcn,93.9,0.0,1796814200.0
graphsage,95.2,0.0,2269902200.0
gat,95.7,0.0,857437240.0
baseline1gcn,92.0,0.0,285399109840.0
baseline1graphsage,95.17,0.0,285873082640.0
baseline1gat,92.5,0.0,13027524240.0
baseline01gcn,93.11,0.0,29469757840.0
baseline01graphsage,95.17,0.0,29943730640.0
baseline01gat,90.06,0.0,2044860240.0

==> figures/seer_acc_comm.csv <==
architecture,acc_mean,acc_std,communication
gcn,0.710,0.007,13554115.72
toolgcn,0.702,0.011,1978234.94
sage,0.699,0.006,21525026.66
toolsage,0.705,0.010,2523817.94
gat,0.707,0.008,6790882.52
toolgat,0.711,0.006,1974021.95
